Safe Adaptive Feedback Control via Barrier States

This paper presents a safe feedback control framework for nonlinear control-affine systems with parametric uncertainty by leveraging adaptive dynamic programming (ADP) with barrier-state augmentation. The developed ADP-based controller enforces control invariance by optimizing a value function that explicitly penalizes the barrier state, thereby embedding safety directly into the Bellman structure. The near-optimal control policy computed using model-based reinforcement learning is combined with a concurrent learning estimator to identify the unknown parameters and guarantee uniform convergence without requiring persistency of excitation. Using a barrier-state Lyapunov function, we establish boundedness of the barrier dynamics and prove closed-loop stability and safety. Numerical simulations on an optimal obstacle-avoidance problem validate the effectiveness of the developed approach.

==> Data/Case-01/Wa_hat.dat <==
   0.0000000e+00   6.0000000e-01   5.0000000e-01   4.0000000e-01   3.0000000e-01   2.0000000e-01   1.0000000e-01
   2.3453196e-03   5.9812721e-01   4.9807750e-01   3.9785887e-01   2.9949633e-01   2.0005453e-01   1.0071716e-01
   5.6598299e-03   5.9549302e-01   4.9555618e-01   3.9500582e-01   2.9925098e-01   2.0061798e-01   1.0208543e-01
   9.1152851e-03   5.9276325e-01   4.9298377e-01   3.9211945e-01   2.9941976e-01   2.0163606e-01   1.0387604e-01
   1.3305057e-02   5.8947657e-01   4.9001520e-01   3.8885953e-01   2.9990483e-01   2.0316629e-01   1.0638125e-01
   1.8102508e-02   5.8574293e-01   4.8674421e-01   3.8557009e-01   3.0053932e-01   2.0500497e-01   1.0945281e-01
   2.3402495e-02   5.8165583e-01   4.8328372e-01   3.8231792e-01   3.0112275e-01   2.0691938e-01   1.1279996e-01
   2.8159174e-02   5.7802019e-01   4.8028411e-01   3.7963506e-01   3.0153193e-01   2.0852116e-01   1.1568406e-01
   3.3282440e-02   5.7413929e-01   4.7711788e-01   3.7684967e-01   3.0183023e-01   2.1010985e-01   1.1853700e-01
   3.9830720e-02   5.6923065e-01   4.7308811e-01   3.7323940e-01   3.0241678e-01   2.1235927e-01   1.2260419e-01
   4.5277907e-02   5.6519115e-01   4.6956070e-01   3.6989411e-01   3.0360449e-01   2.1501043e-01   1.2713142e-01
   4.9921558e-02   5.6178108e-01   4.6645286e-01   3.6675077e-01   3.0472377e-01   2.1739136e-01   1.3117093e-01
   5.3824672e-02   5.5894886e-01   4.6518942e-01   3.6744081e-01   2.9701900e-01   2.0949064e-01   1.2104461e-01
   5.6867523e-02   5.5675678e-01   4.6306145e-01   3.6531183e-01   2.9549044e-01   2.0843908e-01   1.2012908e-01
   5.8114201e-02   5.5586524e-01   4.6194382e-01   3.6374684e-01   2.9500444e-01   2.0816221e-01   1.1997356e-01
   5.9504156e-02   5.5487672e-01   4.6106391e-01   3.6264016e-01   2.9451108e-01   2.0791681e-01   1.1987407e-01
   6.1227215e-02   5.5365691e-01   4.6009146e-01   3.6215245e-01   2.9394596e-01   2.0767705e-01   1.1981074e-01
   6.3109768e-02   5.5232989e-01   4.5900714e-01   3.6100600e-01   2.9335856e-01   2.0744511e-01   1.1980512e-01
   6.5122525e-02   5.5091783e-01   4.5797177e-01   3.6105377e-01   2.9274635e-01   2.0722074e-01   1.1982060e-01
   6.7838713e-02   5.4902219e-01   4.5665728e-01   3.6137912e-01   2.9193505e-01   2.0693394e-01   1.1985679e-01
   6.9870227e-02   5.4761166e-01   4.5560725e-01   3.6110204e-01   2.9132968e-01   2.0670981e-01   1.1986815e-01
   7.1791949e-02   5.4628367e-01   4.5454562e-01   3.6006662e-01   2.9074574e-01   2.0646731e-01   1.1983637e-01
   7.3696533e-02   5.4497358e-01   4.5350678e-01   3.5929748e-01   2.9013567e-01   2.0618832e-01   1.1974118e-01
   7.5210450e-02   5.4393794e-01   4.5250288e-01   3.5803585e-01   2.8960680e-01   2.0590085e-01   1.1957675e-01
   7.6628298e-02   5.4297453e-01   4.5126323e-01   3.5655249e-01   2.8905144e-01   2.0555283e-01   1.1931756e-01
   8.0074668e-02   5.4064866e-01   4.4920838e-01   3.5471761e-01   2.8712980e-01   2.0400056e-01   1.1762807e-01
   8.4493700e-02   5.3769254e-01   4.4633479e-01   3.5133641e-01   2.8899779e-01   2.0741082e-01   1.2326200e-01
   8.9840571e-02   5.3415124e-01   4.4310462e-01   3.4793411e-01   2.9052914e-01   2.1062774e-01   1.2868971e-01
   9.5715038e-02   5.3029936e-01   4.3985490e-01   3.4490497e-01   2.9087124e-01   2.1248481e-01   1.3220773e-01
   1.0066611e-01   5.2708415e-01   4.3715312e-01   3.4251847e-01   2.9097510e-01   2.1380256e-01   1.3483476e-01
   1.0650342e-01   5.2333008e-01   4.3399098e-01   3.3966494e-01   2.9107594e-01   2.1533514e-01   1.3786125e-01
   1.1163258e-01   5.2006384e-01   4.3115960e-01   3.3695861e-01   2.9146946e-01   2.1709023e-01   1.4115966e-01
   1.1712119e-01   5.1660485e-01   4.2786700e-01   3.3340446e-01   2.9290431e-01   2.2033236e-01   1.4673324e-01
   1.2150454e-01   5.1387826e-01   4.2594175e-01   3.3276079e-01   2.8770410e-01   2.1430716e-01   1.3839021e-01
   1.2405268e-01   5.1230748e-01   4.2407720e-01   3.3071135e-01   2.8674673e-01   2.1358823e-01   1.3769387e-01
   1.2581103e-01   5.1123575e-01   4.2275014e-01   3.2894206e-01   2.8619823e-01   2.1324572e-01   1.3744207e-01
   1.2817579e-01   5.0980668e-01   4.2140571e-01   3.2752552e-01   2.8553648e-01   2.1290017e-01   1.3724933e-01
   1.3092384e-01   5.0816100e-01   4.2001010e-01   3.2678054e-01   2.8481064e-01   2.1256890e-01   1.3713627e-01
   1.3475310e-01   5.0589063e-01   4.1841954e-01   3.2628322e-01   2.8385413e-01   2.1219208e-01   1.3708948e-01
   1.3884058e-01   5.0349256e-01   4.1665960e-01   3.2551429e-01   2.8282406e-01   2.1179507e-01   1.3701493e-01
   1.4257869e-01   5.0132383e-01   4.1491086e-01   3.2475948e-01   2.8189052e-01   2.1140259e-01   1.3690770e-01
   1.4490943e-01   4.9998624e-01   4.1360597e-01   3.2332760e-01   2.8128525e-01   2.1110101e-01   1.3675554e-01
   1.4673545e-01   4.9894642e-01   4.1255871e-01   3.2208534e-01   2.8078457e-01   2.1081454e-01   1.3655820e-01
   1.4816863e-01   4.9813735e-01   4.1134316e-01   3.2049434e-01   2.8035787e-01   2.1052926e-01   1.3631826e-01
   1.5140950e-01   4.9632992e-01   4.0924233e-01   3.1839377e-01   2.7915622e-01   2.0955506e-01   1.3524262e-01
   1.5636439e-01   4.9359544e-01   4.0677543e-01   3.1609266e-01   2.7776008e-01   2.0869701e-01   1.3454366e-01
   1.6202959e-01   4.9050310e-01   4.0380978e-01   3.1264251e-01   2.7897349e-01   2.1181398e-01   1.4018120e-01
   1.6746354e-01   4.8756267e-01   4.0126368e-01   3.1005034e-01   2.7898668e-01   2.1310313e-01   1.4286654e-01
   1.7415164e-01   4.8397126e-01   3.9829305e-01   3.0713111e-01   2.7871827e-01   2.1426119e-01   1.4548620e-01
   1.8062867e-01   4.8052187e-01   3.9541128e-01   3.0437401e-01   2.7833580e-01   2.1520163e-01   1.4770420e-01
   1.8674965e-01   4.7728758e-01   3.9270737e-01   3.0174425e-01   2.7798965e-01   2.1609904e-01   1.4981601e-01
   1.9322528e-01   4.7389440e-01   3.8970785e-01   2.9883513e-01   2.7773046e-01   2.1721547e-01   1.5232046e-01
   1.9993026e-01   4.7041991e-01   3.8642654e-01   2.9534964e-01   2.7797197e-01   2.1915815e-01   1.5616770e-01
   2.0522567e-01   4.6771220e-01   3.8403155e-01   2.9349863e-01   2.7637111e-01   2.1785047e-01   1.5478905e-01
   2.1105283e-01   4.6478203e-01   3.8130656e-01   2.9158372e-01   2.7368046e-01   2.1492834e-01   1.5094609e-01
   2.1497492e-01   4.6283871e-01   3.7876065e-01   2.8890400e-01   2.7263940e-01   2.1418110e-01   1.5028489e-01
   2.1755008e-01   4.6158726e-01   3.7667063e-01   2.8618496e-01   2.7205590e-01   2.1382713e-01   1.5007649e-01
   2.2035550e-01   4.6024440e-01   3.7510167e-01   2.8447827e-01   2.7145988e-01   2.1351767e-01   1.4994222e-01
   2.2388662e-01   4.5857770e-01   3.7322998e-01   2.8250517e-01   2.7073577e-01   2.1318744e-01   1.4986501e-01
   2.2818531e-01   4.5658392e-01   3.7140006e-01   2.8116803e-01   2.6986886e-01   2.1283288e-01   1.4983011e-01
   2.3330097e-01   4.5425069e-01   3.6943822e-01   2.7945429e-01   2.6889065e-01   2.1248075e-01   1.4990925e-01
   2.3839783e-01   4.5196423e-01   3.6755659e-01   2.7765052e-01   2.6798507e-01   2.1219982e-01   1.5006480e-01
   2.4357353e-01   4.4967842e-01   3.6563621e-01   2.7581550e-01   2.6707290e-01   2.1193495e-01   1.5025987e-01
   2.4834743e-01   4.4760072e-01   3.6389364e-01   2.7407962e-01   2.6624072e-01   2.1169842e-01   1.5045017e-01
   2.5340607e-01   4.4543079e-01   3.6207526e-01   2.7224810e-01   2.6539689e-01   2.1147638e-01   1.5068202e-01
   2.5852573e-01   4.4326675e-01   3.6021862e-01   2.7035195e-01   2.6455194e-01   2.1125921e-01   1.5092405e-01
   2.6302266e-01   4.4139263e-01   3.5857227e-01   2.6862330e-01   2.6379510e-01   2.1105209e-01   1.5111815e-01
   2.6724093e-01   4.3965816e-01   3.5703214e-01   2.6700915e-01   2.6309324e-01   2.1085806e-01   1.5130166e-01
   2.7169994e-01   4.3785009e-01   3.5537985e-01   2.6530272e-01   2.6236682e-01   2.1066478e-01   1.5151889e-01
   2.7615863e-01   4.3606818e-01   3.5372802e-01   2.6348884e-01   2.6163022e-01   2.1046651e-01   1.5172517e-01
   2.8029835e-01   4.3443811e-01   3.5216755e-01   2.6182650e-01   2.6095140e-01   2.1028438e-01   1.5191685e-01
   2.8420066e-01   4.3292325e-01   3.5066005e-01   2.6021031e-01   2.6030596e-01   2.1010880e-01   1.5208478e-01
   2.8790185e-01   4.3150636e-01   3.4919813e-01   2.5865861e-01   2.5969821e-01   2.0993911e-01   1.5223748e-01
   2.9102040e-01   4.3032819e-01   3.4797479e-01   2.5736983e-01   2.5920208e-01   2.0981016e-01   1.5238794e-01
   2.9427908e-01   4.2911244e-01   3.4668184e-01   2.5602306e-01   2.5869507e-01   2.0968184e-01   1.5254802e-01
   2.9684860e-01   4.2816532e-01   3.4561013e-01   2.5491106e-01   2.5828656e-01   2.0957379e-01   1.5267215e-01
   2.9963557e-01   4.2714994e-01   3.4441095e-01   2.5370390e-01   2.5785579e-01   2.0947495e-01   1.5283048e-01
   3.0186032e-01   4.2634849e-01   3.4341470e-01   2.5264359e-01   2.5751678e-01   2.0939825e-01   1.5296033e-01
   3.0407653e-01   4.2555868e-01   3.4241897e-01   2.5155741e-01   2.5718178e-01   2.0932423e-01   1.5309040e-01
   3.0628036e-01   4.2478178e-01   3.4138630e-01   2.5035079e-01   2.5685945e-01   2.0925913e-01   1.5323701e-01
   3.0775922e-01   4.2426533e-01   3.4068651e-01   2.4953195e-01   2.5664590e-01   2.0921953e-01   1.5333785e-01
   3.0929466e-01   4.2373343e-01   3.3991286e-01   2.4858140e-01   2.5642432e-01   2.0917666e-01   1.5344122e-01
   3.1075165e-01   4.2323308e-01   3.3916648e-01   2.4758949e-01   2.5622424e-01   2.0914573e-01   1.5355574e-01
   3.1201709e-01   4.2280196e-01   3.3851165e-01   2.4667664e-01   2.5604949e-01   2.0911832e-01   1.5365440e-01
   3.1312199e-01   4.2242830e-01   3.3791173e-01   2.4577105e-01   2.5590205e-01   2.0909824e-01   1.5374417e-01
   3.1417262e-01   4.2207551e-01   3.3733254e-01   2.4486039e-01   2.5576133e-01   2.0908098e-01   1.5382906e-01
   3.1513983e-01   4.2175290e-01   3.3679231e-01   2.4398104e-01   2.5563509e-01   2.0906553e-01   1.5391301e-01
   3.1595339e-01   4.2148316e-01   3.3634677e-01   2.4323346e-01   2.5552911e-01   2.0905394e-01   1.5398479e-01
   3.1662485e-01   4.2126167e-01   3.3595342e-01   2.4251353e-01   2.5544396e-01   2.0904498e-01   1.5404685e-01
   3.1729741e-01   4.2104088e-01   3.3556947e-01   2.4181001e-01   2.5535815e-01   2.0903582e-01   1.5410695e-01
   3.1790754e-01   4.2084152e-01   3.3522087e-01   2.4117823e-01   2.5527971e-01   2.0902810e-01   1.5416186e-01
   3.1854176e-01   4.2063519e-01   3.3485994e-01   2.4051396e-01   2.5520108e-01   2.0902230e-01   1.5422219e-01
   3.1909722e-01   4.2045525e-01   3.3453652e-01   2.3988933e-01   2.5513144e-01   2.0901671e-01   1.5427493e-01
   3.1964421e-01   4.2027875e-01   3.3421752e-01   2.3926292e-01   2.5506253e-01   2.0901132e-01   1.5432697e-01
   3.2016944e-01   4.2010992e-01   3.3391499e-01   2.3867267e-01   2.5499822e-01   2.0900704e-01   1.5437796e-01
   3.2076802e-01   4.1991827e-01   3.3356088e-01   2.3797384e-01   2.5492660e-01   2.0900465e-01   1.5444091e-01
   3.2114520e-01   4.1979793e-01   3.3334824e-01   2.3756091e-01   2.5488100e-01   2.0900298e-01   1.5448051e-01
   3.2148853e-01   4.1968869e-01   3.3314881e-01   2.3717258e-01   2.5484074e-01   2.0900203e-01   1.5451710e-01
   3.2187886e-01   4.1956482e-01   3.3291870e-01   2.3672675e-01   2.5479369e-01   2.0899996e-01   1.5455692e-01
   3.2223672e-01   4.1945158e-01   3.3271250e-01   2.3630328e-01   2.5475178e-01   2.0899902e-01   1.5459483e-01
   3.2264920e-01   4.1932140e-01   3.3247776e-01   2.3584719e-01   2.5470369e-01   2.0899846e-01   1.5463839e-01
   3.2296014e-01   4.1922353e-01   3.3230095e-01   2.3549519e-01   2.5466681e-01   2.0899768e-01   1.5467209e-01
   3.2322543e-01   4.1914019e-01   3.3215571e-01   2.3521664e-01   2.5463687e-01   2.0899842e-01   1.5470172e-01
   3.2346405e-01   4.1906536e-01   3.3201830e-01   2.3494750e-01   2.5460875e-01   2.0899794e-01   1.5472750e-01
   3.2369598e-01   4.1899275e-01   3.3188750e-01   2.3468668e-01   2.5458217e-01   2.0899834e-01   1.5475245e-01
   3.2391059e-01   4.1892567e-01   3.3176734e-01   2.3444380e-01   2.5455817e-01   2.0899904e-01   1.5477667e-01
   3.2417757e-01   4.1884236e-01   3.3161725e-01   2.3415749e-01   2.5452797e-01   2.0899959e-01   1.5480626e-01
   3.2440439e-01   4.1877170e-01   3.3148996e-01   2.3390719e-01   2.5450235e-01   2.0900046e-01   1.5483242e-01
   3.2463310e-01   4.1870056e-01   3.3136040e-01   2.3365546e-01   2.5447669e-01   2.0900110e-01   1.5485817e-01
   3.2491474e-01   4.1861313e-01   3.3120057e-01   2.3334777e-01   2.5444431e-01   2.0900158e-01   1.5489012e-01
   3.2514404e-01   4.1854207e-01   3.3107480e-01   2.3310071e-01   2.5441835e-01   2.0900246e-01   1.5491576e-01
   3.2533479e-01   4.1848304e-01   3.3097079e-01   2.3289307e-01   2.5439727e-01   2.0900353e-01   1.5493776e-01
   3.2553241e-01   4.1842197e-01   3.3086565e-01   2.3269062e-01   2.5437534e-01   2.0900474e-01   1.5496041e-01
   3.2569853e-01   4.1837070e-01   3.3077381e-01   2.3251926e-01   2.5435605e-01   2.0900519e-01   1.5497894e-01
   3.2587252e-01   4.1831706e-01   3.3068019e-01   2.3234483e-01   2.5433678e-01   2.0900634e-01   1.5499910e-01
   3.2605426e-01   4.1826110e-01   3.3058031e-01   2.3215653e-01   2.5431658e-01   2.0900724e-01   1.5502003e-01
   3.2625076e-01   4.1820068e-01   3.3047568e-01   2.3196472e-01   2.5429527e-01   2.0900906e-01   1.5504377e-01
   3.2642810e-01   4.1814621e-01   3.3038386e-01   2.3179121e-01   2.5427551e-01   2.0901011e-01   1.5506388e-01
   3.2665118e-01   4.1807778e-01   3.3026655e-01   2.3156604e-01   2.5425038e-01   2.0901134e-01   1.5508971e-01
   3.2679271e-01   4.1803442e-01   3.3019336e-01   2.3143857e-01   2.5423463e-01   2.0901244e-01   1.5510599e-01
   3.2694433e-01   4.1798801e-01   3.3011458e-01   2.3129147e-01   2.5421810e-01   2.0901384e-01   1.5512408e-01
   3.2714049e-01   4.1792804e-01   3.3001559e-01   2.3111362e-01   2.5419606e-01   2.0901530e-01   1.5514663e-01
   3.2730019e-01   4.1787927e-01   3.2993350e-01   2.3096091e-01   2.5417937e-01   2.0901722e-01   1.5516582e-01
   3.2749525e-01   4.1781977e-01   3.2983163e-01   2.3079263e-01   2.5415854e-01   2.0901940e-01   1.5518919e-01
   3.2766380e-01   4.1776841e-01   3.2974278e-01   2.3063699e-01   2.5414001e-01   2.0902079e-01   1.5520873e-01
   3.2780864e-01   4.1772433e-01   3.2966800e-01   2.3051380e-01   2.5412419e-01   2.0902214e-01   1.5522584e-01
   3.2802259e-01   4.1765928e-01   3.2955785e-01   2.3032053e-01   2.5410143e-01   2.0902470e-01   1.5525156e-01
   3.2821204e-01   4.1760177e-01   3.2946421e-01   2.3016321e-01   2.5408098e-01   2.0902673e-01   1.5527443e-01
   3.2841044e-01   4.1754160e-01   3.2936525e-01   2.2999433e-01   2.5405937e-01   2.0902896e-01   1.5529882e-01
   3.2857654e-01   4.1749129e-01   3.2928186e-01   2.2986166e-01   2.5404173e-01   2.0903103e-01   1.5531897e-01
   3.2875278e-01   4.1743796e-01   3.2918989e-01   2.2971197e-01   2.5402301e-01   2.0903314e-01   1.5534038e-01
   3.2891931e-01   4.1738762e-01   3.2910740e-01   2.2958078e-01   2.5400533e-01   2.0903529e-01   1.5536111e-01
   3.2911732e-01   4.1732784e-01   3.2900499e-01   2.2942103e-01   2.5398443e-01   2.0903779e-01   1.5538489e-01
   3.2927261e-01   4.1728100e-01   3.2892798e-01   2.2929900e-01   2.5396780e-01   2.0903970e-01   1.5540393e-01
   3.2943041e-01   4.1723346e-01   3.2884885e-01   2.2917525e-01   2.5395076e-01   2.0904153e-01   1.5542278e-01
   3.2964225e-01   4.1716970e-01   3.2874394e-01   2.2900949e-01   2.5392826e-01   2.0904459e-01   1.5544953e-01
   3.2981716e-01   4.1711713e-01   3.2865823e-01   2.2887986e-01   2.5391029e-01   2.0904756e-01   1.5547220e-01
   3.3001623e-01   4.1705736e-01   3.2856279e-01   2.2873178e-01   2.5388915e-01   2.0905017e-01   1.5549645e-01
   3.3021797e-01   4.1699685e-01   3.2846318e-01   2.2857979e-01   2.5386788e-01   2.0905316e-01   1.5552198e-01
   3.3040881e-01   4.1693968e-01   3.2837130e-01   2.2844020e-01   2.5384871e-01   2.0905666e-01   1.5554664e-01
   3.3056305e-01   4.1689353e-01   3.2829560e-01   2.2832619e-01   2.5383321e-01   2.0905947e-01   1.5556650e-01
   3.3076955e-01   4.1683180e-01   3.2819241e-01   2.2817139e-01   2.5381205e-01   2.0906304e-01   1.5559315e-01
   3.3092972e-01   4.1678398e-01   3.2811139e-01   2.2805308e-01   2.5379599e-01   2.0906620e-01   1.5561409e-01
   3.3110234e-01   4.1673250e-01   3.2802893e-01   2.2793187e-01   2.5377816e-01   2.0906930e-01   1.5563612e-01
   3.3128959e-01   4.1667671e-01   3.2793797e-01   2.2779861e-01   2.5375934e-01   2.0907296e-01   1.5566070e-01
   3.3151535e-01   4.1660953e-01   3.2782608e-01   2.2763670e-01   2.5373705e-01   2.0907779e-01   1.5569083e-01
   3.3167378e-01   4.1656244e-01   3.2774873e-01   2.2752508e-01   2.5372097e-01   2.0908062e-01   1.5571159e-01
   3.3188037e-01   4.1650110e-01   3.2765079e-01   2.2738136e-01   2.5370061e-01   2.0908494e-01   1.5573887e-01
   3.3205388e-01   4.1644965e-01   3.2756771e-01   2.2725964e-01   2.5368345e-01   2.0908842e-01   1.5576147e-01
   3.3225878e-01   4.1638895e-01   3.2746882e-01   2.2711511e-01   2.5366266e-01   2.0909230e-01   1.5578764e-01
   3.3247260e-01   4.1632568e-01   3.2736918e-01   2.2697010e-01   2.5364178e-01   2.0909720e-01   1.5581658e-01
   3.3265458e-01   4.1627191e-01   3.2728381e-01   2.2684455e-01   2.5362393e-01   2.0910130e-01   1.5584071e-01
   3.3280849e-01   4.1622647e-01   3.2721220e-01   2.2673838e-01   2.5360898e-01   2.0910474e-01   1.5586091e-01
   3.3302196e-01   4.1616352e-01   3.2710865e-01   2.2659344e-01   2.5358745e-01   2.0910906e-01   1.5588916e-01
   3.3326114e-01   4.1609308e-01   3.2699223e-01   2.2642617e-01   2.5356375e-01   2.0911378e-01   1.5592019e-01
   3.3347467e-01   4.1603028e-01   3.2689302e-01   2.2628092e-01   2.5354275e-01   2.0911847e-01   1.5594897e-01
   3.3379584e-01   4.1593597e-01   3.2674466e-01   2.2606621e-01   2.5351243e-01   2.0912654e-01   1.5599280e-01
   3.3405656e-01   4.1585955e-01   3.2661948e-01   2.2588543e-01   2.5348675e-01   2.0913230e-01   1.5602755e-01
   3.3435802e-01   4.1577133e-01   3.2647751e-01   2.2568218e-01   2.5345750e-01   2.0913903e-01   1.5606851e-01
   3.3476661e-01   4.1565201e-01   3.2627694e-01   2.2539819e-01   2.5341787e-01   2.0914837e-01   1.5612406e-01
   3.3510865e-01   4.1555236e-01   3.2611327e-01   2.2517376e-01   2.5338408e-01   2.0915593e-01   1.5617089e-01
   3.3539650e-01   4.1546866e-01   3.2597996e-01   2.2498209e-01   2.5335674e-01   2.0916340e-01   1.5621065e-01
   3.3570702e-01   4.1537852e-01   3.2583459e-01   2.2477533e-01   2.5332745e-01   2.0917088e-01   1.5625315e-01
   3.3604033e-01   4.1528196e-01   3.2567693e-01   2.2455067e-01   2.5329572e-01   2.0917858e-01   1.5630033e-01
   3.3637976e-01   4.1518382e-01   3.2551547e-01   2.2432143e-01   2.5326292e-01   2.0918630e-01   1.5634718e-01
   3.3693242e-01   4.1502446e-01   3.2525227e-01   2.2394911e-01   2.5320973e-01   2.0919932e-01   1.5642202e-01
   3.3730308e-01   4.1491788e-01   3.2508155e-01   2.2371032e-01   2.5317500e-01   2.0920831e-01   1.5647225e-01
   3.3796215e-01   4.1472897e-01   3.2477060e-01   2.2327962e-01   2.5311107e-01   2.0922317e-01   1.5656169e-01
   3.3853121e-01   4.1456646e-01   3.2451051e-01   2.2290913e-01   2.5305645e-01   2.0923622e-01   1.5663907e-01
   3.3909126e-01   4.1440707e-01   3.2425278e-01   2.2255007e-01   2.5300281e-01   2.0924820e-01   1.5671441e-01
   3.3972719e-01   4.1422673e-01   3.2396105e-01   2.2214936e-01   2.5294123e-01   2.0926179e-01   1.5679904e-01
   3.4026064e-01   4.1407596e-01   3.2372253e-01   2.2181825e-01   2.5288888e-01   2.0927243e-01   1.5687121e-01
   3.4090610e-01   4.1389417e-01   3.2342465e-01   2.2142047e-01   2.5282692e-01   2.0928623e-01   1.5695885e-01
   3.4162134e-01   4.1369355e-01   3.2309430e-01   2.2097882e-01   2.5275490e-01   2.0929820e-01   1.5704960e-01
   3.4237021e-01   4.1348441e-01   3.2277471e-01   2.2052921e-01   2.5268158e-01   2.0931120e-01   1.5714658e-01
   3.4326904e-01   4.1323455e-01   3.2239632e-01   2.2001480e-01   2.5258924e-01   2.0932317e-01   1.5725443e-01
   3.4434774e-01   4.1293638e-01   3.2194871e-01   2.1942416e-01   2.5247728e-01   2.0933368e-01   1.5737855e-01
   3.4511957e-01   4.1272414e-01   3.2163857e-01   2.1901826e-01   2.5239246e-01   2.0933741e-01   1.5746089e-01
   3.4618062e-01   4.1243381e-01   3.2119334e-01   2.1848978e-01   2.5226854e-01   2.0933464e-01   1.5756500e-01
   3.4725590e-01   4.1214137e-01   3.2075400e-01   2.1797340e-01   2.5214445e-01   2.0933061e-01   1.5766227e-01
   3.4806812e-01   4.1192159e-01   3.2044302e-01   2.1761630e-01   2.5204690e-01   2.0932443e-01   1.5773016e-01
   3.4912491e-01   4.1163704e-01   3.2005553e-01   2.1719315e-01   2.5191511e-01   2.0931188e-01   1.5781431e-01
   3.5039504e-01   4.1129717e-01   3.1957931e-01   2.1675849e-01   2.5175326e-01   2.0929063e-01   1.5790011e-01
   3.5142693e-01   4.1102384e-01   3.1890642e-01   2.1639043e-01   2.5161480e-01   2.0926553e-01   1.5796211e-01
   3.5462287e-01   4.1019140e-01   3.1762886e-01   2.1515802e-01   2.5124013e-01   2.0924671e-01   1.5824062e-01
   3.5830149e-01   4.0924740e-01   3.1630176e-01   2.1350485e-01   2.5084826e-01   2.0926547e-01   1.5862527e-01
   3.6181988e-01   4.0835661e-01   3.1506057e-01   2.1181340e-01   2.5049232e-01   2.0929062e-01   1.5901023e-01
   3.6516652e-01   4.0751921e-01   3.1387697e-01   2.1014286e-01   2.5016041e-01   2.0931478e-01   1.5938670e-01
   3.6784513e-01   4.0685560e-01   3.1293068e-01   2.0877168e-01   2.4989465e-01   2.0932787e-01   1.5968212e-01
   3.7041045e-01   4.0622525e-01   3.1201244e-01   2.0743845e-01   2.4964018e-01   2.0933711e-01   1.5995851e-01
   3.7267650e-01   4.0567263e-01   3.1120008e-01   2.0625062e-01   2.4941759e-01   2.0934426e-01   1.6020777e-01
   3.7481605e-01   4.0515436e-01   3.1042064e-01   2.0512122e-01   2.4920596e-01   2.0934670e-01   1.6043887e-01
   3.7664284e-01   4.0471448e-01   3.0975570e-01   2.0415311e-01   2.4902454e-01   2.0934542e-01   1.6062909e-01
   3.7820252e-01   4.0434079e-01   3.0918580e-01   2.0332172e-01   2.4887114e-01   2.0934252e-01   1.6079812e-01
   3.7999892e-01   4.0391247e-01   3.0853842e-01   2.0235859e-01   2.4869608e-01   2.0933882e-01   1.6098999e-01
   3.8136708e-01   4.0358777e-01   3.0803788e-01   2.0162416e-01   2.4856030e-01   2.0933290e-01   1.6113120e-01
   3.8264719e-01   4.0328510e-01   3.0757030e-01   2.0093591e-01   2.4843156e-01   2.0932500e-01   1.6125976e-01
   3.8368191e-01   4.0304127e-01   3.0719404e-01   2.0037656e-01   2.4832968e-01   2.0931882e-01   1.6136566e-01
   3.8476685e-01   4.0278637e-01   3.0679884e-01   1.9979044e-01   2.4822055e-01   2.0931005e-01   1.6147309e-01
   3.8564261e-01   4.0258119e-01   3.0647911e-01   1.9931613e-01   2.4813204e-01   2.0930231e-01   1.6156058e-01
   3.8658746e-01   4.0236036e-01   3.0613532e-01   1.9880358e-01   2.4803705e-01   2.0929384e-01   1.6165668e-01
   3.8765959e-01   4.0211049e-01   3.0574373e-01   1.9822354e-01   2.4793015e-01   2.0928349e-01   1.6176264e-01
   3.8875080e-01   4.0185692e-01   3.0534786e-01   1.9762946e-01   2.4781889e-01   2.0927071e-01   1.6186566e-01
   3.8948545e-01   4.0168664e-01   3.0508019e-01   1.9723158e-01   2.4774470e-01   2.0926209e-01   1.6193730e-01
   3.9041379e-01   4.0147194e-01   3.0474364e-01   1.9672977e-01   2.4765068e-01   2.0924980e-01   1.6202296e-01
   3.9162846e-01   4.0119187e-01   3.0429969e-01   1.9606641e-01   2.4752775e-01   2.0923313e-01   1.6213701e-01
   3.9285445e-01   4.0091012e-01   3.0385464e-01   1.9539932e-01   2.4740545e-01   2.0921676e-01   1.6225391e-01
   3.9403501e-01   4.0063969e-01   3.0342011e-01   1.9475603e-01   2.4728690e-01   2.0919979e-01   1.6236597e-01
   3.9498483e-01   4.0042273e-01   3.0307111e-01   1.9423952e-01   2.4718816e-01   2.0918335e-01   1.6245416e-01
   3.9587772e-01   4.0021928e-01   3.0274133e-01   1.9375314e-01   2.4709657e-01   2.0916756e-01   1.6253561e-01
   3.9678147e-01   4.0001385e-01   3.0241053e-01   1.9325953e-01   2.4700303e-01   2.0915084e-01   1.6261509e-01
   3.9783106e-01   3.9977588e-01   3.0202429e-01   1.9268720e-01   2.4689585e-01   2.0913157e-01   1.6271021e-01
   3.9890138e-01   3.9953391e-01   3.0163355e-01   1.9210653e-01   2.4678700e-01   2.0911114e-01   1.6280817e-01
   4.0007960e-01   3.9926834e-01   3.0120026e-01   1.9146708e-01   2.4666634e-01   2.0908762e-01   1.6291176e-01
   4.0101512e-01   3.9905805e-01   3.0086174e-01   1.9095585e-01   2.4657107e-01   2.0906917e-01   1.6299605e-01
   4.0183861e-01   3.9887337e-01   3.0055640e-01   1.9050841e-01   2.4648599e-01   2.0905157e-01   1.6306873e-01
   4.0290519e-01   3.9863475e-01   3.0017036e-01   1.8992929e-01   2.4637746e-01   2.0902936e-01   1.6316333e-01
   4.0392658e-01   3.9840686e-01   2.9979572e-01   1.8937542e-01   2.4627310e-01   2.0900671e-01   1.6325216e-01
   4.0508223e-01   3.9814975e-01   2.9937016e-01   1.8874751e-01   2.4615457e-01   2.0897993e-01   1.6335236e-01
   4.0633471e-01   3.9787199e-01   2.9890482e-01   1.8806759e-01   2.4602575e-01   2.0894971e-01   1.6346002e-01
   4.0780506e-01   3.9754711e-01   2.9836783e-01   1.8727188e-01   2.4587427e-01   2.0891246e-01   1.6358190e-01
   4.0895347e-01   3.9729421e-01   2.9795228e-01   1.8664750e-01   2.4575550e-01   2.0888224e-01   1.6367774e-01
   4.1059809e-01   3.9693337e-01   2.9734505e-01   1.8575352e-01   2.4558589e-01   2.0883929e-01   1.6381501e-01
   4.1269631e-01   3.9647525e-01   2.9656836e-01   1.8461255e-01   2.4536321e-01   2.0877723e-01   1.6398240e-01
   4.1523567e-01   3.9592412e-01   2.9563850e-01   1.8324494e-01   2.4509637e-01   2.0870146e-01   1.6418370e-01
   4.1737175e-01   3.9546334e-01   2.9484831e-01   1.8208863e-01   2.4487347e-01   2.0863570e-01   1.6435452e-01
   4.1940835e-01   3.9502637e-01   2.9410711e-01   1.8099983e-01   2.4466419e-01   2.0857381e-01   1.6451746e-01
   4.2223599e-01   3.9442345e-01   2.9307780e-01   1.7948613e-01   2.4436661e-01   2.0847913e-01   1.6472682e-01
   4.2497360e-01   3.9384383e-01   2.9207264e-01   1.7801687e-01   2.4407552e-01   2.0838129e-01   1.6492673e-01
   4.2768658e-01   3.9327340e-01   2.9108084e-01   1.7657893e-01   2.4378915e-01   2.0828314e-01   1.6512015e-01
   4.3046606e-01   3.9269314e-01   2.9004925e-01   1.7510732e-01   2.4349463e-01   2.0817881e-01   1.6531579e-01
   4.3383501e-01   3.9199544e-01   2.8881589e-01   1.7332486e-01   2.4314016e-01   2.0805037e-01   1.6555200e-01
   4.3653115e-01   3.9144153e-01   2.8781962e-01   1.7190575e-01   2.4286138e-01   2.0794724e-01   1.6575860e-01
   4.4002349e-01   3.9072964e-01   2.8653992e-01   1.7007329e-01   2.4249200e-01   2.0780661e-01   1.6600659e-01
   4.4346702e-01   3.9003399e-01   2.8527929e-01   1.6828169e-01   2.4213188e-01   2.0766663e-01   1.6624233e-01
   4.4730135e-01   3.8926648e-01   2.8387730e-01   1.6629890e-01   2.4172744e-01   2.0750515e-01   1.6649617e-01
   4.5155147e-01   3.8842447e-01   2.8233036e-01   1.6412298e-01   2.4128455e-01   2.0732580e-01   1.6677751e-01
   4.5609024e-01   3.8753547e-01   2.8068199e-01   1.6182015e-01   2.4081361e-01   2.0713215e-01   1.6707299e-01
   4.6059157e-01   3.8666421e-01   2.7900551e-01   1.5955776e-01   2.4033633e-01   2.0692847e-01   1.6734858e-01
   4.6532779e-01   3.8575846e-01   2.7728169e-01   1.5719260e-01   2.3983813e-01   2.0671242e-01   1.6763317e-01
   4.7015930e-01   3.8484558e-01   2.7552341e-01   1.5482094e-01   2.3932571e-01   2.0648660e-01   1.6790133e-01
   4.7503598e-01   3.8393571e-01   2.7375182e-01   1.5244881e-01   2.3881352e-01   2.0626140e-01   1.6819235e-01
   4.8038180e-01   3.8295134e-01   2.7182510e-01   1.4990341e-01   2.3826336e-01   2.0602285e-01   1.6851964e-01
   4.8540344e-01   3.8203910e-01   2.7000865e-01   1.4753819e-01   2.3774053e-01   2.0578993e-01   1.6880113e-01
   4.9148420e-01   3.8095042e-01   2.6781452e-01   1.4470479e-01   2.3711876e-01   2.0551746e-01   1.6914325e-01
   4.9736788e-01   3.7991349e-01   2.6570322e-01   1.4200681e-01   2.3652356e-01   2.0525458e-01   1.6949488e-01
   5.0319738e-01   3.7890199e-01   2.6362804e-01   1.3937797e-01   2.3593375e-01   2.0499224e-01   1.6980910e-01
   5.0833665e-01   3.7802280e-01   2.6180421e-01   1.3709893e-01   2.3541332e-01   2.0476668e-01   1.7007685e-01
   5.1430772e-01   3.7701596e-01   2.5967493e-01   1.3449638e-01   2.3481792e-01   2.0450861e-01   1.7040128e-01
   5.2033287e-01   3.7601627e-01   2.5752623e-01   1.3194298e-01   2.3421733e-01   2.0425184e-01   1.7071461e-01
   5.2713152e-01   3.7490788e-01   2.5512165e-01   1.2915071e-01   2.3354541e-01   2.0396913e-01   1.7106724e-01
   5.3331011e-01   3.7391875e-01   2.5294150e-01   1.2664959e-01   2.3294490e-01   2.0372159e-01   1.7139135e-01
   5.3957909e-01   3.7293214e-01   2.5076593e-01   1.2414255e-01   2.3234653e-01   2.0347958e-01   1.7172581e-01
   5.4509598e-01   3.7207711e-01   2.4885955e-01   1.2200649e-01   2.3182407e-01   2.0327622e-01   1.7201949e-01
   5.5112814e-01   3.7115654e-01   2.4678027e-01   1.1972721e-01   2.3125135e-01   2.0305264e-01   1.7233009e-01
   5.5802342e-01   3.7012192e-01   2.4440273e-01   1.1719903e-01   2.3061170e-01   2.0281406e-01   1.7267704e-01
   5.6443201e-01   3.6917774e-01   2.4219741e-01   1.1492426e-01   2.3001289e-01   2.0259199e-01   1.7299728e-01
   5.7089991e-01   3.6824192e-01   2.3998683e-01   1.1266099e-01   2.2942893e-01   2.0238881e-01   1.7333583e-01
   5.7863214e-01   3.6714488e-01   2.3739566e-01   1.1004427e-01   2.2873387e-01   2.0214881e-01   1.7373336e-01
   5.8531295e-01   3.6621532e-01   2.3515948e-01   1.0786217e-01   2.2814267e-01   2.0195196e-01   1.7408309e-01
   5.9193348e-01   3.6531130e-01   2.3292103e-01   1.0578091e-01   2.2755127e-01   2.0175773e-01   1.7439769e-01
   5.9867953e-01   3.6440732e-01   2.3066557e-01   1.0371679e-01   2.2696227e-01   2.0157457e-01   1.7472761e-01
   6.0610442e-01   3.6343259e-01   2.2821772e-01   1.0156615e-01   2.2631859e-01   2.0138188e-01   1.7508220e-01
   6.1342068e-01   3.6249248e-01   2.2580234e-01   9.9521372e-02   2.2568846e-01   2.0119847e-01   1.7542123e-01
   6.2051905e-01   3.6159901e-01   2.2347720e-01   9.7613390e-02   2.2508105e-01   2.0102731e-01   1.7574739e-01
   6.2812306e-01   3.6066239e-01   2.2101548e-01   9.5650347e-02   2.2444755e-01   2.0086061e-01   1.7609175e-01
   6.3517902e-01   3.5981154e-01   2.1874520e-01   9.3888244e-02   2.2387292e-01   2.0071971e-01   1.7643326e-01
   6.4250668e-01   3.5894728e-01   2.1634586e-01   9.2174217e-02   2.2326678e-01   2.0057224e-01   1.7675933e-01
   6.4996943e-01   3.5808730e-01   2.1396813e-01   9.0515201e-02   2.2266083e-01   2.0043157e-01   1.7709550e-01
   6.5837900e-01   3.5714157e-01   2.1128920e-01   8.8717067e-02   2.2200257e-01   2.0028890e-01   1.7747170e-01
   6.6553103e-01   3.5635577e-01   2.0903761e-01   8.7281764e-02   2.2144107e-01   2.0017455e-01   1.7779838e-01
   6.7300697e-01   3.5555295e-01   2.0669073e-01   8.5874320e-02   2.2085078e-01   2.0005715e-01   1.7810896e-01
   6.8017258e-01   3.5480091e-01   2.0443561e-01   8.4579803e-02   2.2029098e-01   1.9995220e-01   1.7841138e-01
   6.8720654e-01   3.5407882e-01   2.0226653e-01   8.3397700e-02   2.1976095e-01   1.9985984e-01   1.7870795e-01
   6.9589872e-01   3.5320842e-01   1.9960450e-01   8.2013686e-02   2.1909628e-01   1.9974062e-01   1.7902564e-01
   7.0415337e-01   3.5240357e-01   1.9712110e-01   8.0778925e-02   2.1849005e-01   1.9965251e-01   1.7937392e-01
   7.1277039e-01   3.5158511e-01   1.9452734e-01   7.9590796e-02   2.1786053e-01   1.9956540e-01   1.7969640e-01
   7.2073968e-01   3.5084829e-01   1.9212100e-01   7.8599454e-02   2.1729023e-01   1.9949165e-01   1.8000555e-01
   7.2844355e-01   3.5015467e-01   1.8981157e-01   7.7696210e-02   2.1673577e-01   1.9941990e-01   1.8029661e-01
   7.3669994e-01   3.4943091e-01   1.8737697e-01   7.6813192e-02   2.1614443e-01   1.9934860e-01   1.8061472e-01
   7.4509437e-01   3.4871609e-01   1.8489194e-01   7.5964275e-02   2.1555878e-01   1.9928913e-01   1.8093694e-01
   7.5349707e-01   3.4802125e-01   1.8243118e-01   7.5205649e-02   2.1497083e-01   1.9922308e-01   1.8123116e-01
   7.6123419e-01   3.4739938e-01   1.8022322e-01   7.4577659e-02   2.1444565e-01   1.9917569e-01   1.8150033e-01
   7.6847993e-01   3.4683124e-01   1.7816522e-01   7.3997917e-02   2.1395829e-01   1.9913358e-01   1.8175855e-01
   7.7765246e-01   3.4613218e-01   1.7554063e-01   7.3394742e-02   2.1333000e-01   1.9907084e-01   1.8206277e-01
   7.8525072e-01   3.4557028e-01   1.7339499e-01   7.2914897e-02   2.1282733e-01   1.9903026e-01   1.8231308e-01
   7.9306737e-01   3.4500797e-01   1.7121288e-01   7.2457379e-02   2.1231269e-01   1.9899072e-01   1.8256463e-01
   8.0011005e-01   3.4451488e-01   1.6922685e-01   7.2120429e-02   2.1184415e-01   1.9895194e-01   1.8277379e-01
   8.0748778e-01   3.4401190e-01   1.6718622e-01   7.1768035e-02   2.1138034e-01   1.9892754e-01   1.8302945e-01
   8.1434576e-01   3.4355641e-01   1.6529969e-01   7.1497181e-02   2.1094623e-01   1.9890271e-01   1.8324560e-01
   8.2186532e-01   3.4306970e-01   1.6324524e-01   7.1240786e-02   2.1046134e-01   1.9886722e-01   1.8345704e-01
   8.2951030e-01   3.4258867e-01   1.6114043e-01   7.1009733e-02   2.0998093e-01   1.9883704e-01   1.8368816e-01
   8.3666868e-01   3.4215168e-01   1.5920596e-01   7.0812506e-02   2.0954044e-01   1.9881618e-01   1.8390012e-01
   8.4297811e-01   3.4177692e-01   1.5749998e-01   7.0668247e-02   2.0915875e-01   1.9880082e-01   1.8408219e-01
   8.5002862e-01   3.4136906e-01   1.5560693e-01   7.0514117e-02   2.0871360e-01   1.9876901e-01   1.8425910e-01
   8.5706996e-01   3.4097273e-01   1.5373216e-01   7.0408343e-02   2.0828999e-01   1.9874978e-01   1.8445536e-01
   8.6348058e-01   3.4062167e-01   1.5204391e-01   7.0334819e-02   2.0790756e-01   1.9873385e-01   1.8463763e-01
   8.7084754e-01   3.4022970e-01   1.5011585e-01   7.0291649e-02   2.0747554e-01   1.9872012e-01   1.8484813e-01
   8.7835021e-01   3.3984258e-01   1.4815744e-01   7.0225962e-02   2.0704544e-01   1.9870847e-01   1.8506421e-01
   8.8442644e-01   3.3953848e-01   1.4654986e-01   7.0220347e-02   2.0668590e-01   1.9868928e-01   1.8521288e-01
   8.8935002e-01   3.3929795e-01   1.4529128e-01   7.0226874e-02   2.0640369e-01   1.9867683e-01   1.8532583e-01
   8.9388822e-01   3.3908038e-01   1.4414098e-01   7.0239182e-02   2.0614314e-01   1.9866493e-01   1.8543278e-01
   8.9979291e-01   3.3880332e-01   1.4261684e-01   7.0243374e-02   2.0580005e-01   1.9864622e-01   1.8558482e-01
   9.0429792e-01   3.3859679e-01   1.4146746e-01   7.0263762e-02   2.0554005e-01   1.9863107e-01   1.8569101e-01
   9.0989059e-01   3.3834608e-01   1.4004395e-01   7.0297297e-02   2.0522466e-01   1.9862201e-01   1.8582870e-01
   9.1439509e-01   3.3814865e-01   1.3892191e-01   7.0323130e-02   2.0496891e-01   1.9860792e-01   1.8592702e-01
   9.1968248e-01   3.3792199e-01   1.3757683e-01   7.0369972e-02   2.0467472e-01   1.9859634e-01   1.8605479e-01
   9.2488150e-01   3.3770465e-01   1.3626830e-01   7.0429447e-02   2.0437989e-01   1.9857828e-01   1.8615482e-01
   9.2895363e-01   3.3753824e-01   1.3525352e-01   7.0484532e-02   2.0415886e-01   1.9857157e-01   1.8624787e-01
   9.3378565e-01   3.3734485e-01   1.3406604e-01   7.0537624e-02   2.0389161e-01   1.9855934e-01   1.8635824e-01
   9.3894696e-01   3.3714281e-01   1.3279219e-01   7.0588382e-02   2.0360374e-01   1.9854202e-01   1.8646119e-01
   9.4263804e-01   3.3700116e-01   1.3189817e-01   7.0637507e-02   2.0340362e-01   1.9853228e-01   1.8654277e-01
   9.4693982e-01   3.3683915e-01   1.3084832e-01   7.0704661e-02   2.0317285e-01   1.9852360e-01   1.8663272e-01
   9.5024395e-01   3.3671692e-01   1.3003391e-01   7.0752208e-02   2.0299379e-01   1.9851435e-01   1.8670364e-01
   9.5454188e-01   3.3656107e-01   1.2898900e-01   7.0845148e-02   2.0276582e-01   1.9850596e-01   1.8679109e-01
   9.5794736e-01   3.3643990e-01   1.2816769e-01   7.0909770e-02   2.0258309e-01   1.9849531e-01   1.8685289e-01
   9.6170771e-01   3.3630837e-01   1.2726853e-01   7.0969229e-02   2.0238307e-01   1.9848425e-01   1.8692372e-01
   9.6502065e-01   3.3619448e-01   1.2646621e-01   7.1030492e-02   2.0220504e-01   1.9847381e-01   1.8698623e-01
   9.6882749e-01   3.3606592e-01   1.2555979e-01   7.1101129e-02   2.0200761e-01   1.9846589e-01   1.8706931e-01
   9.7141661e-01   3.3597984e-01   1.2494298e-01   7.1156808e-02   2.0187067e-01   1.9845736e-01   1.8711142e-01
   9.7459130e-01   3.3587588e-01   1.2418723e-01   7.1216809e-02   2.0170339e-01   1.9844698e-01   1.8717197e-01
   9.7718981e-01   3.3579201e-01   1.2357334e-01   7.1279557e-02   2.0156455e-01   1.9843757e-01   1.8721175e-01
   9.8000660e-01   3.3570236e-01   1.2290419e-01   7.1352838e-02   2.0141743e-01   1.9842975e-01   1.8726378e-01
   9.8268286e-01   3.3561849e-01   1.2226725e-01   7.1410419e-02   2.0127976e-01   1.9842356e-01   1.8731323e-01
   9.8481597e-01   3.3555250e-01   1.2176438e-01   7.1457883e-02   2.0116459e-01   1.9841365e-01   1.8734427e-01
   9.8720275e-01   3.3547953e-01   1.2119982e-01   7.1512619e-02   2.0104101e-01   1.9840702e-01   1.8739065e-01
   9.8950328e-01   3.3541005e-01   1.2066150e-01   7.1570389e-02   2.0092157e-01   1.9839978e-01   1.8743343e-01
   9.9174228e-01   3.3534330e-01   1.2013155e-01   7.1624551e-02   2.0080414e-01   1.9839159e-01   1.8746713e-01
   9.9423878e-01   3.3526986e-01   1.1954835e-01   7.1681096e-02   2.0067574e-01   1.9838393e-01   1.8750900e-01
   9.9653783e-01   3.3520308e-01   1.1900867e-01   7.1733303e-02   2.0055793e-01   1.9837658e-01   1.8754945e-01
   9.9896578e-01   3.3513348e-01   1.1844394e-01   7.1789611e-02   2.0043259e-01   1.9836697e-01   1.8758765e-01
   1.0011255e+00   3.3507231e-01   1.1794227e-01   7.1838654e-02   2.0032288e-01   1.9836116e-01   1.8762811e-01
   1.0036549e+00   3.3500162e-01   1.1736055e-01   7.1897616e-02   2.0019668e-01   1.9835613e-01   1.8767340e-01
   1.0057579e+00   3.3494361e-01   1.1687730e-01   7.1951684e-02   2.0008815e-01   1.9834794e-01   1.8770320e-01
   1.0078927e+00   3.3488540e-01   1.1638322e-01   7.2008454e-02   1.9998132e-01   1.9834394e-01   1.8774190e-01
   1.0100001e+00   3.3482866e-01   1.1589858e-01   7.2062751e-02   1.9987609e-01   1.9833893e-01   1.8777871e-01
   1.0123023e+00   3.3476745e-01   1.1537032e-01   7.2118537e-02   1.9975942e-01   1.9833247e-01   1.8781504e-01
   1.0140317e+00   3.3472193e-01   1.1497587e-01   7.2163720e-02   1.9966885e-01   1.9832345e-01   1.8783462e-01
   1.0158155e+00   3.3467544e-01   1.1456708e-01   7.2208658e-02   1.9957928e-01   1.9831827e-01   1.8786407e-01
   1.0176518e+00   3.3462812e-01   1.1414869e-01   7.2260668e-02   1.9948873e-01   1.9831331e-01   1.8789326e-01
   1.0196667e+00   3.3457682e-01   1.1368900e-01   7.2316360e-02   1.9938756e-01   1.9830591e-01   1.8791879e-01
   1.0218254e+00   3.3452255e-01   1.1319922e-01   7.2377302e-02   1.9928133e-01   1.9830005e-01   1.8795483e-01
   1.0237343e+00   3.3447513e-01   1.1276675e-01   7.2427249e-02   1.9918587e-01   1.9829331e-01   1.8798461e-01
   1.0256824e+00   3.3442729e-01   1.1232539e-01   7.2472219e-02   1.9908886e-01   1.9828630e-01   1.8801306e-01
   1.0274452e+00   3.3438447e-01   1.1192856e-01   7.2513341e-02   1.9900015e-01   1.9827954e-01   1.8803951e-01
   1.0293374e+00   3.3433901e-01   1.1150140e-01   7.2561308e-02   1.9890793e-01   1.9827420e-01   1.8806977e-01
   1.0314346e+00   3.3428926e-01   1.1102618e-01   7.2613510e-02   1.9880583e-01   1.9826937e-01   1.8810301e-01
   1.0332257e+00   3.3424730e-01   1.1062576e-01   7.2665722e-02   1.9872053e-01   1.9826567e-01   1.8813322e-01
   1.0350507e+00   3.3420501e-01   1.1021734e-01   7.2716343e-02   1.9862904e-01   1.9825814e-01   1.8815794e-01
   1.0373887e+00   3.3415152e-01   1.0969529e-01   7.2782579e-02   1.9851712e-01   1.9825237e-01   1.8819055e-01
   1.0400641e+00   3.3409130e-01   1.0909948e-01   7.2852378e-02   1.9838402e-01   1.9824216e-01   1.8822582e-01
   1.0418814e+00   3.3405095e-01   1.0869461e-01   7.2902082e-02   1.9829253e-01   1.9823437e-01   1.8824628e-01
   1.0439059e+00   3.3400655e-01   1.0824612e-01   7.2956894e-02   1.9819480e-01   1.9822828e-01   1.8827567e-01
   1.0459603e+00   3.3396204e-01   1.0779201e-01   7.3008993e-02   1.9809589e-01   1.9822091e-01   1.8830493e-01
   1.0479420e+00   3.3391962e-01   1.0735393e-01   7.3061419e-02   1.9800232e-01   1.9821684e-01   1.8833859e-01
   1.0499916e+00   3.3387633e-01   1.0689712e-01   7.3116641e-02   1.9790361e-01   1.9821038e-01   1.8837261e-01
   1.0524022e+00   3.3382610e-01   1.0637202e-01   7.3185517e-02   1.9779064e-01   1.9820452e-01   1.8841090e-01
   1.0546189e+00   3.3378057e-01   1.0588306e-01   7.3253139e-02   1.9768541e-01   1.9819877e-01   1.8844157e-01
   1.0570011e+00   3.3373242e-01   1.0536172e-01   7.3318266e-02   1.9756823e-01   1.9818793e-01   1.8846811e-01
   1.0588244e+00   3.3369606e-01   1.0495901e-01   7.3366107e-02   1.9748265e-01   1.9818323e-01   1.8849740e-01
   1.0609663e+00   3.3365391e-01   1.0448829e-01   7.3435997e-02   1.9737854e-01   1.9817511e-01   1.8852421e-01
   1.0632408e+00   3.3360979e-01   1.0399344e-01   7.3497616e-02   1.9727128e-01   1.9816812e-01   1.8855468e-01
   1.0651436e+00   3.3357341e-01   1.0357409e-01   7.3556466e-02   1.9718224e-01   1.9816310e-01   1.8858294e-01
   1.0670406e+00   3.3353762e-01   1.0316056e-01   7.3604284e-02   1.9709254e-01   1.9815647e-01   1.8860883e-01
   1.0695179e+00   3.3349159e-01   1.0261868e-01   7.3692195e-02   1.9697478e-01   1.9814677e-01   1.8863710e-01
   1.0716853e+00   3.3345202e-01   1.0214865e-01   7.3756932e-02   1.9687239e-01   1.9813925e-01   1.8866540e-01
   1.0734746e+00   3.3341981e-01   1.0176238e-01   7.3808934e-02   1.9678588e-01   1.9813150e-01   1.8868305e-01
   1.0755576e+00   3.3338283e-01   1.0131352e-01   7.3866295e-02   1.9668761e-01   1.9812260e-01   1.8870551e-01
   1.0778605e+00   3.3334260e-01   1.0081920e-01   7.3937130e-02   1.9658188e-01   1.9811666e-01   1.8873803e-01
   1.0796413e+00   3.3331195e-01   1.0043871e-01   7.3990058e-02   1.9649882e-01   1.9811027e-01   1.8876109e-01
   1.0820439e+00   3.3327114e-01   9.9927235e-02   7.4068219e-02   1.9638838e-01   1.9810262e-01   1.8879117e-01
   1.0842648e+00   3.3323406e-01   9.9453639e-02   7.4137659e-02   1.9628668e-01   1.9809492e-01   1.8881916e-01
   1.0867892e+00   3.3319259e-01   9.8916673e-02   7.4212655e-02   1.9616963e-01   1.9808570e-01   1.8885160e-01
   1.0889836e+00   3.3315712e-01   9.8452460e-02   7.4283808e-02   1.9607018e-01   1.9807818e-01   1.8887656e-01
   1.0909585e+00   3.3312575e-01   9.8031075e-02   7.4352123e-02   1.9598101e-01   1.9807232e-01   1.8889798e-01
   1.0932145e+00   3.3309054e-01   9.7553774e-02   7.4423595e-02   1.9587768e-01   1.9806415e-01   1.8892273e-01
   1.0963191e+00   3.3304306e-01   9.6901483e-02   7.4518779e-02   1.9573425e-01   1.9805171e-01   1.8895967e-01
   1.0986110e+00   3.3300872e-01   9.6417784e-02   7.4581851e-02   1.9563006e-01   1.9804294e-01   1.8898761e-01
   1.1011554e+00   3.3297131e-01   9.5886605e-02   7.4646963e-02   1.9551236e-01   1.9803254e-01   1.8900996e-01
   1.1039055e+00   3.3293171e-01   9.5308254e-02   7.4736168e-02   1.9538696e-01   1.9802073e-01   1.8903633e-01
   1.1062844e+00   3.3289823e-01   9.4811574e-02   7.4804526e-02   1.9527981e-01   1.9801160e-01   1.8906012e-01
   1.1087325e+00   3.3286451e-01   9.4304499e-02   7.4883534e-02   1.9517211e-01   1.9800347e-01   1.8908749e-01
   1.1116665e+00   3.3282505e-01   9.3696250e-02   7.4962813e-02   1.9504018e-01   1.9799231e-01   1.8912140e-01
   1.1143762e+00   3.3278939e-01   9.3135597e-02   7.5051071e-02   1.9491791e-01   1.9798041e-01   1.8914586e-01
   1.1174160e+00   3.3275035e-01   9.2497741e-02   7.5138975e-02   1.9478206e-01   1.9796888e-01   1.8917735e-01
   1.1207664e+00   3.3270857e-01   9.1810208e-02   7.5254214e-02   1.9463199e-01   1.9795429e-01   1.8920502e-01
   1.1237782e+00   3.3267201e-01   9.1195481e-02   7.5344726e-02   1.9449673e-01   1.9794124e-01   1.8923366e-01
   1.1271046e+00   3.3263279e-01   9.0516755e-02   7.5443698e-02   1.9435279e-01   1.9793046e-01   1.8927110e-01
   1.1308327e+00   3.3259030e-01   8.9760981e-02   7.5561645e-02   1.9418924e-01   1.9791620e-01   1.8930694e-01
   1.1348312e+00   3.3254631e-01   8.8953961e-02   7.5698425e-02   1.9401427e-01   1.9790008e-01   1.8933938e-01
   1.1387547e+00   3.3250487e-01   8.8164445e-02   7.5829813e-02   1.9384264e-01   1.9788341e-01   1.8937648e-01
   1.1425458e+00   3.3246649e-01   8.7397671e-02   7.5951060e-02   1.9368074e-01   1.9787135e-01   1.8941781e-01
   1.1467713e+00   3.3242561e-01   8.6551977e-02   7.6083627e-02   1.9350327e-01   1.9785706e-01   1.8946361e-01
   1.1511210e+00   3.3238551e-01   8.5684652e-02   7.6221646e-02   1.9331436e-01   1.9783715e-01   1.8948685e-01
   1.1556149e+00   3.3234637e-01   8.4790151e-02   7.6363562e-02   1.9312557e-01   1.9782146e-01   1.8953156e-01
   1.1605075e+00   3.3230617e-01   8.3826469e-02   7.6506678e-02   1.9292120e-01   1.9780443e-01   1.8957617e-01
   1.1649719e+00   3.3227149e-01   8.2948240e-02   7.6630380e-02   1.9272970e-01   1.9778099e-01   1.8961048e-01
   1.1695914e+00   3.3223768e-01   8.2044670e-02   7.6772615e-02   1.9253227e-01   1.9776081e-01   1.8963983e-01
   1.1741880e+00   3.3220616e-01   8.1147743e-02   7.6905748e-02   1.9234279e-01   1.9774210e-01   1.8967894e-01
   1.1796283e+00   3.3217138e-01   8.0096636e-02   7.7060186e-02   1.9212054e-01   1.9772175e-01   1.8973512e-01
   1.1856470e+00   3.3213584e-01   7.8937227e-02   7.7250032e-02   1.9187311e-01   1.9769707e-01   1.8977651e-01
   1.1907680e+00   3.3210830e-01   7.7956929e-02   7.7392857e-02   1.9166874e-01   1.9767979e-01   1.8982354e-01
   1.1971579e+00   3.3207727e-01   7.6747197e-02   7.7573299e-02   1.9140253e-01   1.9764435e-01   1.8985437e-01
   1.2022983e+00   3.3205496e-01   7.5781358e-02   7.7720301e-02   1.9118837e-01   1.9761703e-01   1.8986748e-01
   1.2085461e+00   3.3203076e-01   7.4619006e-02   7.7908942e-02   1.9094138e-01   1.9759149e-01   1.8991463e-01
   1.2152250e+00   3.3200873e-01   7.3380474e-02   7.8094163e-02   1.9066709e-01   1.9755239e-01   1.8993778e-01
   1.2211698e+00   3.3199215e-01   7.2289621e-02   7.8280688e-02   1.9042724e-01   1.9752093e-01   1.8995343e-01
   1.2278698e+00   3.3197690e-01   7.1057892e-02   7.8474912e-02   1.9015997e-01   1.9748926e-01   1.8998418e-01
   1.2350170e+00   3.3196455e-01   6.9758695e-02   7.8682028e-02   1.8987693e-01   1.9745438e-01   1.9001873e-01
   1.2419620e+00   3.3195591e-01   6.8504504e-02   7.8857348e-02   1.8960279e-01   1.9741811e-01   1.9004557e-01
   1.2494629e+00   3.3195037e-01   6.7162967e-02   7.9071112e-02   1.8932033e-01   1.9738653e-01   1.9008451e-01
   1.2576764e+00   3.3194883e-01   6.5701171e-02   7.9285258e-02   1.8900577e-01   1.9734838e-01   1.9013304e-01
   1.2656972e+00   3.3195150e-01   6.4302446e-02   7.9491411e-02   1.8870551e-01   1.9731139e-01   1.9018115e-01
   1.2730583e+00   3.3195815e-01   6.3017693e-02   7.9683933e-02   1.8842633e-01   1.9727159e-01   1.9019968e-01
   1.2816945e+00   3.3197061e-01   6.1518517e-02   7.9880104e-02   1.8809391e-01   1.9722304e-01   1.9023644e-01
   1.2903777e+00   3.3198821e-01   6.0039312e-02   8.0101707e-02   1.8777399e-01   1.9717955e-01   1.9026654e-01
   1.2986574e+00   3.3200963e-01   5.8643194e-02   8.0332843e-02   1.8745944e-01   1.9712895e-01   1.9026892e-01
   1.3081050e+00   3.3203886e-01   5.7056147e-02   8.0557044e-02   1.8710546e-01   1.9707024e-01   1.9028842e-01
   1.3171233e+00   3.3207142e-01   5.5555008e-02   8.0794161e-02   1.8676904e-01   1.9701749e-01   1.9029954e-01
   1.3256479e+00   3.3210643e-01   5.4163374e-02   8.1012826e-02   1.8646948e-01   1.9697717e-01   1.9032068e-01
   1.3343490e+00   3.3214541e-01   5.2761662e-02   8.1217632e-02   1.8616612e-01   1.9692758e-01   1.9032807e-01
   1.3437036e+00   3.3219180e-01   5.1262126e-02   8.1449655e-02   1.8583542e-01   1.9687353e-01   1.9033019e-01
   1.3538788e+00   3.3224795e-01   4.9630920e-02   8.1668942e-02   1.8547260e-01   1.9680851e-01   1.9033521e-01
   1.3638330e+00   3.3230806e-01   4.8078723e-02   8.1880450e-02   1.8512882e-01   1.9675216e-01   1.9034302e-01
   1.3743190e+00   3.3237575e-01   4.6466628e-02   8.2102291e-02   1.8475644e-01   1.9667693e-01   1.9028959e-01
   1.3847810e+00   3.3244743e-01   4.4878787e-02   8.2300579e-02   1.8440480e-01   1.9661282e-01   1.9028213e-01
   1.3961384e+00   3.3253011e-01   4.3177762e-02   8.2489761e-02   1.8404222e-01   1.9655586e-01   1.9031350e-01
   1.4067989e+00   3.3261203e-01   4.1600365e-02   8.2709661e-02   1.8368585e-01   1.9648449e-01   1.9029400e-01
   1.4191616e+00   3.3271207e-01   3.9802295e-02   8.2913057e-02   1.8327545e-01   1.9640171e-01   1.9026312e-01
   1.4307882e+00   3.3280960e-01   3.8125360e-02   8.3126613e-02   1.8287834e-01   1.9631437e-01   1.9020718e-01
   1.4426266e+00   3.3291294e-01   3.6448164e-02   8.3363623e-02   1.8248228e-01   1.9622586e-01   1.9014850e-01
   1.4550390e+00   3.3302514e-01   3.4713068e-02   8.3563883e-02   1.8207243e-01   1.9613265e-01   1.9008211e-01
   1.4666104e+00   3.3313275e-01   3.3121976e-02   8.3777504e-02   1.8169830e-01   1.9605079e-01   1.9004731e-01
   1.4800672e+00   3.3326185e-01   3.1331018e-02   8.4012484e-02   1.8129389e-01   1.9596952e-01   1.9002391e-01
   1.4906261e+00   3.3336579e-01   2.9933990e-02   8.4143947e-02   1.8096462e-01   1.9589497e-01   1.8999241e-01
   1.5019778e+00   3.3348055e-01   2.8453044e-02   8.4326456e-02   1.8060697e-01   1.9580684e-01   1.8992192e-01
   1.5153595e+00   3.3361996e-01   2.6732013e-02   8.4506102e-02   1.8021606e-01   1.9571993e-01   1.8987055e-01
   1.5271735e+00   3.3374514e-01   2.5234967e-02   8.4712742e-02   1.7985373e-01   1.9563564e-01   1.8980552e-01
   1.5393925e+00   3.3387680e-01   2.3708247e-02   8.4857911e-02   1.7949499e-01   1.9555333e-01   1.8975643e-01
   1.5520452e+00   3.3401446e-01   2.2158967e-02   8.5048583e-02   1.7911387e-01   1.9545692e-01   1.8966744e-01
   1.5634090e+00   3.3413907e-01   2.0802855e-02   8.5195646e-02   1.7879564e-01   1.9538169e-01   1.8959386e-01
   1.5758330e+00   3.3427640e-01   1.9335715e-02   8.5315236e-02   1.7843675e-01   1.9528960e-01   1.8952328e-01
   1.5892927e+00   3.3442586e-01   1.7760613e-02   8.5474063e-02   1.7804181e-01   1.9517873e-01   1.8942001e-01
   1.6033782e+00   3.3458332e-01   1.6153002e-02   8.5607126e-02   1.7763010e-01   1.9505880e-01   1.8929195e-01
   1.6155198e+00   3.3471941e-01   1.4796110e-02   8.5736173e-02   1.7727867e-01   1.9495065e-01   1.8917361e-01
   1.6289311e+00   3.3486867e-01   1.3307905e-02   8.5863945e-02   1.7689995e-01   1.9483940e-01   1.8904158e-01
   1.6420899e+00   3.3501492e-01   1.1885519e-02   8.5937171e-02   1.7653031e-01   1.9472445e-01   1.8889741e-01
   1.6548717e+00   3.3515689e-01   1.0543741e-02   8.6018102e-02   1.7619556e-01   1.9463013e-01   1.8878942e-01
   1.6655742e+00   3.3527549e-01   9.4341687e-03   8.6096290e-02   1.7591838e-01   1.9455336e-01   1.8872272e-01
   1.6783115e+00   3.3541600e-01   8.1350622e-03   8.6232775e-02   1.7557039e-01   1.9443976e-01   1.8855981e-01
   1.6917214e+00   3.3556285e-01   6.8118940e-03   8.6317155e-02   1.7523219e-01   1.9433664e-01   1.8844332e-01
   1.7044634e+00   3.3570180e-01   5.5470890e-03   8.6379333e-02   1.7489970e-01   1.9423127e-01   1.8833208e-01
   1.7170939e+00   3.3583889e-01   4.3507621e-03   8.6441240e-02   1.7458259e-01   1.9412721e-01   1.8821958e-01
   1.7298863e+00   3.3597689e-01   3.1486869e-03   8.6515809e-02   1.7424434e-01   1.9400918e-01   1.8807778e-01
   1.7416645e+00   3.3610205e-01   2.0469634e-03   8.6587809e-02   1.7393842e-01   1.9389574e-01   1.8793518e-01
   1.7534672e+00   3.3622525e-01   9.6223733e-04   8.6698492e-02   1.7364832e-01   1.9379658e-01   1.8781666e-01
   1.7662930e+00   3.3635685e-01  -1.7751416e-04   8.6778317e-02   1.7333215e-01   1.9368829e-01   1.8766828e-01
   1.7788929e+00   3.3648395e-01  -1.2918817e-03   8.6852447e-02   1.7302176e-01   1.9357162e-01   1.8750583e-01
   1.7922157e+00   3.3661607e-01  -2.4320205e-03   8.6921125e-02   1.7270188e-01   1.9345533e-01   1.8735816e-01
   1.8052578e+00   3.3674342e-01  -3.5279941e-03   8.6997178e-02   1.7239210e-01   1.9334317e-01   1.8721572e-01
   1.8186802e+00   3.3687271e-01  -4.6405028e-03   8.7078801e-02   1.7207966e-01   1.9323030e-01   1.8708454e-01
   1.8324100e+00   3.3700232e-01  -5.7570499e-03   8.7128393e-02   1.7174937e-01   1.9310266e-01   1.8691518e-01
   1.8466787e+00   3.3713315e-01  -6.8988893e-03   8.7200599e-02   1.7141804e-01   1.9297304e-01   1.8671951e-01
   1.8599291e+00   3.3725170e-01  -7.9371081e-03   8.7240549e-02   1.7111607e-01   1.9286127e-01   1.8657723e-01
   1.8725923e+00   3.3736327e-01  -8.8919928e-03   8.7280201e-02   1.7082450e-01   1.9274531e-01   1.8640121e-01
   1.8864563e+00   3.3748241e-01  -9.9233223e-03   8.7306710e-02   1.7050145e-01   1.9261039e-01   1.8622650e-01
   1.9008208e+00   3.3760180e-01  -1.0974674e-02   8.7328778e-02   1.7017181e-01   1.9247644e-01   1.8602459e-01
   1.9158459e+00   3.3772261e-01  -1.2054321e-02   8.7340046e-02   1.6983406e-01   1.9233575e-01   1.8580994e-01
   1.9294282e+00   3.3782882e-01  -1.2983862e-02   8.7391951e-02   1.6953339e-01   1.9220893e-01   1.8560744e-01
   1.9439423e+00   3.3793897e-01  -1.3962312e-02   8.7408608e-02   1.6921564e-01   1.9207921e-01   1.8540679e-01
   1.9596332e+00   3.3805446e-01  -1.5002776e-02   8.7421499e-02   1.6887170e-01   1.9192905e-01   1.8516747e-01
   1.9753969e+00   3.3816695e-01  -1.6012700e-02   8.7490766e-02   1.6853362e-01   1.9178554e-01   1.8494511e-01
   1.9905443e+00   3.3827159e-01  -1.6948067e-02   8.7494936e-02   1.6822010e-01   1.9164993e-01   1.8475206e-01
   2.0054263e+00   3.3837053e-01  -1.7865280e-02   8.7515164e-02   1.6789564e-01   1.9150330e-01   1.8452425e-01
   2.0208639e+00   3.3846992e-01  -1.8795348e-02   8.7521512e-02   1.6756463e-01   1.9135331e-01   1.8427914e-01
   2.0355156e+00   3.3856014e-01  -1.9667925e-02   8.7532662e-02   1.6727404e-01   1.9122451e-01   1.8408106e-01
   2.0492217e+00   3.3864101e-01  -2.0455859e-02   8.7550578e-02   1.6698646e-01   1.9108610e-01   1.8387338e-01
   2.0661197e+00   3.3873564e-01  -2.1398915e-02   8.7564977e-02   1.6664606e-01   1.9093084e-01   1.8361303e-01
   2.0822219e+00   3.3882042e-01  -2.2268402e-02   8.7581192e-02   1.6630819e-01   1.9076484e-01   1.8332819e-01
   2.0997174e+00   3.3890775e-01  -2.3180070e-02   8.7586190e-02   1.6597643e-01   1.9060965e-01   1.8309709e-01
   2.1163600e+00   3.3898548e-01  -2.4028904e-02   8.7569286e-02   1.6563978e-01   1.9044436e-01   1.8284429e-01
   2.1330910e+00   3.3905906e-01  -2.4857276e-02   8.7539553e-02   1.6529034e-01   1.9026501e-01   1.8253911e-01
   2.1501032e+00   3.3912911e-01  -2.5665287e-02   8.7511635e-02   1.6495898e-01   1.9009454e-01   1.8225086e-01
   2.1658318e+00   3.3918948e-01  -2.6390245e-02   8.7519339e-02   1.6466064e-01   1.8994621e-01   1.8200606e-01
   2.1833988e+00   3.3925209e-01  -2.7196454e-02   8.7529401e-02   1.6432228e-01   1.8976681e-01   1.8168657e-01
   2.2009779e+00   3.3930933e-01  -2.7980601e-02   8.7512219e-02   1.6399243e-01   1.8959793e-01   1.8140237e-01
   2.2175834e+00   3.3935849e-01  -2.8704223e-02   8.7516722e-02   1.6369549e-01   1.8944372e-01   1.8118139e-01
   2.2351553e+00   3.3940506e-01  -2.9449248e-02   8.7473948e-02   1.6335444e-01   1.8925215e-01   1.8089275e-01
   2.2508770e+00   3.3944212e-01  -3.0071803e-02   8.7495511e-02   1.6306794e-01   1.8909934e-01   1.8063963e-01
   2.2665165e+00   3.3947509e-01  -3.0711711e-02   8.7471182e-02   1.6276622e-01   1.8892268e-01   1.8032862e-01
   2.2856522e+00   3.3951009e-01  -3.1446200e-02   8.7433769e-02   1.6239801e-01   1.8871225e-01   1.7996822e-01
   2.3033000e+00   3.3953809e-01  -3.2087906e-02   8.7414368e-02   1.6209136e-01   1.8853761e-01   1.7967775e-01
   2.3187803e+00   3.3955903e-01  -3.2649260e-02   8.7417721e-02   1.6181725e-01   1.8838829e-01   1.7944487e-01
   2.3353879e+00   3.3957760e-01  -3.3260332e-02   8.7411029e-02   1.6151281e-01   1.8821121e-01   1.7913637e-01
   2.3513301e+00   3.3959214e-01  -3.3815572e-02   8.7411342e-02   1.6122457e-01   1.8804575e-01   1.7886246e-01
   2.3695168e+00   3.3960482e-01  -3.4423222e-02   8.7311548e-02   1.6087745e-01   1.8783472e-01   1.7849537e-01
   2.3863556e+00   3.3961323e-01  -3.4967943e-02   8.7302399e-02   1.6056796e-01   1.8764873e-01   1.7819209e-01
   2.4042858e+00   3.3961841e-01  -3.5511352e-02   8.7295655e-02   1.6025416e-01   1.8746237e-01   1.7787244e-01
   2.4207998e+00   3.3961969e-01  -3.5993075e-02   8.7301664e-02   1.5996236e-01   1.8728301e-01   1.7755441e-01
   2.4387934e+00   3.3961684e-01  -3.6536276e-02   8.7285400e-02   1.5964251e-01   1.8707804e-01   1.7720140e-01
   2.4581461e+00   3.3960912e-01  -3.7077715e-02   8.7289422e-02   1.5930663e-01   1.8687363e-01   1.7685387e-01
   2.4751348e+00   3.3959953e-01  -3.7536307e-02   8.7299059e-02   1.5903772e-01   1.8670768e-01   1.7656448e-01
   2.4921013e+00   3.3958656e-01  -3.7973488e-02   8.7326143e-02   1.5875208e-01   1.8652867e-01   1.7626215e-01
   2.5112425e+00   3.3956940e-01  -3.8441428e-02   8.7313625e-02   1.5847038e-01   1.8635774e-01   1.7596932e-01
   2.5289121e+00   3.3955068e-01  -3.8882410e-02   8.7343748e-02   1.5819387e-01   1.8618406e-01   1.7567742e-01
   2.5456100e+00   3.3953058e-01  -3.9295410e-02   8.7278737e-02   1.5791518e-01   1.8600144e-01   1.7537180e-01
   2.5628234e+00   3.3950688e-01  -3.9702757e-02   8.7315030e-02   1.5763819e-01   1.8582534e-01   1.7506626e-01
   2.5812981e+00   3.3947881e-01  -4.0136595e-02   8.7356051e-02   1.5730923e-01   1.8560848e-01   1.7466689e-01
   2.5986472e+00   3.3945064e-01  -4.0493099e-02   8.7330290e-02   1.5703541e-01   1.8542538e-01   1.7433900e-01
   2.6159454e+00   3.3942127e-01  -4.0862532e-02   8.7341608e-02   1.5675131e-01   1.8523656e-01   1.7400687e-01
   2.6327460e+00   3.3939067e-01  -4.1192237e-02   8.7293384e-02   1.5648202e-01   1.8505704e-01   1.7368448e-01
   2.6494960e+00   3.3935831e-01  -4.1501385e-02   8.7301059e-02   1.5621350e-01   1.8487615e-01   1.7338066e-01
   2.6711864e+00   3.3931211e-01  -4.1930882e-02   8.7359525e-02   1.5586956e-01   1.8465198e-01   1.7297101e-01
   2.6892197e+00   3.3927128e-01  -4.2256454e-02   8.7299594e-02   1.5556881e-01   1.8444554e-01   1.7259578e-01
   2.7054914e+00   3.3923237e-01  -4.2546198e-02   8.7287716e-02   1.5529825e-01   1.8426095e-01   1.7225344e-01
   2.7241357e+00   3.3918679e-01  -4.2852038e-02   8.7274261e-02   1.5501619e-01   1.8407200e-01   1.7190190e-01
   2.7454215e+00   3.3913268e-01  -4.3197549e-02   8.7199994e-02   1.5467576e-01   1.8383765e-01   1.7148942e-01
   2.7627524e+00   3.3908787e-01  -4.3476162e-02   8.7225285e-02   1.5439932e-01   1.8364386e-01   1.7112486e-01
   2.7826118e+00   3.3903473e-01  -4.3799575e-02   8.7195083e-02   1.5409426e-01   1.8343353e-01   1.7076587e-01
   2.8011934e+00   3.3898398e-01  -4.4064965e-02   8.7208131e-02   1.5380131e-01   1.8323176e-01   1.7041316e-01
   2.8184331e+00   3.3893559e-01  -4.4318394e-02   8.7209087e-02   1.5353706e-01   1.8304294e-01   1.7007680e-01
   2.8363577e+00   3.3888301e-01  -4.4568770e-02   8.7228527e-02   1.5328086e-01   1.8286210e-01   1.6973899e-01
   2.8565302e+00   3.3882268e-01  -4.4868447e-02   8.7195358e-02   1.5293609e-01   1.8260689e-01   1.6927434e-01
   2.8773579e+00   3.3875828e-01  -4.5154471e-02   8.7126137e-02   1.5262034e-01   1.8237122e-01   1.6882809e-01
   2.8957825e+00   3.3869957e-01  -4.5366040e-02   8.7116806e-02   1.5235204e-01   1.8216657e-01   1.6847512e-01
   2.9152961e+00   3.3863709e-01  -4.5581358e-02   8.7109731e-02   1.5206362e-01   1.8195789e-01   1.6807936e-01
   2.9333002e+00   3.3857921e-01  -4.5748907e-02   8.7082824e-02   1.5178445e-01   1.8174911e-01   1.6768976e-01
   2.9503414e+00   3.3852360e-01  -4.5942429e-02   8.7083097e-02   1.5152583e-01   1.8155886e-01   1.6735022e-01
   2.9715248e+00   3.3845468e-01  -4.6157455e-02   8.7090159e-02   1.5122799e-01   1.8133878e-01   1.6694342e-01
   2.9901770e+00   3.3839520e-01  -4.6341098e-02   8.7086134e-02   1.5095748e-01   1.8113736e-01   1.6657362e-01
   3.0090569e+00   3.3833395e-01  -4.6528124e-02   8.7109199e-02   1.5066638e-01   1.8091353e-01   1.6614357e-01
   3.0285265e+00   3.3826969e-01  -4.6734485e-02   8.7094122e-02   1.5035932e-01   1.8068312e-01   1.6570636e-01
   3.0486913e+00   3.3820200e-01  -4.6941526e-02   8.7113040e-02   1.5008503e-01   1.8047418e-01   1.6533539e-01
   3.0693052e+00   3.3813193e-01  -4.7123629e-02   8.7126334e-02   1.4979003e-01   1.8024759e-01   1.6491221e-01
   3.0904813e+00   3.3805832e-01  -4.7289378e-02   8.7125912e-02   1.4950324e-01   1.8003240e-01   1.6451841e-01
   3.1094366e+00   3.3799111e-01  -4.7433008e-02   8.7114986e-02   1.4920053e-01   1.7979272e-01   1.6408184e-01
   3.1279990e+00   3.3792387e-01  -4.7582897e-02   8.7135896e-02   1.4892283e-01   1.7957469e-01   1.6367631e-01
   3.1461562e+00   3.3785822e-01  -4.7733543e-02   8.7166604e-02   1.4866311e-01   1.7937278e-01   1.6332237e-01
   3.1674302e+00   3.3777997e-01  -4.7866432e-02   8.7202749e-02   1.4837684e-01   1.7914472e-01   1.6293122e-01
   3.1869486e+00   3.3770712e-01  -4.8005018e-02   8.7228693e-02   1.4810316e-01   1.7892917e-01   1.6252709e-01
   3.2043480e+00   3.3763998e-01  -4.8137981e-02   8.7173881e-02   1.4785380e-01   1.7873694e-01   1.6218381e-01
   3.2233075e+00   3.3756604e-01  -4.8218780e-02   8.7259443e-02   1.4759198e-01   1.7853383e-01   1.6178274e-01
   3.2444515e+00   3.3748288e-01  -4.8342334e-02   8.7240643e-02   1.4730356e-01   1.7830667e-01   1.6135578e-01
   3.2645383e+00   3.3740382e-01  -4.8426742e-02   8.7223159e-02   1.4702685e-01   1.7808281e-01   1.6091498e-01
   3.2850854e+00   3.3732207e-01  -4.8529575e-02   8.7239053e-02   1.4674695e-01   1.7785231e-01   1.6047702e-01
   3.3046778e+00   3.3724389e-01  -4.8637025e-02   8.7315431e-02   1.4648703e-01   1.7764789e-01   1.6009602e-01
   3.3231092e+00   3.3717057e-01  -4.8727265e-02   8.7320444e-02   1.4623047e-01   1.7744436e-01   1.5967908e-01
   3.3430609e+00   3.3709196e-01  -4.8839868e-02   8.7330604e-02   1.4592845e-01   1.7720884e-01   1.5925052e-01
   3.3613322e+00   3.3702026e-01  -4.8912612e-02   8.7305447e-02   1.4569336e-01   1.7701892e-01   1.5888239e-01
   3.3807635e+00   3.3694318e-01  -4.9009626e-02   8.7347426e-02   1.4541747e-01   1.7679008e-01   1.5844859e-01
   3.4002475e+00   3.3686515e-01  -4.9103526e-02   8.7339401e-02   1.4514668e-01   1.7657531e-01   1.5806417e-01
   3.4184901e+00   3.3679198e-01  -4.9154202e-02   8.7295480e-02   1.4488545e-01   1.7636508e-01   1.5765469e-01
   3.4406306e+00   3.3670364e-01  -4.9271747e-02   8.7272220e-02   1.4455081e-01   1.7609954e-01   1.5718024e-01
   3.4603547e+00   3.3662431e-01  -4.9347849e-02   8.7304407e-02   1.4430774e-01   1.7589405e-01   1.5682172e-01
   3.4811826e+00   3.3653997e-01  -4.9417388e-02   8.7278142e-02   1.4402602e-01   1.7566911e-01   1.5638859e-01
   3.5002849e+00   3.3646230e-01  -4.9512338e-02   8.7261911e-02   1.4376622e-01   1.7546135e-01   1.5600322e-01
   3.5173988e+00   3.3639238e-01  -4.9566239e-02   8.7261841e-02   1.4354324e-01   1.7528540e-01   1.5566781e-01
   3.5372445e+00   3.3631067e-01  -4.9670590e-02   8.7246909e-02   1.4327325e-01   1.7506416e-01   1.5527881e-01
   3.5563881e+00   3.3623080e-01  -4.9728846e-02   8.7213039e-02   1.4302047e-01   1.7485528e-01   1.5489537e-01
   3.5766754e+00   3.3614606e-01  -4.9821685e-02   8.7199268e-02   1.4274327e-01   1.7462991e-01   1.5444299e-01
   3.5982716e+00   3.3605533e-01  -4.9883301e-02   8.7203131e-02   1.4244789e-01   1.7438717e-01   1.5399035e-01
   3.6214731e+00   3.3595672e-01  -4.9942638e-02   8.7177066e-02   1.4215017e-01   1.7414481e-01   1.5351609e-01
   3.6411325e+00   3.3587189e-01  -5.0019594e-02   8.7139743e-02   1.4189627e-01   1.7393411e-01   1.5308896e-01
   3.6603986e+00   3.3578908e-01  -5.0067141e-02   8.7127422e-02   1.4165105e-01   1.7373411e-01   1.5273248e-01
   3.6779294e+00   3.3571423e-01  -5.0083739e-02   8.7117795e-02   1.4142676e-01   1.7354939e-01   1.5238609e-01
   3.6967952e+00   3.3563394e-01  -5.0119905e-02   8.7178261e-02   1.4116958e-01   1.7334099e-01   1.5199076e-01
   3.7177766e+00   3.3554527e-01  -5.0153245e-02   8.7259283e-02   1.4091128e-01   1.7312183e-01   1.5156515e-01
   3.7411329e+00   3.3544752e-01  -5.0233555e-02   8.7292168e-02   1.4063084e-01   1.7288939e-01   1.5110866e-01
   3.7611302e+00   3.3536404e-01  -5.0248059e-02   8.7316617e-02   1.4037625e-01   1.7267514e-01   1.5068592e-01
   3.7821453e+00   3.3527711e-01  -5.0285602e-02   8.7334658e-02   1.4010559e-01   1.7244931e-01   1.5025382e-01
   3.8017057e+00   3.3519739e-01  -5.0312959e-02   8.7323920e-02   1.3986851e-01   1.7224923e-01   1.4987076e-01
   3.8208811e+00   3.3512012e-01  -5.0341740e-02   8.7298705e-02   1.3961183e-01   1.7203841e-01   1.4947468e-01
   3.8428621e+00   3.3503209e-01  -5.0363590e-02   8.7268289e-02   1.3933438e-01   1.7180646e-01   1.4902020e-01
   3.8614606e+00   3.3495853e-01  -5.0364332e-02   8.7249137e-02   1.3909581e-01   1.7160819e-01   1.4864103e-01
   3.8797120e+00   3.3488720e-01  -5.0368481e-02   8.7240329e-02   1.3889124e-01   1.7143806e-01   1.4832562e-01
   3.8982864e+00   3.3481565e-01  -5.0378932e-02   8.7276653e-02   1.3867960e-01   1.7126135e-01   1.4797391e-01
   3.9189872e+00   3.3473586e-01  -5.0370113e-02   8.7298319e-02   1.3843707e-01   1.7106393e-01   1.4757848e-01
   3.9395923e+00   3.3465851e-01  -5.0370075e-02   8.7250330e-02   1.3819745e-01   1.7085733e-01   1.4719045e-01
   3.9602556e+00   3.3458187e-01  -5.0418174e-02   8.7281881e-02   1.3794911e-01   1.7064333e-01   1.4677728e-01
   3.9801889e+00   3.3450812e-01  -5.0441515e-02   8.7292541e-02   1.3769383e-01   1.7043328e-01   1.4637762e-01
   4.0007767e+00   3.3443387e-01  -5.0453807e-02   8.7325148e-02   1.3745416e-01   1.7023514e-01   1.4600495e-01
   4.0182787e+00   3.3437210e-01  -5.0468896e-02   8.7340342e-02   1.3724564e-01   1.7006009e-01   1.4565325e-01
   4.0401729e+00   3.3429652e-01  -5.0508548e-02   8.7330749e-02   1.3697186e-01   1.6983075e-01   1.4522390e-01
   4.0628292e+00   3.3421952e-01  -5.0510291e-02   8.7279949e-02   1.3669005e-01   1.6959517e-01   1.4479520e-01
   4.0821278e+00   3.3415431e-01  -5.0530284e-02   8.7247292e-02   1.3646437e-01   1.6940641e-01   1.4440849e-01
   4.0997083e+00   3.3409489e-01  -5.0534211e-02   8.7285480e-02   1.3626536e-01   1.6923976e-01   1.4408110e-01
   4.1183345e+00   3.3403146e-01  -5.0560561e-02   8.7317970e-02   1.3603927e-01   1.6904717e-01   1.4368418e-01
   4.1372384e+00   3.3396677e-01  -5.0558705e-02   8.7303185e-02   1.3582707e-01   1.6886705e-01   1.4333401e-01
   4.1581983e+00   3.3389520e-01  -5.0584326e-02   8.7295242e-02   1.3555480e-01   1.6864371e-01   1.4291309e-01
   4.1785410e+00   3.3382557e-01  -5.0571048e-02   8.7343240e-02   1.3532413e-01   1.6844874e-01   1.4254025e-01
   4.2000601e+00   3.3375162e-01  -5.0591443e-02   8.7368584e-02   1.3506414e-01   1.6823363e-01   1.4212508e-01
   4.2187802e+00   3.3368772e-01  -5.0598772e-02   8.7338269e-02   1.3485746e-01   1.6805422e-01   1.4177187e-01
   4.2408312e+00   3.3361365e-01  -5.0613285e-02   8.7344914e-02   1.3461078e-01   1.6783881e-01   1.4135147e-01
   4.2642554e+00   3.3353599e-01  -5.0629030e-02   8.7406115e-02   1.3435381e-01   1.6761933e-01   1.4093285e-01
   4.2874294e+00   3.3345941e-01  -5.0619174e-02   8.7446546e-02   1.3408131e-01   1.6738848e-01   1.4046449e-01
   4.3093899e+00   3.3338761e-01  -5.0623562e-02   8.7509308e-02   1.3382949e-01   1.6717347e-01   1.4003851e-01
   4.3330234e+00   3.3331210e-01  -5.0624273e-02   8.7532781e-02   1.3353736e-01   1.6692794e-01   1.3954696e-01
   4.3524556e+00   3.3325098e-01  -5.0610106e-02   8.7512854e-02   1.3331580e-01   1.6673941e-01   1.3916872e-01
   4.3727072e+00   3.3318863e-01  -5.0610029e-02   8.7490767e-02   1.3308389e-01   1.6653815e-01   1.3877330e-01
   4.3980805e+00   3.3311129e-01  -5.0601120e-02   8.7403843e-02   1.3277435e-01   1.6627983e-01   1.3827702e-01
   4.4197758e+00   3.3304645e-01  -5.0584444e-02   8.7409514e-02   1.3252609e-01   1.6606678e-01   1.3785640e-01
   4.4404050e+00   3.3298543e-01  -5.0590409e-02   8.7402651e-02   1.3227375e-01   1.6585722e-01   1.3743998e-01
   4.4591841e+00   3.3293028e-01  -5.0583967e-02   8.7401302e-02   1.3205995e-01   1.6567383e-01   1.3707926e-01
   4.4778505e+00   3.3287623e-01  -5.0602084e-02   8.7370359e-02   1.3183570e-01   1.6548700e-01   1.3670932e-01
   4.4991153e+00   3.3281517e-01  -5.0597585e-02   8.7350665e-02   1.3159181e-01   1.6528179e-01   1.3632483e-01
   4.5204613e+00   3.3275363e-01  -5.0583628e-02   8.7345984e-02   1.3133802e-01   1.6506888e-01   1.3589139e-01
   4.5422286e+00   3.3269202e-01  -5.0579134e-02   8.7330361e-02   1.3110487e-01   1.6486741e-01   1.3548314e-01
   4.5612558e+00   3.3263798e-01  -5.0597260e-02   8.7334971e-02   1.3089586e-01   1.6469534e-01   1.3513809e-01
   4.5829755e+00   3.3257566e-01  -5.0574709e-02   8.7297943e-02   1.3066651e-01   1.6450043e-01   1.3474824e-01
   4.6062913e+00   3.3250908e-01  -5.0568720e-02   8.7325119e-02   1.3043359e-01   1.6429586e-01   1.3436770e-01
   4.6285380e+00   3.3244631e-01  -5.0552738e-02   8.7352505e-02   1.3018250e-01   1.6408339e-01   1.3393595e-01
   4.6530234e+00   3.3237836e-01  -5.0557723e-02   8.7337363e-02   1.2991268e-01   1.6385298e-01   1.3348205e-01
   4.6711620e+00   3.3232820e-01  -5.0548103e-02   8.7369112e-02   1.2970918e-01   1.6368211e-01   1.3315832e-01
   4.6922738e+00   3.3227115e-01  -5.0518436e-02   8.7352899e-02   1.2950818e-01   1.6350692e-01   1.3278383e-01
   4.7129496e+00   3.3221682e-01  -5.0506674e-02   8.7408814e-02   1.2929692e-01   1.6333198e-01   1.3246202e-01
   4.7341476e+00   3.3216257e-01  -5.0502706e-02   8.7419905e-02   1.2906705e-01   1.6313617e-01   1.3206592e-01
   4.7556929e+00   3.3210678e-01  -5.0525757e-02   8.7372479e-02   1.2883748e-01   1.6294319e-01   1.3169090e-01
   4.7772857e+00   3.3205151e-01  -5.0508784e-02   8.7402175e-02   1.2860304e-01   1.6274031e-01   1.3128137e-01
   4.7971493e+00   3.3200186e-01  -5.0503292e-02   8.7436070e-02   1.2840012e-01   1.6256413e-01   1.3089292e-01
   4.8183460e+00   3.3194877e-01  -5.0499954e-02   8.7428804e-02   1.2816800e-01   1.6236872e-01   1.3051177e-01
   4.8399567e+00   3.3189575e-01  -5.0487635e-02   8.7451911e-02   1.2794061e-01   1.6217958e-01   1.3013094e-01
   4.8644119e+00   3.3183815e-01  -5.0501848e-02   8.7457714e-02   1.2766682e-01   1.6195918e-01   1.2971724e-01
   4.8893968e+00   3.3177942e-01  -5.0514994e-02   8.7486889e-02   1.2738653e-01   1.6172530e-01   1.2922461e-01
   4.9081236e+00   3.3173685e-01  -5.0497474e-02   8.7496512e-02   1.2720288e-01   1.6156970e-01   1.2888897e-01
   4.9300112e+00   3.3168923e-01  -5.0489853e-02   8.7518805e-02   1.2696906e-01   1.6136845e-01   1.2847777e-01
   4.9503850e+00   3.3164578e-01  -5.0510331e-02   8.7529576e-02   1.2675446e-01   1.6118696e-01   1.2812091e-01
   4.9739226e+00   3.3159569e-01  -5.0454457e-02   8.7518849e-02   1.2652151e-01   1.6098450e-01   1.2770176e-01
   4.9945208e+00   3.3155331e-01  -5.0440423e-02   8.7504901e-02   1.2632273e-01   1.6081677e-01   1.2736366e-01
   5.0153519e+00   3.3150984e-01  -5.0436521e-02   8.7513106e-02   1.2609441e-01   1.6062930e-01   1.2699170e-01
   5.0397008e+00   3.3145969e-01  -5.0443492e-02   8.7522343e-02   1.2584242e-01   1.6041661e-01   1.2655118e-01
   5.0596665e+00   3.3141969e-01  -5.0441672e-02   8.7565674e-02   1.2564479e-01   1.6025275e-01   1.2622281e-01
   5.0802374e+00   3.3138036e-01  -5.0449674e-02   8.7591410e-02   1.2543327e-01   1.6007417e-01   1.2583736e-01
   5.1029769e+00   3.3133907e-01  -5.0460828e-02   8.7644494e-02   1.2517919e-01   1.5985885e-01   1.2541240e-01
   5.1275968e+00   3.3129643e-01  -5.0458696e-02   8.7658823e-02   1.2492942e-01   1.5964719e-01   1.2495878e-01
   5.1466936e+00   3.3126396e-01  -5.0459353e-02   8.7689969e-02   1.2474711e-01   1.5949656e-01   1.2465536e-01
   5.1687089e+00   3.3122731e-01  -5.0448137e-02   8.7702842e-02   1.2451401e-01   1.5930554e-01   1.2425166e-01
   5.1872170e+00   3.3119765e-01  -5.0449742e-02   8.7715702e-02   1.2431938e-01   1.5914467e-01   1.2392857e-01
   5.2108882e+00   3.3116200e-01  -5.0427242e-02   8.7756400e-02   1.2409225e-01   1.5895885e-01   1.2353895e-01
   5.2342375e+00   3.3112834e-01  -5.0441949e-02   8.7767815e-02   1.2384730e-01   1.5875878e-01   1.2313216e-01
   5.2588106e+00   3.3109374e-01  -5.0437053e-02   8.7744430e-02   1.2360833e-01   1.5856403e-01   1.2274092e-01
   5.2796505e+00   3.3106415e-01  -5.0461588e-02   8.7771883e-02   1.2339384e-01   1.5839192e-01   1.2235561e-01
   5.3003294e+00   3.3103536e-01  -5.0458468e-02   8.7750305e-02   1.2319252e-01   1.5822663e-01   1.2199706e-01
   5.3239123e+00   3.3100217e-01  -5.0465366e-02   8.7672896e-02   1.2297409e-01   1.5804078e-01   1.2162769e-01
   5.3474258e+00   3.3096804e-01  -5.0477455e-02   8.7677281e-02   1.2276435e-01   1.5787445e-01   1.2127059e-01
   5.3667227e+00   3.3094071e-01  -5.0461507e-02   8.7698007e-02   1.2258198e-01   1.5772528e-01   1.2093996e-01
   5.3863638e+00   3.3091434e-01  -5.0446070e-02   8.7717559e-02   1.2239412e-01   1.5756835e-01   1.2061700e-01
   5.4085667e+00   3.3088589e-01  -5.0435456e-02   8.7707632e-02   1.2218038e-01   1.5738948e-01   1.2025345e-01
   5.4311799e+00   3.3085670e-01  -5.0443115e-02   8.7687971e-02   1.2195229e-01   1.5720408e-01   1.1986369e-01
   5.4524466e+00   3.3082960e-01  -5.0401999e-02   8.7697022e-02   1.2174544e-01   1.5703047e-01   1.1948051e-01
   5.4738405e+00   3.3080340e-01  -5.0416258e-02   8.7665329e-02   1.2152173e-01   1.5684228e-01   1.1909192e-01
   5.4947179e+00   3.3077673e-01  -5.0420331e-02   8.7680694e-02   1.2132275e-01   1.5668046e-01   1.1873522e-01
   5.5152498e+00   3.3075106e-01  -5.0420550e-02   8.7725980e-02   1.2112463e-01   1.5651797e-01   1.1838668e-01
   5.5369135e+00   3.3072494e-01  -5.0403229e-02   8.7723215e-02   1.2092543e-01   1.5634773e-01   1.1803009e-01
   5.5572783e+00   3.3070149e-01  -5.0386499e-02   8.7720044e-02   1.2072431e-01   1.5618218e-01   1.1767346e-01
   5.5815675e+00   3.3067448e-01  -5.0365439e-02   8.7744475e-02   1.2049155e-01   1.5599108e-01   1.1725205e-01
   5.6032922e+00   3.3064946e-01  -5.0371572e-02   8.7763588e-02   1.2027036e-01   1.5581690e-01   1.1688484e-01
   5.6245576e+00   3.3062661e-01  -5.0387602e-02   8.7713274e-02   1.2006474e-01   1.5564925e-01   1.1654893e-01
   5.6473075e+00   3.3060305e-01  -5.0363784e-02   8.7748101e-02   1.1985582e-01   1.5548023e-01   1.1620319e-01
   5.6707614e+00   3.3058084e-01  -5.0363089e-02   8.7770724e-02   1.1962202e-01   1.5528759e-01   1.1576423e-01
   5.6940159e+00   3.3055755e-01  -5.0351181e-02   8.7746877e-02   1.1937379e-01   1.5508670e-01   1.1532120e-01
   5.7179227e+00   3.3053365e-01  -5.0320419e-02   8.7743914e-02   1.1915770e-01   1.5490976e-01   1.1494562e-01
   5.7385318e+00   3.3051460e-01  -5.0327670e-02   8.7752315e-02   1.1896311e-01   1.5475475e-01   1.1462589e-01
   5.7600177e+00   3.3049505e-01  -5.0306714e-02   8.7753147e-02   1.1875050e-01   1.5458051e-01   1.1426340e-01
   5.7822542e+00   3.3047458e-01  -5.0266863e-02   8.7735841e-02   1.1854895e-01   1.5441194e-01   1.1391849e-01
   5.8057952e+00   3.3045215e-01  -5.0248944e-02   8.7724712e-02   1.1832829e-01   1.5423059e-01   1.1353930e-01
   5.8269443e+00   3.3043279e-01  -5.0215529e-02   8.7676047e-02   1.1813979e-01   1.5407391e-01   1.1321240e-01
   5.8465442e+00   3.3041441e-01  -5.0235956e-02   8.7692993e-02   1.1793458e-01   1.5390475e-01   1.1282774e-01
   5.8682864e+00   3.3039463e-01  -5.0210620e-02   8.7740122e-02   1.1772534e-01   1.5373668e-01   1.1243162e-01
   5.8940836e+00   3.3037208e-01  -5.0212831e-02   8.7829442e-02   1.1749074e-01   1.5354163e-01   1.1200215e-01
   5.9135480e+00   3.3035310e-01  -5.0223469e-02   8.7775514e-02   1.1731567e-01   1.5339650e-01   1.1168348e-01
   5.9350529e+00   3.3033250e-01  -5.0222138e-02   8.7741560e-02   1.1712294e-01   1.5323913e-01   1.1134410e-01
   5.9575086e+00   3.3031171e-01  -5.0182661e-02   8.7695485e-02   1.1692824e-01   1.5307959e-01   1.1098586e-01
   5.9825411e+00   3.3028940e-01  -5.0174245e-02   8.7713935e-02   1.1670090e-01   1.5289609e-01   1.1057418e-01
   6.0054698e+00   3.3026824e-01  -5.0178230e-02   8.7740833e-02   1.1651176e-01   1.5274341e-01   1.1024856e-01
   6.0309845e+00   3.3024425e-01  -5.0193966e-02   8.7827333e-02   1.1628301e-01   1.5255664e-01   1.0985683e-01
   6.0525221e+00   3.3022473e-01  -5.0191078e-02   8.7860211e-02   1.1609690e-01   1.5240849e-01   1.0951472e-01
   6.0724945e+00   3.3020741e-01  -5.0205057e-02   8.7869678e-02   1.1590820e-01   1.5225329e-01   1.0920087e-01
   6.0950609e+00   3.3018787e-01  -5.0211466e-02   8.7870805e-02   1.1571507e-01   1.5209640e-01   1.0884426e-01
   6.1144321e+00   3.3017033e-01  -5.0224520e-02   8.7866148e-02   1.1553672e-01   1.5195042e-01   1.0852498e-01
   6.1364005e+00   3.3015082e-01  -5.0230998e-02   8.7943500e-02   1.1532456e-01   1.5178129e-01   1.0814730e-01
   6.1577106e+00   3.3013119e-01  -5.0236104e-02   8.7938454e-02   1.1513215e-01   1.5162654e-01   1.0781134e-01
   6.1821118e+00   3.3010911e-01  -5.0249280e-02   8.7865449e-02   1.1490474e-01   1.5143982e-01   1.0742551e-01
   6.2037384e+00   3.3008992e-01  -5.0276520e-02   8.7892217e-02   1.1469731e-01   1.5127226e-01   1.0705519e-01
   6.2263063e+00   3.3006969e-01  -5.0266450e-02   8.7914931e-02   1.1449060e-01   1.5110725e-01   1.0669603e-01
   6.2566958e+00   3.3004395e-01  -5.0279332e-02   8.7902088e-02   1.1423307e-01   1.5089687e-01   1.0625590e-01
   6.2793631e+00   3.3002519e-01  -5.0285768e-02   8.7906565e-02   1.1404785e-01   1.5075314e-01   1.0593190e-01
   6.3018532e+00   3.3000651e-01  -5.0287875e-02   8.7913443e-02   1.1383540e-01   1.5057885e-01   1.0554120e-01
   6.3233104e+00   3.2998955e-01  -5.0275804e-02   8.7904069e-02   1.1364731e-01   1.5042709e-01   1.0522187e-01
   6.3514272e+00   3.2997158e-01  -5.0264158e-02   8.7890628e-02   1.1341875e-01   1.5024733e-01   1.0484734e-01
   6.3761993e+00   3.2995631e-01  -5.0277071e-02   8.7897915e-02   1.1321390e-01   1.5007871e-01   1.0444536e-01
   6.4017180e+00   3.2994192e-01  -5.0288968e-02   8.7913255e-02   1.1298666e-01   1.4989249e-01   1.0406370e-01
   6.4242979e+00   3.2992998e-01  -5.0300803e-02   8.7925751e-02   1.1278645e-01   1.4973155e-01   1.0370842e-01
   6.4460042e+00   3.2991949e-01  -5.0325080e-02   8.7957774e-02   1.1260438e-01   1.4959144e-01   1.0338059e-01
   6.4715931e+00   3.2990763e-01  -5.0327497e-02   8.7969503e-02   1.1238948e-01   1.4941822e-01   1.0299383e-01
   6.4949329e+00   3.2989627e-01  -5.0374925e-02   8.7943954e-02   1.1219874e-01   1.4926412e-01   1.0264810e-01
   6.5180363e+00   3.2988453e-01  -5.0352038e-02   8.7856455e-02   1.1200548e-01   1.4911046e-01   1.0230428e-01
   6.5403342e+00   3.2987434e-01  -5.0352491e-02   8.7864384e-02   1.1182215e-01   1.4896464e-01   1.0195938e-01
   6.5613130e+00   3.2986499e-01  -5.0357558e-02   8.7850611e-02   1.1164967e-01   1.4882935e-01   1.0164783e-01
   6.5873720e+00   3.2985378e-01  -5.0356154e-02   8.7893550e-02   1.1141836e-01   1.4865118e-01   1.0123478e-01
   6.6109005e+00   3.2984533e-01  -5.0325490e-02   8.7882268e-02   1.1121501e-01   1.4848747e-01   1.0087451e-01
   6.6327756e+00   3.2983893e-01  -5.0340903e-02   8.7885274e-02   1.1103427e-01   1.4833745e-01   1.0054091e-01
   6.6554842e+00   3.2983327e-01  -5.0342761e-02   8.7991346e-02   1.1084903e-01   1.4819014e-01   1.0020875e-01
   6.6784340e+00   3.2982707e-01  -5.0385876e-02   8.8038999e-02   1.1065173e-01   1.4803556e-01   9.9881256e-02
   6.6998087e+00   3.2982150e-01  -5.0389873e-02   8.8015363e-02   1.1046011e-01   1.4788759e-01   9.9545285e-02
   6.7244310e+00   3.2981716e-01  -5.0396221e-02   8.7996670e-02   1.1024726e-01   1.4771467e-01   9.9148486e-02
   6.7472551e+00   3.2981371e-01  -5.0403476e-02   8.8029986e-02   1.1002971e-01   1.4753989e-01   9.8774898e-02
   6.7685369e+00   3.2981004e-01  -5.0408677e-02   8.8012206e-02   1.0985576e-01   1.4740338e-01   9.8474410e-02
   6.7919469e+00   3.2980656e-01  -5.0396770e-02   8.8022413e-02   1.0963810e-01   1.4722971e-01   9.8082592e-02
   6.8139288e+00   3.2980323e-01  -5.0393394e-02   8.7965563e-02   1.0946658e-01   1.4709571e-01   9.7779549e-02
   6.8375087e+00   3.2980021e-01  -5.0382054e-02   8.7993725e-02   1.0925815e-01   1.4693496e-01   9.7420706e-02
   6.8590559e+00   3.2979817e-01  -5.0367925e-02   8.8021147e-02   1.0909034e-01   1.4680506e-01   9.7129984e-02
   6.8818908e+00   3.2979674e-01  -5.0378345e-02   8.8010952e-02   1.0890039e-01   1.4665361e-01   9.6809277e-02
   6.9036430e+00   3.2979447e-01  -5.0376922e-02   8.7999258e-02   1.0872377e-01   1.4651599e-01   9.6491226e-02
   6.9296767e+00   3.2979073e-01  -5.0374710e-02   8.8040090e-02   1.0851154e-01   1.4634763e-01   9.6124755e-02
   6.9507048e+00   3.2978735e-01  -5.0388262e-02   8.8102723e-02   1.0833335e-01   1.4620596e-01   9.5817138e-02
   6.9736200e+00   3.2978353e-01  -5.0392263e-02   8.8111534e-02   1.0816224e-01   1.4607414e-01   9.5496759e-02
   6.9971071e+00   3.2977994e-01  -5.0416477e-02   8.8054717e-02   1.0796385e-01   1.4592006e-01   9.5153676e-02
   7.0196048e+00   3.2977464e-01  -5.0414405e-02   8.8055567e-02   1.0777178e-01   1.4576885e-01   9.4817800e-02
   7.0497280e+00   3.2976714e-01  -5.0389092e-02   8.8103066e-02   1.0754961e-01   1.4560395e-01   9.4428681e-02
   7.0719485e+00   3.2976335e-01  -5.0384776e-02   8.8123808e-02   1.0736912e-01   1.4546376e-01   9.4101967e-02
   7.0965514e+00   3.2976041e-01  -5.0378364e-02   8.8084121e-02   1.0717203e-01   1.4530912e-01   9.3730448e-02
   7.1183506e+00   3.2975710e-01  -5.0385795e-02   8.8043440e-02   1.0700974e-01   1.4518264e-01   9.3427204e-02
   7.1411861e+00   3.2975395e-01  -5.0367159e-02   8.8011519e-02   1.0684614e-01   1.4505976e-01   9.3145425e-02
   7.1657934e+00   3.2974948e-01  -5.0363161e-02   8.7951419e-02   1.0664356e-01   1.4490570e-01   9.2805235e-02
   7.1915038e+00   3.2974328e-01  -5.0341577e-02   8.7953675e-02   1.0644178e-01   1.4474926e-01   9.2442989e-02
   7.2173378e+00   3.2973496e-01  -5.0338097e-02   8.7929418e-02   1.0624569e-01   1.4459294e-01   9.2068215e-02
   7.2407754e+00   3.2972809e-01  -5.0355230e-02   8.7985085e-02   1.0606783e-01   1.4445501e-01   9.1761652e-02
   7.2650088e+00   3.2971962e-01  -5.0392733e-02   8.8017401e-02   1.0587601e-01   1.4430796e-01   9.1432232e-02
   7.2843816e+00   3.2971334e-01  -5.0378749e-02   8.8038867e-02   1.0573060e-01   1.4419919e-01   9.1179028e-02
   7.3089171e+00   3.2970707e-01  -5.0359108e-02   8.7989349e-02   1.0555134e-01   1.4406260e-01   9.0842765e-02
   7.3341098e+00   3.2970073e-01  -5.0361741e-02   8.8024436e-02   1.0536894e-01   1.4391910e-01   9.0498112e-02
   7.3581303e+00   3.2969697e-01  -5.0376244e-02   8.7990232e-02   1.0519382e-01   1.4378996e-01   9.0221148e-02
   7.3818223e+00   3.2969451e-01  -5.0369109e-02   8.8020632e-02   1.0501306e-01   1.4364832e-01   8.9907494e-02
   7.4097017e+00   3.2969316e-01  -5.0362604e-02   8.8030971e-02   1.0480567e-01   1.4349233e-01   8.9503084e-02
   7.4362394e+00   3.2969150e-01  -5.0335275e-02   8.7975233e-02   1.0460647e-01   1.4334002e-01   8.9138500e-02
   7.4616485e+00   3.2969177e-01  -5.0306168e-02   8.8006376e-02   1.0442573e-01   1.4319798e-01   8.8821927e-02
   7.4871708e+00   3.2969215e-01  -5.0303715e-02   8.7973710e-02   1.0422687e-01   1.4304524e-01   8.8477418e-02
   7.5128739e+00   3.2969053e-01  -5.0302268e-02   8.7970878e-02   1.0403115e-01   1.4289598e-01   8.8135203e-02
   7.5400429e+00   3.2968841e-01  -5.0334572e-02   8.7971292e-02   1.0383949e-01   1.4274654e-01   8.7777831e-02
   7.5668128e+00   3.2968416e-01  -5.0342636e-02   8.7907012e-02   1.0364225e-01   1.4259494e-01   8.7442210e-02
   7.5900102e+00   3.2967955e-01  -5.0315215e-02   8.7931041e-02   1.0345599e-01   1.4245191e-01   8.7079189e-02
   7.6137889e+00   3.2967631e-01  -5.0312022e-02   8.7982685e-02   1.0327309e-01   1.4231141e-01   8.6759109e-02
   7.6395001e+00   3.2967380e-01  -5.0278051e-02   8.7983098e-02   1.0308018e-01   1.4216689e-01   8.6406768e-02
   7.6639681e+00   3.2967045e-01  -5.0258290e-02   8.7966181e-02   1.0290269e-01   1.4202601e-01   8.6080343e-02
   7.6885481e+00   3.2966885e-01  -5.0242127e-02   8.7917101e-02   1.0271800e-01   1.4188031e-01   8.5732078e-02
   7.7121295e+00   3.2966606e-01  -5.0237397e-02   8.7948817e-02   1.0255013e-01   1.4174756e-01   8.5414435e-02
   7.7321416e+00   3.2966319e-01  -5.0218815e-02   8.7997311e-02   1.0240608e-01   1.4163342e-01   8.5139920e-02
   7.7569231e+00   3.2965874e-01  -5.0224310e-02   8.8007067e-02   1.0224283e-01   1.4150790e-01   8.4840231e-02
   7.7775079e+00   3.2965552e-01  -5.0215685e-02   8.8043863e-02   1.0208246e-01   1.4138977e-01   8.4542299e-02
   7.8037758e+00   3.2965067e-01  -5.0188445e-02   8.8039378e-02   1.0191437e-01   1.4125996e-01   8.4226786e-02
   7.8282107e+00   3.2964551e-01  -5.0146008e-02   8.8054832e-02   1.0172921e-01   1.4111406e-01   8.3855326e-02
   7.8516675e+00   3.2964051e-01  -5.0128318e-02   8.8018854e-02   1.0155462e-01   1.4097815e-01   8.3521285e-02
   7.8741158e+00   3.2963560e-01  -5.0093788e-02   8.8024374e-02   1.0139782e-01   1.4085840e-01   8.3221019e-02
   7.8950963e+00   3.2962962e-01  -5.0081472e-02   8.8047513e-02   1.0125064e-01   1.4074831e-01   8.2946858e-02
   7.9197104e+00   3.2962209e-01  -5.0077986e-02   8.8098443e-02   1.0105692e-01   1.4060184e-01   8.2607822e-02
   7.9420583e+00   3.2961411e-01  -5.0071458e-02   8.8079159e-02   1.0091269e-01   1.4049587e-01   8.2367911e-02
   7.9661992e+00   3.2960641e-01  -5.0039231e-02   8.8144130e-02   1.0075156e-01   1.4037491e-01   8.2061877e-02
   7.9911669e+00   3.2960117e-01  -5.0032354e-02   8.8136794e-02   1.0058826e-01   1.4025210e-01   8.1764174e-02
   8.0135904e+00   3.2959470e-01  -5.0026983e-02   8.8149538e-02   1.0042786e-01   1.4013328e-01   8.1473880e-02
   8.0401115e+00   3.2958369e-01  -5.0013126e-02   8.8154018e-02   1.0024586e-01   1.3999733e-01   8.1131421e-02
   8.0648097e+00   3.2957446e-01  -4.9976213e-02   8.8156305e-02   1.0007369e-01   1.3987118e-01   8.0801994e-02
   8.0901467e+00   3.2956453e-01  -4.9967845e-02   8.8243686e-02   9.9887744e-02   1.3973602e-01   8.0460101e-02
   8.1157422e+00   3.2955440e-01  -4.9958960e-02   8.8176777e-02   9.9708231e-02   1.3959747e-01   8.0125729e-02
   8.1365947e+00   3.2954621e-01  -4.9925559e-02   8.8139998e-02   9.9563230e-02   1.3948380e-01   7.9833319e-02
   8.1631423e+00   3.2953629e-01  -4.9921104e-02   8.8181550e-02   9.9363258e-02   1.3933797e-01   7.9489198e-02
   8.1848178e+00   3.2952861e-01  -4.9946213e-02   8.8203175e-02   9.9223405e-02   1.3923679e-01   7.9226065e-02
   8.2112472e+00   3.2951928e-01  -4.9896572e-02   8.8261137e-02   9.9056024e-02   1.3911681e-01   7.8900772e-02
   8.2354966e+00   3.2951257e-01  -4.9890366e-02   8.8240909e-02   9.8902801e-02   1.3900817e-01   7.8633849e-02
   8.2574672e+00   3.2950649e-01  -4.9899217e-02   8.8236001e-02   9.8752441e-02   1.3889502e-01   7.8340804e-02
   8.2821357e+00   3.2949775e-01  -4.9880476e-02   8.8268049e-02   9.8605298e-02   1.3878687e-01   7.8051303e-02
   8.3075466e+00   3.2948880e-01  -4.9911333e-02   8.8330937e-02   9.8421750e-02   1.3865396e-01   7.7700920e-02
   8.3313313e+00   3.2948064e-01  -4.9917244e-02   8.8311548e-02   9.8262121e-02   1.3853593e-01   7.7408224e-02
   8.3558584e+00   3.2947198e-01  -4.9914748e-02   8.8270974e-02   9.8118946e-02   1.3842804e-01   7.7123042e-02
   8.3790101e+00   3.2946379e-01  -4.9887421e-02   8.8253293e-02   9.7963347e-02   1.3831468e-01   7.6833062e-02
   8.4031016e+00   3.2945681e-01  -4.9861299e-02   8.8207887e-02   9.7793782e-02   1.3819145e-01   7.6555236e-02
   8.4261922e+00   3.2944997e-01  -4.9863984e-02   8.8196255e-02   9.7641170e-02   1.3808114e-01   7.6263391e-02
   8.4475622e+00   3.2944337e-01  -4.9853290e-02   8.8215110e-02   9.7497556e-02   1.3797870e-01   7.6020534e-02
   8.4756646e+00   3.2943520e-01  -4.9833574e-02   8.8125742e-02   9.7307400e-02   1.3784223e-01   7.5688527e-02
   8.4975287e+00   3.2942988e-01  -4.9843753e-02   8.8130718e-02   9.7169236e-02   1.3774631e-01   7.5439068e-02
   8.5224919e+00   3.2942264e-01  -4.9847797e-02   8.8128052e-02   9.7013127e-02   1.3763338e-01   7.5145239e-02
   8.5462567e+00   3.2941388e-01  -4.9842730e-02   8.8057830e-02   9.6868383e-02   1.3753220e-01   7.4887610e-02
   8.5695455e+00   3.2940572e-01  -4.9820903e-02   8.8048814e-02   9.6713538e-02   1.3742609e-01   7.4611114e-02
   8.5964753e+00   3.2939746e-01  -4.9782264e-02   8.8087594e-02   9.6538751e-02   1.3729940e-01   7.4285998e-02
   8.6204151e+00   3.2938989e-01  -4.9761167e-02   8.8131862e-02   9.6395742e-02   1.3719902e-01   7.4023045e-02
   8.6464295e+00   3.2938473e-01  -4.9744166e-02   8.8134537e-02   9.6224076e-02   1.3707845e-01   7.3706863e-02
   8.6725658e+00   3.2938033e-01  -4.9747768e-02   8.8130593e-02   9.6053245e-02   1.3695761e-01   7.3383147e-02
   8.6965151e+00   3.2937790e-01  -4.9711133e-02   8.8139606e-02   9.5906496e-02   1.3685523e-01   7.3105307e-02
   8.7184924e+00   3.2937840e-01  -4.9712404e-02   8.8143249e-02   9.5774100e-02   1.3675584e-01   7.2855331e-02
   8.7420781e+00   3.2938066e-01  -4.9688806e-02   8.8110080e-02   9.5635107e-02   1.3665723e-01   7.2596762e-02
   8.7673588e+00   3.2938371e-01  -4.9681434e-02   8.8084355e-02   9.5476836e-02   1.3654527e-01   7.2313008e-02
   8.7950731e+00   3.2938528e-01  -4.9692468e-02   8.8008428e-02   9.5290418e-02   1.3641251e-01   7.1979193e-02
   8.8204945e+00   3.2938390e-01  -4.9711979e-02   8.8026745e-02   9.5130565e-02   1.3629723e-01   7.1691736e-02
   8.8468187e+00   3.2938090e-01  -4.9702352e-02   8.8103558e-02   9.4950277e-02   1.3616458e-01   7.1366044e-02
   8.8709307e+00   3.2937819e-01  -4.9699171e-02   8.8115809e-02   9.4768190e-02   1.3603265e-01   7.1036624e-02
   8.8950385e+00   3.2937469e-01  -4.9669651e-02   8.8157181e-02   9.4578661e-02   1.3589555e-01   7.0688867e-02
   8.9204246e+00   3.2937167e-01  -4.9708041e-02   8.8168574e-02   9.4427946e-02   1.3578795e-01   7.0398899e-02
   8.9418545e+00   3.2936933e-01  -4.9705977e-02   8.8186063e-02   9.4293843e-02   1.3569076e-01   7.0163867e-02
   8.9640035e+00   3.2936806e-01  -4.9683498e-02   8.8196687e-02   9.4159538e-02   1.3559047e-01   6.9902860e-02
   8.9889002e+00   3.2936831e-01  -4.9668537e-02   8.8211638e-02   9.3995308e-02   1.3547522e-01   6.9573560e-02
   9.0174835e+00   3.2937032e-01  -4.9652441e-02   8.8226683e-02   9.3833397e-02   1.3535754e-01   6.9248123e-02
   9.0444830e+00   3.2937305e-01  -4.9643093e-02   8.8249641e-02   9.3673016e-02   1.3524302e-01   6.8941333e-02
   9.0692127e+00   3.2937609e-01  -4.9676748e-02   8.8268323e-02   9.3522241e-02   1.3513268e-01   6.8657145e-02
   9.0912844e+00   3.2937663e-01  -4.9665997e-02   8.8267376e-02   9.3385875e-02   1.3503522e-01   6.8388396e-02
   9.1187915e+00   3.2937560e-01  -4.9677396e-02   8.8238076e-02   9.3229806e-02   1.3492673e-01   6.8082894e-02
   9.1451601e+00   3.2937300e-01  -4.9703585e-02   8.8171188e-02   9.3080803e-02   1.3482279e-01   6.7813819e-02
   9.1704366e+00   3.2936879e-01  -4.9709108e-02   8.8166187e-02   9.2930480e-02   1.3471449e-01   6.7538030e-02
   9.2001878e+00   3.2936211e-01  -4.9738664e-02   8.8155444e-02   9.2752089e-02   1.3458439e-01   6.7193408e-02
   9.2245683e+00   3.2935613e-01  -4.9746141e-02   8.8251900e-02   9.2593785e-02   1.3447609e-01   6.6914068e-02
   9.2477528e+00   3.2934879e-01  -4.9727875e-02   8.8235422e-02   9.2450505e-02   1.3437513e-01   6.6645759e-02
   9.2718931e+00   3.2934017e-01  -4.9707376e-02   8.8258664e-02   9.2326841e-02   1.3429266e-01   6.6409525e-02
   9.2971784e+00   3.2933277e-01  -4.9662711e-02   8.8174842e-02   9.2177894e-02   1.3418563e-01   6.6125262e-02
   9.3238755e+00   3.2932355e-01  -4.9667730e-02   8.8137553e-02   9.2031976e-02   1.3408194e-01   6.5848844e-02
   9.3490054e+00   3.2931638e-01  -4.9678155e-02   8.8118193e-02   9.1882994e-02   1.3397901e-01   6.5567866e-02
   9.3747654e+00   3.2930676e-01  -4.9715626e-02   8.8088830e-02   9.1737404e-02   1.3388117e-01   6.5302923e-02
   9.3995764e+00   3.2929790e-01  -4.9703750e-02   8.8140545e-02   9.1596468e-02   1.3378443e-01   6.5030586e-02
   9.4245277e+00   3.2929098e-01  -4.9687912e-02   8.8142498e-02   9.1463718e-02   1.3369580e-01   6.4766116e-02
   9.4472968e+00   3.2928559e-01  -4.9674769e-02   8.8174375e-02   9.1329746e-02   1.3360966e-01   6.4521940e-02
   9.4709099e+00   3.2928061e-01  -4.9663854e-02   8.8204379e-02   9.1198684e-02   1.3351784e-01   6.4270520e-02
   9.5037149e+00   3.2927283e-01  -4.9702433e-02   8.8150010e-02   9.0993368e-02   1.3337425e-01   6.3908286e-02
   9.5276639e+00   3.2926652e-01  -4.9677617e-02   8.8164651e-02   9.0872679e-02   1.3329315e-01   6.3676801e-02
   9.5545054e+00   3.2926013e-01  -4.9682736e-02   8.8205563e-02   9.0714867e-02   1.3318141e-01   6.3349896e-02
   9.5779744e+00   3.2925546e-01  -4.9653408e-02   8.8188967e-02   9.0580914e-02   1.3308968e-01   6.3081591e-02
   9.6071255e+00   3.2925059e-01  -4.9609774e-02   8.8275635e-02   9.0429860e-02   1.3298895e-01   6.2786562e-02
   9.6316475e+00   3.2924779e-01  -4.9609781e-02   8.8228594e-02   9.0285007e-02   1.3289086e-01   6.2514845e-02
   9.6566136e+00   3.2924541e-01  -4.9602420e-02   8.8220583e-02   9.0137392e-02   1.3278648e-01   6.2233595e-02
   9.6806032e+00   3.2924293e-01  -4.9559219e-02   8.8228046e-02   9.0014961e-02   1.3270599e-01   6.1976058e-02
   9.7054050e+00   3.2924100e-01  -4.9555495e-02   8.8320407e-02   8.9870992e-02   1.3260472e-01   6.1698241e-02
   9.7309607e+00   3.2923900e-01  -4.9584056e-02   8.8333814e-02   8.9738964e-02   1.3251900e-01   6.1443983e-02
   9.7563694e+00   3.2923836e-01  -4.9574727e-02   8.8386121e-02   8.9587457e-02   1.3241496e-01   6.1158735e-02
   9.7792903e+00   3.2923803e-01  -4.9576894e-02   8.8409702e-02   8.9466435e-02   1.3233851e-01   6.0922995e-02
   9.8070914e+00   3.2923647e-01  -4.9598408e-02   8.8475274e-02   8.9288653e-02   1.3222312e-01   6.0576303e-02
   9.8323029e+00   3.2923489e-01  -4.9593753e-02   8.8449523e-02   8.9158038e-02   1.3214087e-01   6.0327850e-02
   9.8585367e+00   3.2923283e-01  -4.9620182e-02   8.8403921e-02   8.9003392e-02   1.3203774e-01   6.0046535e-02
   9.8822617e+00   3.2923139e-01  -4.9603786e-02   8.8456884e-02   8.8897734e-02   1.3197101e-01   5.9832619e-02
   9.9114021e+00   3.2922701e-01  -4.9605053e-02   8.8461810e-02   8.8741867e-02   1.3186987e-01   5.9541040e-02
   9.9343494e+00   3.2922429e-01  -4.9590457e-02   8.8494386e-02   8.8626802e-02   1.3179769e-01   5.9317795e-02
   9.9634130e+00   3.2922193e-01  -4.9578973e-02   8.8334803e-02   8.8476197e-02   1.3170440e-01   5.9038998e-02
   9.9900346e+00   3.2922100e-01  -4.9576587e-02   8.8316995e-02   8.8335363e-02   1.3161585e-01   5.8773004e-02


==> Data/Case-01/Wc_hat.dat <==
   0.0000000e+00   1.0000000e-01   2.0000000e-01   3.0000000e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3453196e-03   1.0019422e-01   2.0409208e-01   3.0723346e-01   3.9738857e-01   4.9734713e-01   5.9795339e-01
   5.6598299e-03   1.0078157e-01   2.0516809e-01   3.1269779e-01   3.9408805e-01   4.9392815e-01   5.9510733e-01
   9.1152851e-03   1.0166989e-01   2.0516820e-01   3.1492087e-01   3.9090776e-01   4.9060537e-01   5.9200272e-01
   1.3305057e-02   1.0263974e-01   2.0351613e-01   3.1490275e-01   3.8718763e-01   4.8669299e-01   5.8795212e-01
   1.8102508e-02   1.0371373e-01   2.0153518e-01   3.1272644e-01   3.8304609e-01   4.8231904e-01   5.8296899e-01
   2.3402495e-02   1.0485732e-01   1.9875353e-01   3.0860327e-01   3.7856841e-01   4.7751382e-01   5.7709294e-01
   2.8159174e-02   1.0591709e-01   1.9603344e-01   3.0424440e-01   3.7468904e-01   4.7327787e-01   5.7166665e-01
   3.3282440e-02   1.0719504e-01   1.9290418e-01   2.9925802e-01   3.7061697e-01   4.6878934e-01   5.6574990e-01
   3.9830720e-02   1.0863098e-01   1.8862492e-01   2.9289436e-01   3.6540991e-01   4.6292162e-01   5.5790441e-01
   4.5277907e-02   1.0998516e-01   1.8567258e-01   2.8866755e-01   3.6087400e-01   4.5773080e-01   5.5086979e-01
   4.9921558e-02   1.1414024e-01   1.8526333e-01   2.8550292e-01   3.5806697e-01   4.5274647e-01   5.4452778e-01
   5.3824672e-02   1.1557752e-01   1.8316382e-01   2.8413033e-01   3.5898398e-01   4.5357661e-01   5.4567019e-01
   5.6867523e-02   1.1774420e-01   1.8425068e-01   2.8872255e-01   3.5756495e-01   4.5192807e-01   5.4328886e-01
   5.8114201e-02   1.2076279e-01   1.8785447e-01   2.9074507e-01   3.5696636e-01   4.5123331e-01   5.4223146e-01
   5.9504156e-02   1.2273545e-01   1.9004365e-01   2.8861977e-01   3.5630652e-01   4.5041126e-01   5.4102827e-01
   6.1227215e-02   1.2400506e-01   1.9170057e-01   2.8290416e-01   3.5543956e-01   4.4931150e-01   5.3949265e-01
   6.3109768e-02   1.2523719e-01   1.9256682e-01   2.7912058e-01   3.5449335e-01   4.4811724e-01   5.3780825e-01
   6.5122525e-02   1.2640529e-01   1.9378109e-01   2.7043719e-01   3.5354237e-01   4.4684875e-01   5.3600135e-01
   6.7838713e-02   1.2767330e-01   1.9388768e-01   2.5871378e-01   3.5228244e-01   4.4515323e-01   5.3356875e-01
   6.9870227e-02   1.2877124e-01   1.9475022e-01   2.5127690e-01   3.5131933e-01   4.4386189e-01   5.3173326e-01
   7.1791949e-02   1.2993488e-01   1.9534395e-01   2.4762460e-01   3.5036884e-01   4.4265627e-01   5.2998615e-01
   7.3696533e-02   1.3152273e-01   1.9720268e-01   2.4235572e-01   3.4944384e-01   4.4145739e-01   5.2828339e-01
   7.5210450e-02   1.3402982e-01   1.9981701e-01   2.4162874e-01   3.4876188e-01   4.4057437e-01   5.2695451e-01
   7.6628298e-02   1.3687610e-01   2.0345481e-01   2.4496867e-01   3.4812468e-01   4.3981885e-01   5.2574845e-01
   8.0074668e-02   1.3860378e-01   2.0301229e-01   2.4856741e-01   3.4678814e-01   4.3816112e-01   5.2328963e-01
   8.4493700e-02   1.4095992e-01   2.0231931e-01   2.4871751e-01   3.4353027e-01   4.3322879e-01   5.1619697e-01
   8.9840571e-02   1.4212205e-01   1.9962133e-01   2.4658386e-01   3.3936036e-01   4.2792759e-01   5.0847079e-01
   9.5715038e-02   1.4316598e-01   1.9609059e-01   2.4298457e-01   3.3545033e-01   4.2288594e-01   5.0119657e-01
   1.0066611e-01   1.4422565e-01   1.9300819e-01   2.3965296e-01   3.3234188e-01   4.1881146e-01   4.9532148e-01
   1.0650342e-01   1.4521787e-01   1.8949697e-01   2.3593806e-01   3.2869418e-01   4.1397392e-01   4.8828446e-01
   1.1163258e-01   1.4637813e-01   1.8655819e-01   2.3359847e-01   3.2537788e-01   4.0952350e-01   4.8175645e-01
   1.1712119e-01   1.4996516e-01   1.8599357e-01   2.3344366e-01   3.2192782e-01   4.0347558e-01   4.7261701e-01
   1.2150454e-01   1.5186753e-01   1.8448364e-01   2.3477602e-01   3.2244408e-01   4.0402140e-01   4.7338376e-01
   1.2405268e-01   1.5575350e-01   1.8713229e-01   2.4074251e-01   3.2161746e-01   4.0288941e-01   4.7155051e-01
   1.2581103e-01   1.6002508e-01   1.9283101e-01   2.3949960e-01   3.2107873e-01   4.0203778e-01   4.7017202e-01
   1.2817579e-01   1.6270827e-01   1.9678723e-01   2.3369190e-01   3.2026426e-01   4.0075566e-01   4.6824249e-01
   1.3092384e-01   1.6623395e-01   1.9853799e-01   2.2397847e-01   3.1930141e-01   3.9923059e-01   4.6593215e-01
   1.3475310e-01   1.6891315e-01   1.9763144e-01   2.1305979e-01   3.1791443e-01   3.9708102e-01   4.6267563e-01
   1.3884058e-01   1.7184385e-01   1.9663706e-01   2.0290131e-01   3.1642165e-01   3.9476330e-01   4.5912975e-01
   1.4257869e-01   1.7554431e-01   1.9724092e-01   1.9120303e-01   3.1515753e-01   3.9272583e-01   4.5598031e-01
   1.4490943e-01   1.7843599e-01   2.0049802e-01   1.8493765e-01   3.1438258e-01   3.9146960e-01   4.5406964e-01
   1.4673545e-01   1.8139509e-01   2.0441498e-01   1.8032884e-01   3.1384213e-01   3.9055214e-01   4.5261786e-01
   1.4816863e-01   1.8543192e-01   2.0938040e-01   1.8150793e-01   3.1345091e-01   3.8992041e-01   4.5153154e-01
   1.5140950e-01   1.8938182e-01   2.1103519e-01   1.8935384e-01   3.1255715e-01   3.8863322e-01   4.4938660e-01
   1.5636439e-01   1.9180847e-01   2.0976847e-01   1.9282579e-01   3.1119433e-01   3.8607472e-01   4.4503349e-01
   1.6202959e-01   1.9252056e-01   2.0712450e-01   1.9337963e-01   3.0746949e-01   3.8059954e-01   4.3638016e-01
   1.6746354e-01   1.9214191e-01   2.0435129e-01   1.9226897e-01   3.0467871e-01   3.7647456e-01   4.2986501e-01
   1.7415164e-01   1.9123681e-01   2.0000797e-01   1.9005913e-01   3.0146761e-01   3.7169238e-01   4.2236891e-01
   1.8062867e-01   1.9037637e-01   1.9625158e-01   1.8788479e-01   2.9845135e-01   3.6718392e-01   4.1529151e-01
   1.8674965e-01   1.8954780e-01   1.9245081e-01   1.8622454e-01   2.9566607e-01   3.6292841e-01   4.0863576e-01
   1.9322528e-01   1.8956242e-01   1.8907236e-01   1.8526318e-01   2.9262597e-01   3.5828319e-01   4.0134771e-01
   1.9993026e-01   1.9061096e-01   1.8594158e-01   1.8596900e-01   2.8912021e-01   3.5279951e-01   3.9274513e-01
   2.0522567e-01   1.9511142e-01   1.8719219e-01   1.9130889e-01   2.8857587e-01   3.5035300e-01   3.8706945e-01
   2.1105283e-01   1.9816184e-01   1.8504982e-01   1.9625995e-01   2.8828066e-01   3.4986160e-01   3.8623586e-01
   2.1497492e-01   2.0351694e-01   1.8682228e-01   2.0637587e-01   2.8750450e-01   3.4856503e-01   3.8411710e-01
   2.1755008e-01   2.1059905e-01   1.9669410e-01   2.0637406e-01   2.8703324e-01   3.4765187e-01   3.8257585e-01
   2.2035550e-01   2.1454498e-01   2.0327806e-01   1.9965095e-01   2.8642722e-01   3.4648079e-01   3.8079783e-01
   2.2388662e-01   2.1986782e-01   2.0765334e-01   1.9039287e-01   2.8562250e-01   3.4492801e-01   3.7850595e-01
   2.2818531e-01   2.2481971e-01   2.0937054e-01   1.8003203e-01   2.8456625e-01   3.4297499e-01   3.7564120e-01
   2.3330097e-01   2.2923491e-01   2.1010635e-01   1.7037676e-01   2.8323664e-01   3.4060615e-01   3.7220337e-01
   2.3839783e-01   2.3278544e-01   2.1095409e-01   1.6163597e-01   2.8190307e-01   3.3823633e-01   3.6875229e-01
   2.4357353e-01   2.3625868e-01   2.1144149e-01   1.5326981e-01   2.8051465e-01   3.3581993e-01   3.6526461e-01
   2.4834743e-01   2.3920909e-01   2.1179058e-01   1.4594503e-01   2.7924492e-01   3.3361713e-01   3.6212820e-01
   2.5340607e-01   2.4237201e-01   2.1203717e-01   1.3845688e-01   2.7787247e-01   3.3127145e-01   3.5883729e-01
   2.5852573e-01   2.4532660e-01   2.1256354e-01   1.3098745e-01   2.7657256e-01   3.2899463e-01   3.5564781e-01
   2.6302266e-01   2.4821610e-01   2.1318403e-01   1.2465336e-01   2.7544322e-01   3.2702549e-01   3.5293508e-01
   2.6724093e-01   2.5107989e-01   2.1368301e-01   1.1861206e-01   2.7443848e-01   3.2524706e-01   3.5050678e-01
   2.7169994e-01   2.5417216e-01   2.1428306e-01   1.1225574e-01   2.7342063e-01   3.2342245e-01   3.4804304e-01
   2.7615863e-01   2.5747805e-01   2.1522724e-01   1.0594478e-01   2.7245580e-01   3.2167447e-01   3.4571643e-01
   2.8029835e-01   2.6072960e-01   2.1599241e-01   1.0017844e-01   2.7161352e-01   3.2012314e-01   3.4368613e-01
   2.8420066e-01   2.6391140e-01   2.1678085e-01   9.4700653e-02   2.7089943e-01   3.1876872e-01   3.4190833e-01
   2.8790185e-01   2.6717297e-01   2.1764767e-01   8.9482491e-02   2.7028203e-01   3.1758454e-01   3.4034560e-01
   2.9102040e-01   2.6997769e-01   2.1822247e-01   8.4794676e-02   2.6981428e-01   3.1666295e-01   3.3916147e-01
   2.9427908e-01   2.7307097e-01   2.1882332e-01   7.9489745e-02   2.6935714e-01   3.1576745e-01   3.3801651e-01
   2.9684860e-01   2.7565357e-01   2.1930892e-01   7.5142492e-02   2.6907130e-01   3.1515579e-01   3.3723220e-01
   2.9963557e-01   2.7864062e-01   2.1998781e-01   7.0035975e-02   2.6877736e-01   3.1453931e-01   3.3645191e-01
   3.0186032e-01   2.8125368e-01   2.2067863e-01   6.5732716e-02   2.6861009e-01   3.1412904e-01   3.3592146e-01
   3.0407653e-01   2.8383339e-01   2.2130675e-01   6.1225562e-02   2.6847160e-01   3.1377252e-01   3.3546367e-01
   3.0628036e-01   2.8665516e-01   2.2217323e-01   5.6219067e-02   2.6838781e-01   3.1348444e-01   3.3510185e-01
   3.0775922e-01   2.8850003e-01   2.2287237e-01   5.2817787e-02   2.6834491e-01   3.1332771e-01   3.3489933e-01
   3.0929466e-01   2.9073563e-01   2.2362446e-01   4.9169811e-02   2.6832992e-01   3.1320343e-01   3.3473476e-01
   3.1075165e-01   2.9290411e-01   2.2449550e-01   4.5505384e-02   2.6835046e-01   3.1312910e-01   3.3463656e-01
   3.1201709e-01   2.9480980e-01   2.2535810e-01   4.2294412e-02   2.6838728e-01   3.1309274e-01   3.3458818e-01
   3.1312199e-01   2.9669573e-01   2.2628983e-01   3.9488625e-02   2.6843774e-01   3.1308812e-01   3.3457198e-01
   3.1417262e-01   2.9847009e-01   2.2715405e-01   3.6789362e-02   2.6849417e-01   3.1309763e-01   3.3457419e-01
   3.1513983e-01   3.0017348e-01   2.2802981e-01   3.4324006e-02   2.6855484e-01   3.1312773e-01   3.3460541e-01
   3.1595339e-01   3.0156560e-01   2.2879211e-01   3.2209775e-02   2.6863080e-01   3.1317853e-01   3.3465705e-01
   3.1662485e-01   3.0284674e-01   2.2958219e-01   3.0373257e-02   2.6870075e-01   3.1322787e-01   3.3471413e-01
   3.1729741e-01   3.0408682e-01   2.3036487e-01   2.8595479e-02   2.6877350e-01   3.1328590e-01   3.3477855e-01
   3.1790754e-01   3.0520454e-01   2.3106355e-01   2.6983899e-02   2.6884147e-01   3.1334603e-01   3.3485010e-01
   3.1854176e-01   3.0635270e-01   2.3180423e-01   2.5375752e-02   2.6892261e-01   3.1342250e-01   3.3493544e-01
   3.1909722e-01   3.0737268e-01   2.3250022e-01   2.3929074e-02   2.6899936e-01   3.1349330e-01   3.3501934e-01
   3.1964421e-01   3.0837046e-01   2.3319964e-01   2.2620423e-02   2.6907893e-01   3.1357319e-01   3.3510980e-01
   3.2016944e-01   3.0928977e-01   2.3387979e-01   2.1324337e-02   2.6916126e-01   3.1365841e-01   3.3520754e-01
   3.2076802e-01   3.1040174e-01   2.3469349e-01   1.9885949e-02   2.6926063e-01   3.1376577e-01   3.3532802e-01
   3.2114520e-01   3.1108166e-01   2.3511066e-01   1.8994261e-02   2.6932621e-01   3.1383733e-01   3.3541108e-01
   3.2148853e-01   3.1173684e-01   2.3552737e-01   1.8190635e-02   2.6938591e-01   3.1390373e-01   3.3548885e-01
   3.2187886e-01   3.1247367e-01   2.3600911e-01   1.7272500e-02   2.6945945e-01   3.1398424e-01   3.3558281e-01
   3.2223672e-01   3.1313739e-01   2.3647946e-01   1.6429203e-02   2.6952659e-01   3.1405947e-01   3.3567322e-01
   3.2264920e-01   3.1385501e-01   2.3698201e-01   1.5502237e-02   2.6960737e-01   3.1415165e-01   3.3578092e-01
   3.2296014e-01   3.1440767e-01   2.3737382e-01   1.4805094e-02   2.6967087e-01   3.1422509e-01   3.3586717e-01
   3.2322543e-01   3.1484637e-01   2.3766762e-01   1.4178059e-02   2.6972438e-01   3.1428941e-01   3.3594205e-01
   3.2346405e-01   3.1526971e-01   2.3795525e-01   1.3613903e-02   2.6977532e-01   3.1434879e-01   3.3601223e-01
   3.2369598e-01   3.1568093e-01   2.3822731e-01   1.3038422e-02   2.6982434e-01   3.1440720e-01   3.3608040e-01
   3.2391059e-01   3.1605008e-01   2.3848609e-01   1.2542919e-02   2.6987067e-01   3.1446330e-01   3.3614576e-01
   3.2417757e-01   3.1649746e-01   2.3880654e-01   1.1927515e-02   2.6993064e-01   3.1453612e-01   3.3623046e-01
   3.2440439e-01   3.1688786e-01   2.3906664e-01   1.1372693e-02   2.6998400e-01   3.1459924e-01   3.3630423e-01
   3.2463310e-01   3.1728769e-01   2.3933406e-01   1.0865165e-02   2.7003731e-01   3.1466494e-01   3.3637984e-01
   3.2491474e-01   3.1777996e-01   2.3966985e-01   1.0277017e-02   2.7010516e-01   3.1474746e-01   3.3647652e-01
   3.2514404e-01   3.1816884e-01   2.3992498e-01   9.7259446e-03   2.7015985e-01   3.1481479e-01   3.3655578e-01
   3.2533479e-01   3.1848434e-01   2.4014640e-01   9.3005106e-03   2.7020478e-01   3.1487107e-01   3.3662293e-01
   3.2553241e-01   3.1881011e-01   2.4034216e-01   8.8444915e-03   2.7025346e-01   3.1493153e-01   3.3669504e-01
   3.2569853e-01   3.1909208e-01   2.4050881e-01   8.4890564e-03   2.7029517e-01   3.1498269e-01   3.3675569e-01
   3.2587252e-01   3.1937076e-01   2.4069364e-01   8.0895247e-03   2.7033872e-01   3.1503803e-01   3.3681998e-01
   3.2605426e-01   3.1967958e-01   2.4087870e-01   7.6702829e-03   2.7038506e-01   3.1509522e-01   3.3688813e-01
   3.2625076e-01   3.1999192e-01   2.4105870e-01   7.1963993e-03   2.7043562e-01   3.1515897e-01   3.3696374e-01
   3.2642810e-01   3.2025952e-01   2.4121798e-01   6.7817848e-03   2.7048256e-01   3.1521775e-01   3.3703262e-01
   3.2665118e-01   3.2061142e-01   2.4142812e-01   6.2600794e-03   2.7054079e-01   3.1529144e-01   3.3712077e-01
   3.2679271e-01   3.2082206e-01   2.4154558e-01   5.9362856e-03   2.7057801e-01   3.1533908e-01   3.3717751e-01
   3.2694433e-01   3.2105543e-01   2.4168038e-01   5.5881094e-03   2.7061854e-01   3.1539080e-01   3.3723909e-01
   3.2714049e-01   3.2133653e-01   2.4184222e-01   5.1411616e-03   2.7067102e-01   3.1545881e-01   3.3731997e-01
   3.2730019e-01   3.2158307e-01   2.4197750e-01   4.7871229e-03   2.7071417e-01   3.1551462e-01   3.3738635e-01
   3.2749525e-01   3.2187906e-01   2.4212401e-01   4.3200240e-03   2.7076789e-01   3.1558378e-01   3.3746933e-01
   3.2766380e-01   3.2214758e-01   2.4226007e-01   3.9148061e-03   2.7081629e-01   3.1564459e-01   3.3754200e-01
   3.2780864e-01   3.2235873e-01   2.4237393e-01   3.5703827e-03   2.7085725e-01   3.1569761e-01   3.3760484e-01
   3.2802259e-01   3.2269191e-01   2.4252008e-01   3.0647762e-03   2.7091835e-01   3.1577605e-01   3.3769833e-01
   3.2821204e-01   3.2296449e-01   2.4263785e-01   2.5879139e-03   2.7097343e-01   3.1584769e-01   3.3778382e-01
   3.2841044e-01   3.2324101e-01   2.4278410e-01   2.0770664e-03   2.7103152e-01   3.1592327e-01   3.3787516e-01
   3.2857654e-01   3.2347329e-01   2.4290426e-01   1.6629187e-03   2.7108002e-01   3.1598777e-01   3.3795252e-01
   3.2875278e-01   3.2373247e-01   2.4303776e-01   1.2519246e-03   2.7113211e-01   3.1605647e-01   3.3803459e-01
   3.2891931e-01   3.2396619e-01   2.4313433e-01   8.1454532e-04   2.7118317e-01   3.1612252e-01   3.3811409e-01
   3.2911732e-01   3.2426302e-01   2.4326864e-01   3.0384674e-04   2.7124409e-01   3.1620134e-01   3.3820832e-01
   3.2927261e-01   3.2447568e-01   2.4336897e-01  -9.1898432e-05   2.7129148e-01   3.1626391e-01   3.3828341e-01
   3.2943041e-01   3.2470430e-01   2.4345942e-01  -4.9775463e-04   2.7134043e-01   3.1632813e-01   3.3836097e-01
   3.2964225e-01   3.2499777e-01   2.4359148e-01  -1.0383423e-03   2.7140691e-01   3.1641560e-01   3.3846633e-01
   3.2981716e-01   3.2523649e-01   2.4368450e-01  -1.5376716e-03   2.7146217e-01   3.1648830e-01   3.3855437e-01
   3.3001623e-01   3.2549864e-01   2.4378901e-01  -2.0743159e-03   2.7152489e-01   3.1657166e-01   3.3865515e-01
   3.3021797e-01   3.2576769e-01   2.4390730e-01  -2.6059269e-03   2.7159083e-01   3.1665803e-01   3.3875910e-01
   3.3040881e-01   3.2602596e-01   2.4398831e-01  -3.1302751e-03   2.7165229e-01   3.1673921e-01   3.3885781e-01
   3.3056305e-01   3.2624511e-01   2.4406077e-01  -3.5540591e-03   2.7170310e-01   3.1680636e-01   3.3893885e-01
   3.3076955e-01   3.2653790e-01   2.4417849e-01  -4.1596240e-03   2.7177190e-01   3.1689727e-01   3.3904882e-01
   3.3092972e-01   3.2677339e-01   2.4426306e-01  -4.6137175e-03   2.7182606e-01   3.1696839e-01   3.3913472e-01
   3.3110234e-01   3.2699771e-01   2.4434711e-01  -5.1002802e-03   2.7188407e-01   3.1704575e-01   3.3922722e-01
   3.3128959e-01   3.2723622e-01   2.4445673e-01  -5.6660750e-03   2.7194863e-01   3.1713051e-01   3.3932989e-01
   3.3151535e-01   3.2754799e-01   2.4456232e-01  -6.3374059e-03   2.7202639e-01   3.1723242e-01   3.3945390e-01
   3.3167378e-01   3.2775175e-01   2.4464100e-01  -6.7971254e-03   2.7208088e-01   3.1730419e-01   3.3954233e-01
   3.3188037e-01   3.2802220e-01   2.4472257e-01  -7.4467780e-03   2.7215050e-01   3.1739630e-01   3.3965739e-01
   3.3205388e-01   3.2825457e-01   2.4478891e-01  -7.9832229e-03   2.7221198e-01   3.1747662e-01   3.3975559e-01
   3.3225878e-01   3.2852694e-01   2.4487948e-01  -8.6328196e-03   2.7228504e-01   3.1757209e-01   3.3987225e-01
   3.3247260e-01   3.2881368e-01   2.4494927e-01  -9.2854890e-03   2.7236261e-01   3.1767352e-01   3.3999598e-01
   3.3265458e-01   3.2905528e-01   2.4500677e-01  -9.8505195e-03   2.7242752e-01   3.1775918e-01   3.4010147e-01
   3.3280849e-01   3.2925971e-01   2.4503983e-01  -1.0349492e-02   2.7248196e-01   3.1783096e-01   3.4019052e-01
   3.3302196e-01   3.2954110e-01   2.4511316e-01  -1.1018826e-02   2.7255976e-01   3.1793364e-01   3.4031585e-01
   3.3326114e-01   3.2986192e-01   2.4521027e-01  -1.1765959e-02   2.7264535e-01   3.1804732e-01   3.4045747e-01
   3.3347467e-01   3.3013139e-01   2.4526774e-01  -1.2492261e-02   2.7272380e-01   3.1815075e-01   3.4058558e-01
   3.3379584e-01   3.3054092e-01   2.4535216e-01  -1.3590962e-02   2.7283977e-01   3.1830368e-01   3.4077722e-01
   3.3405656e-01   3.3087819e-01   2.4544983e-01  -1.4463210e-02   2.7293530e-01   3.1842931e-01   3.4093534e-01
   3.3435802e-01   3.3127553e-01   2.4553597e-01  -1.5505177e-02   2.7304655e-01   3.1857674e-01   3.4112097e-01
   3.3476661e-01   3.3183384e-01   2.4567117e-01  -1.6901625e-02   2.7319929e-01   3.1877803e-01   3.4137203e-01
   3.3510865e-01   3.3228595e-01   2.4573920e-01  -1.8102251e-02   2.7332817e-01   3.1894775e-01   3.4158565e-01
   3.3539650e-01   3.3265485e-01   2.4580222e-01  -1.9094454e-02   2.7343722e-01   3.1909026e-01   3.4176567e-01
   3.3570702e-01   3.3307339e-01   2.4586284e-01  -2.0244957e-02   2.7355301e-01   3.1924299e-01   3.4196065e-01
   3.3604033e-01   3.3350227e-01   2.4593792e-01  -2.1474716e-02   2.7368067e-01   3.1940948e-01   3.4217424e-01
   3.3637976e-01   3.3395761e-01   2.4601481e-01  -2.2718181e-02   2.7380852e-01   3.1957718e-01   3.4239069e-01
   3.3693242e-01   3.3466544e-01   2.4616600e-01  -2.4823012e-02   2.7401544e-01   3.1984822e-01   3.4273743e-01
   3.3730308e-01   3.3515487e-01   2.4621273e-01  -2.6184097e-02   2.7415353e-01   3.2002782e-01   3.4297124e-01
   3.3796215e-01   3.3604490e-01   2.4621825e-01  -2.8901576e-02   2.7440287e-01   3.2034477e-01   3.4338848e-01
   3.3853121e-01   3.3674393e-01   2.4624424e-01  -3.1132904e-02   2.7461060e-01   3.2061010e-01   3.4374606e-01
   3.3909126e-01   3.3747723e-01   2.4623223e-01  -3.3369573e-02   2.7480878e-01   3.2086472e-01   3.4409067e-01
   3.3972719e-01   3.3829423e-01   2.4619894e-01  -3.6003757e-02   2.7503379e-01   3.2114704e-01   3.4447183e-01
   3.4026064e-01   3.3892299e-01   2.4619473e-01  -3.8119900e-02   2.7522180e-01   3.2138017e-01   3.4479176e-01
   3.4090610e-01   3.3974724e-01   2.4613078e-01  -4.0818787e-02   2.7544221e-01   3.2164498e-01   3.4516187e-01
   3.4162134e-01   3.4066476e-01   2.4603341e-01  -4.3731237e-02   2.7566718e-01   3.2191569e-01   3.4555174e-01
   3.4237021e-01   3.4156108e-01   2.4583051e-01  -4.6952000e-02   2.7588065e-01   3.2216520e-01   3.4593425e-01
   3.4326904e-01   3.4257860e-01   2.4548667e-01  -5.0761343e-02   2.7611257e-01   3.2242421e-01   3.4634826e-01
   3.4434774e-01   3.4384474e-01   2.4493587e-01  -5.5238465e-02   2.7635233e-01   3.2266860e-01   3.4677923e-01
   3.4511957e-01   3.4467012e-01   2.4453199e-01  -5.8434021e-02   2.7648966e-01   3.2279355e-01   3.4703740e-01
   3.4618062e-01   3.4587402e-01   2.4399699e-01  -6.2553762e-02   2.7663245e-01   3.2289093e-01   3.4731523e-01
   3.4725590e-01   3.4702371e-01   2.4331547e-01  -6.6905929e-02   2.7671560e-01   3.2290401e-01   3.4749210e-01
   3.4806812e-01   3.4787729e-01   2.4252481e-01  -7.0183775e-02   2.7672858e-01   3.2284139e-01   3.4755363e-01
   3.4912491e-01   3.4895677e-01   2.4146663e-01  -7.4316152e-02   2.7670089e-01   3.2268144e-01   3.4755369e-01
   3.5039504e-01   3.5036285e-01   2.4006477e-01  -7.8518816e-02   2.7658289e-01   3.2238748e-01   3.4739996e-01
   3.5142693e-01   3.5365774e-01   2.4135772e-01  -7.4883241e-02   2.7646772e-01   3.2232408e-01   3.4708134e-01
   3.5462287e-01   3.5680190e-01   2.4207930e-01  -6.0916050e-02   2.7641661e-01   3.2274161e-01   3.4657356e-01
   3.5830149e-01   3.5911495e-01   2.4159143e-01  -5.0517661e-02   2.7658549e-01   3.2340826e-01   3.4651171e-01
   3.6181988e-01   3.6091369e-01   2.4065369e-01  -4.2791376e-02   2.7675884e-01   3.2396887e-01   3.4658052e-01
   3.6516652e-01   3.6247631e-01   2.3950452e-01  -3.6483331e-02   2.7690411e-01   3.2439060e-01   3.4666688e-01
   3.6784513e-01   3.6359619e-01   2.3846233e-01  -3.2001970e-02   2.7698389e-01   3.2464061e-01   3.4670311e-01
   3.7041045e-01   3.6460630e-01   2.3732843e-01  -2.8024664e-02   2.7703277e-01   3.2480416e-01   3.4670480e-01
   3.7267650e-01   3.6547226e-01   2.3631996e-01  -2.4765725e-02   2.7704130e-01   3.2488213e-01   3.4667853e-01
   3.7481605e-01   3.6629003e-01   2.3535161e-01  -2.1747075e-02   2.7704489e-01   3.2493419e-01   3.4664832e-01
   3.7664284e-01   3.6691878e-01   2.3449427e-01  -1.9288498e-02   2.7702925e-01   3.2494855e-01   3.4659648e-01
   3.7820252e-01   3.6746650e-01   2.3375641e-01  -1.7269616e-02   2.7701660e-01   3.2494826e-01   3.4655864e-01
   3.7999892e-01   3.6807063e-01   2.3290223e-01  -1.5042556e-02   2.7698783e-01   3.2492606e-01   3.4650174e-01
   3.8136708e-01   3.6851213e-01   2.3222284e-01  -1.3394003e-02   2.7696520e-01   3.2490242e-01   3.4645302e-01
   3.8264719e-01   3.6891835e-01   2.3161910e-01  -1.1880165e-02   2.7693813e-01   3.2487423e-01   3.4640144e-01
   3.8368191e-01   3.6926057e-01   2.3107801e-01  -1.0675147e-02   2.7691499e-01   3.2484629e-01   3.4636015e-01
   3.8476685e-01   3.6960362e-01   2.3051845e-01  -9.4097952e-03   2.7688195e-01   3.2480344e-01   3.4630522e-01
   3.8564261e-01   3.6985396e-01   2.3010138e-01  -8.4031719e-03   2.7685395e-01   3.2476613e-01   3.4626069e-01
   3.8658746e-01   3.7012624e-01   2.2961913e-01  -7.3256297e-03   2.7682683e-01   3.2472820e-01   3.4621788e-01
   3.8765959e-01   3.7045589e-01   2.2903926e-01  -6.1455738e-03   2.7679550e-01   3.2468144e-01   3.4616415e-01
   3.8875080e-01   3.7076538e-01   2.2845617e-01  -4.9001859e-03   2.7675787e-01   3.2462815e-01   3.4610272e-01
   3.8948545e-01   3.7096519e-01   2.2808077e-01  -4.0826551e-03   2.7673203e-01   3.2459017e-01   3.4606242e-01
   3.9041379e-01   3.7124255e-01   2.2759654e-01  -3.0737280e-03   2.7669782e-01   3.2454005e-01   3.4600624e-01
   3.9162846e-01   3.7158659e-01   2.2697265e-01  -1.7739692e-03   2.7665060e-01   3.2447027e-01   3.4593152e-01
   3.9285445e-01   3.7192886e-01   2.2629914e-01  -4.6423517e-04   2.7660591e-01   3.2440112e-01   3.4586132e-01
   3.9403501e-01   3.7224653e-01   2.2567516e-01   7.5832495e-04   2.7656446e-01   3.2433487e-01   3.4579664e-01
   3.9498483e-01   3.7250652e-01   2.2516209e-01   1.7381870e-03   2.7652287e-01   3.2427238e-01   3.4573705e-01
   3.9587772e-01   3.7274678e-01   2.2469980e-01   2.6534238e-03   2.7648742e-01   3.2421608e-01   3.4568332e-01
   3.9678147e-01   3.7296895e-01   2.2424090e-01   3.5766352e-03   2.7644731e-01   3.2415523e-01   3.4562086e-01
   3.9783106e-01   3.7326531e-01   2.2368665e-01   4.5980150e-03   2.7640387e-01   3.2408422e-01   3.4555457e-01
   3.9890138e-01   3.7355009e-01   2.2312233e-01   5.6787250e-03   2.7635911e-01   3.2401316e-01   3.4549091e-01
   4.0007960e-01   3.7386151e-01   2.2249043e-01   6.8498251e-03   2.7630842e-01   3.2393188e-01   3.4541447e-01
   4.0101512e-01   3.7407128e-01   2.2200184e-01   7.7634690e-03   2.7626785e-01   3.2386618e-01   3.4535505e-01
   4.0183861e-01   3.7428126e-01   2.2158360e-01   8.5859300e-03   2.7623208e-01   3.2380833e-01   3.4530264e-01
   4.0290519e-01   3.7454322e-01   2.2100606e-01   9.5849234e-03   2.7618748e-01   3.2373360e-01   3.4523716e-01
   4.0392658e-01   3.7478193e-01   2.2046240e-01   1.0567980e-02   2.7614344e-01   3.2366161e-01   3.4517181e-01
   4.0508223e-01   3.7508344e-01   2.1984686e-01   1.1654529e-02   2.7609447e-01   3.2357738e-01   3.4509766e-01
   4.0633471e-01   3.7541777e-01   2.1915770e-01   1.2790872e-02   2.7604088e-01   3.2348528e-01   3.4501808e-01
   4.0780506e-01   3.7578635e-01   2.1837024e-01   1.4187179e-02   2.7597545e-01   3.2337477e-01   3.4491848e-01
   4.0895347e-01   3.7605343e-01   2.1776288e-01   1.5253023e-02   2.7592092e-01   3.2328418e-01   3.4484002e-01
   4.1059809e-01   3.7646873e-01   2.1688937e-01   1.6743630e-02   2.7584757e-01   3.2315787e-01   3.4472962e-01
   4.1269631e-01   3.7696621e-01   2.1580368e-01   1.8607432e-02   2.7574926e-01   3.2299983e-01   3.4459017e-01
   4.1523567e-01   3.7758822e-01   2.1441440e-01   2.0897171e-02   2.7563195e-01   3.2280386e-01   3.4442070e-01
   4.1737175e-01   3.7807733e-01   2.1325371e-01   2.2765373e-02   2.7553423e-01   3.2264008e-01   3.4428474e-01
   4.1940835e-01   3.7853999e-01   2.1214849e-01   2.4547486e-02   2.7544907e-01   3.2248994e-01   3.4416194e-01
   4.2223599e-01   3.7918649e-01   2.1062961e-01   2.6926687e-02   2.7531702e-01   3.2227368e-01   3.4397113e-01
   4.2497360e-01   3.7979270e-01   2.0922977e-01   2.9187243e-02   2.7519092e-01   3.2206441e-01   3.4378814e-01
   4.2768658e-01   3.8036525e-01   2.0776384e-01   3.1377065e-02   2.7507508e-01   3.2186387e-01   3.4361130e-01
   4.3046606e-01   3.8103730e-01   2.0623029e-01   3.3539030e-02   2.7495012e-01   3.2165973e-01   3.4342870e-01
   4.3383501e-01   3.8181091e-01   2.0441455e-01   3.6206505e-02   2.7480193e-01   3.2140276e-01   3.4320436e-01
   4.3653115e-01   3.8243708e-01   2.0297082e-01   3.8291104e-02   2.7469720e-01   3.2121442e-01   3.4306567e-01
   4.4002349e-01   3.8317270e-01   2.0121435e-01   4.1062028e-02   2.7454399e-01   3.2096542e-01   3.4286243e-01
   4.4346702e-01   3.8393603e-01   1.9941626e-01   4.3674546e-02   2.7440470e-01   3.2072811e-01   3.4265841e-01
   4.4730135e-01   3.8471061e-01   1.9745699e-01   4.6613095e-02   2.7424855e-01   3.2048142e-01   3.4243516e-01
   4.5155147e-01   3.8560567e-01   1.9523246e-01   4.9699904e-02   2.7408726e-01   3.2021369e-01   3.4219864e-01
   4.5609024e-01   3.8658803e-01   1.9293308e-01   5.2970567e-02   2.7391692e-01   3.1992896e-01   3.4194586e-01
   4.6059157e-01   3.8761133e-01   1.9073301e-01   5.6203752e-02   2.7375322e-01   3.1965997e-01   3.4169275e-01
   4.6532779e-01   3.8851776e-01   1.8844258e-01   5.9456814e-02   2.7357737e-01   3.1937951e-01   3.4142285e-01
   4.7015930e-01   3.8954830e-01   1.8598682e-01   6.2755296e-02   2.7340340e-01   3.1910131e-01   3.4113438e-01
   4.7503598e-01   3.9048330e-01   1.8358812e-01   6.5937329e-02   2.7322683e-01   3.1882474e-01   3.4087301e-01
   4.8038180e-01   3.9155933e-01   1.8087807e-01   6.9522602e-02   2.7304963e-01   3.1854771e-01   3.4061491e-01
   4.8540344e-01   3.9258295e-01   1.7843556e-01   7.2789902e-02   2.7286805e-01   3.1828122e-01   3.4033876e-01
   4.9148420e-01   3.9383147e-01   1.7555062e-01   7.6846646e-02   2.7266884e-01   3.1798118e-01   3.4001805e-01
   4.9736788e-01   3.9501680e-01   1.7273921e-01   8.0685570e-02   2.7249237e-01   3.1771759e-01   3.3975535e-01
   5.0319738e-01   3.9615320e-01   1.7003601e-01   8.4372245e-02   2.7231260e-01   3.1745342e-01   3.3946178e-01
   5.0833665e-01   3.9707204e-01   1.6765081e-01   8.7594428e-02   2.7215050e-01   3.1723284e-01   3.3919059e-01
   5.1430772e-01   3.9825310e-01   1.6500758e-01   9.1226408e-02   2.7198173e-01   3.1699313e-01   3.3891641e-01
   5.2033287e-01   3.9944068e-01   1.6227120e-01   9.4784385e-02   2.7181205e-01   3.1676025e-01   3.3862171e-01
   5.2713152e-01   4.0087211e-01   1.5916331e-01   9.8545157e-02   2.7162083e-01   3.1650433e-01   3.3830278e-01
   5.3331011e-01   4.0220842e-01   1.5637425e-01   1.0201408e-01   2.7145577e-01   3.1628758e-01   3.3801959e-01
   5.3957909e-01   4.0328637e-01   1.5377371e-01   1.0542531e-01   2.7129471e-01   3.1607346e-01   3.3774632e-01
   5.4509598e-01   4.0425887e-01   1.5132314e-01   1.0844046e-01   2.7116004e-01   3.1591128e-01   3.3752748e-01
   5.5112814e-01   4.0527677e-01   1.4879061e-01   1.1178375e-01   2.7100360e-01   3.1572747e-01   3.3727068e-01
   5.5802342e-01   4.0653671e-01   1.4580484e-01   1.1553165e-01   2.7084941e-01   3.1553569e-01   3.3697217e-01
   5.6443201e-01   4.0775757e-01   1.4310998e-01   1.1893469e-01   2.7067381e-01   3.1532931e-01   3.3667929e-01
   5.7089991e-01   4.0897685e-01   1.4041774e-01   1.2231154e-01   2.7052497e-01   3.1515212e-01   3.3641637e-01
   5.7863214e-01   4.1027107e-01   1.3734842e-01   1.2632713e-01   2.7032269e-01   3.1492320e-01   3.3608416e-01
   5.8531295e-01   4.1145313e-01   1.3458346e-01   1.2977293e-01   2.7016274e-01   3.1473044e-01   3.3582336e-01
   5.9193348e-01   4.1269100e-01   1.3203829e-01   1.3296697e-01   2.7000114e-01   3.1454814e-01   3.3552969e-01
   5.9867953e-01   4.1391739e-01   1.2945778e-01   1.3621990e-01   2.6986053e-01   3.1437663e-01   3.3524903e-01
   6.0610442e-01   4.1528376e-01   1.2646439e-01   1.3988144e-01   2.6969003e-01   3.1420591e-01   3.3495449e-01
   6.1342068e-01   4.1658778e-01   1.2363285e-01   1.4308194e-01   2.6951312e-01   3.1402438e-01   3.3463233e-01
   6.2051905e-01   4.1781519e-01   1.2096156e-01   1.4642247e-01   2.6934772e-01   3.1385399e-01   3.3432731e-01
   6.2812306e-01   4.1916635e-01   1.1815247e-01   1.4991596e-01   2.6918396e-01   3.1368979e-01   3.3401171e-01
   6.3517902e-01   4.2038031e-01   1.1567454e-01   1.5304038e-01   2.6904930e-01   3.1354806e-01   3.3374665e-01
   6.4250668e-01   4.2191963e-01   1.1290533e-01   1.5614733e-01   2.6889075e-01   3.1338512e-01   3.3343936e-01
   6.4996943e-01   4.2319910e-01   1.1010929e-01   1.5909754e-01   2.6872022e-01   3.1321848e-01   3.3312513e-01
   6.5837900e-01   4.2468433e-01   1.0722045e-01   1.6248331e-01   2.6855769e-01   3.1306102e-01   3.3280184e-01
   6.6553103e-01   4.2585694e-01   1.0469989e-01   1.6542429e-01   2.6840452e-01   3.1291357e-01   3.3253380e-01
   6.7300697e-01   4.2718027e-01   1.0193505e-01   1.6837126e-01   2.6821946e-01   3.1274070e-01   3.3219193e-01
   6.8017258e-01   4.2844148e-01   9.9481545e-02   1.7099890e-01   2.6805840e-01   3.1258727e-01   3.3189242e-01
   6.8720654e-01   4.2959258e-01   9.7107491e-02   1.7370041e-01   2.6790217e-01   3.1242599e-01   3.3159221e-01
   6.9589872e-01   4.3106304e-01   9.4234147e-02   1.7698706e-01   2.6770447e-01   3.1223516e-01   3.3118429e-01
   7.0415337e-01   4.3229827e-01   9.1476459e-02   1.8019365e-01   2.6753767e-01   3.1207750e-01   3.3088077e-01
   7.1277039e-01   4.3366289e-01   8.8754718e-02   1.8333248e-01   2.6735855e-01   3.1191295e-01   3.3049076e-01
   7.2073968e-01   4.3507729e-01   8.6249599e-02   1.8614098e-01   2.6720297e-01   3.1175883e-01   3.3016372e-01
   7.2844355e-01   4.3637120e-01   8.3760621e-02   1.8878098e-01   2.6703378e-01   3.1160659e-01   3.2984738e-01
   7.3669994e-01   4.3771539e-01   8.1017994e-02   1.9148737e-01   2.6684771e-01   3.1143468e-01   3.2952150e-01
   7.4509437e-01   4.3913451e-01   7.8448185e-02   1.9416046e-01   2.6664733e-01   3.1122705e-01   3.2916106e-01
   7.5349707e-01   4.4057730e-01   7.5882883e-02   1.9681227e-01   2.6645107e-01   3.1102517e-01   3.2877492e-01
   7.6123419e-01   4.4175617e-01   7.3371097e-02   1.9912892e-01   2.6629718e-01   3.1087375e-01   3.2844717e-01
   7.6847993e-01   4.4281513e-01   7.1298814e-02   2.0153292e-01   2.6616019e-01   3.1074579e-01   3.2817200e-01
   7.7765246e-01   4.4426012e-01   6.8383034e-02   2.0420170e-01   2.6594144e-01   3.1054289e-01   3.2778517e-01
   7.8525072e-01   4.4539114e-01   6.6144498e-02   2.0637152e-01   2.6576951e-01   3.1037188e-01   3.2744214e-01
   7.9306737e-01   4.4655786e-01   6.4010925e-02   2.0853348e-01   2.6559827e-01   3.1020990e-01   3.2710338e-01
   8.0011005e-01   4.4767634e-01   6.1910426e-02   2.1037503e-01   2.6543649e-01   3.1006112e-01   3.2678518e-01
   8.0748778e-01   4.4877422e-01   5.9851841e-02   2.1243109e-01   2.6529040e-01   3.0992257e-01   3.2650919e-01
   8.1434576e-01   4.4976360e-01   5.7864548e-02   2.1430819e-01   2.6514807e-01   3.0978712e-01   3.2623679e-01
   8.2186532e-01   4.5076580e-01   5.5747104e-02   2.1611755e-01   2.6498047e-01   3.0963887e-01   3.2591689e-01
   8.2951030e-01   4.5196325e-01   5.3560139e-02   2.1794305e-01   2.6480683e-01   3.0947293e-01   3.2558947e-01
   8.3666868e-01   4.5303922e-01   5.1584236e-02   2.1966001e-01   2.6463929e-01   3.0931250e-01   3.2527640e-01
   8.4297811e-01   4.5402689e-01   4.9910679e-02   2.2130874e-01   2.6450935e-01   3.0917811e-01   3.2500449e-01
   8.5002862e-01   4.5498784e-01   4.7970753e-02   2.2293607e-01   2.6433833e-01   3.0901952e-01   3.2466366e-01
   8.5706996e-01   4.5597445e-01   4.6024049e-02   2.2450371e-01   2.6418212e-01   3.0887335e-01   3.2435846e-01
   8.6348058e-01   4.5689498e-01   4.4281196e-02   2.2580041e-01   2.6403705e-01   3.0873629e-01   3.2409557e-01
   8.7084754e-01   4.5794370e-01   4.2239998e-02   2.2728725e-01   2.6388070e-01   3.0859130e-01   3.2379723e-01
   8.7835021e-01   4.5896427e-01   4.0293171e-02   2.2873770e-01   2.6375615e-01   3.0847717e-01   3.2352608e-01
   8.8442644e-01   4.5997569e-01   3.8626079e-02   2.2990584e-01   2.6361004e-01   3.0833729e-01   3.2325469e-01
   8.8935002e-01   4.6058393e-01   3.7332325e-02   2.3079701e-01   2.6350594e-01   3.0824122e-01   3.2303556e-01
   8.9388822e-01   4.6109230e-01   3.6172070e-02   2.3169181e-01   2.6340229e-01   3.0814551e-01   3.2283600e-01
   8.9979291e-01   4.6189399e-01   3.4694199e-02   2.3277855e-01   2.6325982e-01   3.0800515e-01   3.2258446e-01
   9.0429792e-01   4.6250658e-01   3.3517167e-02   2.3368832e-01   2.6316101e-01   3.0791318e-01   3.2240535e-01
   9.0989059e-01   4.6326746e-01   3.2099529e-02   2.3466399e-01   2.6304312e-01   3.0781090e-01   3.2218648e-01
   9.1439509e-01   4.6377510e-01   3.0923141e-02   2.3556447e-01   2.6294305e-01   3.0771278e-01   3.2198802e-01
   9.1968248e-01   4.6456846e-01   2.9531369e-02   2.3648837e-01   2.6282986e-01   3.0760195e-01   3.2177505e-01
   9.2488150e-01   4.6530044e-01   2.8207898e-02   2.3735038e-01   2.6268772e-01   3.0746316e-01   3.2151406e-01
   9.2895363e-01   4.6583299e-01   2.7142674e-02   2.3800888e-01   2.6260400e-01   3.0738308e-01   3.2134914e-01
   9.3378565e-01   4.6642226e-01   2.5955095e-02   2.3881151e-01   2.6248785e-01   3.0728262e-01   3.2114953e-01
   9.3894696e-01   4.6702341e-01   2.4725741e-02   2.3966846e-01   2.6236039e-01   3.0717144e-01   3.2092170e-01
   9.4263804e-01   4.6742604e-01   2.3849778e-02   2.4028666e-01   2.6227396e-01   3.0708542e-01   3.2076125e-01
   9.4693982e-01   4.6796329e-01   2.2753827e-02   2.4084866e-01   2.6217933e-01   3.0699776e-01   3.2057783e-01
   9.5024395e-01   4.6840120e-01   2.1948269e-02   2.4133797e-01   2.6210252e-01   3.0692379e-01   3.2043715e-01
   9.5454188e-01   4.6895798e-01   2.0830842e-02   2.4190878e-01   2.6201827e-01   3.0684627e-01   3.2026183e-01
   9.5794736e-01   4.6936758e-01   1.9986865e-02   2.4239073e-01   2.6194744e-01   3.0678130e-01   3.2012046e-01
   9.6170771e-01   4.6978106e-01   1.9050617e-02   2.4292983e-01   2.6186537e-01   3.0671019e-01   3.1996404e-01
   9.6502065e-01   4.7022652e-01   1.8214329e-02   2.4341836e-01   2.6179373e-01   3.0664393e-01   3.1982897e-01
   9.6882749e-01   4.7063828e-01   1.7305153e-02   2.4390323e-01   2.6171520e-01   3.0657417e-01   3.1968625e-01
   9.7141661e-01   4.7094710e-01   1.6669367e-02   2.4421502e-01   2.6165356e-01   3.0651881e-01   3.1956633e-01
   9.7459130e-01   4.7132544e-01   1.5902029e-02   2.4467639e-01   2.6158895e-01   3.0645915e-01   3.1944516e-01
   9.7718981e-01   4.7163028e-01   1.5274805e-02   2.4506540e-01   2.6152869e-01   3.0640907e-01   3.1933134e-01
   9.8000660e-01   4.7199359e-01   1.4543233e-02   2.4546868e-01   2.6146263e-01   3.0634507e-01   3.1921114e-01
   9.8268286e-01   4.7232146e-01   1.3931725e-02   2.4583272e-01   2.6141057e-01   3.0629936e-01   3.1911112e-01
   9.8481597e-01   4.7256602e-01   1.3418923e-02   2.4611004e-01   2.6135241e-01   3.0624459e-01   3.1900739e-01
   9.8720275e-01   4.7284261e-01   1.2881165e-02   2.4646619e-01   2.6130374e-01   3.0619807e-01   3.1891659e-01
   9.8950328e-01   4.7309912e-01   1.2323024e-02   2.4668440e-01   2.6125505e-01   3.0615698e-01   3.1882822e-01
   9.9174228e-01   4.7339788e-01   1.1792980e-02   2.4694524e-01   2.6120301e-01   3.0610819e-01   3.1872530e-01
   9.9423878e-01   4.7367299e-01   1.1215587e-02   2.4727905e-01   2.6114835e-01   3.0605748e-01   3.1862476e-01
   9.9653783e-01   4.7395225e-01   1.0721636e-02   2.4754722e-01   2.6109580e-01   3.0601097e-01   3.1853140e-01
   9.9896578e-01   4.7421550e-01   1.0167855e-02   2.4789006e-01   2.6104028e-01   3.0595700e-01   3.1842703e-01
   1.0011255e+00   4.7446427e-01   9.6951701e-03   2.4816120e-01   2.6099040e-01   3.0591031e-01   3.1833818e-01
   1.0036549e+00   4.7475699e-01   9.1282681e-03   2.4850815e-01   2.6094046e-01   3.0586597e-01   3.1824395e-01
   1.0057579e+00   4.7498204e-01   8.6632617e-03   2.4877853e-01   2.6088700e-01   3.0581583e-01   3.1814918e-01
   1.0078927e+00   4.7523636e-01   8.1588395e-03   2.4900515e-01   2.6084266e-01   3.0577616e-01   3.1806644e-01
   1.0100001e+00   4.7549081e-01   7.7003098e-03   2.4924049e-01   2.6079718e-01   3.0573640e-01   3.1798497e-01
   1.0123023e+00   4.7571438e-01   7.1620590e-03   2.4950525e-01   2.6074761e-01   3.0569320e-01   3.1789046e-01
   1.0140317e+00   4.7588336e-01   6.7890621e-03   2.4969534e-01   2.6070338e-01   3.0565181e-01   3.1780632e-01
   1.0158155e+00   4.7608887e-01   6.3843667e-03   2.4989249e-01   2.6066156e-01   3.0561231e-01   3.1773066e-01
   1.0176518e+00   4.7632198e-01   5.9552182e-03   2.5008194e-01   2.6061971e-01   3.0557361e-01   3.1765287e-01
   1.0196667e+00   4.7656460e-01   5.4928273e-03   2.5029511e-01   2.6057469e-01   3.0553129e-01   3.1756106e-01
   1.0218254e+00   4.7681340e-01   5.0098320e-03   2.5048190e-01   2.6052865e-01   3.0549099e-01   3.1747540e-01
   1.0237343e+00   4.7700575e-01   4.6228658e-03   2.5071234e-01   2.6048464e-01   3.0545023e-01   3.1739615e-01
   1.0256824e+00   4.7721351e-01   4.2118605e-03   2.5093878e-01   2.6043860e-01   3.0540887e-01   3.1731168e-01
   1.0274452e+00   4.7740241e-01   3.8221905e-03   2.5112171e-01   2.6039917e-01   3.0537468e-01   3.1724078e-01
   1.0293374e+00   4.7762736e-01   3.3896575e-03   2.5132715e-01   2.6036076e-01   3.0533822e-01   3.1716889e-01
   1.0314346e+00   4.7787661e-01   2.9421077e-03   2.5164072e-01   2.6031450e-01   3.0529403e-01   3.1708345e-01
   1.0332257e+00   4.7807873e-01   2.5313902e-03   2.5182406e-01   2.6027941e-01   3.0526250e-01   3.1701761e-01
   1.0350507e+00   4.7826352e-01   2.1252922e-03   2.5198020e-01   2.6023594e-01   3.0522490e-01   3.1693932e-01
   1.0373887e+00   4.7853186e-01   1.5967151e-03   2.5218623e-01   2.6018998e-01   3.0518273e-01   3.1684357e-01
   1.0400641e+00   4.7881516e-01   1.0468229e-03   2.5250779e-01   2.6012490e-01   3.0512494e-01   3.1672716e-01
   1.0418814e+00   4.7900444e-01   6.7738374e-04   2.5270035e-01   2.6008064e-01   3.0508384e-01   3.1664334e-01
   1.0439059e+00   4.7920387e-01   2.1360714e-04   2.5293145e-01   2.6003752e-01   3.0504329e-01   3.1656310e-01
   1.0459603e+00   4.7940300e-01  -2.0542377e-04   2.5312878e-01   2.5999333e-01   3.0500325e-01   3.1647994e-01
   1.0479420e+00   4.7962007e-01  -6.3413882e-04   2.5331463e-01   2.5994709e-01   3.0496261e-01   3.1640356e-01
   1.0499916e+00   4.7982796e-01  -1.0808676e-03   2.5352825e-01   2.5990074e-01   3.0491907e-01   3.1632323e-01
   1.0524022e+00   4.8005133e-01  -1.6159966e-03   2.5373221e-01   2.5984858e-01   3.0487106e-01   3.1622613e-01
   1.0546189e+00   4.8030505e-01  -2.0866149e-03   2.5392025e-01   2.5980227e-01   3.0483163e-01   3.1613974e-01
   1.0570011e+00   4.8053749e-01  -2.6005618e-03   2.5416631e-01   2.5974225e-01   3.0477790e-01   3.1603251e-01
   1.0588244e+00   4.8072185e-01  -2.9939497e-03   2.5428238e-01   2.5970683e-01   3.0474933e-01   3.1596636e-01
   1.0609663e+00   4.8093653e-01  -3.4728371e-03   2.5446672e-01   2.5965899e-01   3.0470866e-01   3.1587783e-01
   1.0632408e+00   4.8115779e-01  -3.9815375e-03   2.5463540e-01   2.5961507e-01   3.0466997e-01   3.1579125e-01
   1.0651436e+00   4.8137853e-01  -4.3785911e-03   2.5479726e-01   2.5957375e-01   3.0463336e-01   3.1571544e-01
   1.0670406e+00   4.8156574e-01  -4.7583386e-03   2.5501164e-01   2.5953425e-01   3.0459727e-01   3.1564313e-01
   1.0695179e+00   4.8182872e-01  -5.3231026e-03   2.5519573e-01   2.5947596e-01   3.0454237e-01   3.1553390e-01
   1.0716853e+00   4.8206580e-01  -5.8013482e-03   2.5532529e-01   2.5942912e-01   3.0450337e-01   3.1544686e-01
   1.0734746e+00   4.8224671e-01  -6.1611879e-03   2.5550211e-01   2.5938962e-01   3.0447046e-01   3.1537143e-01
   1.0755576e+00   4.8245533e-01  -6.5913812e-03   2.5568224e-01   2.5933825e-01   3.0442196e-01   3.1527658e-01
   1.0778605e+00   4.8269371e-01  -7.0447694e-03   2.5588427e-01   2.5928644e-01   3.0437363e-01   3.1518339e-01
   1.0796413e+00   4.8285834e-01  -7.4360838e-03   2.5603052e-01   2.5924681e-01   3.0433855e-01   3.1511263e-01
   1.0820439e+00   4.8306789e-01  -7.9379618e-03   2.5617531e-01   2.5919711e-01   3.0429484e-01   3.1501915e-01
   1.0842648e+00   4.8328375e-01  -8.4111288e-03   2.5631819e-01   2.5915198e-01   3.0425558e-01   3.1493215e-01
   1.0867892e+00   4.8350793e-01  -8.9211263e-03   2.5649519e-01   2.5909892e-01   3.0421029e-01   3.1483600e-01
   1.0889836e+00   4.8370759e-01  -9.3659414e-03   2.5663504e-01   2.5905022e-01   3.0416401e-01   3.1474013e-01
   1.0909585e+00   4.8394195e-01  -9.7600173e-03   2.5677213e-01   2.5900297e-01   3.0411965e-01   3.1465139e-01
   1.0932145e+00   4.8416353e-01  -1.0208215e-02   2.5696635e-01   2.5894945e-01   3.0406885e-01   3.1455620e-01
   1.0963191e+00   4.8443227e-01  -1.0823577e-02   2.5718442e-01   2.5887959e-01   3.0401048e-01   3.1443541e-01
   1.0986110e+00   4.8467281e-01  -1.1278227e-02   2.5739105e-01   2.5882708e-01   3.0396328e-01   3.1434414e-01
   1.1011554e+00   4.8488577e-01  -1.1761465e-02   2.5761381e-01   2.5876638e-01   3.0391131e-01   3.1423352e-01
   1.1039055e+00   4.8518037e-01  -1.2322045e-02   2.5784374e-01   2.5870410e-01   3.0385156e-01   3.1411436e-01
   1.1062844e+00   4.8542856e-01  -1.2794702e-02   2.5808271e-01   2.5865427e-01   3.0380599e-01   3.1401740e-01
   1.1087325e+00   4.8567357e-01  -1.3281079e-02   2.5823230e-01   2.5859732e-01   3.0375215e-01   3.1391154e-01
   1.1116665e+00   4.8593603e-01  -1.3848643e-02   2.5847979e-01   2.5852440e-01   3.0368843e-01   3.1378847e-01
   1.1143762e+00   4.8616732e-01  -1.4398367e-02   2.5865406e-01   2.5845911e-01   3.0362913e-01   3.1367227e-01
   1.1174160e+00   4.8647824e-01  -1.4985122e-02   2.5885200e-01   2.5838646e-01   3.0356028e-01   3.1353909e-01
   1.1207664e+00   4.8677314e-01  -1.5682930e-02   2.5900422e-01   2.5830737e-01   3.0348923e-01   3.1339053e-01
   1.1237782e+00   4.8703249e-01  -1.6242795e-02   2.5914890e-01   2.5824196e-01   3.0342902e-01   3.1327054e-01
   1.1271046e+00   4.8735309e-01  -1.6836025e-02   2.5936349e-01   2.5816984e-01   3.0336227e-01   3.1314042e-01
   1.1308327e+00   4.8767467e-01  -1.7552792e-02   2.5956117e-01   2.5808782e-01   3.0328335e-01   3.1299114e-01
   1.1348312e+00   4.8804492e-01  -1.8334918e-02   2.5983609e-01   2.5799899e-01   3.0320304e-01   3.1282102e-01
   1.1387547e+00   4.8841051e-01  -1.9132508e-02   2.6004947e-01   2.5790660e-01   3.0312052e-01   3.1265429e-01
   1.1425458e+00   4.8881175e-01  -1.9854691e-02   2.6033161e-01   2.5783169e-01   3.0305488e-01   3.1251866e-01
   1.1467713e+00   4.8919084e-01  -2.0658170e-02   2.6052463e-01   2.5774791e-01   3.0298046e-01   3.1236553e-01
   1.1511210e+00   4.8960294e-01  -2.1516527e-02   2.6076864e-01   2.5764962e-01   3.0289352e-01   3.1217527e-01
   1.1556149e+00   4.9004610e-01  -2.2392895e-02   2.6100022e-01   2.5755333e-01   3.0280873e-01   3.1200408e-01
   1.1605075e+00   4.9049758e-01  -2.3266462e-02   2.6131131e-01   2.5743993e-01   3.0270432e-01   3.1180418e-01
   1.1649719e+00   4.9085413e-01  -2.4078910e-02   2.6165361e-01   2.5732594e-01   3.0259154e-01   3.1160541e-01
   1.1695914e+00   4.9127039e-01  -2.4887458e-02   2.6183460e-01   2.5723671e-01   3.0252255e-01   3.1143015e-01
   1.1741880e+00   4.9168804e-01  -2.5694977e-02   2.6213627e-01   2.5714128e-01   3.0243492e-01   3.1125790e-01
   1.1796283e+00   4.9211013e-01  -2.6641967e-02   2.6232095e-01   2.5702141e-01   3.0232619e-01   3.1105897e-01
   1.1856470e+00   4.9258324e-01  -2.7670725e-02   2.6262345e-01   2.5689513e-01   3.0221221e-01   3.1082243e-01
   1.1907680e+00   4.9303083e-01  -2.8561796e-02   2.6287417e-01   2.5678942e-01   3.0211072e-01   3.1062630e-01
   1.1971579e+00   4.9353070e-01  -2.9660048e-02   2.6316609e-01   2.5664149e-01   3.0198115e-01   3.1035913e-01
   1.2022983e+00   4.9396912e-01  -3.0515965e-02   2.6345269e-01   2.5650564e-01   3.0185562e-01   3.1011513e-01
   1.2085461e+00   4.9447123e-01  -3.1541969e-02   2.6368646e-01   2.5637834e-01   3.0173905e-01   3.0988357e-01
   1.2152250e+00   4.9498350e-01  -3.2644279e-02   2.6387449e-01   2.5623013e-01   3.0160387e-01   3.0960592e-01
   1.2211698e+00   4.9542432e-01  -3.3652377e-02   2.6416926e-01   2.5610027e-01   3.0148698e-01   3.0935754e-01
   1.2278698e+00   4.9597611e-01  -3.4734825e-02   2.6438225e-01   2.5595992e-01   3.0137128e-01   3.0910275e-01
   1.2350170e+00   4.9647420e-01  -3.5892724e-02   2.6443462e-01   2.5581194e-01   3.0124701e-01   3.0883089e-01
   1.2419620e+00   4.9693002e-01  -3.6981348e-02   2.6458453e-01   2.5566644e-01   3.0111770e-01   3.0855687e-01
   1.2494629e+00   4.9743996e-01  -3.8212823e-02   2.6487049e-01   2.5551566e-01   3.0098339e-01   3.0827257e-01
   1.2576764e+00   4.9798960e-01  -3.9470071e-02   2.6502614e-01   2.5532694e-01   3.0081290e-01   3.0795537e-01
   1.2656972e+00   4.9854190e-01  -4.0666384e-02   2.6526412e-01   2.5515645e-01   3.0066425e-01   3.0767341e-01
   1.2730583e+00   4.9912111e-01  -4.1755454e-02   2.6538317e-01   2.5497029e-01   3.0049275e-01   3.0734881e-01
   1.2816945e+00   4.9970073e-01  -4.2970774e-02   2.6551817e-01   2.5476445e-01   3.0031421e-01   3.0702014e-01
   1.2903777e+00   5.0029709e-01  -4.4241965e-02   2.6559899e-01   2.5456852e-01   3.0014386e-01   3.0667771e-01
   1.2986574e+00   5.0084513e-01  -4.5409406e-02   2.6580545e-01   2.5438272e-01   2.9998352e-01   3.0633732e-01
   1.3081050e+00   5.0140977e-01  -4.6848717e-02   2.6585914e-01   2.5415015e-01   2.9978487e-01   3.0594965e-01
   1.3171233e+00   5.0197113e-01  -4.8067077e-02   2.6614556e-01   2.5392744e-01   2.9959223e-01   3.0557526e-01
   1.3256479e+00   5.0245751e-01  -4.9150929e-02   2.6623476e-01   2.5375677e-01   2.9943701e-01   3.0525728e-01
   1.3343490e+00   5.0290515e-01  -5.0266751e-02   2.6649599e-01   2.5356044e-01   2.9925508e-01   3.0491003e-01
   1.3437036e+00   5.0353090e-01  -5.1565698e-02   2.6654750e-01   2.5334308e-01   2.9905022e-01   3.0452275e-01
   1.3538788e+00   5.0415756e-01  -5.2941601e-02   2.6668195e-01   2.5309750e-01   2.9883289e-01   3.0412376e-01
   1.3638330e+00   5.0475180e-01  -5.4294717e-02   2.6672165e-01   2.5288581e-01   2.9864986e-01   3.0375127e-01
   1.3743190e+00   5.0519371e-01  -5.5723229e-02   2.6676490e-01   2.5265409e-01   2.9844548e-01   3.0329208e-01
   1.3847810e+00   5.0573267e-01  -5.6940729e-02   2.6697341e-01   2.5242899e-01   2.9823744e-01   3.0288895e-01
   1.3961384e+00   5.0633960e-01  -5.8282152e-02   2.6716681e-01   2.5217452e-01   2.9798587e-01   3.0247538e-01
   1.4067989e+00   5.0678580e-01  -5.9552165e-02   2.6728487e-01   2.5192622e-01   2.9775977e-01   3.0204629e-01
   1.4191616e+00   5.0730102e-01  -6.0890280e-02   2.6748647e-01   2.5164295e-01   2.9750613e-01   3.0156424e-01
   1.4307882e+00   5.0774131e-01  -6.2245371e-02   2.6738636e-01   2.5135827e-01   2.9726314e-01   3.0107536e-01
   1.4426266e+00   5.0827003e-01  -6.3506113e-02   2.6737939e-01   2.5107241e-01   2.9701589e-01   3.0059347e-01
   1.4550390e+00   5.0872229e-01  -6.4752934e-02   2.6727391e-01   2.5078780e-01   2.9678119e-01   3.0009624e-01
   1.4666104e+00   5.0910898e-01  -6.5844386e-02   2.6722240e-01   2.5053494e-01   2.9657043e-01   2.9967081e-01
   1.4800672e+00   5.0963126e-01  -6.7307354e-02   2.6714853e-01   2.5023417e-01   2.9629665e-01   2.9917011e-01
   1.4906261e+00   5.0999009e-01  -6.8189576e-02   2.6720877e-01   2.4999221e-01   2.9608441e-01   2.9876855e-01
   1.5019778e+00   5.1048374e-01  -6.9163422e-02   2.6712231e-01   2.4971285e-01   2.9583799e-01   2.9828521e-01
   1.5153595e+00   5.1095491e-01  -7.0404548e-02   2.6687780e-01   2.4942192e-01   2.9557257e-01   2.9779130e-01
   1.5271735e+00   5.1128995e-01  -7.1371354e-02   2.6669400e-01   2.4917227e-01   2.9537886e-01   2.9738092e-01
   1.5393925e+00   5.1164915e-01  -7.2338444e-02   2.6662788e-01   2.4891526e-01   2.9514453e-01   2.9692652e-01
   1.5520452e+00   5.1198242e-01  -7.3314876e-02   2.6637871e-01   2.4859809e-01   2.9487295e-01   2.9640358e-01
   1.5634090e+00   5.1220967e-01  -7.4204830e-02   2.6625028e-01   2.4835308e-01   2.9464655e-01   2.9595261e-01
   1.5758330e+00   5.1249371e-01  -7.5116025e-02   2.6615999e-01   2.4805102e-01   2.9437113e-01   2.9546778e-01
   1.5892927e+00   5.1280870e-01  -7.6281333e-02   2.6591772e-01   2.4775611e-01   2.9411323e-01   2.9495492e-01
   1.6033782e+00   5.1308667e-01  -7.7238218e-02   2.6600398e-01   2.4739791e-01   2.9378246e-01   2.9434035e-01
   1.6155198e+00   5.1325750e-01  -7.8153851e-02   2.6577946e-01   2.4710628e-01   2.9352530e-01   2.9384971e-01
   1.6289311e+00   5.1342722e-01  -7.9107382e-02   2.6536461e-01   2.4678316e-01   2.9324098e-01   2.9329195e-01
   1.6420899e+00   5.1365179e-01  -7.9980676e-02   2.6525346e-01   2.4647563e-01   2.9295881e-01   2.9272962e-01
   1.6548717e+00   5.1385019e-01  -8.0735601e-02   2.6525100e-01   2.4619271e-01   2.9268852e-01   2.9220848e-01
   1.6655742e+00   5.1396248e-01  -8.1350043e-02   2.6537510e-01   2.4598194e-01   2.9250353e-01   2.9185854e-01
   1.6783115e+00   5.1410824e-01  -8.2188975e-02   2.6515175e-01   2.4568164e-01   2.9222896e-01   2.9129587e-01
   1.6917214e+00   5.1426940e-01  -8.2977248e-02   2.6513788e-01   2.4535758e-01   2.9191167e-01   2.9074656e-01
   1.7044634e+00   5.1442695e-01  -8.3662484e-02   2.6506029e-01   2.4505246e-01   2.9162588e-01   2.9025141e-01
   1.7170939e+00   5.1457237e-01  -8.4420577e-02   2.6511586e-01   2.4477705e-01   2.9136902e-01   2.8978305e-01
   1.7298863e+00   5.1468942e-01  -8.5100929e-02   2.6500331e-01   2.4449532e-01   2.9113167e-01   2.8930288e-01
   1.7416645e+00   5.1469049e-01  -8.5655554e-02   2.6466308e-01   2.4422901e-01   2.9089854e-01   2.8883917e-01
   1.7534672e+00   5.1470069e-01  -8.6335385e-02   2.6433698e-01   2.4396483e-01   2.9067069e-01   2.8839738e-01
   1.7662930e+00   5.1470800e-01  -8.6893117e-02   2.6400597e-01   2.4371184e-01   2.9046328e-01   2.8792778e-01
   1.7788929e+00   5.1472201e-01  -8.7486783e-02   2.6382991e-01   2.4342327e-01   2.9017259e-01   2.8739965e-01
   1.7922157e+00   5.1474409e-01  -8.8036656e-02   2.6369848e-01   2.4313569e-01   2.8989945e-01   2.8688835e-01
   1.8052578e+00   5.1482000e-01  -8.8628997e-02   2.6349721e-01   2.4285758e-01   2.8965543e-01   2.8641800e-01
   1.8186802e+00   5.1488364e-01  -8.9176068e-02   2.6328890e-01   2.4257329e-01   2.8939316e-01   2.8595463e-01
   1.8324100e+00   5.1480642e-01  -8.9707497e-02   2.6303208e-01   2.4227801e-01   2.8913201e-01   2.8544663e-01
   1.8466787e+00   5.1475202e-01  -9.0171405e-02   2.6267442e-01   2.4197311e-01   2.8885211e-01   2.8488974e-01
   1.8599291e+00   5.1472951e-01  -9.0780288e-02   2.6228088e-01   2.4171940e-01   2.8863885e-01   2.8446067e-01
   1.8725923e+00   5.1476501e-01  -9.1267169e-02   2.6209188e-01   2.4145219e-01   2.8840187e-01   2.8397251e-01
   1.8864563e+00   5.1469030e-01  -9.1761289e-02   2.6178669e-01   2.4115462e-01   2.8813940e-01   2.8349189e-01
   1.9008208e+00   5.1455711e-01  -9.2205682e-02   2.6188830e-01   2.4082672e-01   2.8784962e-01   2.8294495e-01
   1.9158459e+00   5.1452148e-01  -9.2711049e-02   2.6177683e-01   2.4047682e-01   2.8753637e-01   2.8235198e-01
   1.9294282e+00   5.1445228e-01  -9.3166721e-02   2.6149698e-01   2.4019805e-01   2.8731206e-01   2.8187158e-01
   1.9439423e+00   5.1439992e-01  -9.3498325e-02   2.6125262e-01   2.3986555e-01   2.8701884e-01   2.8130923e-01
   1.9596332e+00   5.1432922e-01  -9.3847029e-02   2.6102762e-01   2.3949847e-01   2.8668981e-01   2.8067398e-01
   1.9753969e+00   5.1426903e-01  -9.4282908e-02   2.6069199e-01   2.3919721e-01   2.8644241e-01   2.8015551e-01
   1.9905443e+00   5.1417960e-01  -9.4588746e-02   2.6052681e-01   2.3886516e-01   2.8614439e-01   2.7960731e-01
   2.0054263e+00   5.1412513e-01  -9.4884517e-02   2.6024606e-01   2.3853434e-01   2.8585468e-01   2.7906005e-01
   2.0208639e+00   5.1399324e-01  -9.5242970e-02   2.6014577e-01   2.3819524e-01   2.8556520e-01   2.7848518e-01
   2.0355156e+00   5.1385746e-01  -9.5483487e-02   2.5978702e-01   2.3792045e-01   2.8532955e-01   2.7799897e-01
   2.0492217e+00   5.1372461e-01  -9.5758098e-02   2.5975179e-01   2.3758734e-01   2.8502250e-01   2.7747091e-01
   2.0661197e+00   5.1349470e-01  -9.5982150e-02   2.5958942e-01   2.3718959e-01   2.8466694e-01   2.7680975e-01
   2.0822219e+00   5.1334870e-01  -9.6249533e-02   2.5942567e-01   2.3684462e-01   2.8436474e-01   2.7620854e-01
   2.0997174e+00   5.1320960e-01  -9.6531487e-02   2.5921877e-01   2.3649475e-01   2.8404808e-01   2.7561594e-01
   2.1163600e+00   5.1299736e-01  -9.6970929e-02   2.5922184e-01   2.3613629e-01   2.8372819e-01   2.7501983e-01
   2.1330910e+00   5.1283173e-01  -9.7313928e-02   2.5905568e-01   2.3572820e-01   2.8336442e-01   2.7433578e-01
   2.1501032e+00   5.1265779e-01  -9.7426603e-02   2.5918241e-01   2.3537790e-01   2.8304666e-01   2.7372161e-01
   2.1658318e+00   5.1250540e-01  -9.7546478e-02   2.5922727e-01   2.3507456e-01   2.8276635e-01   2.7319433e-01
   2.1833988e+00   5.1228383e-01  -9.7765677e-02   2.5907280e-01   2.3470976e-01   2.8244469e-01   2.7252373e-01
   2.2009779e+00   5.1206270e-01  -9.7904881e-02   2.5900388e-01   2.3435359e-01   2.8211745e-01   2.7192663e-01
   2.2175834e+00   5.1185991e-01  -9.8085717e-02   2.5870592e-01   2.3399946e-01   2.8177990e-01   2.7135705e-01
   2.2351553e+00   5.1158130e-01  -9.8242107e-02   2.5856159e-01   2.3362717e-01   2.8144679e-01   2.7074449e-01
   2.2508770e+00   5.1140064e-01  -9.8430551e-02   2.5852622e-01   2.3330414e-01   2.8115133e-01   2.7019594e-01
   2.2665165e+00   5.1119444e-01  -9.8658314e-02   2.5858943e-01   2.3298411e-01   2.8085520e-01   2.6960445e-01
   2.2856522e+00   5.1095586e-01  -9.8906798e-02   2.5882557e-01   2.3255320e-01   2.8048497e-01   2.6888504e-01
   2.3033000e+00   5.1079193e-01  -9.9041778e-02   2.5854473e-01   2.3219871e-01   2.8015808e-01   2.6827695e-01
   2.3187803e+00   5.1058315e-01  -9.9326089e-02   2.5855288e-01   2.3190547e-01   2.7990981e-01   2.6780559e-01
   2.3353879e+00   5.1038768e-01  -9.9505281e-02   2.5863228e-01   2.3151269e-01   2.7953814e-01   2.6715923e-01
   2.3513301e+00   5.1020028e-01  -9.9576046e-02   2.5842384e-01   2.3119172e-01   2.7925679e-01   2.6662289e-01
   2.3695168e+00   5.1001235e-01  -9.9567942e-02   2.5866654e-01   2.3076778e-01   2.7885897e-01   2.6588118e-01
   2.3863556e+00   5.0980837e-01  -9.9644814e-02   2.5867361e-01   2.3041838e-01   2.7854696e-01   2.6530443e-01
   2.4042858e+00   5.0959543e-01  -9.9653716e-02   2.5836193e-01   2.3005045e-01   2.7822465e-01   2.6470604e-01
   2.4207998e+00   5.0940876e-01  -9.9916490e-02   2.5822979e-01   2.2971403e-01   2.7791944e-01   2.6411598e-01
   2.4387934e+00   5.0909857e-01  -1.0000155e-01   2.5807781e-01   2.2934624e-01   2.7760903e-01   2.6347870e-01
   2.4581461e+00   5.0889883e-01  -1.0024849e-01   2.5800397e-01   2.2890822e-01   2.7721623e-01   2.6276874e-01
   2.4751348e+00   5.0871261e-01  -1.0035483e-01   2.5796175e-01   2.2859630e-01   2.7694791e-01   2.6223860e-01
   2.4921013e+00   5.0853746e-01  -1.0028898e-01   2.5784942e-01   2.2827125e-01   2.7664815e-01   2.6168372e-01
   2.5112425e+00   5.0838379e-01  -1.0035070e-01   2.5794943e-01   2.2796769e-01   2.7637335e-01   2.6114534e-01
   2.5289121e+00   5.0822539e-01  -1.0055892e-01   2.5780911e-01   2.2761448e-01   2.7604950e-01   2.6055725e-01
   2.5456100e+00   5.0796665e-01  -1.0049825e-01   2.5784737e-01   2.2728201e-01   2.7577023e-01   2.6002747e-01
   2.5628234e+00   5.0780900e-01  -1.0055292e-01   2.5779374e-01   2.2695124e-01   2.7548571e-01   2.5947103e-01
   2.5812981e+00   5.0760864e-01  -1.0052748e-01   2.5761509e-01   2.2654206e-01   2.7513193e-01   2.5876958e-01
   2.5986472e+00   5.0753618e-01  -1.0044413e-01   2.5743897e-01   2.2619035e-01   2.7480066e-01   2.5817531e-01
   2.6159454e+00   5.0736077e-01  -1.0047281e-01   2.5724258e-01   2.2582622e-01   2.7446730e-01   2.5754214e-01
   2.6327460e+00   5.0719791e-01  -1.0069379e-01   2.5737308e-01   2.2550597e-01   2.7418127e-01   2.5699183e-01
   2.6494960e+00   5.0700674e-01  -1.0073791e-01   2.5746228e-01   2.2520602e-01   2.7392006e-01   2.5649490e-01
   2.6711864e+00   5.0675882e-01  -1.0088118e-01   2.5734402e-01   2.2478724e-01   2.7357935e-01   2.5581456e-01
   2.6892197e+00   5.0654275e-01  -1.0081415e-01   2.5765590e-01   2.2441942e-01   2.7327156e-01   2.5518058e-01
   2.7054914e+00   5.0642538e-01  -1.0079073e-01   2.5771562e-01   2.2403995e-01   2.7292168e-01   2.5455923e-01
   2.7241357e+00   5.0629949e-01  -1.0086411e-01   2.5776140e-01   2.2370721e-01   2.7264474e-01   2.5398570e-01
   2.7454215e+00   5.0614805e-01  -1.0107649e-01   2.5801660e-01   2.2327930e-01   2.7224973e-01   2.5329082e-01
   2.7627524e+00   5.0599508e-01  -1.0116414e-01   2.5788140e-01   2.2291631e-01   2.7193903e-01   2.5265763e-01
   2.7826118e+00   5.0580918e-01  -1.0130337e-01   2.5796070e-01   2.2253524e-01   2.7159574e-01   2.5204658e-01
   2.8011934e+00   5.0571528e-01  -1.0124299e-01   2.5762642e-01   2.2216803e-01   2.7125759e-01   2.5144194e-01
   2.8184331e+00   5.0550441e-01  -1.0111101e-01   2.5743341e-01   2.2181941e-01   2.7093970e-01   2.5085357e-01
   2.8363577e+00   5.0536831e-01  -1.0114356e-01   2.5723227e-01   2.2149950e-01   2.7064992e-01   2.5028058e-01
   2.8565302e+00   5.0519429e-01  -1.0112125e-01   2.5726159e-01   2.2103411e-01   2.7024001e-01   2.4949874e-01
   2.8773579e+00   5.0497581e-01  -1.0115050e-01   2.5743523e-01   2.2061823e-01   2.6985056e-01   2.4875012e-01
   2.8957825e+00   5.0486402e-01  -1.0100863e-01   2.5757820e-01   2.2024639e-01   2.6949773e-01   2.4812889e-01
   2.9152961e+00   5.0475281e-01  -1.0104751e-01   2.5766341e-01   2.1982672e-01   2.6910959e-01   2.4742574e-01
   2.9333002e+00   5.0462617e-01  -1.0109531e-01   2.5797722e-01   2.1945015e-01   2.6876321e-01   2.4677053e-01
   2.9503414e+00   5.0448374e-01  -1.0117380e-01   2.5785893e-01   2.1911947e-01   2.6847643e-01   2.4622297e-01
   2.9715248e+00   5.0448928e-01  -1.0118646e-01   2.5782205e-01   2.1871354e-01   2.6810364e-01   2.4554743e-01
   2.9901770e+00   5.0443047e-01  -1.0101257e-01   2.5757145e-01   2.1835691e-01   2.6779857e-01   2.4494321e-01
   3.0090569e+00   5.0422958e-01  -1.0107325e-01   2.5742247e-01   2.1798406e-01   2.6750002e-01   2.4428712e-01
   3.0285265e+00   5.0406730e-01  -1.0117759e-01   2.5737401e-01   2.1759152e-01   2.6715098e-01   2.4359135e-01
   3.0486913e+00   5.0394181e-01  -1.0119517e-01   2.5727399e-01   2.1719926e-01   2.6676190e-01   2.4291628e-01
   3.0693052e+00   5.0374865e-01  -1.0122230e-01   2.5713796e-01   2.1678495e-01   2.6639764e-01   2.4220818e-01
   3.0904813e+00   5.0360013e-01  -1.0120045e-01   2.5755534e-01   2.1639036e-01   2.6604690e-01   2.4157538e-01
   3.1094366e+00   5.0336828e-01  -1.0120192e-01   2.5770630e-01   2.1598146e-01   2.6570180e-01   2.4092118e-01
   3.1279990e+00   5.0330167e-01  -1.0126984e-01   2.5753734e-01   2.1560125e-01   2.6534956e-01   2.4026118e-01
   3.1461562e+00   5.0312980e-01  -1.0136269e-01   2.5741796e-01   2.1524217e-01   2.6501918e-01   2.3966456e-01
   3.1674302e+00   5.0298947e-01  -1.0124265e-01   2.5739314e-01   2.1485405e-01   2.6466258e-01   2.3902955e-01
   3.1869486e+00   5.0279259e-01  -1.0110997e-01   2.5720880e-01   2.1447883e-01   2.6434239e-01   2.3836545e-01
   3.2043480e+00   5.0257242e-01  -1.0095009e-01   2.5761559e-01   2.1413133e-01   2.6402780e-01   2.3779975e-01
   3.2233075e+00   5.0244605e-01  -1.0096974e-01   2.5745976e-01   2.1381452e-01   2.6377178e-01   2.3722016e-01
   3.2444515e+00   5.0226753e-01  -1.0092028e-01   2.5777494e-01   2.1344512e-01   2.6342859e-01   2.3655885e-01
   3.2645383e+00   5.0213453e-01  -1.0102774e-01   2.5802284e-01   2.1304638e-01   2.6304082e-01   2.3581678e-01
   3.2850854e+00   5.0197975e-01  -1.0104814e-01   2.5797385e-01   2.1267095e-01   2.6272205e-01   2.3516144e-01
   3.3046778e+00   5.0186853e-01  -1.0107257e-01   2.5785468e-01   2.1232089e-01   2.6242275e-01   2.3454974e-01
   3.3231092e+00   5.0177654e-01  -1.0100318e-01   2.5771940e-01   2.1196017e-01   2.6211968e-01   2.3391656e-01
   3.3430609e+00   5.0171970e-01  -1.0105708e-01   2.5739910e-01   2.1156635e-01   2.6180731e-01   2.3327817e-01
   3.3613322e+00   5.0160244e-01  -1.0095129e-01   2.5749375e-01   2.1125954e-01   2.6153253e-01   2.3271690e-01
   3.3807635e+00   5.0140573e-01  -1.0095868e-01   2.5743132e-01   2.1092391e-01   2.6125100e-01   2.3209567e-01
   3.4002475e+00   5.0126793e-01  -1.0098549e-01   2.5758964e-01   2.1057032e-01   2.6094232e-01   2.3152233e-01
   3.4184901e+00   5.0123376e-01  -1.0079776e-01   2.5768269e-01   2.1022379e-01   2.6064446e-01   2.3091135e-01
   3.4406306e+00   5.0101405e-01  -1.0085616e-01   2.5774889e-01   2.0976728e-01   2.6025695e-01   2.3016871e-01
   3.4603547e+00   5.0092775e-01  -1.0089396e-01   2.5774696e-01   2.0940214e-01   2.5990711e-01   2.2954959e-01
   3.4811826e+00   5.0073846e-01  -1.0090613e-01   2.5798709e-01   2.0906250e-01   2.5961650e-01   2.2894182e-01
   3.5002849e+00   5.0061311e-01  -1.0088778e-01   2.5782090e-01   2.0871340e-01   2.5930856e-01   2.2834101e-01
   3.5173988e+00   5.0049914e-01  -1.0072782e-01   2.5796984e-01   2.0841487e-01   2.5905504e-01   2.2784620e-01
   3.5372445e+00   5.0032132e-01  -1.0061976e-01   2.5820438e-01   2.0803594e-01   2.5871960e-01   2.2721670e-01
   3.5563881e+00   5.0017743e-01  -1.0056607e-01   2.5809858e-01   2.0766012e-01   2.5838584e-01   2.2656884e-01
   3.5766754e+00   5.0001630e-01  -1.0066280e-01   2.5823572e-01   2.0729788e-01   2.5807103e-01   2.2590755e-01
   3.5982716e+00   4.9984720e-01  -1.0072347e-01   2.5812180e-01   2.0691342e-01   2.5774161e-01   2.2522515e-01
   3.6214731e+00   4.9964335e-01  -1.0055098e-01   2.5864763e-01   2.0654108e-01   2.5739682e-01   2.2455255e-01
   3.6411325e+00   4.9951489e-01  -1.0052972e-01   2.5856606e-01   2.0620637e-01   2.5711094e-01   2.2389517e-01
   3.6603986e+00   4.9937867e-01  -1.0048835e-01   2.5870928e-01   2.0585870e-01   2.5681518e-01   2.2335186e-01
   3.6779294e+00   4.9930519e-01  -1.0037268e-01   2.5865679e-01   2.0555285e-01   2.5655476e-01   2.2283157e-01
   3.6967952e+00   4.9920753e-01  -1.0028461e-01   2.5835597e-01   2.0520024e-01   2.5626648e-01   2.2222658e-01
   3.7177766e+00   4.9909452e-01  -1.0036093e-01   2.5808928e-01   2.0481383e-01   2.5592020e-01   2.2155280e-01
   3.7411329e+00   4.9898292e-01  -1.0035614e-01   2.5782111e-01   2.0440899e-01   2.5553920e-01   2.2079606e-01
   3.7611302e+00   4.9889988e-01  -1.0023956e-01   2.5790933e-01   2.0406487e-01   2.5522621e-01   2.2016314e-01
   3.7821453e+00   4.9880761e-01  -1.0027668e-01   2.5778973e-01   2.0368330e-01   2.5490956e-01   2.1951727e-01
   3.8017057e+00   4.9873891e-01  -1.0030798e-01   2.5778099e-01   2.0337136e-01   2.5463762e-01   2.1895856e-01
   3.8208811e+00   4.9870955e-01  -1.0019198e-01   2.5775047e-01   2.0302788e-01   2.5434741e-01   2.1837369e-01
   3.8428621e+00   4.9856955e-01  -1.0003173e-01   2.5784687e-01   2.0266224e-01   2.5403751e-01   2.1770989e-01
   3.8614606e+00   4.9849471e-01  -1.0004517e-01   2.5813487e-01   2.0230931e-01   2.5374054e-01   2.1713455e-01
   3.8797120e+00   4.9845688e-01  -9.9966901e-02   2.5815217e-01   2.0202062e-01   2.5349128e-01   2.1665088e-01
   3.8982864e+00   4.9834623e-01  -1.0003565e-01   2.5799739e-01   2.0173257e-01   2.5325131e-01   2.1612854e-01
   3.9189872e+00   4.9828817e-01  -9.9912143e-02   2.5809480e-01   2.0140894e-01   2.5296356e-01   2.1555079e-01
   3.9395923e+00   4.9826690e-01  -9.9959966e-02   2.5851240e-01   2.0106346e-01   2.5263323e-01   2.1494399e-01
   3.9602556e+00   4.9815746e-01  -9.9963275e-02   2.5821775e-01   2.0070495e-01   2.5232742e-01   2.1430952e-01
   3.9801889e+00   4.9807970e-01  -1.0013113e-01   2.5812992e-01   2.0034913e-01   2.5203394e-01   2.1370608e-01
   4.0007767e+00   4.9808555e-01  -1.0021737e-01   2.5801211e-01   2.0001810e-01   2.5176176e-01   2.1314014e-01
   4.0182787e+00   4.9807668e-01  -1.0015358e-01   2.5814587e-01   1.9969578e-01   2.5146536e-01   2.1259435e-01
   4.0401729e+00   4.9801016e-01  -1.0013480e-01   2.5803904e-01   1.9925768e-01   2.5107461e-01   2.1186603e-01
   4.0628292e+00   4.9795551e-01  -1.0010925e-01   2.5830805e-01   1.9884903e-01   2.5071691e-01   2.1121592e-01
   4.0821278e+00   4.9785351e-01  -1.0002643e-01   2.5823120e-01   1.9851379e-01   2.5041720e-01   2.1061188e-01
   4.0997083e+00   4.9774582e-01  -9.9934800e-02   2.5826293e-01   1.9821165e-01   2.5012898e-01   2.1007179e-01
   4.1183345e+00   4.9762299e-01  -9.9850096e-02   2.5820025e-01   1.9787041e-01   2.4980721e-01   2.0943437e-01
   4.1372384e+00   4.9752321e-01  -9.9774200e-02   2.5824830e-01   1.9757853e-01   2.4955894e-01   2.0892984e-01
   4.1581983e+00   4.9742877e-01  -9.9707314e-02   2.5818968e-01   1.9717998e-01   2.4923079e-01   2.0828875e-01
   4.1785410e+00   4.9730362e-01  -9.9657070e-02   2.5799902e-01   1.9686025e-01   2.4897128e-01   2.0773801e-01
   4.2000601e+00   4.9718056e-01  -9.9704134e-02   2.5818680e-01   1.9649300e-01   2.4864853e-01   2.0710909e-01
   4.2187802e+00   4.9717719e-01  -9.9656788e-02   2.5810806e-01   1.9621490e-01   2.4840630e-01   2.0658027e-01
   4.2408312e+00   4.9711535e-01  -9.9676968e-02   2.5817366e-01   1.9589842e-01   2.4812519e-01   2.0597597e-01
   4.2642554e+00   4.9697217e-01  -9.9942681e-02   2.5803498e-01   1.9557094e-01   2.4785905e-01   2.0539323e-01
   4.2874294e+00   4.9690062e-01  -9.9664789e-02   2.5800888e-01   1.9518662e-01   2.4754522e-01   2.0470465e-01
   4.3093899e+00   4.9686322e-01  -9.9542015e-02   2.5792900e-01   1.9486200e-01   2.4728725e-01   2.0411660e-01
   4.3330234e+00   4.9678419e-01  -9.9543803e-02   2.5768562e-01   1.9443826e-01   2.4691440e-01   2.0335878e-01
   4.3524556e+00   4.9673083e-01  -9.9541440e-02   2.5770203e-01   1.9413973e-01   2.4665844e-01   2.0281336e-01
   4.3727072e+00   4.9672837e-01  -9.9609907e-02   2.5770715e-01   1.9382192e-01   2.4639586e-01   2.0225901e-01
   4.3980805e+00   4.9664648e-01  -9.9708740e-02   2.5771628e-01   1.9345720e-01   2.4610559e-01   2.0159181e-01
   4.4197758e+00   4.9663401e-01  -9.9734473e-02   2.5794225e-01   1.9314069e-01   2.4583309e-01   2.0101926e-01
   4.4404050e+00   4.9651977e-01  -9.9805258e-02   2.5820580e-01   1.9280532e-01   2.4554560e-01   2.0043465e-01
   4.4591841e+00   4.9647598e-01  -9.9805990e-02   2.5823225e-01   1.9252646e-01   2.4530988e-01   1.9992724e-01
   4.4778505e+00   4.9642138e-01  -9.9679522e-02   2.5830636e-01   1.9223350e-01   2.4508207e-01   1.9942125e-01
   4.4991153e+00   4.9635770e-01  -9.9794513e-02   2.5840605e-01   1.9189143e-01   2.4481274e-01   1.9884811e-01
   4.5204613e+00   4.9627768e-01  -9.9712806e-02   2.5878854e-01   1.9156294e-01   2.4452335e-01   1.9825562e-01
   4.5422286e+00   4.9623544e-01  -9.9735280e-02   2.5895278e-01   1.9125615e-01   2.4424488e-01   1.9767037e-01
   4.5612558e+00   4.9612499e-01  -9.9746328e-02   2.5901732e-01   1.9098051e-01   2.4403075e-01   1.9717330e-01
   4.5829755e+00   4.9596142e-01  -9.9557544e-02   2.5902741e-01   1.9060921e-01   2.4368660e-01   1.9651730e-01
   4.6062913e+00   4.9597197e-01  -9.9564303e-02   2.5876496e-01   1.9025486e-01   2.4337614e-01   1.9590674e-01
   4.6285380e+00   4.9587502e-01  -9.9554795e-02   2.5859238e-01   1.8991896e-01   2.4310879e-01   1.9529672e-01
   4.6530234e+00   4.9577538e-01  -9.9540164e-02   2.5868971e-01   1.8956709e-01   2.4281212e-01   1.9465535e-01
   4.6711620e+00   4.9574280e-01  -9.9698377e-02   2.5860954e-01   1.8925607e-01   2.4255074e-01   1.9414474e-01
   4.6922738e+00   4.9575596e-01  -9.9637277e-02   2.5867287e-01   1.8894574e-01   2.4227582e-01   1.9356583e-01
   4.7129496e+00   4.9571841e-01  -9.9617189e-02   2.5854826e-01   1.8865435e-01   2.4203563e-01   1.9308094e-01
   4.7341476e+00   4.9566841e-01  -9.9628448e-02   2.5862807e-01   1.8833753e-01   2.4177179e-01   1.9251638e-01
   4.7556929e+00   4.9554781e-01  -9.9773886e-02   2.5878413e-01   1.8805273e-01   2.4153552e-01   1.9200159e-01
   4.7772857e+00   4.9554078e-01  -9.9657888e-02   2.5868859e-01   1.8771226e-01   2.4124720e-01   1.9140000e-01
   4.7971493e+00   4.9547741e-01  -9.9777389e-02   2.5854242e-01   1.8744154e-01   2.4101956e-01   1.9085202e-01
   4.8183460e+00   4.9542458e-01  -9.9747014e-02   2.5866621e-01   1.8712872e-01   2.4076880e-01   1.9032598e-01
   4.8399567e+00   4.9546589e-01  -9.9739606e-02   2.5862976e-01   1.8681229e-01   2.4051529e-01   1.8976449e-01
   4.8644119e+00   4.9539658e-01  -9.9556316e-02   2.5854130e-01   1.8641685e-01   2.4019551e-01   1.8914684e-01
   4.8893968e+00   4.9534754e-01  -9.9697191e-02   2.5854375e-01   1.8603430e-01   2.3987504e-01   1.8845646e-01
   4.9081236e+00   4.9535167e-01  -9.9817052e-02   2.5881813e-01   1.8577752e-01   2.3967030e-01   1.8798906e-01
   4.9300112e+00   4.9539250e-01  -9.9968916e-02   2.5862369e-01   1.8542485e-01   2.3937631e-01   1.8735847e-01
   4.9503850e+00   4.9531490e-01  -9.9858782e-02   2.5870585e-01   1.8511949e-01   2.3912106e-01   1.8683682e-01
   4.9739226e+00   4.9530079e-01  -1.0009326e-01   2.5875670e-01   1.8477488e-01   2.3881822e-01   1.8619670e-01
   4.9945208e+00   4.9525984e-01  -9.9811530e-02   2.5907879e-01   1.8445428e-01   2.3852917e-01   1.8565366e-01
   5.0153519e+00   4.9522337e-01  -9.9845836e-02   2.5908017e-01   1.8413047e-01   2.3826625e-01   1.8511396e-01
   5.0397008e+00   4.9516159e-01  -9.9847502e-02   2.5904292e-01   1.8377683e-01   2.3798843e-01   1.8447365e-01
   5.0596665e+00   4.9515718e-01  -1.0004295e-01   2.5876400e-01   1.8352052e-01   2.3780211e-01   1.8402033e-01
   5.0802374e+00   4.9519116e-01  -9.9942875e-02   2.5876570e-01   1.8319987e-01   2.3751798e-01   1.8342347e-01
   5.1029769e+00   4.9525065e-01  -1.0002939e-01   2.5853369e-01   1.8284958e-01   2.3723777e-01   1.8282571e-01
   5.1275968e+00   4.9521967e-01  -1.0001592e-01   2.5871897e-01   1.8251444e-01   2.3697823e-01   1.8218969e-01
   5.1466936e+00   4.9522478e-01  -9.9850794e-02   2.5863921e-01   1.8223769e-01   2.3672644e-01   1.8170948e-01
   5.1687089e+00   4.9519006e-01  -9.9809032e-02   2.5837220e-01   1.8194250e-01   2.3650208e-01   1.8117950e-01
   5.1872170e+00   4.9520569e-01  -9.9758551e-02   2.5850154e-01   1.8165344e-01   2.3626047e-01   1.8069375e-01
   5.2108882e+00   4.9528071e-01  -9.9647654e-02   2.5854120e-01   1.8135249e-01   2.3601774e-01   1.8015116e-01
   5.2342375e+00   4.9526405e-01  -9.9657437e-02   2.5837650e-01   1.8101465e-01   2.3576857e-01   1.7957253e-01
   5.2588106e+00   4.9523322e-01  -9.9684788e-02   2.5844716e-01   1.8067867e-01   2.3550832e-01   1.7901308e-01
   5.2796505e+00   4.9517539e-01  -9.9797265e-02   2.5828039e-01   1.8039550e-01   2.3529177e-01   1.7847321e-01
   5.3003294e+00   4.9513321e-01  -9.9929190e-02   2.5839904e-01   1.8008962e-01   2.3504738e-01   1.7792608e-01
   5.3239123e+00   4.9503363e-01  -9.9754161e-02   2.5846624e-01   1.7979018e-01   2.3480284e-01   1.7738947e-01
   5.3474258e+00   4.9501261e-01  -9.9775632e-02   2.5853220e-01   1.7952793e-01   2.3460231e-01   1.7689944e-01
   5.3667227e+00   4.9502046e-01  -9.9726919e-02   2.5854194e-01   1.7924646e-01   2.3437108e-01   1.7638291e-01
   5.3863638e+00   4.9508245e-01  -9.9668133e-02   2.5855882e-01   1.7898072e-01   2.3413238e-01   1.7589229e-01
   5.4085667e+00   4.9502530e-01  -9.9650105e-02   2.5880067e-01   1.7868284e-01   2.3387606e-01   1.7536138e-01
   5.4311799e+00   4.9496169e-01  -9.9683863e-02   2.5864755e-01   1.7838862e-01   2.3365465e-01   1.7483097e-01
   5.4524466e+00   4.9502991e-01  -9.9658741e-02   2.5865232e-01   1.7808528e-01   2.3340626e-01   1.7426126e-01
   5.4738405e+00   4.9492675e-01  -9.9575779e-02   2.5857480e-01   1.7777968e-01   2.3316643e-01   1.7371500e-01
   5.4947179e+00   4.9490570e-01  -9.9733222e-02   2.5837257e-01   1.7751006e-01   2.3295605e-01   1.7320916e-01
   5.5152498e+00   4.9489622e-01  -9.9861312e-02   2.5827929e-01   1.7723038e-01   2.3273854e-01   1.7268600e-01
   5.5369135e+00   4.9493383e-01  -9.9834308e-02   2.5840564e-01   1.7694263e-01   2.3248405e-01   1.7215384e-01
   5.5572783e+00   4.9493019e-01  -9.9871610e-02   2.5886397e-01   1.7663267e-01   2.3223051e-01   1.7159817e-01
   5.5815675e+00   4.9486623e-01  -9.9838372e-02   2.5856584e-01   1.7632611e-01   2.3200589e-01   1.7101244e-01
   5.6032922e+00   4.9483920e-01  -9.9861322e-02   2.5853814e-01   1.7602892e-01   2.3177284e-01   1.7048298e-01
   5.6245576e+00   4.9488267e-01  -9.9877877e-02   2.5868498e-01   1.7569742e-01   2.3149029e-01   1.6995215e-01
   5.6473075e+00   4.9495048e-01  -9.9678191e-02   2.5843744e-01   1.7540018e-01   2.3126350e-01   1.6944612e-01
   5.6707614e+00   4.9492727e-01  -9.9725095e-02   2.5863215e-01   1.7502833e-01   2.3095653e-01   1.6877921e-01
   5.6940159e+00   4.9479933e-01  -9.9569272e-02   2.5860896e-01   1.7464924e-01   2.3064673e-01   1.6812693e-01
   5.7179227e+00   4.9483004e-01  -9.9535299e-02   2.5855409e-01   1.7436087e-01   2.3042119e-01   1.6758103e-01
   5.7385318e+00   4.9487741e-01  -9.9456167e-02   2.5847327e-01   1.7408107e-01   2.3018809e-01   1.6710007e-01
   5.7600177e+00   4.9480405e-01  -9.9501373e-02   2.5840089e-01   1.7379187e-01   2.2996006e-01   1.6659414e-01
   5.7822542e+00   4.9477498e-01  -9.9410639e-02   2.5860804e-01   1.7354016e-01   2.2975194e-01   1.6612831e-01
   5.8057952e+00   4.9471957e-01  -9.9509007e-02   2.5877441e-01   1.7324058e-01   2.2951684e-01   1.6558581e-01
   5.8269443e+00   4.9471837e-01  -9.9451768e-02   2.5903198e-01   1.7296083e-01   2.2927530e-01   1.6508581e-01
   5.8465442e+00   4.9470065e-01  -9.9553347e-02   2.5914170e-01   1.7268461e-01   2.2905931e-01   1.6457195e-01
   5.8682864e+00   4.9467694e-01  -9.9475416e-02   2.5915184e-01   1.7236879e-01   2.2880472e-01   1.6398914e-01
   5.8940836e+00   4.9462378e-01  -9.9726675e-02   2.5884385e-01   1.7207933e-01   2.2860037e-01   1.6341603e-01
   5.9135480e+00   4.9457159e-01  -9.9668610e-02   2.5903063e-01   1.7181820e-01   2.2839061e-01   1.6293362e-01
   5.9350529e+00   4.9456942e-01  -9.9669451e-02   2.5900580e-01   1.7157006e-01   2.2819542e-01   1.6246405e-01
   5.9575086e+00   4.9458959e-01  -9.9586875e-02   2.5914562e-01   1.7128097e-01   2.2795960e-01   1.6192681e-01
   5.9825411e+00   4.9451220e-01  -9.9748103e-02   2.5931729e-01   1.7093574e-01   2.2767091e-01   1.6129042e-01
   6.0054698e+00   4.9444461e-01  -9.9803548e-02   2.5939590e-01   1.7065502e-01   2.2743442e-01   1.6077360e-01
   6.0309845e+00   4.9441499e-01  -9.9911031e-02   2.5906031e-01   1.7037554e-01   2.2722180e-01   1.6021962e-01
   6.0525221e+00   4.9446314e-01  -1.0003044e-01   2.5894699e-01   1.7011240e-01   2.2701066e-01   1.5972682e-01
   6.0724945e+00   4.9447890e-01  -9.9955969e-02   2.5862805e-01   1.6982874e-01   2.2678089e-01   1.5923808e-01
   6.0950609e+00   4.9438730e-01  -1.0003133e-01   2.5839586e-01   1.6956897e-01   2.2658555e-01   1.5872904e-01
   6.1144321e+00   4.9435459e-01  -9.9971434e-02   2.5838949e-01   1.6931668e-01   2.2638426e-01   1.5826035e-01
   6.1364005e+00   4.9432429e-01  -1.0026188e-01   2.5809996e-01   1.6902194e-01   2.2616193e-01   1.5770648e-01
   6.1577106e+00   4.9428845e-01  -1.0016422e-01   2.5808573e-01   1.6873508e-01   2.2593884e-01   1.5719811e-01
   6.1821118e+00   4.9425738e-01  -1.0001187e-01   2.5838241e-01   1.6837019e-01   2.2563544e-01   1.5661169e-01
   6.2037384e+00   4.9424488e-01  -9.9965848e-02   2.5832060e-01   1.6806383e-01   2.2539385e-01   1.5605543e-01
   6.2263063e+00   4.9424985e-01  -9.9987308e-02   2.5808077e-01   1.6779886e-01   2.2520942e-01   1.5556446e-01
   6.2566958e+00   4.9425778e-01  -9.9891453e-02   2.5816572e-01   1.6741565e-01   2.2488774e-01   1.5488153e-01
   6.2793631e+00   4.9417755e-01  -9.9998024e-02   2.5815734e-01   1.6718278e-01   2.2471808e-01   1.5442549e-01
   6.3018532e+00   4.9419064e-01  -9.9961259e-02   2.5814575e-01   1.6686296e-01   2.2446920e-01   1.5384216e-01
   6.3233104e+00   4.9429557e-01  -9.9995903e-02   2.5811331e-01   1.6659902e-01   2.2427612e-01   1.5338076e-01
   6.3514272e+00   4.9435745e-01  -1.0010548e-01   2.5813939e-01   1.6628459e-01   2.2403640e-01   1.5284624e-01
   6.3761993e+00   4.9434248e-01  -1.0021545e-01   2.5829040e-01   1.6599829e-01   2.2377790e-01   1.5226347e-01
   6.4017180e+00   4.9436062e-01  -1.0042621e-01   2.5831347e-01   1.6565539e-01   2.2352393e-01   1.5169824e-01
   6.4242979e+00   4.9439226e-01  -1.0032234e-01   2.5835193e-01   1.6530982e-01   2.2322413e-01   1.5111500e-01
   6.4460042e+00   4.9439145e-01  -1.0038773e-01   2.5831003e-01   1.6505884e-01   2.2304195e-01   1.5065836e-01
   6.4715931e+00   4.9441070e-01  -1.0037980e-01   2.5823506e-01   1.6475880e-01   2.2279100e-01   1.5009745e-01
   6.4949329e+00   4.9434069e-01  -1.0033428e-01   2.5831644e-01   1.6450131e-01   2.2259298e-01   1.4961803e-01
   6.5180363e+00   4.9434490e-01  -1.0040557e-01   2.5844487e-01   1.6421744e-01   2.2236863e-01   1.4909619e-01
   6.5403342e+00   4.9435822e-01  -1.0035403e-01   2.5829597e-01   1.6397338e-01   2.2218702e-01   1.4861630e-01
   6.5613130e+00   4.9438352e-01  -1.0028388e-01   2.5829150e-01   1.6371185e-01   2.2197470e-01   1.4813994e-01
   6.5873720e+00   4.9439061e-01  -1.0039101e-01   2.5821402e-01   1.6335993e-01   2.2169338e-01   1.4751503e-01
   6.6109005e+00   4.9444088e-01  -1.0038834e-01   2.5801115e-01   1.6308332e-01   2.2149832e-01   1.4702503e-01
   6.6327756e+00   4.9450128e-01  -1.0032920e-01   2.5802062e-01   1.6279112e-01   2.2124816e-01   1.4649898e-01
   6.6554842e+00   4.9447821e-01  -1.0032778e-01   2.5771641e-01   1.6256992e-01   2.2109793e-01   1.4605514e-01
   6.6784340e+00   4.9444940e-01  -1.0026003e-01   2.5762711e-01   1.6226833e-01   2.2085643e-01   1.4554007e-01
   6.6998087e+00   4.9452726e-01  -1.0020303e-01   2.5773624e-01   1.6200882e-01   2.2064319e-01   1.4507807e-01
   6.7244310e+00   4.9459296e-01  -1.0015404e-01   2.5769559e-01   1.6172596e-01   2.2042885e-01   1.4453265e-01
   6.7472551e+00   4.9457376e-01  -1.0028586e-01   2.5795191e-01   1.6141988e-01   2.2017672e-01   1.4401644e-01
   6.7685369e+00   4.9454538e-01  -1.0013662e-01   2.5809503e-01   1.6117635e-01   2.1998946e-01   1.4360850e-01
   6.7919469e+00   4.9457824e-01  -1.0012336e-01   2.5812548e-01   1.6084964e-01   2.1973515e-01   1.4303318e-01
   6.8139288e+00   4.9453580e-01  -9.9993570e-02   2.5828060e-01   1.6061900e-01   2.1954934e-01   1.4258333e-01
   6.8375087e+00   4.9455545e-01  -9.9797800e-02   2.5820012e-01   1.6032604e-01   2.1933697e-01   1.4208962e-01
   6.8590559e+00   4.9464360e-01  -9.9896010e-02   2.5803811e-01   1.6004113e-01   2.1911082e-01   1.4159885e-01
   6.8818908e+00   4.9464634e-01  -9.9983935e-02   2.5811883e-01   1.5978337e-01   2.1889369e-01   1.4112780e-01
   6.9036430e+00   4.9457749e-01  -9.9891145e-02   2.5822397e-01   1.5954289e-01   2.1870404e-01   1.4067790e-01
   6.9296767e+00   4.9451389e-01  -1.0002077e-01   2.5803039e-01   1.5924170e-01   2.1849403e-01   1.4014070e-01
   6.9507048e+00   4.9449881e-01  -1.0024494e-01   2.5793657e-01   1.5899421e-01   2.1830964e-01   1.3969024e-01
   6.9736200e+00   4.9455997e-01  -1.0012747e-01   2.5805509e-01   1.5873530e-01   2.1810752e-01   1.3920671e-01
   6.9971071e+00   4.9443606e-01  -1.0000199e-01   2.5803065e-01   1.5844876e-01   2.1790171e-01   1.3869176e-01
   7.0196048e+00   4.9440173e-01  -1.0008684e-01   2.5794964e-01   1.5818154e-01   2.1770125e-01   1.3819480e-01
   7.0497280e+00   4.9444516e-01  -9.9973606e-02   2.5808146e-01   1.5792468e-01   2.1751717e-01   1.3768710e-01
   7.0719485e+00   4.9453088e-01  -9.9957108e-02   2.5786246e-01   1.5768472e-01   2.1734313e-01   1.3720108e-01
   7.0965514e+00   4.9451402e-01  -9.9848448e-02   2.5813083e-01   1.5737865e-01   2.1707194e-01   1.3664615e-01
   7.1183506e+00   4.9451215e-01  -9.9829359e-02   2.5816221e-01   1.5715709e-01   2.1691989e-01   1.3621167e-01
   7.1411861e+00   4.9450015e-01  -9.9734658e-02   2.5813292e-01   1.5695154e-01   2.1678813e-01   1.3583319e-01
   7.1657934e+00   4.9440403e-01  -9.9681869e-02   2.5849404e-01   1.5663912e-01   2.1653778e-01   1.3530019e-01
   7.1915038e+00   4.9432390e-01  -9.9856673e-02   2.5849667e-01   1.5635342e-01   2.1633904e-01   1.3476834e-01
   7.2173378e+00   4.9426566e-01  -9.9693987e-02   2.5866606e-01   1.5603668e-01   2.1608392e-01   1.3418412e-01
   7.2407754e+00   4.9427689e-01  -9.9913531e-02   2.5839801e-01   1.5577924e-01   2.1589905e-01   1.3370802e-01
   7.2650088e+00   4.9424017e-01  -9.9952512e-02   2.5811155e-01   1.5551952e-01   2.1571370e-01   1.3323311e-01
   7.2843816e+00   4.9428758e-01  -9.9987449e-02   2.5802744e-01   1.5532547e-01   2.1558049e-01   1.3287244e-01
   7.3089171e+00   4.9431466e-01  -9.9972570e-02   2.5801656e-01   1.5506031e-01   2.1535244e-01   1.3237644e-01
   7.3341098e+00   4.9434328e-01  -1.0001472e-01   2.5790214e-01   1.5479738e-01   2.1514776e-01   1.3186489e-01
   7.3581303e+00   4.9437485e-01  -9.9921995e-02   2.5790195e-01   1.5454828e-01   2.1497530e-01   1.3144861e-01
   7.3818223e+00   4.9446354e-01  -9.9987386e-02   2.5793858e-01   1.5431688e-01   2.1480707e-01   1.3102037e-01
   7.4097017e+00   4.9445666e-01  -9.9965008e-02   2.5819558e-01   1.5403096e-01   2.1458801e-01   1.3044093e-01
   7.4362394e+00   4.9452861e-01  -9.9712599e-02   2.5855025e-01   1.5370269e-01   2.1431961e-01   1.2988249e-01
   7.4616485e+00   4.9456932e-01  -9.9776273e-02   2.5869607e-01   1.5343855e-01   2.1409874e-01   1.2940909e-01
   7.4871708e+00   4.9449074e-01  -9.9698507e-02   2.5870840e-01   1.5317090e-01   2.1390581e-01   1.2890134e-01
   7.5128739e+00   4.9446755e-01  -9.9538900e-02   2.5856604e-01   1.5291576e-01   2.1374124e-01   1.2842853e-01
   7.5400429e+00   4.9440245e-01  -9.9745151e-02   2.5871525e-01   1.5261834e-01   2.1350019e-01   1.2788028e-01
   7.5668128e+00   4.9431457e-01  -9.9494308e-02   2.5876742e-01   1.5234642e-01   2.1329238e-01   1.2737214e-01
   7.5900102e+00   4.9437251e-01  -9.9392326e-02   2.5882346e-01   1.5208865e-01   2.1310461e-01   1.2687925e-01
   7.6137889e+00   4.9441141e-01  -9.9247998e-02   2.5868494e-01   1.5182559e-01   2.1289613e-01   1.2640002e-01
   7.6395001e+00   4.9436240e-01  -9.9454486e-02   2.5890578e-01   1.5155063e-01   2.1266310e-01   1.2586955e-01
   7.6639681e+00   4.9440952e-01  -9.9679407e-02   2.5889231e-01   1.5128395e-01   2.1245387e-01   1.2537885e-01
   7.6885481e+00   4.9441412e-01  -9.9801856e-02   2.5912624e-01   1.5100853e-01   2.1222140e-01   1.2486041e-01
   7.7121295e+00   4.9434798e-01  -9.9802946e-02   2.5901677e-01   1.5078169e-01   2.1207321e-01   1.2443486e-01
   7.7321416e+00   4.9434051e-01  -9.9869081e-02   2.5880668e-01   1.5057833e-01   2.1194055e-01   1.2404844e-01
   7.7569231e+00   4.9433247e-01  -9.9841985e-02   2.5874059e-01   1.5036206e-01   2.1179294e-01   1.2362435e-01
   7.7775079e+00   4.9433280e-01  -9.9867044e-02   2.5871842e-01   1.5015349e-01   2.1165104e-01   1.2322153e-01
   7.8037758e+00   4.9425804e-01  -9.9946078e-02   2.5887688e-01   1.4990621e-01   2.1145465e-01   1.2274374e-01
   7.8282107e+00   4.9425221e-01  -9.9786077e-02   2.5913047e-01   1.4964836e-01   2.1125697e-01   1.2224100e-01
   7.8516675e+00   4.9424888e-01  -9.9619894e-02   2.5930288e-01   1.4939797e-01   2.1106546e-01   1.2177030e-01
   7.8741158e+00   4.9419626e-01  -9.9440475e-02   2.5935173e-01   1.4914967e-01   2.1086387e-01   1.2131016e-01
   7.8950963e+00   4.9416187e-01  -9.9385710e-02   2.5940835e-01   1.4896184e-01   2.1074623e-01   1.2093319e-01
   7.9197104e+00   4.9406003e-01  -9.9290441e-02   2.5972035e-01   1.4867667e-01   2.1053689e-01   1.2043187e-01
   7.9420583e+00   4.9404230e-01  -9.9327507e-02   2.5964475e-01   1.4849344e-01   2.1042196e-01   1.2008511e-01
   7.9661992e+00   4.9415350e-01  -9.9495181e-02   2.5970241e-01   1.4824744e-01   2.1022482e-01   1.1961904e-01
   7.9911669e+00   4.9418418e-01  -9.9523463e-02   2.5967177e-01   1.4798159e-01   2.1002348e-01   1.1912404e-01
   8.0135904e+00   4.9405195e-01  -9.9371845e-02   2.5937383e-01   1.4777212e-01   2.0987911e-01   1.1870967e-01
   8.0401115e+00   4.9394270e-01  -9.9347038e-02   2.5934752e-01   1.4752130e-01   2.0971745e-01   1.1822181e-01
   8.0648097e+00   4.9398201e-01  -9.9185223e-02   2.5929229e-01   1.4726907e-01   2.0955029e-01   1.1773498e-01
   8.0901467e+00   4.9390388e-01  -9.9322925e-02   2.5924456e-01   1.4701525e-01   2.0936910e-01   1.1724610e-01
   8.1157422e+00   4.9393855e-01  -9.9351979e-02   2.5952599e-01   1.4675515e-01   2.0916842e-01   1.1674902e-01
   8.1365947e+00   4.9392706e-01  -9.9331765e-02   2.5980528e-01   1.4656399e-01   2.0901794e-01   1.1634761e-01
   8.1631423e+00   4.9394266e-01  -9.9360826e-02   2.5955226e-01   1.4628147e-01   2.0884792e-01   1.1585256e-01
   8.1848178e+00   4.9393958e-01  -9.9284572e-02   2.5956633e-01   1.4607323e-01   2.0868208e-01   1.1544585e-01
   8.2112472e+00   4.9398243e-01  -9.9230568e-02   2.5915143e-01   1.4588435e-01   2.0859555e-01   1.1501509e-01
   8.2354966e+00   4.9402312e-01  -9.9362562e-02   2.5913938e-01   1.4566476e-01   2.0843398e-01   1.1461422e-01
   8.2574672e+00   4.9393952e-01  -9.9483933e-02   2.5912598e-01   1.4547854e-01   2.0830402e-01   1.1422118e-01
   8.2821357e+00   4.9388950e-01  -9.9241804e-02   2.5920171e-01   1.4525408e-01   2.0816332e-01   1.1380305e-01
   8.3075466e+00   4.9388547e-01  -9.9598357e-02   2.5874565e-01   1.4505557e-01   2.0804394e-01   1.1336862e-01
   8.3313313e+00   4.9388347e-01  -9.9427171e-02   2.5872447e-01   1.4480790e-01   2.0784289e-01   1.1291456e-01
   8.3558584e+00   4.9384733e-01  -9.9335108e-02   2.5873687e-01   1.4459115e-01   2.0767339e-01   1.1248363e-01
   8.3790101e+00   4.9390155e-01  -9.9261955e-02   2.5878589e-01   1.4433989e-01   2.0748990e-01   1.1203654e-01
   8.4031016e+00   4.9391517e-01  -9.9541357e-02   2.5886251e-01   1.4409453e-01   2.0732169e-01   1.1163671e-01
   8.4261922e+00   4.9388043e-01  -9.9360156e-02   2.5893650e-01   1.4386128e-01   2.0715340e-01   1.1119731e-01
   8.4475622e+00   4.9386287e-01  -9.9161388e-02   2.5913468e-01   1.4365897e-01   2.0701556e-01   1.1085231e-01
   8.4756646e+00   4.9384923e-01  -9.9278098e-02   2.5917771e-01   1.4341452e-01   2.0687026e-01   1.1041256e-01
   8.4975287e+00   4.9388543e-01  -9.9364407e-02   2.5893843e-01   1.4323154e-01   2.0674010e-01   1.1005753e-01
   8.5224919e+00   4.9377416e-01  -9.9320765e-02   2.5908956e-01   1.4301280e-01   2.0660174e-01   1.0963733e-01
   8.5462567e+00   4.9375101e-01  -9.9396089e-02   2.5933222e-01   1.4282376e-01   2.0645986e-01   1.0926470e-01
   8.5695455e+00   4.9378840e-01  -9.9326881e-02   2.5927437e-01   1.4260567e-01   2.0630531e-01   1.0886501e-01
   8.5964753e+00   4.9380533e-01  -9.9120739e-02   2.5927961e-01   1.4230796e-01   2.0607811e-01   1.0833773e-01
   8.6204151e+00   4.9382870e-01  -9.9259111e-02   2.5912648e-01   1.4210952e-01   2.0594178e-01   1.0794521e-01
   8.6464295e+00   4.9391280e-01  -9.9226284e-02   2.5900831e-01   1.4188367e-01   2.0578720e-01   1.0750364e-01
   8.6725658e+00   4.9388446e-01  -9.9065373e-02   2.5910501e-01   1.4163625e-01   2.0561784e-01   1.0704417e-01
   8.6965151e+00   4.9405295e-01  -9.9057210e-02   2.5895889e-01   1.4140658e-01   2.0545694e-01   1.0662678e-01
   8.7184924e+00   4.9409607e-01  -9.8973087e-02   2.5888245e-01   1.4118658e-01   2.0529538e-01   1.0621612e-01
   8.7420781e+00   4.9417669e-01  -9.8984840e-02   2.5885909e-01   1.4095330e-01   2.0512320e-01   1.0578842e-01
   8.7673588e+00   4.9419200e-01  -9.9064755e-02   2.5870968e-01   1.4073502e-01   2.0496493e-01   1.0535487e-01
   8.7950731e+00   4.9408230e-01  -9.9006959e-02   2.5923663e-01   1.4043736e-01   2.0471150e-01   1.0483167e-01
   8.8204945e+00   4.9396410e-01  -9.9321553e-02   2.5916738e-01   1.4023070e-01   2.0455716e-01   1.0439969e-01
   8.8468187e+00   4.9399141e-01  -9.9291981e-02   2.5920941e-01   1.3997418e-01   2.0437363e-01   1.0390932e-01
   8.8709307e+00   4.9389881e-01  -9.9415902e-02   2.5940461e-01   1.3972773e-01   2.0421817e-01   1.0346351e-01
   8.8950385e+00   4.9399157e-01  -9.9446304e-02   2.5915917e-01   1.3948457e-01   2.0406578e-01   1.0300694e-01
   8.9204246e+00   4.9391025e-01  -9.9352924e-02   2.5927639e-01   1.3924288e-01   2.0386489e-01   1.0255200e-01
   8.9418545e+00   4.9395209e-01  -9.9385289e-02   2.5928563e-01   1.3905205e-01   2.0372716e-01   1.0220086e-01
   8.9640035e+00   4.9399096e-01  -9.9359688e-02   2.5917668e-01   1.3885562e-01   2.0359362e-01   1.0180749e-01
   8.9889002e+00   4.9409773e-01  -9.9385522e-02   2.5903306e-01   1.3862977e-01   2.0344586e-01   1.0134985e-01
   9.0174835e+00   4.9415175e-01  -9.9272766e-02   2.5904019e-01   1.3840702e-01   2.0329437e-01   1.0088335e-01
   9.0444830e+00   4.9423635e-01  -9.9146677e-02   2.5914554e-01   1.3814524e-01   2.0309986e-01   1.0039582e-01
   9.0692127e+00   4.9409952e-01  -9.9029058e-02   2.5918573e-01   1.3793619e-01   2.0295619e-01   9.9971466e-02
   9.0912844e+00   4.9407135e-01  -9.9056888e-02   2.5928056e-01   1.3774517e-01   2.0281823e-01   9.9589514e-02
   9.1187915e+00   4.9400453e-01  -9.8967934e-02   2.5943285e-01   1.3754399e-01   2.0269282e-01   9.9179345e-02
   9.1451601e+00   4.9392592e-01  -9.8959359e-02   2.5965750e-01   1.3734321e-01   2.0255385e-01   9.8788421e-02
   9.1704366e+00   4.9384586e-01  -9.9049088e-02   2.5961135e-01   1.3715701e-01   2.0244872e-01   9.8418992e-02
   9.2001878e+00   4.9381340e-01  -9.9241258e-02   2.5958327e-01   1.3692510e-01   2.0229195e-01   9.7931142e-02
   9.2245683e+00   4.9374426e-01  -9.9353550e-02   2.5941175e-01   1.3672273e-01   2.0218267e-01   9.7567455e-02
   9.2477528e+00   4.9368051e-01  -9.9249484e-02   2.5962175e-01   1.3649742e-01   2.0199811e-01   9.7165974e-02
   9.2718931e+00   4.9367496e-01  -9.9298354e-02   2.5958904e-01   1.3635012e-01   2.0190892e-01   9.6847602e-02
   9.2971784e+00   4.9367872e-01  -9.9388440e-02   2.5954182e-01   1.3615373e-01   2.0177601e-01   9.6444259e-02
   9.3238755e+00   4.9364057e-01  -9.9483806e-02   2.5954104e-01   1.3596010e-01   2.0166859e-01   9.6046164e-02
   9.3490054e+00   4.9369669e-01  -9.9424301e-02   2.5942592e-01   1.3579153e-01   2.0156285e-01   9.5712852e-02
   9.3747654e+00   4.9358704e-01  -9.9633467e-02   2.5936782e-01   1.3560995e-01   2.0145892e-01   9.5325569e-02
   9.3995764e+00   4.9363938e-01  -9.9593848e-02   2.5917795e-01   1.3542244e-01   2.0135427e-01   9.4961835e-02
   9.4245277e+00   4.9367293e-01  -9.9537791e-02   2.5912733e-01   1.3524148e-01   2.0124507e-01   9.4591730e-02
   9.4472968e+00   4.9371070e-01  -9.9357399e-02   2.5901856e-01   1.3504728e-01   2.0110115e-01   9.4243765e-02
   9.4709099e+00   4.9372643e-01  -9.9415984e-02   2.5890335e-01   1.3488031e-01   2.0099608e-01   9.3902745e-02
   9.5037149e+00   4.9363213e-01  -9.9430176e-02   2.5922578e-01   1.3456666e-01   2.0076189e-01   9.3363693e-02
   9.5276639e+00   4.9366614e-01  -9.9472301e-02   2.5914622e-01   1.3438447e-01   2.0064348e-01   9.3013425e-02
   9.5545054e+00   4.9370889e-01  -9.9184165e-02   2.5924002e-01   1.3417755e-01   2.0050389e-01   9.2584142e-02
   9.5779744e+00   4.9367153e-01  -9.9164466e-02   2.5933770e-01   1.3399788e-01   2.0039310e-01   9.2230185e-02
   9.6071255e+00   4.9376108e-01  -9.9256111e-02   2.5895489e-01   1.3382808e-01   2.0033112e-01   9.1848762e-02
   9.6316475e+00   4.9373912e-01  -9.9438665e-02   2.5892388e-01   1.3362934e-01   2.0020919e-01   9.1461996e-02
   9.6566136e+00   4.9374567e-01  -9.9362136e-02   2.5911099e-01   1.3339883e-01   2.0004032e-01   9.1028067e-02
   9.6806032e+00   4.9377776e-01  -9.9392902e-02   2.5937253e-01   1.3322920e-01   1.9993473e-01   9.0681909e-02
   9.7054050e+00   4.9379715e-01  -9.9692047e-02   2.5925331e-01   1.3304666e-01   1.9981151e-01   9.0295292e-02
   9.7309607e+00   4.9380087e-01  -9.9712789e-02   2.5955621e-01   1.3286515e-01   1.9968940e-01   8.9926733e-02
   9.7563694e+00   4.9384167e-01  -9.9618466e-02   2.5918996e-01   1.3266134e-01   1.9958552e-01   8.9538135e-02
   9.7792903e+00   4.9381592e-01  -9.9625636e-02   2.5904068e-01   1.3249613e-01   1.9949681e-01   8.9183923e-02
   9.8070914e+00   4.9377378e-01  -9.9590603e-02   2.5883045e-01   1.3225574e-01   1.9935777e-01   8.8713513e-02
   9.8323029e+00   4.9379178e-01  -9.9535095e-02   2.5884959e-01   1.3207287e-01   1.9927337e-01   8.8362369e-02
   9.8585367e+00   4.9373541e-01  -9.9486960e-02   2.5887411e-01   1.3185716e-01   1.9914218e-01   8.7977307e-02
   9.8822617e+00   4.9378629e-01  -9.9279467e-02   2.5862355e-01   1.3169368e-01   1.9905096e-01   8.7648762e-02
   9.9114021e+00   4.9366922e-01  -9.9531785e-02   2.5877462e-01   1.3151747e-01   1.9896914e-01   8.7278419e-02
   9.9343494e+00   4.9374964e-01  -9.9549781e-02   2.5869294e-01   1.3132237e-01   1.9884573e-01   8.6912881e-02
   9.9634130e+00   4.9378771e-01  -9.9353292e-02   2.5903884e-01   1.3110677e-01   1.9870018e-01   8.6519733e-02
   9.9900346e+00   4.9378761e-01  -9.9332451e-02   2.5914056e-01   1.3086683e-01   1.9852329e-01   8.6090833e-02


==> Data/Case-01/t.dat <==
   0.0000000e+00   1.1369027e-05   2.7331787e-05   4.7632557e-05   7.3486088e-05   1.0345804e-04   1.3577937e-04   1.7818191e-04   2.3221549e-04   2.8483365e-04   3.4245561e-04   3.9403760e-04   4.6009601e-04   4.9509804e-04   5.3010008e-04   5.6051981e-04   5.9877111e-04   6.4935242e-04   7.3176547e-04   8.4720922e-04   9.5739982e-04   1.0582161e-03   1.1451117e-03   1.2181310e-03   1.2979582e-03   1.3450744e-03   1.3921906e-03   1.4377701e-03   1.4982454e-03   1.5591888e-03   1.6289080e-03   1.6994080e-03   1.7678940e-03   1.8425027e-03   1.9172680e-03   1.9780340e-03   2.0789614e-03   2.1635213e-03   2.2268652e-03   2.2902092e-03   2.3453196e-03   2.4085128e-03   2.4900649e-03   2.5716170e-03   2.6748956e-03   2.7781741e-03   2.8642866e-03   2.9399236e-03   3.0218394e-03   3.1038509e-03   3.1712022e-03   3.2385536e-03   3.2965868e-03   3.3760257e-03   3.4672025e-03   3.5701843e-03   3.6753946e-03   3.7806049e-03   3.8735513e-03   3.9571530e-03   4.0352768e-03   4.1043792e-03   4.1829945e-03   4.2731515e-03   4.3580803e-03   4.4430092e-03   4.4885379e-03   4.5340667e-03   4.6152999e-03   4.6889450e-03   4.7560680e-03   4.8296045e-03   4.8905831e-03   4.9794319e-03   5.0737673e-03   5.1839228e-03   5.3006786e-03   5.4013099e-03   5.4992853e-03   5.5795576e-03   5.6598299e-03   5.7678509e-03   5.8647684e-03   5.9771201e-03   6.0808540e-03   6.1937863e-03   6.3067186e-03   6.4052696e-03   6.4984588e-03   6.5993684e-03   6.6928639e-03   6.7863423e-03   6.8910861e-03   6.9607364e-03   7.0146115e-03   7.0684867e-03   7.1341210e-03   7.2128225e-03   7.3206041e-03   7.4248017e-03   7.5242235e-03   7.6060203e-03   7.6840189e-03   7.7450941e-03   7.8061692e-03   7.8691347e-03   7.9528563e-03   8.0354775e-03   8.1101844e-03   8.1481405e-03   8.1860966e-03   8.2226179e-03   8.2798264e-03   8.3358788e-03   8.4060761e-03   8.5052422e-03   8.6022067e-03   8.7069838e-03   8.8653822e-03   9.0037537e-03   9.1152851e-03   9.1934522e-03   9.2716193e-03   9.3991812e-03   9.4969213e-03   9.5946614e-03   9.6780007e-03   9.7777082e-03   9.8665898e-03   9.9495222e-03   1.0043463e-02   1.0137404e-02   1.0243502e-02   1.0338899e-02   1.0434297e-02   1.0527201e-02   1.0632838e-02   1.0739331e-02   1.0829324e-02   1.0912593e-02   1.1009865e-02   1.1106069e-02   1.1217168e-02   1.1328204e-02   1.1444809e-02   1.1539700e-02   1.1674901e-02   1.1783735e-02   1.1891915e-02   1.2000095e-02   1.2127353e-02   1.2232051e-02   1.2381655e-02   1.2531530e-02   1.2695999e-02   1.2815683e-02   1.2935367e-02   1.3035104e-02   1.3134841e-02   1.3223940e-02   1.3305057e-02   1.3416974e-02   1.3533422e-02   1.3678639e-02   1.3815690e-02   1.3996372e-02   1.4151501e-02   1.4276319e-02   1.4401136e-02   1.4584690e-02   1.4753533e-02   1.4885387e-02   1.5017242e-02   1.5174994e-02   1.5308517e-02   1.5462688e-02   1.5561935e-02   1.5661182e-02   1.5773221e-02   1.5900864e-02   1.5997346e-02   1.6093827e-02   1.6145200e-02   1.6196573e-02   1.6268458e-02   1.6358173e-02   1.6475512e-02   1.6583435e-02   1.6709077e-02   1.6827156e-02   1.6930201e-02   1.7016130e-02   1.7116000e-02   1.7219800e-02   1.7356413e-02   1.7483262e-02   1.7590083e-02   1.7693884e-02   1.7802271e-02   1.7933516e-02   1.8102508e-02   1.8314525e-02   1.8497204e-02   1.8673556e-02   1.8793530e-02   1.8869778e-02   1.8946027e-02   1.9067554e-02   1.9190460e-02   1.9291875e-02   1.9406205e-02   1.9477631e-02   1.9549057e-02   1.9648390e-02   1.9735164e-02   1.9869177e-02   1.9997955e-02   2.0126733e-02   2.0232552e-02   2.0341307e-02   2.0450062e-02   2.0564451e-02   2.0670704e-02   2.0841370e-02   2.1005158e-02   2.1127807e-02   2.1250456e-02   2.1364065e-02   2.1528048e-02   2.1682225e-02   2.1793673e-02   2.1905122e-02   2.2048376e-02   2.2187711e-02   2.2331547e-02   2.2485515e-02   2.2618453e-02   2.2769863e-02   2.2958615e-02   2.3166519e-02   2.3402495e-02   2.3488654e-02   2.3574813e-02   2.3659323e-02   2.3763931e-02   2.3862353e-02   2.3993227e-02   2.4054420e-02   2.4115614e-02   2.4179074e-02   2.4258098e-02   2.4351676e-02   2.4456689e-02   2.4552152e-02   2.4647615e-02   2.4743133e-02   2.4876723e-02   2.5001351e-02   2.5113641e-02   2.5251565e-02   2.5377872e-02   2.5492715e-02   2.5631666e-02   2.5772478e-02   2.5897551e-02   2.6013094e-02   2.6139717e-02   2.6272738e-02   2.6404878e-02   2.6549196e-02   2.6724188e-02   2.6888945e-02   2.7029545e-02   2.7170554e-02   2.7314970e-02   2.7436426e-02   2.7584927e-02   2.7721901e-02   2.7869662e-02   2.8021942e-02   2.8159174e-02   2.8298472e-02   2.8419066e-02   2.8546059e-02   2.8677301e-02   2.8830007e-02   2.8963624e-02   2.9067694e-02   2.9171764e-02   2.9295620e-02   2.9400490e-02   2.9513500e-02   2.9629940e-02   2.9790148e-02   2.9934641e-02   3.0116741e-02   3.0315967e-02   3.0494710e-02   3.0646661e-02   3.0752308e-02   3.0857954e-02   3.0980061e-02   3.1092521e-02   3.1189223e-02   3.1288456e-02   3.1413576e-02   3.1525906e-02   3.1638365e-02   3.1766142e-02   3.1874534e-02   3.1978701e-02   3.2087930e-02   3.2202375e-02   3.2318512e-02   3.2436340e-02   3.2574870e-02   3.2703270e-02   3.2852572e-02   3.2986499e-02   3.3132749e-02   3.3282440e-02   3.3416570e-02   3.3545661e-02   3.3658679e-02   3.3768965e-02   3.3910842e-02   3.4090168e-02   3.4248661e-02   3.4397277e-02   3.4548385e-02   3.4753518e-02   3.4937090e-02   3.5096962e-02   3.5229589e-02   3.5355465e-02   3.5486212e-02   3.5621505e-02   3.5746043e-02   3.5907664e-02   3.6083523e-02   3.6256713e-02   3.6448942e-02   3.6635354e-02   3.6791915e-02   3.6942093e-02   3.7139742e-02   3.7309744e-02   3.7526317e-02   3.7761347e-02   3.7986894e-02   3.8135002e-02   3.8283110e-02   3.8458242e-02   3.8662556e-02   3.8898551e-02   3.9106061e-02   3.9301009e-02   3.9444307e-02   3.9587604e-02   3.9716664e-02   3.9830720e-02   3.9944222e-02   4.0076039e-02   4.0204652e-02   4.0333265e-02   4.0446671e-02   4.0638807e-02   4.0810321e-02   4.0978574e-02   4.1086958e-02   4.1195342e-02   4.1288406e-02   4.1384387e-02   4.1481671e-02   4.1569690e-02   4.1704953e-02   4.1886127e-02   4.2041700e-02   4.2161250e-02   4.2280800e-02   4.2397270e-02   4.2521320e-02   4.2629022e-02   4.2807287e-02   4.3041872e-02   4.3237141e-02   4.3441563e-02   4.3614732e-02   4.3767061e-02   4.3927216e-02   4.4090853e-02   4.4244780e-02   4.4398342e-02   4.4547980e-02   4.4662302e-02   4.4776624e-02   4.4903352e-02   4.4986899e-02   4.5070446e-02   4.5169601e-02   4.5277907e-02   4.5381169e-02   4.5491503e-02   4.5597311e-02   4.5731836e-02   4.5876099e-02   4.6046008e-02   4.6225551e-02   4.6369318e-02   4.6511320e-02   4.6641160e-02   4.6784118e-02   4.6940867e-02   4.7063223e-02   4.7185579e-02   4.7266328e-02   4.7347077e-02   4.7451412e-02   4.7597010e-02   4.7758308e-02   4.7938273e-02   4.8140800e-02   4.8316097e-02   4.8464184e-02   4.8612227e-02   4.8729120e-02   4.8846012e-02   4.9013656e-02   4.9178085e-02   4.9271882e-02   4.9324266e-02   4.9360685e-02   4.9397104e-02   4.9433369e-02   4.9481293e-02   4.9531659e-02   4.9600977e-02   4.9661434e-02   4.9741339e-02   4.9832436e-02   4.9921558e-02   5.0023536e-02   5.0127746e-02   5.0223807e-02   5.0319868e-02   5.0458215e-02   5.0577386e-02   5.0725953e-02   5.0828112e-02   5.0930272e-02   5.1036942e-02   5.1119155e-02   5.1201367e-02   5.1316904e-02   5.1430554e-02   5.1564094e-02   5.1682175e-02   5.1792556e-02   5.1913920e-02   5.2019555e-02   5.2115400e-02   5.2226155e-02   5.2323849e-02   5.2417631e-02   5.2531522e-02   5.2629931e-02   5.2745973e-02   5.2841394e-02   5.2951523e-02   5.3020299e-02   5.3089075e-02   5.3166824e-02   5.3267532e-02   5.3351555e-02   5.3438256e-02   5.3511038e-02   5.3573369e-02   5.3635700e-02   5.3700130e-02   5.3767554e-02   5.3824672e-02   5.3881790e-02   5.3964312e-02   5.4051056e-02   5.4152690e-02   5.4218228e-02   5.4283766e-02   5.4423734e-02   5.4543730e-02   5.4663726e-02   5.4769853e-02   5.4870186e-02   5.4962909e-02   5.5045098e-02   5.5122860e-02   5.5189955e-02   5.5258146e-02   5.5364013e-02   5.5475771e-02   5.5599611e-02   5.5672913e-02   5.5746216e-02   5.5801928e-02   5.5857640e-02   5.5906283e-02   5.5955455e-02   5.6017364e-02   5.6076337e-02   5.6135756e-02   5.6194934e-02   5.6255585e-02   5.6316237e-02   5.6381024e-02   5.6468852e-02   5.6546924e-02   5.6612905e-02   5.6666566e-02   5.6716262e-02   5.6764714e-02   5.6809268e-02   5.6867523e-02   5.6916164e-02   5.6964805e-02   5.7008194e-02   5.7046007e-02   5.7081026e-02   5.7116775e-02   5.7159932e-02   5.7200845e-02   5.7235931e-02   5.7269789e-02   5.7297090e-02   5.7324392e-02   5.7347119e-02   5.7369151e-02   5.7401038e-02   5.7434419e-02   5.7467801e-02   5.7508136e-02   5.7551016e-02   5.7582116e-02   5.7613216e-02   5.7650308e-02   5.7687442e-02   5.7712827e-02   5.7738212e-02   5.7762054e-02   5.7793113e-02   5.7823347e-02   5.7852957e-02   5.7885334e-02   5.7910063e-02   5.7928595e-02   5.7947126e-02   5.7970790e-02   5.7994091e-02   5.8021277e-02   5.8043480e-02   5.8064127e-02   5.8086366e-02   5.8114201e-02   5.8145367e-02   5.8173114e-02   5.8203763e-02   5.8228492e-02   5.8248408e-02   5.8268376e-02   5.8289612e-02   5.8317609e-02   5.8347819e-02   5.8379437e-02   5.8415000e-02   5.8458264e-02   5.8499548e-02   5.8526593e-02   5.8553638e-02   5.8584737e-02   5.8615220e-02   5.8644949e-02   5.8679173e-02   5.8715013e-02   5.8746173e-02   5.8777334e-02   5.8808448e-02   5.8845000e-02   5.8901216e-02   5.8937460e-02   5.8973705e-02   5.9015674e-02   5.9068473e-02   5.9104518e-02   5.9140563e-02   5.9190719e-02   5.9234216e-02   5.9278077e-02   5.9316920e-02   5.9348565e-02   5.9383073e-02   5.9416325e-02   5.9453360e-02   5.9504156e-02   5.9554184e-02   5.9608519e-02   5.9661825e-02   5.9715132e-02   5.9763916e-02   5.9812983e-02   5.9864104e-02   5.9907274e-02   5.9950443e-02   5.9990504e-02   6.0026867e-02   6.0069627e-02   6.0109676e-02   6.0143472e-02   6.0168953e-02   6.0194434e-02   6.0228036e-02   6.0261638e-02   6.0294630e-02   6.0318551e-02   6.0342472e-02   6.0367747e-02   6.0396730e-02   6.0426883e-02   6.0455176e-02   6.0485370e-02   6.0519136e-02   6.0561835e-02   6.0598478e-02   6.0637206e-02   6.0698453e-02   6.0752024e-02   6.0800462e-02   6.0846068e-02   6.0902918e-02   6.0964806e-02   6.1017475e-02   6.1078482e-02   6.1152045e-02   6.1227215e-02   6.1298685e-02   6.1364892e-02   6.1409813e-02   6.1454735e-02   6.1525400e-02   6.1589189e-02   6.1640572e-02   6.1694578e-02   6.1740177e-02   6.1788937e-02   6.1844281e-02   6.1899624e-02   6.1961328e-02   6.2032696e-02   6.2104065e-02   6.2132175e-02   6.2160286e-02   6.2186669e-02   6.2224676e-02   6.2257788e-02   6.2300712e-02   6.2353980e-02   6.2406296e-02   6.2443708e-02   6.2481120e-02   6.2511208e-02   6.2538370e-02   6.2572260e-02   6.2611160e-02   6.2642129e-02   6.2673098e-02   6.2708082e-02   6.2742495e-02   6.2780239e-02   6.2826317e-02   6.2894665e-02   6.2962792e-02   6.3020283e-02   6.3067615e-02   6.3109768e-02   6.3147679e-02   6.3185590e-02   6.3228889e-02   6.3266920e-02   6.3308011e-02   6.3346494e-02   6.3393397e-02   6.3445328e-02   6.3497601e-02   6.3534775e-02   6.3571948e-02   6.3633487e-02   6.3675137e-02   6.3716787e-02   6.3767391e-02   6.3810255e-02   6.3854419e-02   6.3910825e-02   6.3957863e-02   6.4011411e-02   6.4056437e-02   6.4100808e-02   6.4146686e-02   6.4195817e-02   6.4249723e-02   6.4297515e-02   6.4351266e-02   6.4417912e-02   6.4500723e-02   6.4555867e-02   6.4611011e-02   6.4657606e-02   6.4706597e-02   6.4762399e-02   6.4825859e-02   6.4893467e-02   6.4959370e-02   6.5022227e-02   6.5072376e-02   6.5122525e-02   6.5168462e-02   6.5221628e-02   6.5273413e-02   6.5333523e-02   6.5393289e-02   6.5448362e-02   6.5502364e-02   6.5563054e-02   6.5626783e-02   6.5709514e-02   6.5779052e-02   6.5861506e-02   6.5950493e-02   6.6041207e-02   6.6119428e-02   6.6191080e-02   6.6254130e-02   6.6338748e-02   6.6403821e-02   6.6468894e-02   6.6523189e-02   6.6572206e-02   6.6626344e-02   6.6698212e-02   6.6775779e-02   6.6859395e-02   6.6921671e-02   6.6983947e-02   6.7051330e-02   6.7118213e-02   6.7182383e-02   6.7266731e-02   6.7338662e-02   6.7412769e-02   6.7506412e-02   6.7609756e-02   6.7675247e-02   6.7740739e-02   6.7789726e-02   6.7838713e-02   6.7893349e-02   6.7941822e-02   6.7994647e-02   6.8043089e-02   6.8091532e-02   6.8147351e-02   6.8206977e-02   6.8284730e-02   6.8357424e-02   6.8409968e-02   6.8462513e-02   6.8514864e-02   6.8552016e-02   6.8589168e-02   6.8634400e-02   6.8687310e-02   6.8762359e-02   6.8840455e-02   6.8922377e-02   6.8993372e-02   6.9061326e-02   6.9106372e-02   6.9151419e-02   6.9212692e-02   6.9260274e-02   6.9307857e-02   6.9359052e-02   6.9406827e-02   6.9449976e-02   6.9488681e-02   6.9522267e-02   6.9553079e-02   6.9587347e-02   6.9623741e-02   6.9664052e-02   6.9703315e-02   6.9735950e-02   6.9783570e-02   6.9827104e-02   6.9870227e-02   6.9911283e-02   6.9948194e-02   6.9985621e-02   7.0022363e-02   7.0070971e-02   7.0112335e-02   7.0161656e-02   7.0204833e-02   7.0243308e-02   7.0285004e-02   7.0333389e-02   7.0388120e-02   7.0440599e-02   7.0498369e-02   7.0548219e-02   7.0588622e-02   7.0629026e-02   7.0669918e-02   7.0699586e-02   7.0729254e-02   7.0770471e-02   7.0820613e-02   7.0872514e-02   7.0920059e-02   7.0975269e-02   7.1020261e-02   7.1067037e-02   7.1109790e-02   7.1164500e-02   7.1214630e-02   7.1264761e-02   7.1312175e-02   7.1376777e-02   7.1432670e-02   7.1488563e-02   7.1539716e-02   7.1589569e-02   7.1646100e-02   7.1724313e-02   7.1791949e-02   7.1858643e-02   7.1916342e-02   7.1973990e-02   7.2033191e-02   7.2091635e-02   7.2159189e-02   7.2225188e-02   7.2279917e-02   7.2329004e-02   7.2378091e-02   7.2425441e-02   7.2460676e-02   7.2495912e-02   7.2530022e-02   7.2562268e-02   7.2602329e-02   7.2640667e-02   7.2676241e-02   7.2719058e-02   7.2761624e-02   7.2803699e-02   7.2848230e-02   7.2885909e-02   7.2923589e-02   7.2965314e-02   7.3011601e-02   7.3055924e-02   7.3097262e-02   7.3146954e-02   7.3194905e-02   7.3240463e-02   7.3291831e-02   7.3351615e-02   7.3389538e-02   7.3427460e-02   7.3496150e-02   7.3553178e-02   7.3599694e-02   7.3652946e-02   7.3696533e-02   7.3747864e-02   7.3793552e-02   7.3830337e-02   7.3870592e-02   7.3922576e-02   7.3967647e-02   7.4003801e-02   7.4056318e-02   7.4122246e-02   7.4198573e-02   7.4266801e-02   7.4317530e-02   7.4368258e-02   7.4423526e-02   7.4470039e-02   7.4517834e-02   7.4566227e-02   7.4603309e-02   7.4631475e-02   7.4659642e-02   7.4691138e-02   7.4720653e-02   7.4752526e-02   7.4781096e-02   7.4810557e-02   7.4851034e-02   7.4893103e-02   7.4936872e-02   7.4950151e-02   7.4963429e-02   7.4979768e-02   7.4998109e-02   7.5019622e-02   7.5045669e-02   7.5067348e-02   7.5091498e-02   7.5117146e-02   7.5145941e-02   7.5176535e-02   7.5210450e-02   7.5242918e-02   7.5270775e-02   7.5296802e-02   7.5322967e-02   7.5347686e-02   7.5371474e-02   7.5392520e-02   7.5427143e-02   7.5455142e-02   7.5489242e-02   7.5524016e-02   7.5552280e-02   7.5579107e-02   7.5605935e-02   7.5639550e-02   7.5671759e-02   7.5700767e-02   7.5729695e-02   7.5754789e-02   7.5778044e-02   7.5810607e-02   7.5837053e-02   7.5864485e-02   7.5900887e-02   7.5944815e-02   7.5992062e-02   7.6038800e-02   7.6081909e-02   7.6122494e-02   7.6168877e-02   7.6218993e-02   7.6260727e-02   7.6298691e-02   7.6330288e-02   7.6365238e-02   7.6400186e-02   7.6443360e-02   7.6507059e-02   7.6571225e-02   7.6628298e-02   7.6695649e-02   7.6763104e-02   7.6826596e-02   7.6883039e-02   7.6951234e-02   7.7008680e-02   7.7090813e-02   7.7168952e-02   7.7243832e-02   7.7317409e-02   7.7405630e-02   7.7495457e-02   7.7575974e-02   7.7642592e-02   7.7706970e-02   7.7789980e-02   7.7872783e-02   7.7939133e-02   7.8036376e-02   7.8116898e-02   7.8197419e-02   7.8278682e-02   7.8356668e-02   7.8440721e-02   7.8520682e-02   7.8629299e-02   7.8738114e-02   7.8883031e-02   7.8975931e-02   7.9068831e-02   7.9165103e-02   7.9263484e-02   7.9359884e-02   7.9453484e-02   7.9537809e-02   7.9617100e-02   7.9715572e-02   7.9852392e-02   7.9975020e-02   8.0074668e-02   8.0178314e-02   8.0290062e-02   8.0402761e-02   8.0503931e-02   8.0604965e-02   8.0736833e-02   8.0854189e-02   8.0966822e-02   8.1092586e-02   8.1235320e-02   8.1397180e-02   8.1513022e-02   8.1628863e-02   8.1771472e-02   8.1891323e-02   8.2006904e-02   8.2031710e-02   8.2056516e-02   8.2085407e-02   8.2133280e-02   8.2173308e-02   8.2230004e-02   8.2291896e-02   8.2369375e-02   8.2458110e-02   8.2563063e-02   8.2670828e-02   8.2811066e-02   8.2951145e-02   8.3092755e-02   8.3267904e-02   8.3429771e-02   8.3597331e-02   8.3717878e-02   8.3838424e-02   8.3978483e-02   8.4099391e-02   8.4255983e-02   8.4384220e-02   8.4493700e-02   8.4614164e-02   8.4730436e-02   8.4875168e-02   8.4992813e-02   8.5110458e-02   8.5262503e-02   8.5427493e-02   8.5577727e-02   8.5702104e-02   8.5843494e-02   8.5973380e-02   8.6090966e-02   8.6225787e-02   8.6373113e-02   8.6505911e-02   8.6616727e-02   8.6727543e-02   8.6837300e-02   8.6993677e-02   8.7126790e-02   8.7259046e-02   8.7400488e-02   8.7517217e-02   8.7612548e-02   8.7735488e-02   8.7826851e-02   8.7918214e-02   8.7995346e-02   8.8094465e-02   8.8193252e-02   8.8292040e-02   8.8398686e-02   8.8523088e-02   8.8647490e-02   8.8819375e-02   8.9009375e-02   8.9211792e-02   8.9441199e-02   8.9681717e-02   8.9840571e-02   8.9999425e-02   9.0187095e-02   9.0384404e-02   9.0574517e-02   9.0745938e-02   9.0888462e-02   9.1016720e-02   9.1142364e-02   9.1266710e-02   9.1395518e-02   9.1569608e-02   9.1736732e-02   9.1892217e-02   9.2051971e-02   9.2201996e-02   9.2366819e-02   9.2501621e-02   9.2627589e-02   9.2746659e-02   9.2866650e-02   9.3014320e-02   9.3135198e-02   9.3256076e-02   9.3381440e-02   9.3537703e-02   9.3700093e-02   9.3843112e-02   9.3960490e-02   9.4105833e-02   9.4274090e-02   9.4447172e-02   9.4593099e-02   9.4719320e-02   9.4865560e-02   9.4989890e-02   9.5126511e-02   9.5280426e-02   9.5434340e-02   9.5562331e-02   9.5715038e-02   9.5875460e-02   9.6026997e-02   9.6114767e-02   9.6202536e-02   9.6340196e-02   9.6480096e-02   9.6598351e-02   9.6699124e-02   9.6804724e-02   9.6906557e-02   9.7024651e-02   9.7176902e-02   9.7366217e-02   9.7491553e-02   9.7616888e-02   9.7722294e-02   9.7835341e-02   9.7956194e-02   9.8069644e-02   9.8270255e-02   9.8457989e-02   9.8591205e-02   9.8724421e-02   9.8845330e-02   9.8966240e-02   9.9055268e-02   9.9144296e-02   9.9226747e-02   9.9299701e-02   9.9406569e-02   9.9533350e-02   9.9635020e-02   9.9745369e-02   9.9887347e-02   1.0003464e-01   1.0018193e-01   1.0031636e-01   1.0044484e-01   1.0056471e-01   1.0066611e-01   1.0080909e-01   1.0098142e-01   1.0112232e-01   1.0126321e-01   1.0138146e-01   1.0151765e-01   1.0166607e-01   1.0183825e-01   1.0200750e-01   1.0215629e-01   1.0227086e-01   1.0238544e-01   1.0248770e-01   1.0264121e-01   1.0281259e-01   1.0297509e-01   1.0318148e-01   1.0336750e-01   1.0352590e-01   1.0368056e-01   1.0384027e-01   1.0399998e-01   1.0413137e-01   1.0427357e-01   1.0441577e-01   1.0456443e-01   1.0473053e-01   1.0486308e-01   1.0499562e-01   1.0511759e-01   1.0523362e-01   1.0535833e-01   1.0551594e-01   1.0565055e-01   1.0581036e-01   1.0602177e-01   1.0621260e-01   1.0637118e-01   1.0643730e-01   1.0650342e-01   1.0657837e-01   1.0666875e-01   1.0677831e-01   1.0693286e-01   1.0707987e-01   1.0720727e-01   1.0735238e-01   1.0750856e-01   1.0766013e-01   1.0782484e-01   1.0797353e-01   1.0811150e-01   1.0825867e-01   1.0845922e-01   1.0862900e-01   1.0881397e-01   1.0893531e-01   1.0905666e-01   1.0917571e-01   1.0929162e-01   1.0944788e-01   1.0959256e-01   1.0971848e-01   1.0981017e-01   1.0990185e-01   1.1002420e-01   1.1014013e-01   1.1027780e-01   1.1037112e-01   1.1046444e-01   1.1055849e-01   1.1068180e-01   1.1082896e-01   1.1090844e-01   1.1098792e-01   1.1109436e-01   1.1119913e-01   1.1138155e-01   1.1150707e-01   1.1163258e-01   1.1175784e-01   1.1186110e-01   1.1195824e-01   1.1205142e-01   1.1213231e-01   1.1224300e-01   1.1236344e-01   1.1246829e-01   1.1257670e-01   1.1271737e-01   1.1286605e-01   1.1302675e-01   1.1318332e-01   1.1331704e-01   1.1343992e-01   1.1355557e-01   1.1370764e-01   1.1384714e-01   1.1398313e-01   1.1411967e-01   1.1440608e-01   1.1466736e-01   1.1490133e-01   1.1510825e-01   1.1533179e-01   1.1554216e-01   1.1576169e-01   1.1597155e-01   1.1617089e-01   1.1633142e-01   1.1645361e-01   1.1657579e-01   1.1663843e-01   1.1670106e-01   1.1675170e-01   1.1682467e-01   1.1688375e-01   1.1696088e-01   1.1704476e-01   1.1712119e-01   1.1719763e-01   1.1727612e-01   1.1737402e-01   1.1751133e-01   1.1763159e-01   1.1775539e-01   1.1786892e-01   1.1801312e-01   1.1816548e-01   1.1831411e-01   1.1847204e-01   1.1865711e-01   1.1880629e-01   1.1893464e-01   1.1906961e-01   1.1924039e-01   1.1939786e-01   1.1949812e-01   1.1959837e-01   1.1971183e-01   1.1983157e-01   1.1998564e-01   1.2009147e-01   1.2016715e-01   1.2024284e-01   1.2033593e-01   1.2041700e-01   1.2050672e-01   1.2059659e-01   1.2068454e-01   1.2077395e-01   1.2086814e-01   1.2095263e-01   1.2103629e-01   1.2112826e-01   1.2120667e-01   1.2127629e-01   1.2134936e-01   1.2142695e-01   1.2150454e-01   1.2159240e-01   1.2167020e-01   1.2176419e-01   1.2185462e-01   1.2195144e-01   1.2206489e-01   1.2216667e-01   1.2221610e-01   1.2226554e-01   1.2233585e-01   1.2240106e-01   1.2246156e-01   1.2251615e-01   1.2257015e-01   1.2263826e-01   1.2273176e-01   1.2281684e-01   1.2289597e-01   1.2297692e-01   1.2305656e-01   1.2313340e-01   1.2318531e-01   1.2323722e-01   1.2328991e-01   1.2336537e-01   1.2343395e-01   1.2348944e-01   1.2353405e-01   1.2357496e-01   1.2362145e-01   1.2367629e-01   1.2373538e-01   1.2377333e-01   1.2381129e-01   1.2384766e-01   1.2388916e-01   1.2393811e-01   1.2397498e-01   1.2401185e-01   1.2405268e-01   1.2410718e-01   1.2414244e-01   1.2417770e-01   1.2421197e-01   1.2425143e-01   1.2428727e-01   1.2433938e-01   1.2438170e-01   1.2443951e-01   1.2449256e-01   1.2453581e-01   1.2458262e-01   1.2462588e-01   1.2467469e-01   1.2470669e-01   1.2473869e-01   1.2477349e-01   1.2481680e-01   1.2487582e-01   1.2492568e-01   1.2497641e-01   1.2503046e-01   1.2508407e-01   1.2513235e-01   1.2517457e-01   1.2521666e-01   1.2525464e-01   1.2529840e-01   1.2533763e-01   1.2539653e-01   1.2544467e-01   1.2548504e-01   1.2552542e-01   1.2556687e-01   1.2560750e-01   1.2564176e-01   1.2567972e-01   1.2572458e-01   1.2576677e-01   1.2581103e-01   1.2586262e-01   1.2592832e-01   1.2601370e-01   1.2608545e-01   1.2616742e-01   1.2624277e-01   1.2630564e-01   1.2636058e-01   1.2640701e-01   1.2644914e-01   1.2648851e-01   1.2653184e-01   1.2657227e-01   1.2662504e-01   1.2667050e-01   1.2673399e-01   1.2679443e-01   1.2685487e-01   1.2690437e-01   1.2695388e-01   1.2699859e-01   1.2704463e-01   1.2709013e-01   1.2713697e-01   1.2718394e-01   1.2724662e-01   1.2731374e-01   1.2739357e-01   1.2745191e-01   1.2751025e-01   1.2756742e-01   1.2764696e-01   1.2772241e-01   1.2779730e-01   1.2787033e-01   1.2793617e-01   1.2801865e-01   1.2807159e-01   1.2812452e-01   1.2817579e-01   1.2822066e-01   1.2826283e-01   1.2830386e-01   1.2835535e-01   1.2841866e-01   1.2847851e-01   1.2852895e-01   1.2858383e-01   1.2863756e-01   1.2869673e-01   1.2874929e-01   1.2880116e-01   1.2885225e-01   1.2891203e-01   1.2896803e-01   1.2903759e-01   1.2909591e-01   1.2915392e-01   1.2920690e-01   1.2925994e-01   1.2932821e-01   1.2939615e-01   1.2946114e-01   1.2953356e-01   1.2960114e-01   1.2967068e-01   1.2975643e-01   1.2985995e-01   1.2995612e-01   1.3004944e-01   1.3012983e-01   1.3022646e-01   1.3032320e-01   1.3042335e-01   1.3051686e-01   1.3059498e-01   1.3068433e-01   1.3076424e-01   1.3084642e-01   1.3092384e-01   1.3100134e-01   1.3109333e-01   1.3117537e-01   1.3126797e-01   1.3134432e-01   1.3143581e-01   1.3153123e-01   1.3162442e-01   1.3173550e-01   1.3183619e-01   1.3194465e-01   1.3205504e-01   1.3214887e-01   1.3224917e-01   1.3233628e-01   1.3242754e-01   1.3250151e-01   1.3258954e-01   1.3267353e-01   1.3275428e-01   1.3283805e-01   1.3291851e-01   1.3300531e-01   1.3309990e-01   1.3319480e-01   1.3328252e-01   1.3335985e-01   1.3344628e-01   1.3352594e-01   1.3360378e-01   1.3370949e-01   1.3381883e-01   1.3398202e-01   1.3411813e-01   1.3425424e-01   1.3437806e-01   1.3450765e-01   1.3459178e-01   1.3467591e-01   1.3475310e-01   1.3484182e-01   1.3492136e-01   1.3501976e-01   1.3512288e-01   1.3522371e-01   1.3535674e-01   1.3548412e-01   1.3559230e-01   1.3571456e-01   1.3582340e-01   1.3592077e-01   1.3602125e-01   1.3611091e-01   1.3621130e-01   1.3630663e-01   1.3639499e-01   1.3648712e-01   1.3660221e-01   1.3672157e-01   1.3682630e-01   1.3693038e-01   1.3703539e-01   1.3716420e-01   1.3728719e-01   1.3738005e-01   1.3747292e-01   1.3756102e-01   1.3765396e-01   1.3774472e-01   1.3786649e-01   1.3797206e-01   1.3806057e-01   1.3813827e-01   1.3821359e-01   1.3829401e-01   1.3841449e-01   1.3854193e-01   1.3865304e-01   1.3875732e-01   1.3884058e-01   1.3892385e-01   1.3900636e-01   1.3908932e-01   1.3917381e-01   1.3926955e-01   1.3936724e-01   1.3948014e-01   1.3957644e-01   1.3967277e-01   1.3978793e-01   1.3989761e-01   1.3998641e-01   1.4007545e-01   1.4018105e-01   1.4027783e-01   1.4039733e-01   1.4050590e-01   1.4059711e-01   1.4069324e-01   1.4079495e-01   1.4089565e-01   1.4100894e-01   1.4109114e-01   1.4117335e-01   1.4127188e-01   1.4138575e-01   1.4148661e-01   1.4160347e-01   1.4171422e-01   1.4184291e-01   1.4195430e-01   1.4202529e-01   1.4209627e-01   1.4215594e-01   1.4221176e-01   1.4228863e-01   1.4236104e-01   1.4242965e-01   1.4250613e-01   1.4257869e-01   1.4265497e-01   1.4273125e-01   1.4280485e-01   1.4286640e-01   1.4293565e-01   1.4300014e-01   1.4305826e-01   1.4310804e-01   1.4315444e-01   1.4319794e-01   1.4324285e-01   1.4328804e-01   1.4332808e-01   1.4336664e-01   1.4341599e-01   1.4346021e-01   1.4350736e-01   1.4355963e-01   1.4360618e-01   1.4365254e-01   1.4370253e-01   1.4374846e-01   1.4379240e-01   1.4384319e-01   1.4389946e-01   1.4397344e-01   1.4405282e-01   1.4412187e-01   1.4419093e-01   1.4427702e-01   1.4435453e-01   1.4442360e-01   1.4450324e-01   1.4458890e-01   1.4464048e-01   1.4469206e-01   1.4475536e-01   1.4480678e-01   1.4485811e-01   1.4490943e-01   1.4496669e-01   1.4503121e-01   1.4508757e-01   1.4514056e-01   1.4518501e-01   1.4522622e-01   1.4526409e-01   1.4530283e-01   1.4533809e-01   1.4538123e-01   1.4542511e-01   1.4546612e-01   1.4550974e-01   1.4554830e-01   1.4558936e-01   1.4564678e-01   1.4570643e-01   1.4575927e-01   1.4580600e-01   1.4585544e-01   1.4589571e-01   1.4593597e-01   1.4597501e-01   1.4601592e-01   1.4605571e-01   1.4608799e-01   1.4612026e-01   1.4616062e-01   1.4620629e-01   1.4628411e-01   1.4636627e-01   1.4640642e-01   1.4644657e-01   1.4648916e-01   1.4653413e-01   1.4657724e-01   1.4661681e-01   1.4665646e-01   1.4669344e-01   1.4673545e-01   1.4677637e-01   1.4681092e-01   1.4684548e-01   1.4687945e-01   1.4690602e-01   1.4693258e-01   1.4695639e-01   1.4698428e-01   1.4701256e-01   1.4705279e-01   1.4709655e-01   1.4712503e-01   1.4715351e-01   1.4718464e-01   1.4721473e-01   1.4725155e-01   1.4728512e-01   1.4733352e-01   1.4736536e-01   1.4739720e-01   1.4742576e-01   1.4745433e-01   1.4748854e-01   1.4752069e-01   1.4755286e-01   1.4759607e-01   1.4762828e-01   1.4766048e-01   1.4768849e-01   1.4772664e-01   1.4775877e-01   1.4780070e-01   1.4783743e-01   1.4788316e-01   1.4793111e-01   1.4798170e-01   1.4803449e-01   1.4807729e-01   1.4812009e-01   1.4816863e-01   1.4822799e-01   1.4827813e-01   1.4833240e-01   1.4839457e-01   1.4844114e-01   1.4848772e-01   1.4853349e-01   1.4857858e-01   1.4864400e-01   1.4870881e-01   1.4877650e-01   1.4883574e-01   1.4889160e-01   1.4895269e-01   1.4902898e-01   1.4909388e-01   1.4915453e-01   1.4922581e-01   1.4930314e-01   1.4936946e-01   1.4946425e-01   1.4956442e-01   1.4966206e-01   1.4975142e-01   1.4983401e-01   1.4990946e-01   1.4998207e-01   1.5006108e-01   1.5014294e-01   1.5024173e-01   1.5035701e-01   1.5048771e-01   1.5063120e-01   1.5074991e-01   1.5084713e-01   1.5095036e-01   1.5104976e-01   1.5115783e-01   1.5127050e-01   1.5140950e-01   1.5153024e-01   1.5167756e-01   1.5181172e-01   1.5196722e-01   1.5212863e-01   1.5224901e-01   1.5236939e-01   1.5250741e-01   1.5263825e-01   1.5273915e-01   1.5284005e-01   1.5295163e-01   1.5305963e-01   1.5322222e-01   1.5335475e-01   1.5347818e-01   1.5363302e-01   1.5376675e-01   1.5388030e-01   1.5401659e-01   1.5417445e-01   1.5436255e-01   1.5453282e-01   1.5471749e-01   1.5475598e-01   1.5479446e-01   1.5484192e-01   1.5490903e-01   1.5497242e-01   1.5504996e-01   1.5514327e-01   1.5523959e-01   1.5533628e-01   1.5546855e-01   1.5561961e-01   1.5576414e-01   1.5593647e-01   1.5609950e-01   1.5623146e-01   1.5636439e-01   1.5650327e-01   1.5665124e-01   1.5684692e-01   1.5703316e-01   1.5721759e-01   1.5736567e-01   1.5751374e-01   1.5768223e-01   1.5789355e-01   1.5809837e-01   1.5835400e-01   1.5858198e-01   1.5878842e-01   1.5896570e-01   1.5913228e-01   1.5927336e-01   1.5941368e-01   1.5955401e-01   1.5968750e-01   1.5982099e-01   1.5994401e-01   1.6005087e-01   1.6015774e-01   1.6026828e-01   1.6037073e-01   1.6047633e-01   1.6058380e-01   1.6067608e-01   1.6075146e-01   1.6083042e-01   1.6090927e-01   1.6100005e-01   1.6109347e-01   1.6121854e-01   1.6132021e-01   1.6147653e-01   1.6161690e-01   1.6178013e-01   1.6192072e-01   1.6202959e-01   1.6211268e-01   1.6219577e-01   1.6229824e-01   1.6241795e-01   1.6259921e-01   1.6276526e-01   1.6292661e-01   1.6308797e-01   1.6323569e-01   1.6346579e-01   1.6352494e-01   1.6358410e-01   1.6365201e-01   1.6376399e-01   1.6388313e-01   1.6398031e-01   1.6407750e-01   1.6416299e-01   1.6425326e-01   1.6434944e-01   1.6445716e-01   1.6461135e-01   1.6479779e-01   1.6500535e-01   1.6520737e-01   1.6541635e-01   1.6558838e-01   1.6574276e-01   1.6589714e-01   1.6595062e-01   1.6600410e-01   1.6608514e-01   1.6623712e-01   1.6639627e-01   1.6659590e-01   1.6677315e-01   1.6695040e-01   1.6711027e-01   1.6726191e-01   1.6746354e-01   1.6762857e-01   1.6777016e-01   1.6792523e-01   1.6808843e-01   1.6824377e-01   1.6840205e-01   1.6856033e-01   1.6872183e-01   1.6885190e-01   1.6898400e-01   1.6918406e-01   1.6939454e-01   1.6956417e-01   1.6975289e-01   1.6990791e-01   1.7005010e-01   1.7021815e-01   1.7037132e-01   1.7054146e-01   1.7074433e-01   1.7092371e-01   1.7113833e-01   1.7131901e-01   1.7148463e-01   1.7168611e-01   1.7184885e-01   1.7198003e-01   1.7214232e-01   1.7229344e-01   1.7243542e-01   1.7264626e-01   1.7282727e-01   1.7300302e-01   1.7317815e-01   1.7335365e-01   1.7353881e-01   1.7371965e-01   1.7388363e-01   1.7401825e-01   1.7415164e-01   1.7426062e-01   1.7439826e-01   1.7452463e-01   1.7468769e-01   1.7483502e-01   1.7499970e-01   1.7520591e-01   1.7540375e-01   1.7561151e-01   1.7587763e-01   1.7605492e-01   1.7623221e-01   1.7642081e-01   1.7661672e-01   1.7688964e-01   1.7712317e-01   1.7731267e-01   1.7752238e-01   1.7769118e-01   1.7785787e-01   1.7801554e-01   1.7821422e-01   1.7840722e-01   1.7860021e-01   1.7878026e-01   1.7894496e-01   1.7907726e-01   1.7919910e-01   1.7932094e-01   1.7943811e-01   1.7957727e-01   1.7972917e-01   1.7985526e-01   1.7999464e-01   1.8012180e-01   1.8017875e-01   1.8023570e-01   1.8034601e-01   1.8047297e-01   1.8062867e-01   1.8082446e-01   1.8099736e-01   1.8117039e-01   1.8139483e-01   1.8159485e-01   1.8178710e-01   1.8194961e-01   1.8208454e-01   1.8220518e-01   1.8232610e-01   1.8248887e-01   1.8265864e-01   1.8286641e-01   1.8303677e-01   1.8317698e-01   1.8331573e-01   1.8346202e-01   1.8360693e-01   1.8373384e-01   1.8385112e-01   1.8401314e-01   1.8415607e-01   1.8431379e-01   1.8443197e-01   1.8455014e-01   1.8466354e-01   1.8478399e-01   1.8493040e-01   1.8507360e-01   1.8520263e-01   1.8536128e-01   1.8552975e-01   1.8573740e-01   1.8588082e-01   1.8602424e-01   1.8616711e-01   1.8631728e-01   1.8647252e-01   1.8661614e-01   1.8674965e-01   1.8689252e-01   1.8702322e-01   1.8716906e-01   1.8734783e-01   1.8750608e-01   1.8764007e-01   1.8779590e-01   1.8796753e-01   1.8813238e-01   1.8829723e-01   1.8850950e-01   1.8871200e-01   1.8886130e-01   1.8901061e-01   1.8914522e-01   1.8927984e-01   1.8940265e-01   1.8953168e-01   1.8969580e-01   1.8983554e-01   1.9001920e-01   1.9032831e-01   1.9063329e-01   1.9088959e-01   1.9113671e-01   1.9134788e-01   1.9155331e-01   1.9171889e-01   1.9191042e-01   1.9208405e-01   1.9225767e-01   1.9238548e-01   1.9248459e-01   1.9256086e-01   1.9263713e-01   1.9276807e-01   1.9291984e-01   1.9302487e-01   1.9312989e-01   1.9322528e-01   1.9333216e-01   1.9345169e-01   1.9356654e-01   1.9368180e-01   1.9383653e-01   1.9398917e-01   1.9421750e-01   1.9449246e-01   1.9475782e-01   1.9501922e-01   1.9525865e-01   1.9547267e-01   1.9567332e-01   1.9587947e-01   1.9607554e-01   1.9626964e-01   1.9645183e-01   1.9659274e-01   1.9673366e-01   1.9689402e-01   1.9706939e-01   1.9728323e-01   1.9747503e-01   1.9763973e-01   1.9778775e-01   1.9793277e-01   1.9808291e-01   1.9825795e-01   1.9840051e-01   1.9853461e-01   1.9866329e-01   1.9878380e-01   1.9890432e-01   1.9905793e-01   1.9923066e-01   1.9939255e-01   1.9953120e-01   1.9966278e-01   1.9979437e-01   1.9993026e-01   2.0010938e-01   2.0024402e-01   2.0037866e-01   2.0051980e-01   2.0066497e-01   2.0078944e-01   2.0090194e-01   2.0100122e-01   2.0110348e-01   2.0119887e-01   2.0130687e-01   2.0140898e-01   2.0153699e-01   2.0165962e-01   2.0178280e-01   2.0190328e-01   2.0201716e-01   2.0218056e-01   2.0232902e-01   2.0250532e-01   2.0267178e-01   2.0283403e-01   2.0297884e-01   2.0311735e-01   2.0324900e-01   2.0337307e-01   2.0350155e-01   2.0362224e-01   2.0374292e-01   2.0385876e-01   2.0396878e-01   2.0406783e-01   2.0420106e-01   2.0432072e-01   2.0444038e-01   2.0456376e-01   2.0470248e-01   2.0486426e-01   2.0507876e-01   2.0522567e-01   2.0537259e-01   2.0554132e-01   2.0575232e-01   2.0594015e-01   2.0613449e-01   2.0631350e-01   2.0648417e-01   2.0664845e-01   2.0680631e-01   2.0694189e-01   2.0708785e-01   2.0723381e-01   2.0735632e-01   2.0747883e-01   2.0763408e-01   2.0774122e-01   2.0784836e-01   2.0799356e-01   2.0812281e-01   2.0824142e-01   2.0835917e-01   2.0846541e-01   2.0860635e-01   2.0876956e-01   2.0891776e-01   2.0906064e-01   2.0921207e-01   2.0939178e-01   2.0958250e-01   2.0981922e-01   2.1005539e-01   2.1030054e-01   2.1038711e-01   2.1047368e-01   2.1056784e-01   2.1067083e-01   2.1076424e-01   2.1084971e-01   2.1093490e-01   2.1105283e-01   2.1116887e-01   2.1129614e-01   2.1142985e-01   2.1156928e-01   2.1172256e-01   2.1185099e-01   2.1196297e-01   2.1206350e-01   2.1216207e-01   2.1224746e-01   2.1233183e-01   2.1243260e-01   2.1258352e-01   2.1271655e-01   2.1285010e-01   2.1294700e-01   2.1304390e-01   2.1314592e-01   2.1324973e-01   2.1333726e-01   2.1342668e-01   2.1351867e-01   2.1360040e-01   2.1368641e-01   2.1377179e-01   2.1384672e-01   2.1393675e-01   2.1404310e-01   2.1414358e-01   2.1423370e-01   2.1430822e-01   2.1438863e-01   2.1448602e-01   2.1457589e-01   2.1465390e-01   2.1472139e-01   2.1478888e-01   2.1484938e-01   2.1491534e-01   2.1497492e-01   2.1504483e-01   2.1510929e-01   2.1516817e-01   2.1522516e-01   2.1528956e-01   2.1535750e-01   2.1542631e-01   2.1548811e-01   2.1556701e-01   2.1563534e-01   2.1569818e-01   2.1575374e-01   2.1580762e-01   2.1586215e-01   2.1591573e-01   2.1596825e-01   2.1602635e-01   2.1610359e-01   2.1617640e-01   2.1623747e-01   2.1628686e-01   2.1633625e-01   2.1638242e-01   2.1643721e-01   2.1649721e-01   2.1656891e-01   2.1664060e-01   2.1672001e-01   2.1680259e-01   2.1687110e-01   2.1693366e-01   2.1700088e-01   2.1708335e-01   2.1716671e-01   2.1725221e-01   2.1734661e-01   2.1741306e-01   2.1746591e-01   2.1750799e-01   2.1755008e-01   2.1759908e-01   2.1765165e-01   2.1770494e-01   2.1775654e-01   2.1780895e-01   2.1787727e-01   2.1795042e-01   2.1803602e-01   2.1809573e-01   2.1815544e-01   2.1820961e-01   2.1826148e-01   2.1832281e-01   2.1838159e-01   2.1844207e-01   2.1850477e-01   2.1857332e-01   2.1864959e-01   2.1872360e-01   2.1880209e-01   2.1890580e-01   2.1898881e-01   2.1906307e-01   2.1912885e-01   2.1920543e-01   2.1929022e-01   2.1936340e-01   2.1945056e-01   2.1952772e-01   2.1960019e-01   2.1967978e-01   2.1975545e-01   2.1982319e-01   2.1987893e-01   2.1993652e-01   2.2000344e-01   2.2006541e-01   2.2015517e-01   2.2024772e-01   2.2035550e-01   2.2047052e-01   2.2057438e-01   2.2067732e-01   2.2075200e-01   2.2082669e-01   2.2090190e-01   2.2097238e-01   2.2104284e-01   2.2112019e-01   2.2119130e-01   2.2126016e-01   2.2133088e-01   2.2140744e-01   2.2149856e-01   2.2162766e-01   2.2171276e-01   2.2179787e-01   2.2187837e-01   2.2195822e-01   2.2203219e-01   2.2209949e-01   2.2217184e-01   2.2226886e-01   2.2235935e-01   2.2243681e-01   2.2251801e-01   2.2261562e-01   2.2271989e-01   2.2281568e-01   2.2290066e-01   2.2299295e-01   2.2309267e-01   2.2318626e-01   2.2326584e-01   2.2335196e-01   2.2345183e-01   2.2356102e-01   2.2367138e-01   2.2377879e-01   2.2388662e-01   2.2399934e-01   2.2412323e-01   2.2423391e-01   2.2433614e-01   2.2442595e-01   2.2451576e-01   2.2460078e-01   2.2468650e-01   2.2479446e-01   2.2489858e-01   2.2498692e-01   2.2508844e-01   2.2519883e-01   2.2528857e-01   2.2539161e-01   2.2550485e-01   2.2562321e-01   2.2573582e-01   2.2583839e-01   2.2593787e-01   2.2604478e-01   2.2614353e-01   2.2625183e-01   2.2634553e-01   2.2643924e-01   2.2655521e-01   2.2665425e-01   2.2675329e-01   2.2684938e-01   2.2695741e-01   2.2707289e-01   2.2719624e-01   2.2732365e-01   2.2746461e-01   2.2758989e-01   2.2773404e-01   2.2785981e-01   2.2796857e-01   2.2808198e-01   2.2818531e-01   2.2829438e-01   2.2840317e-01   2.2853493e-01   2.2865400e-01   2.2877964e-01   2.2894424e-01   2.2910096e-01   2.2927798e-01   2.2943741e-01   2.2958566e-01   2.2970893e-01   2.2986104e-01   2.3001630e-01   2.3014279e-01   2.3027418e-01   2.3039761e-01   2.3051712e-01   2.3062718e-01   2.3073112e-01   2.3083504e-01   2.3093020e-01   2.3105645e-01   2.3118417e-01   2.3131569e-01   2.3142775e-01   2.3153981e-01   2.3165132e-01   2.3175232e-01   2.3186697e-01   2.3199608e-01   2.3214635e-01   2.3232222e-01   2.3247455e-01   2.3259865e-01   2.3271498e-01   2.3283155e-01   2.3293754e-01   2.3305384e-01   2.3316814e-01   2.3330097e-01   2.3342625e-01   2.3358599e-01   2.3377903e-01   2.3393579e-01   2.3406555e-01   2.3417966e-01   2.3429378e-01   2.3438593e-01   2.3448428e-01   2.3465365e-01   2.3482863e-01   2.3497827e-01   2.3511194e-01   2.3522994e-01   2.3536929e-01   2.3549036e-01   2.3560717e-01   2.3571136e-01   2.3581971e-01   2.3592978e-01   2.3603277e-01   2.3614212e-01   2.3625837e-01   2.3639639e-01   2.3652485e-01   2.3664449e-01   2.3676413e-01   2.3690535e-01   2.3703739e-01   2.3715911e-01   2.3726862e-01   2.3745856e-01   2.3757806e-01   2.3769757e-01   2.3780450e-01   2.3789943e-01   2.3801047e-01   2.3813204e-01   2.3827195e-01   2.3839783e-01   2.3855861e-01   2.3869588e-01   2.3882000e-01   2.3893613e-01   2.3903213e-01   2.3914615e-01   2.3927162e-01   2.3939572e-01   2.3951128e-01   2.3962562e-01   2.3977181e-01   2.3991176e-01   2.4003107e-01   2.4015861e-01   2.4027866e-01   2.4037711e-01   2.4047539e-01   2.4060285e-01   2.4073636e-01   2.4085560e-01   2.4098996e-01   2.4111920e-01   2.4122942e-01   2.4134335e-01   2.4147680e-01   2.4163366e-01   2.4181099e-01   2.4198740e-01   2.4210341e-01   2.4221941e-01   2.4233527e-01   2.4245616e-01   2.4259826e-01   2.4272867e-01   2.4287396e-01   2.4299942e-01   2.4314742e-01   2.4327920e-01   2.4343839e-01   2.4357353e-01   2.4369791e-01   2.4380969e-01   2.4391133e-01   2.4401062e-01   2.4411426e-01   2.4421615e-01   2.4430568e-01   2.4442488e-01   2.4455604e-01   2.4470427e-01   2.4488569e-01   2.4504981e-01   2.4518344e-01   2.4530025e-01   2.4541662e-01   2.4552574e-01   2.4564932e-01   2.4574828e-01   2.4586218e-01   2.4597247e-01   2.4607686e-01   2.4618696e-01   2.4630015e-01   2.4642273e-01   2.4653348e-01   2.4667716e-01   2.4680998e-01   2.4695872e-01   2.4712290e-01   2.4726103e-01   2.4737243e-01   2.4748146e-01   2.4757500e-01   2.4766140e-01   2.4774781e-01   2.4786119e-01   2.4797381e-01   2.4809342e-01   2.4821032e-01   2.4834743e-01   2.4847642e-01   2.4861231e-01   2.4874375e-01   2.4889884e-01   2.4905517e-01   2.4920513e-01   2.4933668e-01   2.4950986e-01   2.4964124e-01   2.4977262e-01   2.4988631e-01   2.5000000e-01   2.5012773e-01   2.5024592e-01   2.5036411e-01   2.5046833e-01   2.5057869e-01   2.5070368e-01   2.5082231e-01   2.5095149e-01   2.5106613e-01   2.5116442e-01   2.5125708e-01   2.5136152e-01   2.5147951e-01   2.5159741e-01   2.5171729e-01   2.5181986e-01   2.5192564e-01   2.5207794e-01   2.5220604e-01   2.5233938e-01   2.5247306e-01   2.5259880e-01   2.5271762e-01   2.5284332e-01   2.5297550e-01   2.5311393e-01   2.5325979e-01   2.5340607e-01   2.5355296e-01   2.5366947e-01   2.5378599e-01   2.5392856e-01   2.5408964e-01   2.5426632e-01   2.5444905e-01   2.5462678e-01   2.5477924e-01   2.5493775e-01   2.5505433e-01   2.5517091e-01   2.5528190e-01   2.5540220e-01   2.5553394e-01   2.5567268e-01   2.5582987e-01   2.5595612e-01   2.5609156e-01   2.5620363e-01   2.5632661e-01   2.5643938e-01   2.5654529e-01   2.5665152e-01   2.5677003e-01   2.5688966e-01   2.5700465e-01   2.5713066e-01   2.5725426e-01   2.5738531e-01   2.5751299e-01   2.5761864e-01   2.5774814e-01   2.5785841e-01   2.5796869e-01   2.5806271e-01   2.5815338e-01   2.5826744e-01   2.5838578e-01   2.5852573e-01   2.5865210e-01   2.5880857e-01   2.5896146e-01   2.5909069e-01   2.5922372e-01   2.5935215e-01   2.5946592e-01   2.5956999e-01   2.5967820e-01   2.5978506e-01   2.5986778e-01   2.5995050e-01   2.6004510e-01   2.6014134e-01   2.6022811e-01   2.6031307e-01   2.6040513e-01   2.6049089e-01   2.6058386e-01   2.6067891e-01   2.6077334e-01   2.6085742e-01   2.6093804e-01   2.6104164e-01   2.6118854e-01   2.6134909e-01   2.6148618e-01   2.6160881e-01   2.6173192e-01   2.6183353e-01   2.6195590e-01   2.6207853e-01   2.6222805e-01   2.6233651e-01   2.6244496e-01   2.6256512e-01   2.6270103e-01   2.6282865e-01   2.6293238e-01   2.6302266e-01   2.6313542e-01   2.6323723e-01   2.6333903e-01   2.6347311e-01   2.6360275e-01   2.6369226e-01   2.6378176e-01   2.6387412e-01   2.6396444e-01   2.6405781e-01   2.6417487e-01   2.6428652e-01   2.6439817e-01   2.6449408e-01   2.6457489e-01   2.6467120e-01   2.6476605e-01   2.6485947e-01   2.6495628e-01   2.6506696e-01   2.6517793e-01   2.6530826e-01   2.6542473e-01   2.6553656e-01   2.6563290e-01   2.6572924e-01   2.6584107e-01   2.6595985e-01   2.6604671e-01   2.6613358e-01   2.6624061e-01   2.6636320e-01   2.6647863e-01   2.6659483e-01   2.6670991e-01   2.6681979e-01   2.6692891e-01   2.6704198e-01   2.6714430e-01   2.6724093e-01   2.6733322e-01   2.6740070e-01   2.6746818e-01   2.6754404e-01   2.6764571e-01   2.6776831e-01   2.6789208e-01   2.6802947e-01   2.6813955e-01   2.6825124e-01   2.6837735e-01   2.6849210e-01   2.6860260e-01   2.6871661e-01   2.6883344e-01   2.6894453e-01   2.6903923e-01   2.6914964e-01   2.6927077e-01   2.6937895e-01   2.6950834e-01   2.6961908e-01   2.6974642e-01   2.6985544e-01   2.6995837e-01   2.7005860e-01   2.7017510e-01   2.7031598e-01   2.7047033e-01   2.7059954e-01   2.7072875e-01   2.7086447e-01   2.7099013e-01   2.7109814e-01   2.7120615e-01   2.7131941e-01   2.7141847e-01   2.7151523e-01   2.7160660e-01   2.7169994e-01   2.7179580e-01   2.7189534e-01   2.7200532e-01   2.7210251e-01   2.7219884e-01   2.7229472e-01   2.7240788e-01   2.7255738e-01   2.7268561e-01   2.7281826e-01   2.7299731e-01   2.7314866e-01   2.7327888e-01   2.7338489e-01   2.7347135e-01   2.7356688e-01   2.7365557e-01   2.7375602e-01   2.7384571e-01   2.7396727e-01   2.7407286e-01   2.7419285e-01   2.7427977e-01   2.7436668e-01   2.7448117e-01   2.7459381e-01   2.7472063e-01   2.7482768e-01   2.7495572e-01   2.7507220e-01   2.7520759e-01   2.7534921e-01   2.7546694e-01   2.7557548e-01   2.7566652e-01   2.7574759e-01   2.7584096e-01   2.7592513e-01   2.7604562e-01   2.7615863e-01   2.7627441e-01   2.7640714e-01   2.7652982e-01   2.7663141e-01   2.7672553e-01   2.7681264e-01   2.7692587e-01   2.7703952e-01   2.7716841e-01   2.7728958e-01   2.7739248e-01   2.7749738e-01   2.7759929e-01   2.7771815e-01   2.7784631e-01   2.7799618e-01   2.7811720e-01   2.7824815e-01   2.7834963e-01   2.7845111e-01   2.7854391e-01   2.7862906e-01   2.7870379e-01   2.7877964e-01   2.7885911e-01   2.7894250e-01   2.7904194e-01   2.7914018e-01   2.7922447e-01   2.7933081e-01   2.7945666e-01   2.7958539e-01   2.7969330e-01   2.7978842e-01   2.7986731e-01   2.7994200e-01   2.8002484e-01   2.8012374e-01   2.8020864e-01   2.8029835e-01   2.8036605e-01   2.8043376e-01   2.8050116e-01   2.8056193e-01   2.8063812e-01   2.8073760e-01   2.8083914e-01   2.8094103e-01   2.8105185e-01   2.8109845e-01   2.8114504e-01   2.8120875e-01   2.8128590e-01   2.8136843e-01   2.8146307e-01   2.8156007e-01   2.8165812e-01   2.8176948e-01   2.8187333e-01   2.8198550e-01   2.8209009e-01   2.8218232e-01   2.8228297e-01   2.8240546e-01   2.8252592e-01   2.8266043e-01   2.8277358e-01   2.8288673e-01   2.8300518e-01   2.8315301e-01   2.8329997e-01   2.8342284e-01   2.8354644e-01   2.8365422e-01   2.8375817e-01   2.8385603e-01   2.8394218e-01   2.8402832e-01   2.8412321e-01   2.8420066e-01   2.8429242e-01   2.8438188e-01   2.8447843e-01   2.8459838e-01   2.8471053e-01   2.8485085e-01   2.8501155e-01   2.8510890e-01   2.8520625e-01   2.8530233e-01   2.8540245e-01   2.8551217e-01   2.8560799e-01   2.8569984e-01   2.8577876e-01   2.8585826e-01   2.8593899e-01   2.8606266e-01   2.8617704e-01   2.8625626e-01   2.8633549e-01   2.8640460e-01   2.8646602e-01   2.8654561e-01   2.8661948e-01   2.8670452e-01   2.8680681e-01   2.8692318e-01   2.8702295e-01   2.8713438e-01   2.8724289e-01   2.8734425e-01   2.8745865e-01   2.8753128e-01   2.8758718e-01   2.8764308e-01   2.8769534e-01   2.8776194e-01   2.8783151e-01   2.8790185e-01   2.8796109e-01   2.8804091e-01   2.8812927e-01   2.8822903e-01   2.8831602e-01   2.8839642e-01   2.8846917e-01   2.8854136e-01   2.8861355e-01   2.8871893e-01   2.8882468e-01   2.8893545e-01   2.8903697e-01   2.8912509e-01   2.8924237e-01   2.8935709e-01   2.8945179e-01   2.8951260e-01   2.8957341e-01   2.8964170e-01   2.8971252e-01   2.8978285e-01   2.8985248e-01   2.8990858e-01   2.8995990e-01   2.9004665e-01   2.9014277e-01   2.9020860e-01   2.9027443e-01   2.9033973e-01   2.9040503e-01   2.9047976e-01   2.9058666e-01   2.9063730e-01   2.9068794e-01   2.9074030e-01   2.9078873e-01   2.9084730e-01   2.9093365e-01   2.9102040e-01   2.9108609e-01   2.9115178e-01   2.9122837e-01   2.9132149e-01   2.9142909e-01   2.9154805e-01   2.9164659e-01   2.9172812e-01   2.9180033e-01   2.9186223e-01   2.9192414e-01   2.9199303e-01   2.9206324e-01   2.9215111e-01   2.9225028e-01   2.9232628e-01   2.9240228e-01   2.9252401e-01   2.9264139e-01   2.9275792e-01   2.9283814e-01   2.9291836e-01   2.9299043e-01   2.9307019e-01   2.9315042e-01   2.9320665e-01   2.9326287e-01   2.9332504e-01   2.9337728e-01   2.9344138e-01   2.9350699e-01   2.9356849e-01   2.9364709e-01   2.9373853e-01   2.9382158e-01   2.9390462e-01   2.9400285e-01   2.9408261e-01   2.9416994e-01   2.9427908e-01   2.9432277e-01   2.9436646e-01   2.9441528e-01   2.9447599e-01   2.9454588e-01   2.9460997e-01   2.9467243e-01   2.9469604e-01   2.9471965e-01   2.9476224e-01   2.9480249e-01   2.9486406e-01   2.9494329e-01   2.9503222e-01   2.9513409e-01   2.9522270e-01   2.9532049e-01   2.9538255e-01   2.9544461e-01   2.9551470e-01   2.9554847e-01   2.9558223e-01   2.9562136e-01   2.9567671e-01   2.9574527e-01   2.9584642e-01   2.9595514e-01   2.9608371e-01   2.9618756e-01   2.9622273e-01   2.9625790e-01   2.9629714e-01   2.9634474e-01   2.9638523e-01   2.9644239e-01   2.9651892e-01   2.9658566e-01   2.9667394e-01   2.9676472e-01   2.9684860e-01   2.9694617e-01   2.9700578e-01   2.9706539e-01   2.9713134e-01   2.9720617e-01   2.9729248e-01   2.9737080e-01   2.9742749e-01   2.9748418e-01   2.9756160e-01   2.9764809e-01   2.9772368e-01   2.9778757e-01   2.9785146e-01   2.9791243e-01   2.9796743e-01   2.9801455e-01   2.9807193e-01   2.9811859e-01   2.9816525e-01   2.9822935e-01   2.9830545e-01   2.9838477e-01   2.9844955e-01   2.9854293e-01   2.9861076e-01   2.9867858e-01   2.9877053e-01   2.9883797e-01   2.9890541e-01   2.9896841e-01   2.9903140e-01   2.9908695e-01   2.9915725e-01   2.9921745e-01   2.9928573e-01   2.9936942e-01   2.9946953e-01   2.9955255e-01   2.9963557e-01   2.9971777e-01   2.9978690e-01   2.9985043e-01   2.9993014e-01   3.0001924e-01   3.0007633e-01   3.0013343e-01   3.0021109e-01   3.0027588e-01   3.0033866e-01   3.0038398e-01   3.0042930e-01   3.0049167e-01   3.0055050e-01   3.0062587e-01   3.0070618e-01   3.0079944e-01   3.0082011e-01   3.0084078e-01   3.0086465e-01   3.0089366e-01   3.0092180e-01   3.0096106e-01   3.0100657e-01   3.0104556e-01   3.0108456e-01   3.0112384e-01   3.0116162e-01   3.0119569e-01   3.0123523e-01   3.0129047e-01   3.0134353e-01   3.0139813e-01   3.0144590e-01   3.0151905e-01   3.0159296e-01   3.0165582e-01   3.0171869e-01   3.0178238e-01   3.0186032e-01   3.0193005e-01   3.0198450e-01   3.0203895e-01   3.0210386e-01   3.0215205e-01   3.0220025e-01   3.0224692e-01   3.0231335e-01   3.0238373e-01   3.0240949e-01   3.0243526e-01   3.0245849e-01   3.0249650e-01   3.0254710e-01   3.0260258e-01   3.0267081e-01   3.0272927e-01   3.0278053e-01   3.0284834e-01   3.0295126e-01   3.0305570e-01   3.0312857e-01   3.0320144e-01   3.0329488e-01   3.0332286e-01   3.0335083e-01   3.0339961e-01   3.0345042e-01   3.0349457e-01   3.0354893e-01   3.0362349e-01   3.0369798e-01   3.0374459e-01   3.0379119e-01   3.0383300e-01   3.0388505e-01   3.0392708e-01   3.0397253e-01   3.0401899e-01   3.0407653e-01   3.0413287e-01   3.0419702e-01   3.0425937e-01   3.0431218e-01   3.0437534e-01   3.0446034e-01   3.0454009e-01   3.0461985e-01   3.0469118e-01   3.0477142e-01   3.0482983e-01   3.0488825e-01   3.0494748e-01   3.0501351e-01   3.0508826e-01   3.0516124e-01   3.0519758e-01   3.0523391e-01   3.0528180e-01   3.0532035e-01   3.0537811e-01   3.0540897e-01   3.0543983e-01   3.0547561e-01   3.0550728e-01   3.0554576e-01   3.0557305e-01   3.0560034e-01   3.0562695e-01   3.0566133e-01   3.0570859e-01   3.0577380e-01   3.0583775e-01   3.0589533e-01   3.0594636e-01   3.0599198e-01   3.0605183e-01   3.0610549e-01   3.0618773e-01   3.0628036e-01   3.0635480e-01   3.0643249e-01   3.0650230e-01   3.0659281e-01   3.0666449e-01   3.0673617e-01   3.0676864e-01   3.0680111e-01   3.0683506e-01   3.0687359e-01   3.0689517e-01   3.0691675e-01   3.0694463e-01   3.0697649e-01   3.0699837e-01   3.0702024e-01   3.0704652e-01   3.0707177e-01   3.0711122e-01   3.0715390e-01   3.0719541e-01   3.0723754e-01   3.0727967e-01   3.0731631e-01   3.0736939e-01   3.0739834e-01   3.0742729e-01   3.0745578e-01   3.0749056e-01   3.0750431e-01   3.0751806e-01   3.0753343e-01   3.0755765e-01   3.0759006e-01   3.0762246e-01   3.0765465e-01   3.0768234e-01   3.0771002e-01   3.0773462e-01   3.0775922e-01   3.0778625e-01   3.0781969e-01   3.0785542e-01   3.0789116e-01   3.0793711e-01   3.0797006e-01   3.0800301e-01   3.0803988e-01   3.0808733e-01   3.0812672e-01   3.0815149e-01   3.0817626e-01   3.0819851e-01   3.0822331e-01   3.0824619e-01   3.0828268e-01   3.0834362e-01   3.0838077e-01   3.0841792e-01   3.0847189e-01   3.0854657e-01   3.0861852e-01   3.0869369e-01   3.0876232e-01   3.0880990e-01   3.0885749e-01   3.0888786e-01   3.0891822e-01   3.0894661e-01   3.0899173e-01   3.0902915e-01   3.0904427e-01   3.0905940e-01   3.0908143e-01   3.0910528e-01   3.0914093e-01   3.0917274e-01   3.0920456e-01   3.0924665e-01   3.0929466e-01   3.0932979e-01   3.0936493e-01   3.0940273e-01   3.0944053e-01   3.0948907e-01   3.0953524e-01   3.0957924e-01   3.0961180e-01   3.0964435e-01   3.0968305e-01   3.0973121e-01   3.0977314e-01   3.0983445e-01   3.0987901e-01   3.0992356e-01   3.0998992e-01   3.1002450e-01   3.1005909e-01   3.1009177e-01   3.1011939e-01   3.1014617e-01   3.1017556e-01   3.1020233e-01   3.1022596e-01   3.1024955e-01   3.1027296e-01   3.1029662e-01   3.1032453e-01   3.1035216e-01   3.1037873e-01   3.1043240e-01   3.1048733e-01   3.1052638e-01   3.1055409e-01   3.1058180e-01   3.1061268e-01   3.1064121e-01   3.1067390e-01   3.1071407e-01   3.1075165e-01   3.1079288e-01   3.1081795e-01   3.1084302e-01   3.1087835e-01   3.1090698e-01   3.1095883e-01   3.1100513e-01   3.1104862e-01   3.1108796e-01   3.1113131e-01   3.1116621e-01   3.1119064e-01   3.1121507e-01   3.1123522e-01   3.1126029e-01   3.1128537e-01   3.1133099e-01   3.1136562e-01   3.1139113e-01   3.1141665e-01   3.1145402e-01   3.1148377e-01   3.1151351e-01   3.1153882e-01   3.1156413e-01   3.1158826e-01   3.1161478e-01   3.1164129e-01   3.1167734e-01   3.1173529e-01   3.1176386e-01   3.1179242e-01   3.1182206e-01   3.1185235e-01   3.1187983e-01   3.1190415e-01   3.1192785e-01   3.1195886e-01   3.1198521e-01   3.1201709e-01   3.1205075e-01   3.1208925e-01   3.1211990e-01   3.1215055e-01   3.1219744e-01   3.1224926e-01   3.1227066e-01   3.1229205e-01   3.1231088e-01   3.1233169e-01   3.1236755e-01   3.1241102e-01   3.1245449e-01   3.1248995e-01   3.1255586e-01   3.1261637e-01   3.1264679e-01   3.1267721e-01   3.1271539e-01   3.1274852e-01   3.1277428e-01   3.1280004e-01   3.1282269e-01   3.1284613e-01   3.1287072e-01   3.1289546e-01   3.1291265e-01   3.1292984e-01   3.1294505e-01   3.1296050e-01   3.1297661e-01   3.1299310e-01   3.1300708e-01   3.1302114e-01   3.1303386e-01   3.1304782e-01   3.1306695e-01   3.1308951e-01   3.1310575e-01   3.1312199e-01   3.1314434e-01   3.1317055e-01   3.1319778e-01   3.1322213e-01   3.1323944e-01   3.1325676e-01   3.1329280e-01   3.1333370e-01   3.1335765e-01   3.1337655e-01   3.1339545e-01   3.1341098e-01   3.1344588e-01   3.1347495e-01   3.1352283e-01   3.1355172e-01   3.1358060e-01   3.1360839e-01   3.1363525e-01   3.1366212e-01   3.1370255e-01   3.1373652e-01   3.1377964e-01   3.1379147e-01   3.1380330e-01   3.1382693e-01   3.1384834e-01   3.1386976e-01   3.1389888e-01   3.1392486e-01   3.1395168e-01   3.1397466e-01   3.1399764e-01   3.1401839e-01   3.1405912e-01   3.1409256e-01   3.1411409e-01   3.1413562e-01   3.1415412e-01   3.1417262e-01   3.1419222e-01   3.1422351e-01   3.1425034e-01   3.1427215e-01   3.1431484e-01   3.1435565e-01   3.1439830e-01   3.1444095e-01   3.1445656e-01   3.1447218e-01   3.1449364e-01   3.1450943e-01   3.1452521e-01   3.1454039e-01   3.1456226e-01   3.1458763e-01   3.1461689e-01   3.1464418e-01   3.1466005e-01   3.1467592e-01   3.1470094e-01   3.1472609e-01   3.1477717e-01   3.1478891e-01   3.1480066e-01   3.1481570e-01   3.1483232e-01   3.1486099e-01   3.1488757e-01   3.1490980e-01   3.1494032e-01   3.1495993e-01   3.1497955e-01   3.1501061e-01   3.1502425e-01   3.1503789e-01   3.1505103e-01   3.1507989e-01   3.1510986e-01   3.1513983e-01   3.1516819e-01   3.1519125e-01   3.1521161e-01   3.1523197e-01   3.1525146e-01   3.1527096e-01   3.1529969e-01   3.1533314e-01   3.1536216e-01   3.1541588e-01   3.1545974e-01   3.1548137e-01   3.1550300e-01   3.1552083e-01   3.1553165e-01   3.1554248e-01   3.1556576e-01   3.1559901e-01   3.1560834e-01   3.1561766e-01   3.1563793e-01   3.1565448e-01   3.1567944e-01   3.1569386e-01   3.1570828e-01   3.1572384e-01   3.1573662e-01   3.1575126e-01   3.1576591e-01   3.1578597e-01   3.1580097e-01   3.1581596e-01   3.1583793e-01   3.1585990e-01   3.1589201e-01   3.1590830e-01   3.1591950e-01   3.1593071e-01   3.1594127e-01   3.1595339e-01   3.1596507e-01   3.1597977e-01   3.1599142e-01   3.1600306e-01   3.1602449e-01   3.1604843e-01   3.1607465e-01   3.1610131e-01   3.1612048e-01   3.1613966e-01   3.1615516e-01   3.1617065e-01   3.1618902e-01   3.1620740e-01   3.1622709e-01   3.1624321e-01   3.1626490e-01   3.1628448e-01   3.1629823e-01   3.1631197e-01   3.1632338e-01   3.1633478e-01   3.1635302e-01   3.1637562e-01   3.1639840e-01   3.1641095e-01   3.1642351e-01   3.1644447e-01   3.1647209e-01   3.1649033e-01   3.1650474e-01   3.1651914e-01   3.1653871e-01   3.1655704e-01   3.1657537e-01   3.1658493e-01   3.1659449e-01   3.1660553e-01   3.1661483e-01   3.1662485e-01   3.1663673e-01   3.1665523e-01   3.1667477e-01   3.1669431e-01   3.1671094e-01   3.1672570e-01   3.1674741e-01   3.1676495e-01   3.1678249e-01   3.1679707e-01   3.1681165e-01   3.1682826e-01   3.1684373e-01   3.1685777e-01   3.1687597e-01   3.1688658e-01   3.1689719e-01   3.1690835e-01   3.1692404e-01   3.1694798e-01   3.1696769e-01   3.1698476e-01   3.1700088e-01   3.1701948e-01   3.1705191e-01   3.1707692e-01   3.1710193e-01   3.1712256e-01   3.1714319e-01   3.1717632e-01   3.1720465e-01   3.1722573e-01   3.1723787e-01   3.1724742e-01   3.1725490e-01   3.1726238e-01   3.1727091e-01   3.1727876e-01   3.1728841e-01   3.1729741e-01   3.1730683e-01   3.1731624e-01   3.1733567e-01   3.1736020e-01   3.1739318e-01   3.1744576e-01   3.1746272e-01   3.1747968e-01   3.1749606e-01   3.1751239e-01   3.1752402e-01   3.1753565e-01   3.1754548e-01   3.1755531e-01   3.1756509e-01   3.1757537e-01   3.1758846e-01   3.1760532e-01   3.1762309e-01   3.1763731e-01   3.1765529e-01   3.1767291e-01   3.1768850e-01   3.1769307e-01   3.1769764e-01   3.1770433e-01   3.1771808e-01   3.1773227e-01   3.1774894e-01   3.1776896e-01   3.1778757e-01   3.1780104e-01   3.1781451e-01   3.1783566e-01   3.1784772e-01   3.1785978e-01   3.1787520e-01   3.1788606e-01   3.1789692e-01   3.1790754e-01   3.1792556e-01   3.1794220e-01   3.1795883e-01   3.1797455e-01   3.1798862e-01   3.1800281e-01   3.1801752e-01   3.1803459e-01   3.1805326e-01   3.1807089e-01   3.1808804e-01   3.1810534e-01   3.1812264e-01   3.1813857e-01   3.1815458e-01   3.1817343e-01   3.1818867e-01   3.1820438e-01   3.1822833e-01   3.1824390e-01   3.1825946e-01   3.1827232e-01   3.1828420e-01   3.1829534e-01   3.1831186e-01   3.1832609e-01   3.1833574e-01   3.1834540e-01   3.1835594e-01   3.1836717e-01   3.1837533e-01   3.1838350e-01   3.1840349e-01   3.1842401e-01   3.1844454e-01   3.1846675e-01   3.1848077e-01   3.1849478e-01   3.1852019e-01   3.1854176e-01   3.1856315e-01   3.1857965e-01   3.1859614e-01   3.1860995e-01   3.1862376e-01   3.1863614e-01   3.1864852e-01   3.1866442e-01   3.1868009e-01   3.1869158e-01   3.1870307e-01   3.1871850e-01   3.1873267e-01   3.1874307e-01   3.1875348e-01   3.1876424e-01   3.1877311e-01   3.1878198e-01   3.1879439e-01   3.1880793e-01   3.1882147e-01   3.1883228e-01   3.1884309e-01   3.1885213e-01   3.1886050e-01   3.1887084e-01   3.1888548e-01   3.1889874e-01   3.1891201e-01   3.1892294e-01   3.1893612e-01   3.1895033e-01   3.1897023e-01   3.1898183e-01   3.1899343e-01   3.1900937e-01   3.1902354e-01   3.1903716e-01   3.1906916e-01   3.1909722e-01   3.1911500e-01   3.1912790e-01   3.1914081e-01   3.1915555e-01   3.1917030e-01   3.1918300e-01   3.1919375e-01   3.1920304e-01   3.1921577e-01   3.1922851e-01   3.1923699e-01   3.1924548e-01   3.1925855e-01   3.1927162e-01   3.1928649e-01   3.1930135e-01   3.1931356e-01   3.1932376e-01   3.1933519e-01   3.1936801e-01   3.1938469e-01   3.1939538e-01   3.1940607e-01   3.1941535e-01   3.1941933e-01   3.1942330e-01   3.1943328e-01   3.1944361e-01   3.1946256e-01   3.1947773e-01   3.1949291e-01   3.1951265e-01   3.1953239e-01   3.1954541e-01   3.1955844e-01   3.1957970e-01   3.1959749e-01   3.1961171e-01   3.1962594e-01   3.1964421e-01   3.1966527e-01   3.1967950e-01   3.1969065e-01   3.1970180e-01   3.1972009e-01   3.1973531e-01   3.1975052e-01   3.1977524e-01   3.1978806e-01   3.1979731e-01   3.1980466e-01   3.1981201e-01   3.1982308e-01   3.1983437e-01   3.1985237e-01   3.1986137e-01   3.1987037e-01   3.1987936e-01   3.1988850e-01   3.1989672e-01   3.1991404e-01   3.1992401e-01   3.1993398e-01   3.1994373e-01   3.1995254e-01   3.1996136e-01   3.1997190e-01   3.1998210e-01   3.1999310e-01   3.2000975e-01   3.2002319e-01   3.2004489e-01   3.2005924e-01   3.2006884e-01   3.2007844e-01   3.2010253e-01   3.2012635e-01   3.2014146e-01   3.2015657e-01   3.2016944e-01   3.2018037e-01   3.2019598e-01   3.2021014e-01   3.2022200e-01   3.2023591e-01   3.2024805e-01   3.2025735e-01   3.2026664e-01   3.2027559e-01   3.2028231e-01   3.2028903e-01   3.2029696e-01   3.2030757e-01   3.2031736e-01   3.2032786e-01   3.2033836e-01   3.2035889e-01   3.2037675e-01   3.2041194e-01   3.2045821e-01   3.2048302e-01   3.2050120e-01   3.2051257e-01   3.2052036e-01   3.2052815e-01   3.2053932e-01   3.2055809e-01   3.2057901e-01   3.2060332e-01   3.2061004e-01   3.2061677e-01   3.2062775e-01   3.2064636e-01   3.2068687e-01   3.2070529e-01   3.2071785e-01   3.2073042e-01   3.2074372e-01   3.2075587e-01   3.2076802e-01   3.2078307e-01   3.2079855e-01   3.2081136e-01   3.2082125e-01   3.2083113e-01   3.2084389e-01   3.2085369e-01   3.2086348e-01   3.2087415e-01   3.2088356e-01   3.2089147e-01   3.2089706e-01   3.2090265e-01   3.2091076e-01   3.2091890e-01   3.2092792e-01   3.2093645e-01   3.2094554e-01   3.2095175e-01   3.2095796e-01   3.2096381e-01   3.2097605e-01   3.2099123e-01   3.2101028e-01   3.2101827e-01   3.2102625e-01   3.2103580e-01   3.2104360e-01   3.2105193e-01   3.2106492e-01   3.2107543e-01   3.2108199e-01   3.2108855e-01   3.2109766e-01   3.2110672e-01   3.2111305e-01   3.2111938e-01   3.2112881e-01   3.2113759e-01   3.2114520e-01   3.2115451e-01   3.2116208e-01   3.2117070e-01   3.2117666e-01   3.2118263e-01   3.2118913e-01   3.2119661e-01   3.2120368e-01   3.2121279e-01   3.2122367e-01   3.2123706e-01   3.2125480e-01   3.2126785e-01   3.2128090e-01   3.2129245e-01   3.2130503e-01   3.2131565e-01   3.2131973e-01   3.2132382e-01   3.2133023e-01   3.2133664e-01   3.2134227e-01   3.2135066e-01   3.2135786e-01   3.2136436e-01   3.2137219e-01   3.2138386e-01   3.2139352e-01   3.2140520e-01   3.2141548e-01   3.2142502e-01   3.2143236e-01   3.2143796e-01   3.2144356e-01   3.2145486e-01   3.2146505e-01   3.2147523e-01   3.2147879e-01   3.2148234e-01   3.2148853e-01   3.2149866e-01   3.2150683e-01   3.2151451e-01   3.2152316e-01   3.2153159e-01   3.2153905e-01   3.2154580e-01   3.2155255e-01   3.2155855e-01   3.2156455e-01   3.2156962e-01   3.2157472e-01   3.2158133e-01   3.2159390e-01   3.2160646e-01   3.2161983e-01   3.2163120e-01   3.2163911e-01   3.2164702e-01   3.2165972e-01   3.2167138e-01   3.2169429e-01   3.2170826e-01   3.2172223e-01   3.2173700e-01   3.2175468e-01   3.2176014e-01   3.2176559e-01   3.2177362e-01   3.2178155e-01   3.2179410e-01   3.2180665e-01   3.2181530e-01   3.2182395e-01   3.2183162e-01   3.2183850e-01   3.2184720e-01   3.2185765e-01   3.2186924e-01   3.2187886e-01   3.2188772e-01   3.2189506e-01   3.2190254e-01   3.2190934e-01   3.2192146e-01   3.2192784e-01   3.2193423e-01   3.2194378e-01   3.2195053e-01   3.2195728e-01   3.2196529e-01   3.2197330e-01   3.2198092e-01   3.2198813e-01   3.2199492e-01   3.2200418e-01   3.2201478e-01   3.2202448e-01   3.2204216e-01   3.2206362e-01   3.2207700e-01   3.2209039e-01   3.2210316e-01   3.2211280e-01   3.2212244e-01   3.2213070e-01   3.2213964e-01   3.2214859e-01   3.2215636e-01   3.2216439e-01   3.2217241e-01   3.2217977e-01   3.2218982e-01   3.2219849e-01   3.2220716e-01   3.2221203e-01   3.2221690e-01   3.2222177e-01   3.2222864e-01   3.2223672e-01   3.2224281e-01   3.2224889e-01   3.2225414e-01   3.2225867e-01   3.2226479e-01   3.2227162e-01   3.2228229e-01   3.2229731e-01   3.2230968e-01   3.2232619e-01   3.2234289e-01   3.2236089e-01   3.2236950e-01   3.2237810e-01   3.2238662e-01   3.2239969e-01   3.2240991e-01   3.2242013e-01   3.2242959e-01   3.2243767e-01   3.2244980e-01   3.2246193e-01   3.2247393e-01   3.2249099e-01   3.2250503e-01   3.2252518e-01   3.2254350e-01   3.2255519e-01   3.2256333e-01   3.2257147e-01   3.2257824e-01   3.2258279e-01   3.2258734e-01   3.2259180e-01   3.2259655e-01   3.2260175e-01   3.2260695e-01   3.2261819e-01   3.2262943e-01   3.2264920e-01   3.2266735e-01   3.2267336e-01   3.2267936e-01   3.2268505e-01   3.2269074e-01   3.2269824e-01   3.2270423e-01   3.2271154e-01   3.2271930e-01   3.2272423e-01   3.2272917e-01   3.2273472e-01   3.2274070e-01   3.2274711e-01   3.2275304e-01   3.2275889e-01   3.2276364e-01   3.2276902e-01   3.2277558e-01   3.2278359e-01   3.2279100e-01   3.2280012e-01   3.2280961e-01   3.2281775e-01   3.2282590e-01   3.2283424e-01   3.2283989e-01   3.2284554e-01   3.2285256e-01   3.2286160e-01   3.2287940e-01   3.2289365e-01   3.2290519e-01   3.2291410e-01   3.2292301e-01   3.2293550e-01   3.2294799e-01   3.2295107e-01   3.2295415e-01   3.2296014e-01   3.2296770e-01   3.2297527e-01   3.2298280e-01   3.2299340e-01   3.2300747e-01   3.2302178e-01   3.2302387e-01   3.2302596e-01   3.2302814e-01   3.2303161e-01   3.2303594e-01   3.2304191e-01   3.2304791e-01   3.2305484e-01   3.2306046e-01   3.2306669e-01   3.2307230e-01   3.2307684e-01   3.2308203e-01   3.2308732e-01   3.2309293e-01   3.2309957e-01   3.2310484e-01   3.2311011e-01   3.2311486e-01   3.2312061e-01   3.2312676e-01   3.2313292e-01   3.2313995e-01   3.2315112e-01   3.2315504e-01   3.2315896e-01   3.2316447e-01   3.2317272e-01   3.2318097e-01   3.2319545e-01   3.2320955e-01   3.2321490e-01   3.2322026e-01   3.2322543e-01   3.2323060e-01   3.2323533e-01   3.2324007e-01   3.2324588e-01   3.2325096e-01   3.2325617e-01   3.2326109e-01   3.2326541e-01   3.2326995e-01   3.2327777e-01   3.2328419e-01   3.2329180e-01   3.2329773e-01   3.2330365e-01   3.2330899e-01   3.2331342e-01   3.2331827e-01   3.2332431e-01   3.2332989e-01   3.2333708e-01   3.2334471e-01   3.2335416e-01   3.2336327e-01   3.2337237e-01   3.2337915e-01   3.2338593e-01   3.2339177e-01   3.2339593e-01   3.2340009e-01   3.2340460e-01   3.2340750e-01   3.2341040e-01   3.2341574e-01   3.2342444e-01   3.2343344e-01   3.2344244e-01   3.2344841e-01   3.2345438e-01   3.2345961e-01   3.2346405e-01   3.2346794e-01   3.2347788e-01   3.2348733e-01   3.2349602e-01   3.2350328e-01   3.2350925e-01   3.2352101e-01   3.2352738e-01   3.2353375e-01   3.2353680e-01   3.2353985e-01   3.2354308e-01   3.2354662e-01   3.2355088e-01   3.2355487e-01   3.2355818e-01   3.2356121e-01   3.2356435e-01   3.2356989e-01   3.2357484e-01   3.2358023e-01   3.2358937e-01   3.2359690e-01   3.2360675e-01   3.2361617e-01   3.2362390e-01   3.2363079e-01   3.2363768e-01   3.2364551e-01   3.2364983e-01   3.2365415e-01   3.2365864e-01   3.2366316e-01   3.2366816e-01   3.2367400e-01   3.2367817e-01   3.2368235e-01   3.2368676e-01   3.2369064e-01   3.2369598e-01   3.2370027e-01   3.2370571e-01   3.2371042e-01   3.2371695e-01   3.2372266e-01   3.2372816e-01   3.2373104e-01   3.2373392e-01   3.2373743e-01   3.2374244e-01   3.2374861e-01   3.2375563e-01   3.2376397e-01   3.2376751e-01   3.2377105e-01   3.2377736e-01   3.2378500e-01   3.2379167e-01   3.2379984e-01   3.2380700e-01   3.2381287e-01   3.2381817e-01   3.2382346e-01   3.2382714e-01   3.2383081e-01   3.2383669e-01   3.2384301e-01   3.2385184e-01   3.2386281e-01   3.2387377e-01   3.2387747e-01   3.2388117e-01   3.2388553e-01   3.2388920e-01   3.2389264e-01   3.2389670e-01   3.2390016e-01   3.2390374e-01   3.2390747e-01   3.2391059e-01   3.2391371e-01   3.2392012e-01   3.2392799e-01   3.2393522e-01   3.2394262e-01   3.2394884e-01   3.2395514e-01   3.2396100e-01   3.2396450e-01   3.2396799e-01   3.2397227e-01   3.2397918e-01   3.2399306e-01   3.2400293e-01   3.2401279e-01   3.2401669e-01   3.2402059e-01   3.2402528e-01   3.2402973e-01   3.2403444e-01   3.2403837e-01   3.2404229e-01   3.2404732e-01   3.2405152e-01   3.2405498e-01   3.2405940e-01   3.2406556e-01   3.2407877e-01   3.2409180e-01   3.2409960e-01   3.2410739e-01   3.2411505e-01   3.2412981e-01   3.2413838e-01   3.2414696e-01   3.2415543e-01   3.2416330e-01   3.2417139e-01   3.2417448e-01   3.2417757e-01   3.2418115e-01   3.2418820e-01   3.2419297e-01   3.2419775e-01   3.2420461e-01   3.2420820e-01   3.2421178e-01   3.2421550e-01   3.2421799e-01   3.2422049e-01   3.2422318e-01   3.2423066e-01   3.2423376e-01   3.2423687e-01   3.2424109e-01   3.2424598e-01   3.2425068e-01   3.2425959e-01   3.2426623e-01   3.2427287e-01   3.2428265e-01   3.2428875e-01   3.2429328e-01   3.2429781e-01   3.2430164e-01   3.2430547e-01   3.2431048e-01   3.2431828e-01   3.2432609e-01   3.2433746e-01   3.2434582e-01   3.2435417e-01   3.2436183e-01   3.2437175e-01   3.2438184e-01   3.2438469e-01   3.2438755e-01   3.2439505e-01   3.2439972e-01   3.2440439e-01   3.2440815e-01   3.2441404e-01   3.2441834e-01   3.2442264e-01   3.2442788e-01   3.2443286e-01   3.2443895e-01   3.2444677e-01   3.2445084e-01   3.2445491e-01   3.2446332e-01   3.2447095e-01   3.2447858e-01   3.2448860e-01   3.2449898e-01   3.2450745e-01   3.2451427e-01   3.2452076e-01   3.2452639e-01   3.2453150e-01   3.2453643e-01   3.2454157e-01   3.2454663e-01   3.2455070e-01   3.2455476e-01   3.2456029e-01   3.2456530e-01   3.2457049e-01   3.2457688e-01   3.2458108e-01   3.2458410e-01   3.2458712e-01   3.2459423e-01   3.2459993e-01   3.2460764e-01   3.2461387e-01   3.2461975e-01   3.2462403e-01   3.2462831e-01   3.2463310e-01   3.2463818e-01   3.2464327e-01   3.2465307e-01   3.2465711e-01   3.2466115e-01   3.2466911e-01   3.2468925e-01   3.2472022e-01   3.2472700e-01   3.2473378e-01   3.2474207e-01   3.2474919e-01   3.2475804e-01   3.2476595e-01   3.2477386e-01   3.2478288e-01   3.2478677e-01   3.2479066e-01   3.2479593e-01   3.2480236e-01   3.2480837e-01   3.2481367e-01   3.2481725e-01   3.2482083e-01   3.2482464e-01   3.2482819e-01   3.2483356e-01   3.2483900e-01   3.2484572e-01   3.2485244e-01   3.2485585e-01   3.2485926e-01   3.2486262e-01   3.2486837e-01   3.2487751e-01   3.2488757e-01   3.2489497e-01   3.2490237e-01   3.2490867e-01   3.2491474e-01   3.2492245e-01   3.2493182e-01   3.2493726e-01   3.2494270e-01   3.2494796e-01   3.2495260e-01   3.2495750e-01   3.2496348e-01   3.2496946e-01   3.2497521e-01   3.2498096e-01   3.2498590e-01   3.2499108e-01   3.2499550e-01   3.2499993e-01   3.2500410e-01   3.2500889e-01   3.2501512e-01   3.2502088e-01   3.2502532e-01   3.2502976e-01   3.2503727e-01   3.2504398e-01   3.2504893e-01   3.2505388e-01   3.2505856e-01   3.2506298e-01   3.2507084e-01   3.2508118e-01   3.2508625e-01   3.2509132e-01   3.2509635e-01   3.2511053e-01   3.2511545e-01   3.2512038e-01   3.2512458e-01   3.2512897e-01   3.2513515e-01   3.2513959e-01   3.2514404e-01   3.2514876e-01   3.2515384e-01   3.2515893e-01   3.2516323e-01   3.2516777e-01   3.2517173e-01   3.2517481e-01   3.2517789e-01   3.2518119e-01   3.2518387e-01   3.2518656e-01   3.2519059e-01   3.2519464e-01   3.2519843e-01   3.2520369e-01   3.2521013e-01   3.2521683e-01   3.2522287e-01   3.2522810e-01   3.2523367e-01   3.2523923e-01   3.2524566e-01   3.2524914e-01   3.2525261e-01   3.2525593e-01   3.2525963e-01   3.2526414e-01   3.2526831e-01   3.2527707e-01   3.2528314e-01   3.2528921e-01   3.2529386e-01   3.2529852e-01   3.2530330e-01   3.2531424e-01   3.2532167e-01   3.2532448e-01   3.2532729e-01   3.2533108e-01   3.2533479e-01   3.2533810e-01   3.2534229e-01   3.2534707e-01   3.2535237e-01   3.2535735e-01   3.2536137e-01   3.2536538e-01   3.2536991e-01   3.2537474e-01   3.2538070e-01   3.2538666e-01   3.2539064e-01   3.2539462e-01   3.2539869e-01   3.2540415e-01   3.2541040e-01   3.2541656e-01   3.2542229e-01   3.2542865e-01   3.2543313e-01   3.2543760e-01   3.2544183e-01   3.2544470e-01   3.2544758e-01   3.2545190e-01   3.2545591e-01   3.2545910e-01   3.2546229e-01   3.2547117e-01   3.2547897e-01   3.2548763e-01   3.2549026e-01   3.2549289e-01   3.2549683e-01   3.2550180e-01   3.2551095e-01   3.2551527e-01   3.2551958e-01   3.2552664e-01   3.2553241e-01   3.2553628e-01   3.2554016e-01   3.2554442e-01   3.2554869e-01   3.2555258e-01   3.2555729e-01   3.2556117e-01   3.2556505e-01   3.2557014e-01   3.2557552e-01   3.2558375e-01   3.2558604e-01   3.2558833e-01   3.2559048e-01   3.2559262e-01   3.2559500e-01   3.2559803e-01   3.2560068e-01   3.2560328e-01   3.2560899e-01   3.2561082e-01   3.2561265e-01   3.2561460e-01   3.2561814e-01   3.2562261e-01   3.2562708e-01   3.2563634e-01   3.2564658e-01   3.2565428e-01   3.2565876e-01   3.2566325e-01   3.2566687e-01   3.2567287e-01   3.2567827e-01   3.2568395e-01   3.2568591e-01   3.2568788e-01   3.2569100e-01   3.2569413e-01   3.2569853e-01   3.2570272e-01   3.2570733e-01   3.2571100e-01   3.2571468e-01   3.2571792e-01   3.2572119e-01   3.2572431e-01   3.2572671e-01   3.2572911e-01   3.2573373e-01   3.2573756e-01   3.2574167e-01   3.2574545e-01   3.2574918e-01   3.2575266e-01   3.2575711e-01   3.2576108e-01   3.2576506e-01   3.2577044e-01   3.2577408e-01   3.2577772e-01   3.2578302e-01   3.2578744e-01   3.2579187e-01   3.2579571e-01   3.2579960e-01   3.2580482e-01   3.2580982e-01   3.2581481e-01   3.2581860e-01   3.2582239e-01   3.2582730e-01   3.2583221e-01   3.2583656e-01   3.2584507e-01   3.2585485e-01   3.2585868e-01   3.2586250e-01   3.2586730e-01   3.2587252e-01   3.2587904e-01   3.2588345e-01   3.2588786e-01   3.2589136e-01   3.2589399e-01   3.2589662e-01   3.2590344e-01   3.2590845e-01   3.2591346e-01   3.2591835e-01   3.2592255e-01   3.2592633e-01   3.2592940e-01   3.2593453e-01   3.2594286e-01   3.2594819e-01   3.2595353e-01   3.2596828e-01   3.2597865e-01   3.2598254e-01   3.2598643e-01   3.2599083e-01   3.2599524e-01   3.2599915e-01   3.2600322e-01   3.2600811e-01   3.2600991e-01   3.2601171e-01   3.2601430e-01   3.2601730e-01   3.2602135e-01   3.2602423e-01   3.2602712e-01   3.2603031e-01   3.2603484e-01   3.2603937e-01   3.2604261e-01   3.2604584e-01   3.2605004e-01   3.2605426e-01   3.2606037e-01   3.2607147e-01   3.2607752e-01   3.2608186e-01   3.2608620e-01   3.2609171e-01   3.2609646e-01   3.2610037e-01   3.2610642e-01   3.2611032e-01   3.2611422e-01   3.2611749e-01   3.2612072e-01   3.2612340e-01   3.2612693e-01   3.2613002e-01   3.2613301e-01   3.2613629e-01   3.2613957e-01   3.2614245e-01   3.2614912e-01   3.2615664e-01   3.2616101e-01   3.2616538e-01   3.2617267e-01   3.2617995e-01   3.2618585e-01   3.2619175e-01   3.2619716e-01   3.2620619e-01   3.2621128e-01   3.2621637e-01   3.2622214e-01   3.2622792e-01   3.2623204e-01   3.2623615e-01   3.2623978e-01   3.2624361e-01   3.2624681e-01   3.2625076e-01   3.2625470e-01   3.2625930e-01   3.2626643e-01   3.2627297e-01   3.2628040e-01   3.2628662e-01   3.2629221e-01   3.2629643e-01   3.2630065e-01   3.2630349e-01   3.2630632e-01   3.2630874e-01   3.2631106e-01   3.2631415e-01   3.2631758e-01   3.2632242e-01   3.2632725e-01   3.2633227e-01   3.2633557e-01   3.2633888e-01   3.2634324e-01   3.2634816e-01   3.2635402e-01   3.2635827e-01   3.2636251e-01   3.2636741e-01   3.2637160e-01   3.2637532e-01   3.2637883e-01   3.2638195e-01   3.2638478e-01   3.2638765e-01   3.2639052e-01   3.2639744e-01   3.2640322e-01   3.2640824e-01   3.2641439e-01   3.2642054e-01   3.2642499e-01   3.2642810e-01   3.2643120e-01   3.2643517e-01   3.2643886e-01   3.2644509e-01   3.2645132e-01   3.2646441e-01   3.2647403e-01   3.2648365e-01   3.2648741e-01   3.2649117e-01   3.2649896e-01   3.2650676e-01   3.2651313e-01   3.2652138e-01   3.2653632e-01   3.2654880e-01   3.2655542e-01   3.2656205e-01   3.2656763e-01   3.2657297e-01   3.2658192e-01   3.2659592e-01   3.2659984e-01   3.2660376e-01   3.2660570e-01   3.2660765e-01   3.2661020e-01   3.2661308e-01   3.2661674e-01   3.2661968e-01   3.2662262e-01   3.2663088e-01   3.2663244e-01   3.2663401e-01   3.2663638e-01   3.2663846e-01   3.2664087e-01   3.2664408e-01   3.2664713e-01   3.2665118e-01   3.2665505e-01   3.2665823e-01   3.2666123e-01   3.2666646e-01   3.2667069e-01   3.2667492e-01   3.2667862e-01   3.2668184e-01   3.2668588e-01   3.2668844e-01   3.2669100e-01   3.2669423e-01   3.2669776e-01   3.2670106e-01   3.2670546e-01   3.2670955e-01   3.2671285e-01   3.2671652e-01   3.2672055e-01   3.2672457e-01   3.2673052e-01   3.2673530e-01   3.2674222e-01   3.2674865e-01   3.2675060e-01   3.2675255e-01   3.2675443e-01   3.2675639e-01   3.2675821e-01   3.2676056e-01   3.2676245e-01   3.2676511e-01   3.2676884e-01   3.2677184e-01   3.2677485e-01   3.2677855e-01   3.2678235e-01   3.2678606e-01   3.2678967e-01   3.2679271e-01   3.2679544e-01   3.2679873e-01   3.2680272e-01   3.2680617e-01   3.2680963e-01   3.2681336e-01   3.2681757e-01   3.2682150e-01   3.2682502e-01   3.2682923e-01   3.2683314e-01   3.2683702e-01   3.2684066e-01   3.2684430e-01   3.2685068e-01   3.2685552e-01   3.2685914e-01   3.2686276e-01   3.2686713e-01   3.2686939e-01   3.2687165e-01   3.2687402e-01   3.2687611e-01   3.2687808e-01   3.2688048e-01   3.2688270e-01   3.2688734e-01   3.2689069e-01   3.2689405e-01   3.2689702e-01   3.2689998e-01   3.2690912e-01   3.2691503e-01   3.2691953e-01   3.2692403e-01   3.2692880e-01   3.2693259e-01   3.2693639e-01   3.2693969e-01   3.2694433e-01   3.2694889e-01   3.2695346e-01   3.2695872e-01   3.2696294e-01   3.2696614e-01   3.2696934e-01   3.2697346e-01   3.2697714e-01   3.2698078e-01   3.2698262e-01   3.2698446e-01   3.2698676e-01   3.2698896e-01   3.2699124e-01   3.2699465e-01   3.2699834e-01   3.2700342e-01   3.2700903e-01   3.2701385e-01   3.2702456e-01   3.2703504e-01   3.2704300e-01   3.2704583e-01   3.2704866e-01   3.2705199e-01   3.2705494e-01   3.2705936e-01   3.2706379e-01   3.2706823e-01   3.2707235e-01   3.2708511e-01   3.2709814e-01   3.2710893e-01   3.2711890e-01   3.2712749e-01   3.2713024e-01   3.2713299e-01   3.2713603e-01   3.2713854e-01   3.2714049e-01   3.2714243e-01   3.2714556e-01   3.2714851e-01   3.2715125e-01   3.2715571e-01   3.2716135e-01   3.2716785e-01   3.2717024e-01   3.2717264e-01   3.2717631e-01   3.2717936e-01   3.2718222e-01   3.2718460e-01   3.2718909e-01   3.2719313e-01   3.2719705e-01   3.2719966e-01   3.2720226e-01   3.2720550e-01   3.2720968e-01   3.2722120e-01   3.2723261e-01   3.2723613e-01   3.2723964e-01   3.2724414e-01   3.2724843e-01   3.2725209e-01   3.2725649e-01   3.2726020e-01   3.2726366e-01   3.2726712e-01   3.2727015e-01   3.2727295e-01   3.2727582e-01   3.2727990e-01   3.2728403e-01   3.2728815e-01   3.2729169e-01   3.2729576e-01   3.2730019e-01   3.2730484e-01   3.2731769e-01   3.2732155e-01   3.2732542e-01   3.2732869e-01   3.2733197e-01   3.2733722e-01   3.2733997e-01   3.2734271e-01   3.2734784e-01   3.2735307e-01   3.2736039e-01   3.2736603e-01   3.2737009e-01   3.2737415e-01   3.2737736e-01   3.2738056e-01   3.2738610e-01   3.2739121e-01   3.2739645e-01   3.2740299e-01   3.2740847e-01   3.2741395e-01   3.2741749e-01   3.2742103e-01   3.2742421e-01   3.2742938e-01   3.2743487e-01   3.2743913e-01   3.2744340e-01   3.2744722e-01   3.2745104e-01   3.2745859e-01   3.2746613e-01   3.2747092e-01   3.2747571e-01   3.2748020e-01   3.2748467e-01   3.2748847e-01   3.2749525e-01   3.2750202e-01   3.2750776e-01   3.2751198e-01   3.2751620e-01   3.2752005e-01   3.2752332e-01   3.2752676e-01   3.2752992e-01   3.2753903e-01   3.2754256e-01   3.2754609e-01   3.2754982e-01   3.2755305e-01   3.2755649e-01   3.2755994e-01   3.2756649e-01   3.2756968e-01   3.2757287e-01   3.2757592e-01   3.2757868e-01   3.2758208e-01   3.2758505e-01   3.2758900e-01   3.2759247e-01   3.2759580e-01   3.2759922e-01   3.2760285e-01   3.2760887e-01   3.2761229e-01   3.2761570e-01   3.2762028e-01   3.2762408e-01   3.2762789e-01   3.2763110e-01   3.2763459e-01   3.2764167e-01   3.2765030e-01   3.2765496e-01   3.2765962e-01   3.2766380e-01   3.2766762e-01   3.2767144e-01   3.2767649e-01   3.2768092e-01   3.2768535e-01   3.2768995e-01   3.2769249e-01   3.2769502e-01   3.2769772e-01   3.2770040e-01   3.2770318e-01   3.2770663e-01   3.2771081e-01   3.2771503e-01   3.2771816e-01   3.2772129e-01   3.2772380e-01   3.2772630e-01   3.2772904e-01   3.2773179e-01   3.2773614e-01   3.2774072e-01   3.2774392e-01   3.2774711e-01   3.2775080e-01   3.2775401e-01   3.2775721e-01   3.2776108e-01   3.2776647e-01   3.2777372e-01   3.2777825e-01   3.2778279e-01   3.2778739e-01   3.2779151e-01   3.2779288e-01   3.2779426e-01   3.2779786e-01   3.2780146e-01   3.2780597e-01   3.2780864e-01   3.2781131e-01   3.2781512e-01   3.2781883e-01   3.2782356e-01   3.2782828e-01   3.2783161e-01   3.2783494e-01   3.2783839e-01   3.2784696e-01   3.2786142e-01   3.2788494e-01   3.2788922e-01   3.2789349e-01   3.2789773e-01   3.2790197e-01   3.2790615e-01   3.2791034e-01   3.2791541e-01   3.2792232e-01   3.2794286e-01   3.2794755e-01   3.2795224e-01   3.2795649e-01   3.2796073e-01   3.2796583e-01   3.2797088e-01   3.2797439e-01   3.2797790e-01   3.2798333e-01   3.2798778e-01   3.2799224e-01   3.2799399e-01   3.2799575e-01   3.2799990e-01   3.2800258e-01   3.2800526e-01   3.2801133e-01   3.2801598e-01   3.2802063e-01   3.2802259e-01   3.2802455e-01   3.2802619e-01   3.2803254e-01   3.2803785e-01   3.2804189e-01   3.2804593e-01   3.2804962e-01   3.2805332e-01   3.2805758e-01   3.2806021e-01   3.2806284e-01   3.2806507e-01   3.2806764e-01   3.2807066e-01   3.2807356e-01   3.2807678e-01   3.2808346e-01   3.2809306e-01   3.2810222e-01   3.2811392e-01   3.2811759e-01   3.2812127e-01   3.2812695e-01   3.2813264e-01   3.2813721e-01   3.2814210e-01   3.2814705e-01   3.2815254e-01   3.2815714e-01   3.2816131e-01   3.2816602e-01   3.2817213e-01   3.2817906e-01   3.2818599e-01   3.2818978e-01   3.2819356e-01   3.2819692e-01   3.2820054e-01   3.2820631e-01   3.2821204e-01   3.2821976e-01   3.2822747e-01   3.2823613e-01   3.2823880e-01   3.2824147e-01   3.2824439e-01   3.2824763e-01   3.2825087e-01   3.2825413e-01   3.2825739e-01   3.2826058e-01   3.2826315e-01   3.2826738e-01   3.2827161e-01   3.2827549e-01   3.2828169e-01   3.2828722e-01   3.2829065e-01   3.2829408e-01   3.2829833e-01   3.2830207e-01   3.2830563e-01   3.2830950e-01   3.2831337e-01   3.2831724e-01   3.2832044e-01   3.2832364e-01   3.2832684e-01   3.2833218e-01   3.2833968e-01   3.2834527e-01   3.2835086e-01   3.2835731e-01   3.2836509e-01   3.2837633e-01   3.2838620e-01   3.2839235e-01   3.2839850e-01   3.2840415e-01   3.2841044e-01   3.2841678e-01   3.2842189e-01   3.2843304e-01   3.2843861e-01   3.2844053e-01   3.2844245e-01   3.2844460e-01   3.2845283e-01   3.2845751e-01   3.2846218e-01   3.2846554e-01   3.2846889e-01   3.2847095e-01   3.2847302e-01   3.2847595e-01   3.2847840e-01   3.2848085e-01   3.2848318e-01   3.2848551e-01   3.2848788e-01   3.2848993e-01   3.2849279e-01   3.2849722e-01   3.2850219e-01   3.2850639e-01   3.2851132e-01   3.2851673e-01   3.2852118e-01   3.2852530e-01   3.2852899e-01   3.2853164e-01   3.2853429e-01   3.2853734e-01   3.2854034e-01   3.2854327e-01   3.2854810e-01   3.2855302e-01   3.2855709e-01   3.2856422e-01   3.2857654e-01   3.2858319e-01   3.2858781e-01   3.2859109e-01   3.2859437e-01   3.2860340e-01   3.2861158e-01   3.2861977e-01   3.2862729e-01   3.2863482e-01   3.2863873e-01   3.2864265e-01   3.2864598e-01   3.2865152e-01   3.2865739e-01   3.2866261e-01   3.2867288e-01   3.2867888e-01   3.2868328e-01   3.2868767e-01   3.2869186e-01   3.2869599e-01   3.2869941e-01   3.2870196e-01   3.2870451e-01   3.2870918e-01   3.2871066e-01   3.2871213e-01   3.2871400e-01   3.2871672e-01   3.2872014e-01   3.2872330e-01   3.2872670e-01   3.2872953e-01   3.2873368e-01   3.2873713e-01   3.2874034e-01   3.2874355e-01   3.2874673e-01   3.2874981e-01   3.2875278e-01   3.2875598e-01   3.2875947e-01   3.2876440e-01   3.2876901e-01   3.2877375e-01   3.2878124e-01   3.2878680e-01   3.2879118e-01   3.2879556e-01   3.2879948e-01   3.2880340e-01   3.2880665e-01   3.2880965e-01   3.2881220e-01   3.2881526e-01   3.2881802e-01   3.2882088e-01   3.2882420e-01   3.2882717e-01   3.2882977e-01   3.2883930e-01   3.2884518e-01   3.2885106e-01   3.2885585e-01   3.2885965e-01   3.2886346e-01   3.2886797e-01   3.2887477e-01   3.2887901e-01   3.2888214e-01   3.2888528e-01   3.2888894e-01   3.2889273e-01   3.2889552e-01   3.2889832e-01   3.2890234e-01   3.2890475e-01   3.2890716e-01   3.2891152e-01   3.2891931e-01   3.2892155e-01   3.2892378e-01   3.2892700e-01   3.2893016e-01   3.2893442e-01   3.2893868e-01   3.2894273e-01   3.2895450e-01   3.2895831e-01   3.2896211e-01   3.2896566e-01   3.2896930e-01   3.2897233e-01   3.2897540e-01   3.2897830e-01   3.2898095e-01   3.2898360e-01   3.2898642e-01   3.2898946e-01   3.2899333e-01   3.2899538e-01   3.2899743e-01   3.2899968e-01   3.2900197e-01   3.2900637e-01   3.2901184e-01   3.2901632e-01   3.2902024e-01   3.2902605e-01   3.2903250e-01   3.2903985e-01   3.2905003e-01   3.2906020e-01   3.2906895e-01   3.2907769e-01   3.2908939e-01   3.2910198e-01   3.2911271e-01   3.2911502e-01   3.2911732e-01   3.2911986e-01   3.2912225e-01   3.2912569e-01   3.2912913e-01   3.2913210e-01   3.2913454e-01   3.2914114e-01   3.2914943e-01   3.2915523e-01   3.2915877e-01   3.2916231e-01   3.2916629e-01   3.2916973e-01   3.2917402e-01   3.2917988e-01   3.2918491e-01   3.2918994e-01   3.2919495e-01   3.2920017e-01   3.2920717e-01   3.2921308e-01   3.2921667e-01   3.2922027e-01   3.2922369e-01   3.2922717e-01   3.2922922e-01   3.2923128e-01   3.2923308e-01   3.2923529e-01   3.2923876e-01   3.2924161e-01   3.2924537e-01   3.2925332e-01   3.2925691e-01   3.2926049e-01   3.2926380e-01   3.2926648e-01   3.2926846e-01   3.2927043e-01   3.2927261e-01   3.2927478e-01   3.2927682e-01   3.2927919e-01   3.2928151e-01   3.2928529e-01   3.2929857e-01   3.2930087e-01   3.2930317e-01   3.2930746e-01   3.2931219e-01   3.2931847e-01   3.2932230e-01   3.2932613e-01   3.2932919e-01   3.2933166e-01   3.2933429e-01   3.2933751e-01   3.2934197e-01   3.2934657e-01   3.2935139e-01   3.2935887e-01   3.2936346e-01   3.2936805e-01   3.2937232e-01   3.2937652e-01   3.2937907e-01   3.2938162e-01   3.2938463e-01   3.2938715e-01   3.2939034e-01   3.2939413e-01   3.2939812e-01   3.2940186e-01   3.2940554e-01   3.2941112e-01   3.2941471e-01   3.2941831e-01   3.2942491e-01   3.2942766e-01   3.2943041e-01   3.2943310e-01   3.2943594e-01   3.2944074e-01   3.2944557e-01   3.2945242e-01   3.2945927e-01   3.2946771e-01   3.2948204e-01   3.2949001e-01   3.2949306e-01   3.2949610e-01   3.2950003e-01   3.2950579e-01   3.2951127e-01   3.2951656e-01   3.2952812e-01   3.2953164e-01   3.2953516e-01   3.2953812e-01   3.2954125e-01   3.2954432e-01   3.2954754e-01   3.2955090e-01   3.2955449e-01   3.2955782e-01   3.2956116e-01   3.2956434e-01   3.2956797e-01   3.2957568e-01   3.2959296e-01   3.2960209e-01   3.2961122e-01   3.2961566e-01   3.2962009e-01   3.2962411e-01   3.2962842e-01   3.2963237e-01   3.2963622e-01   3.2963924e-01   3.2964225e-01   3.2964467e-01   3.2964708e-01   3.2965085e-01   3.2965590e-01   3.2966017e-01   3.2966332e-01   3.2966647e-01   3.2966909e-01   3.2967171e-01   3.2967599e-01   3.2967967e-01   3.2968294e-01   3.2968651e-01   3.2969214e-01   3.2969583e-01   3.2969953e-01   3.2970338e-01   3.2970769e-01   3.2971308e-01   3.2972276e-01   3.2972784e-01   3.2973292e-01   3.2973968e-01   3.2974319e-01   3.2974670e-01   3.2975045e-01   3.2975569e-01   3.2976093e-01   3.2976597e-01   3.2977038e-01   3.2977528e-01   3.2978175e-01   3.2978709e-01   3.2979205e-01   3.2979877e-01   3.2980498e-01   3.2980884e-01   3.2981175e-01   3.2981465e-01   3.2981716e-01   3.2981952e-01   3.2982182e-01   3.2982413e-01   3.2982729e-01   3.2983053e-01   3.2983377e-01   3.2983687e-01   3.2984026e-01   3.2984395e-01   3.2984734e-01   3.2985088e-01   3.2985465e-01   3.2985846e-01   3.2986210e-01   3.2986626e-01   3.2986980e-01   3.2987333e-01   3.2987656e-01   3.2987993e-01   3.2988321e-01   3.2988793e-01   3.2989366e-01   3.2989768e-01   3.2990171e-01   3.2991095e-01   3.2991905e-01   3.2992590e-01   3.2993247e-01   3.2993823e-01   3.2994541e-01   3.2995213e-01   3.2996085e-01   3.2996931e-01   3.2997617e-01   3.2998096e-01   3.2998575e-01   3.2999519e-01   3.3000341e-01   3.3001164e-01   3.3001623e-01   3.3002081e-01   3.3002341e-01   3.3002601e-01   3.3002898e-01   3.3003740e-01   3.3004671e-01   3.3005459e-01   3.3005924e-01   3.3006390e-01   3.3006852e-01   3.3007229e-01   3.3007585e-01   3.3007823e-01   3.3008062e-01   3.3008787e-01   3.3009801e-01   3.3010499e-01   3.3010928e-01   3.3011242e-01   3.3011556e-01   3.3011902e-01   3.3012477e-01   3.3013052e-01   3.3013667e-01   3.3014211e-01   3.3014603e-01   3.3014995e-01   3.3015398e-01   3.3015760e-01   3.3016259e-01   3.3016977e-01   3.3017426e-01   3.3017874e-01   3.3018665e-01   3.3019312e-01   3.3019865e-01   3.3020417e-01   3.3020709e-01   3.3021001e-01   3.3021797e-01   3.3022589e-01   3.3023176e-01   3.3023763e-01   3.3024300e-01   3.3024768e-01   3.3025180e-01   3.3025647e-01   3.3026102e-01   3.3026557e-01   3.3026887e-01   3.3027217e-01   3.3027543e-01   3.3027824e-01   3.3028087e-01   3.3028622e-01   3.3029057e-01   3.3029505e-01   3.3029896e-01   3.3030287e-01   3.3030703e-01   3.3031102e-01   3.3031565e-01   3.3032246e-01   3.3033184e-01   3.3034734e-01   3.3035318e-01   3.3035772e-01   3.3036226e-01   3.3036764e-01   3.3037165e-01   3.3037567e-01   3.3038071e-01   3.3038529e-01   3.3039003e-01   3.3039456e-01   3.3039757e-01   3.3040058e-01   3.3040333e-01   3.3040571e-01   3.3040881e-01   3.3041290e-01   3.3041678e-01   3.3042047e-01   3.3042385e-01   3.3042660e-01   3.3042919e-01   3.3043203e-01   3.3043446e-01   3.3043756e-01   3.3044070e-01   3.3044502e-01   3.3045147e-01   3.3045581e-01   3.3046015e-01   3.3046355e-01   3.3046694e-01   3.3047032e-01   3.3047416e-01   3.3047801e-01   3.3048120e-01   3.3048381e-01   3.3048826e-01   3.3049353e-01   3.3049881e-01   3.3050517e-01   3.3051166e-01   3.3051700e-01   3.3052215e-01   3.3052879e-01   3.3053440e-01   3.3053606e-01   3.3053772e-01   3.3053927e-01   3.3054143e-01   3.3054366e-01   3.3054699e-01   3.3055061e-01   3.3055557e-01   3.3055931e-01   3.3056305e-01   3.3056731e-01   3.3056990e-01   3.3057248e-01   3.3057481e-01   3.3057794e-01   3.3058200e-01   3.3058580e-01   3.3058910e-01   3.3059182e-01   3.3059494e-01   3.3059794e-01   3.3060094e-01   3.3060409e-01   3.3060835e-01   3.3061486e-01   3.3062137e-01   3.3062647e-01   3.3063157e-01   3.3064253e-01   3.3064909e-01   3.3065564e-01   3.3066092e-01   3.3066652e-01   3.3067211e-01   3.3068905e-01   3.3070681e-01   3.3071163e-01   3.3071644e-01   3.3072058e-01   3.3072447e-01   3.3073009e-01   3.3073460e-01   3.3073886e-01   3.3074380e-01   3.3074791e-01   3.3075127e-01   3.3075691e-01   3.3076029e-01   3.3076366e-01   3.3076955e-01   3.3077573e-01   3.3078134e-01   3.3078948e-01   3.3079762e-01   3.3080002e-01   3.3080241e-01   3.3080491e-01   3.3081017e-01   3.3081552e-01   3.3081883e-01   3.3082214e-01   3.3082532e-01   3.3082910e-01   3.3083288e-01   3.3084013e-01   3.3084710e-01   3.3085030e-01   3.3085350e-01   3.3085804e-01   3.3086199e-01   3.3086563e-01   3.3087061e-01   3.3087295e-01   3.3087529e-01   3.3087947e-01   3.3088364e-01   3.3088802e-01   3.3089180e-01   3.3089796e-01   3.3090240e-01   3.3090685e-01   3.3090966e-01   3.3091248e-01   3.3091458e-01   3.3091668e-01   3.3091915e-01   3.3092162e-01   3.3092389e-01   3.3092688e-01   3.3092972e-01   3.3093404e-01   3.3093788e-01   3.3094137e-01   3.3095376e-01   3.3095904e-01   3.3096261e-01   3.3096619e-01   3.3096923e-01   3.3097254e-01   3.3097776e-01   3.3098147e-01   3.3098434e-01   3.3098721e-01   3.3098944e-01   3.3099167e-01   3.3099449e-01   3.3099693e-01   3.3099912e-01   3.3100171e-01   3.3100484e-01   3.3100968e-01   3.3101372e-01   3.3101692e-01   3.3102012e-01   3.3102701e-01   3.3103342e-01   3.3103983e-01   3.3104550e-01   3.3105057e-01   3.3105564e-01   3.3105970e-01   3.3106301e-01   3.3106600e-01   3.3107093e-01   3.3107512e-01   3.3107997e-01   3.3108614e-01   3.3109280e-01   3.3109868e-01   3.3110234e-01   3.3110601e-01   3.3110966e-01   3.3111295e-01   3.3111740e-01   3.3112211e-01   3.3112580e-01   3.3112948e-01   3.3113374e-01   3.3113954e-01   3.3114344e-01   3.3114734e-01   3.3115157e-01   3.3115557e-01   3.3115920e-01   3.3116303e-01   3.3116686e-01   3.3116997e-01   3.3117549e-01   3.3117996e-01   3.3118510e-01   3.3119023e-01   3.3119453e-01   3.3119884e-01   3.3120427e-01   3.3120971e-01   3.3121463e-01   3.3121815e-01   3.3122166e-01   3.3122705e-01   3.3123243e-01   3.3124248e-01   3.3125132e-01   3.3125829e-01   3.3126525e-01   3.3126838e-01   3.3127150e-01   3.3127438e-01   3.3127866e-01   3.3128438e-01   3.3128959e-01   3.3129413e-01   3.3129867e-01   3.3130289e-01   3.3130822e-01   3.3131240e-01   3.3131658e-01   3.3132050e-01   3.3132351e-01   3.3132652e-01   3.3133214e-01   3.3133765e-01   3.3134278e-01   3.3134815e-01   3.3135108e-01   3.3135400e-01   3.3135661e-01   3.3136164e-01   3.3136689e-01   3.3137142e-01   3.3137663e-01   3.3138215e-01   3.3138843e-01   3.3139432e-01   3.3140378e-01   3.3141690e-01   3.3142573e-01   3.3143456e-01   3.3144494e-01   3.3146030e-01   3.3146812e-01   3.3147382e-01   3.3147952e-01   3.3148482e-01   3.3149646e-01   3.3150053e-01   3.3150460e-01   3.3150654e-01   3.3150848e-01   3.3151214e-01   3.3151535e-01   3.3151906e-01   3.3152243e-01   3.3152498e-01   3.3152752e-01   3.3153027e-01   3.3153290e-01   3.3153624e-01   3.3154215e-01   3.3154878e-01   3.3155367e-01   3.3155855e-01   3.3156278e-01   3.3156710e-01   3.3157134e-01   3.3157620e-01   3.3158059e-01   3.3158645e-01   3.3159308e-01   3.3160081e-01   3.3160811e-01   3.3160928e-01   3.3161045e-01   3.3161231e-01   3.3161558e-01   3.3161801e-01   3.3162044e-01   3.3162254e-01   3.3162464e-01   3.3162699e-01   3.3162959e-01   3.3163259e-01   3.3163438e-01   3.3163618e-01   3.3163928e-01   3.3164197e-01   3.3164485e-01   3.3165027e-01   3.3165583e-01   3.3166972e-01   3.3167378e-01   3.3167785e-01   3.3168255e-01   3.3168770e-01   3.3169219e-01   3.3169706e-01   3.3170006e-01   3.3170306e-01   3.3170577e-01   3.3170817e-01   3.3171094e-01   3.3171370e-01   3.3171659e-01   3.3171959e-01   3.3172218e-01   3.3172512e-01   3.3172847e-01   3.3173374e-01   3.3174392e-01   3.3175646e-01   3.3176971e-01   3.3177646e-01   3.3178321e-01   3.3179205e-01   3.3180089e-01   3.3181151e-01   3.3182266e-01   3.3182588e-01   3.3182910e-01   3.3183242e-01   3.3183831e-01   3.3184401e-01   3.3184971e-01   3.3185455e-01   3.3185874e-01   3.3186263e-01   3.3186720e-01   3.3187306e-01   3.3187547e-01   3.3187789e-01   3.3188037e-01   3.3188465e-01   3.3188835e-01   3.3189177e-01   3.3189742e-01   3.3190335e-01   3.3190843e-01   3.3191212e-01   3.3191582e-01   3.3191915e-01   3.3192459e-01   3.3192941e-01   3.3193463e-01   3.3194069e-01   3.3194646e-01   3.3195114e-01   3.3195554e-01   3.3195901e-01   3.3196247e-01   3.3196568e-01   3.3196895e-01   3.3197161e-01   3.3197817e-01   3.3198285e-01   3.3198753e-01   3.3199136e-01   3.3199639e-01   3.3200020e-01   3.3200400e-01   3.3200705e-01   3.3201193e-01   3.3202143e-01   3.3202722e-01   3.3203150e-01   3.3203453e-01   3.3203669e-01   3.3203886e-01   3.3204109e-01   3.3204408e-01   3.3204930e-01   3.3205388e-01   3.3205845e-01   3.3206789e-01   3.3207623e-01   3.3208456e-01   3.3209342e-01   3.3210154e-01   3.3210963e-01   3.3211468e-01   3.3211972e-01   3.3212403e-01   3.3212744e-01   3.3213086e-01   3.3213405e-01   3.3214035e-01   3.3214472e-01   3.3214909e-01   3.3215437e-01   3.3216069e-01   3.3216655e-01   3.3217143e-01   3.3217632e-01   3.3218003e-01   3.3218374e-01   3.3218696e-01   3.3219234e-01   3.3219778e-01   3.3220261e-01   3.3220678e-01   3.3221095e-01   3.3221467e-01   3.3221993e-01   3.3222398e-01   3.3222803e-01   3.3223403e-01   3.3224003e-01   3.3224386e-01   3.3224768e-01   3.3225098e-01   3.3225447e-01   3.3225878e-01   3.3226309e-01   3.3226802e-01   3.3227044e-01   3.3227286e-01   3.3227578e-01   3.3227988e-01   3.3228152e-01   3.3228317e-01   3.3228492e-01   3.3228707e-01   3.3228938e-01   3.3229162e-01   3.3229381e-01   3.3229826e-01   3.3231180e-01   3.3232679e-01   3.3234076e-01   3.3235959e-01   3.3236539e-01   3.3237120e-01   3.3237814e-01   3.3238222e-01   3.3238526e-01   3.3238831e-01   3.3239404e-01   3.3239879e-01   3.3240186e-01   3.3240492e-01   3.3240753e-01   3.3241084e-01   3.3241430e-01   3.3241730e-01   3.3242164e-01   3.3242618e-01   3.3243754e-01   3.3244687e-01   3.3245285e-01   3.3245758e-01   3.3246232e-01   3.3247260e-01   3.3248098e-01   3.3248572e-01   3.3249046e-01   3.3249666e-01   3.3250325e-01   3.3250984e-01   3.3251735e-01   3.3252023e-01   3.3252312e-01   3.3252784e-01   3.3253166e-01   3.3253548e-01   3.3254234e-01   3.3254759e-01   3.3255160e-01   3.3255560e-01   3.3255964e-01   3.3256317e-01   3.3256687e-01   3.3257046e-01   3.3257533e-01   3.3257950e-01   3.3258358e-01   3.3258775e-01   3.3259417e-01   3.3260055e-01   3.3260302e-01   3.3260550e-01   3.3260805e-01   3.3261149e-01   3.3261588e-01   3.3261993e-01   3.3262464e-01   3.3263001e-01   3.3263491e-01   3.3263970e-01   3.3264448e-01   3.3264768e-01   3.3265087e-01   3.3265458e-01   3.3265837e-01   3.3266216e-01   3.3266608e-01   3.3267040e-01   3.3267395e-01   3.3267669e-01   3.3267942e-01   3.3268162e-01   3.3268359e-01   3.3268565e-01   3.3268784e-01   3.3269062e-01   3.3269388e-01   3.3269909e-01   3.3270430e-01   3.3270923e-01   3.3271361e-01   3.3271816e-01   3.3272271e-01   3.3272640e-01   3.3273058e-01   3.3273476e-01   3.3273825e-01   3.3274061e-01   3.3274298e-01   3.3274527e-01   3.3274831e-01   3.3275135e-01   3.3275472e-01   3.3276017e-01   3.3276499e-01   3.3277040e-01   3.3277454e-01   3.3277867e-01   3.3278316e-01   3.3278765e-01   3.3279272e-01   3.3279686e-01   3.3280091e-01   3.3280849e-01   3.3281449e-01   3.3282050e-01   3.3282525e-01   3.3283000e-01   3.3283823e-01   3.3284657e-01   3.3285446e-01   3.3286234e-01   3.3286917e-01   3.3287967e-01   3.3288310e-01   3.3288653e-01   3.3288943e-01   3.3289197e-01   3.3289580e-01   3.3290088e-01   3.3290499e-01   3.3291317e-01   3.3291875e-01   3.3292434e-01   3.3293544e-01   3.3294685e-01   3.3296180e-01   3.3297007e-01   3.3297328e-01   3.3297546e-01   3.3297764e-01   3.3298007e-01   3.3298272e-01   3.3298531e-01   3.3298899e-01   3.3299237e-01   3.3299574e-01   3.3299901e-01   3.3300174e-01   3.3300469e-01   3.3300782e-01   3.3301233e-01   3.3301765e-01   3.3302196e-01   3.3302717e-01   3.3303306e-01   3.3303786e-01   3.3304266e-01   3.3304754e-01   3.3305242e-01   3.3305865e-01   3.3306487e-01   3.3307017e-01   3.3307466e-01   3.3308017e-01   3.3309366e-01   3.3310484e-01   3.3311387e-01   3.3312290e-01   3.3313226e-01   3.3313508e-01   3.3313790e-01   3.3314359e-01   3.3314834e-01   3.3315537e-01   3.3316241e-01   3.3316866e-01   3.3317492e-01   3.3318101e-01   3.3318799e-01   3.3319348e-01   3.3319897e-01   3.3320345e-01   3.3320587e-01   3.3320829e-01   3.3321270e-01   3.3321816e-01   3.3322213e-01   3.3322611e-01   3.3323586e-01   3.3324337e-01   3.3325088e-01   3.3325842e-01   3.3326114e-01   3.3326386e-01   3.3326744e-01   3.3327032e-01   3.3327285e-01   3.3327839e-01   3.3328168e-01   3.3328496e-01   3.3328855e-01   3.3329317e-01   3.3329812e-01   3.3330989e-01   3.3331961e-01   3.3332762e-01   3.3333508e-01   3.3334263e-01   3.3335612e-01   3.3337016e-01   3.3337741e-01   3.3338467e-01   3.3339154e-01   3.3339749e-01   3.3340474e-01   3.3341198e-01   3.3341683e-01   3.3342168e-01   3.3342640e-01   3.3343035e-01   3.3343326e-01   3.3343618e-01   3.3343899e-01   3.3344216e-01   3.3344482e-01   3.3344867e-01   3.3345221e-01   3.3345649e-01   3.3346026e-01   3.3346446e-01   3.3346809e-01   3.3347121e-01   3.3347467e-01   3.3348410e-01   3.3349026e-01   3.3349642e-01   3.3350517e-01   3.3351520e-01   3.3353533e-01   3.3355131e-01   3.3356729e-01   3.3359574e-01   3.3360925e-01   3.3361686e-01   3.3361948e-01   3.3362210e-01   3.3362475e-01   3.3362880e-01   3.3363276e-01   3.3363855e-01   3.3364417e-01   3.3364790e-01   3.3365164e-01   3.3366225e-01   3.3367023e-01   3.3367821e-01   3.3368588e-01   3.3369382e-01   3.3370177e-01   3.3371091e-01   3.3371439e-01   3.3371787e-01   3.3372077e-01   3.3372504e-01   3.3372782e-01   3.3373060e-01   3.3373364e-01   3.3374287e-01   3.3375201e-01   3.3377392e-01   3.3378150e-01   3.3378908e-01   3.3379584e-01   3.3380104e-01   3.3380623e-01   3.3381525e-01   3.3382361e-01   3.3383209e-01   3.3384294e-01   3.3385379e-01   3.3386153e-01   3.3386927e-01   3.3387536e-01   3.3388145e-01   3.3388646e-01   3.3389435e-01   3.3390131e-01   3.3390392e-01   3.3390652e-01   3.3391020e-01   3.3391472e-01   3.3392381e-01   3.3392912e-01   3.3393442e-01   3.3393942e-01   3.3394340e-01   3.3394739e-01   3.3395198e-01   3.3395619e-01   3.3396384e-01   3.3397383e-01   3.3398383e-01   3.3398667e-01   3.3398952e-01   3.3399493e-01   3.3399950e-01   3.3400428e-01   3.3401054e-01   3.3402330e-01   3.3403926e-01   3.3404968e-01   3.3405312e-01   3.3405656e-01   3.3406041e-01   3.3406390e-01   3.3406868e-01   3.3407422e-01   3.3408044e-01   3.3409349e-01   3.3410674e-01   3.3411350e-01   3.3412026e-01   3.3412957e-01   3.3413718e-01   3.3414479e-01   3.3415093e-01   3.3415679e-01   3.3416856e-01   3.3417141e-01   3.3417427e-01   3.3417775e-01   3.3418219e-01   3.3418971e-01   3.3419683e-01   3.3420341e-01   3.3420999e-01   3.3421668e-01   3.3422263e-01   3.3423110e-01   3.3423796e-01   3.3424590e-01   3.3426012e-01   3.3427422e-01   3.3429122e-01   3.3429576e-01   3.3430030e-01   3.3430833e-01   3.3431707e-01   3.3432641e-01   3.3433582e-01   3.3434363e-01   3.3435037e-01   3.3435802e-01   3.3436739e-01   3.3437708e-01   3.3438690e-01   3.3439951e-01   3.3440585e-01   3.3441218e-01   3.3441733e-01   3.3442612e-01   3.3443423e-01   3.3443990e-01   3.3444558e-01   3.3445054e-01   3.3445627e-01   3.3446464e-01   3.3446955e-01   3.3447447e-01   3.3448119e-01   3.3448893e-01   3.3449352e-01   3.3449810e-01   3.3450378e-01   3.3450917e-01   3.3451564e-01   3.3452276e-01   3.3452982e-01   3.3453963e-01   3.3456156e-01   3.3457134e-01   3.3458112e-01   3.3459389e-01   3.3460667e-01   3.3461857e-01   3.3463537e-01   3.3466912e-01   3.3469701e-01   3.3472735e-01   3.3473848e-01   3.3474961e-01   3.3475945e-01   3.3476661e-01   3.3477194e-01   3.3477606e-01   3.3478019e-01   3.3478508e-01   3.3479144e-01   3.3479742e-01   3.3480483e-01   3.3481221e-01   3.3481515e-01   3.3481809e-01   3.3482237e-01   3.3482655e-01   3.3483263e-01   3.3485093e-01   3.3486263e-01   3.3487432e-01   3.3488333e-01   3.3489234e-01   3.3489648e-01   3.3490062e-01   3.3490564e-01   3.3491292e-01   3.3491942e-01   3.3493179e-01   3.3494746e-01   3.3496381e-01   3.3498017e-01   3.3499665e-01   3.3502647e-01   3.3503477e-01   3.3504068e-01   3.3504660e-01   3.3505208e-01   3.3506393e-01   3.3507084e-01   3.3507776e-01   3.3508421e-01   3.3509564e-01   3.3510502e-01   3.3510865e-01   3.3511229e-01   3.3511610e-01   3.3511991e-01   3.3512452e-01   3.3513128e-01   3.3513610e-01   3.3514093e-01   3.3514639e-01   3.3515169e-01   3.3515991e-01   3.3517133e-01   3.3518451e-01   3.3519625e-01   3.3520798e-01   3.3521824e-01   3.3522973e-01   3.3523942e-01   3.3524911e-01   3.3525632e-01   3.3526354e-01   3.3527199e-01   3.3528044e-01   3.3528767e-01   3.3529565e-01   3.3530083e-01   3.3530602e-01   3.3531240e-01   3.3531831e-01   3.3532422e-01   3.3532977e-01   3.3533470e-01   3.3534186e-01   3.3534470e-01   3.3534753e-01   3.3535131e-01   3.3535481e-01   3.3535779e-01   3.3536457e-01   3.3537517e-01   3.3539650e-01   3.3542150e-01   3.3542548e-01   3.3542946e-01   3.3543423e-01   3.3543902e-01   3.3544381e-01   3.3545296e-01   3.3546390e-01   3.3547484e-01   3.3548115e-01   3.3548747e-01   3.3549999e-01   3.3550456e-01   3.3550914e-01   3.3551361e-01   3.3551819e-01   3.3552366e-01   3.3552913e-01   3.3553687e-01   3.3554322e-01   3.3555352e-01   3.3556154e-01   3.3556956e-01   3.3558319e-01   3.3559547e-01   3.3560701e-01   3.3562217e-01   3.3562708e-01   3.3563199e-01   3.3563823e-01   3.3564825e-01   3.3565816e-01   3.3566895e-01   3.3567882e-01   3.3568773e-01   3.3569114e-01   3.3569455e-01   3.3569821e-01   3.3570231e-01   3.3570702e-01   3.3571301e-01   3.3571908e-01   3.3572715e-01   3.3573523e-01   3.3574818e-01   3.3575974e-01   3.3577312e-01   3.3577886e-01   3.3578460e-01   3.3579076e-01   3.3579604e-01   3.3580153e-01   3.3580702e-01   3.3581722e-01   3.3582499e-01   3.3583276e-01   3.3583934e-01   3.3584784e-01   3.3585487e-01   3.3586021e-01   3.3586555e-01   3.3587798e-01   3.3588858e-01   3.3589546e-01   3.3590233e-01   3.3591366e-01   3.3592446e-01   3.3593669e-01   3.3595878e-01   3.3596432e-01   3.3596986e-01   3.3597547e-01   3.3598083e-01   3.3598717e-01   3.3599288e-01   3.3600014e-01   3.3600996e-01   3.3601915e-01   3.3602933e-01   3.3604033e-01   3.3604945e-01   3.3605789e-01   3.3606934e-01   3.3607797e-01   3.3608341e-01   3.3608885e-01   3.3609518e-01   3.3610169e-01   3.3611151e-01   3.3612135e-01   3.3613926e-01   3.3615048e-01   3.3615461e-01   3.3615874e-01   3.3616531e-01   3.3617117e-01   3.3617832e-01   3.3618939e-01   3.3619861e-01   3.3620713e-01   3.3621434e-01   3.3622112e-01   3.3622636e-01   3.3623160e-01   3.3623634e-01   3.3624265e-01   3.3625810e-01   3.3627440e-01   3.3628784e-01   3.3629983e-01   3.3630861e-01   3.3631739e-01   3.3632539e-01   3.3633311e-01   3.3634082e-01   3.3634712e-01   3.3635817e-01   3.3636761e-01   3.3637369e-01   3.3637976e-01   3.3638705e-01   3.3639529e-01   3.3640352e-01   3.3641079e-01   3.3641806e-01   3.3642630e-01   3.3643569e-01   3.3644927e-01   3.3646078e-01   3.3647177e-01   3.3648365e-01   3.3649386e-01   3.3651186e-01   3.3653527e-01   3.3653865e-01   3.3654202e-01   3.3654640e-01   3.3655138e-01   3.3656345e-01   3.3658074e-01   3.3659892e-01   3.3661825e-01   3.3663804e-01   3.3666864e-01   3.3668491e-01   3.3670119e-01   3.3672080e-01   3.3674821e-01   3.3676807e-01   3.3678794e-01   3.3682868e-01   3.3686243e-01   3.3687331e-01   3.3688419e-01   3.3689274e-01   3.3689942e-01   3.3690610e-01   3.3691229e-01   3.3691923e-01   3.3693242e-01   3.3694821e-01   3.3696032e-01   3.3696935e-01   3.3697838e-01   3.3699019e-01   3.3700859e-01   3.3702050e-01   3.3702491e-01   3.3702933e-01   3.3703529e-01   3.3704238e-01   3.3705365e-01   3.3706279e-01   3.3707527e-01   3.3709156e-01   3.3709566e-01   3.3709975e-01   3.3710486e-01   3.3711048e-01   3.3711688e-01   3.3712391e-01   3.3713242e-01   3.3714119e-01   3.3715541e-01   3.3716470e-01   3.3717399e-01   3.3718307e-01   3.3719157e-01   3.3720280e-01   3.3721210e-01   3.3722140e-01   3.3722770e-01   3.3723399e-01   3.3725268e-01   3.3726682e-01   3.3727474e-01   3.3728008e-01   3.3728541e-01   3.3729601e-01   3.3730308e-01   3.3731014e-01   3.3732065e-01   3.3733115e-01   3.3734215e-01   3.3735766e-01   3.3736696e-01   3.3737625e-01   3.3738374e-01   3.3739436e-01   3.3740497e-01   3.3742309e-01   3.3744424e-01   3.3746477e-01   3.3749132e-01   3.3751465e-01   3.3754572e-01   3.3758033e-01   3.3761493e-01   3.3763359e-01   3.3765225e-01   3.3766726e-01   3.3768320e-01   3.3769846e-01   3.3771372e-01   3.3773289e-01   3.3775307e-01   3.3778094e-01   3.3780949e-01   3.3783951e-01   3.3786458e-01   3.3787754e-01   3.3788713e-01   3.3789672e-01   3.3790591e-01   3.3791208e-01   3.3791825e-01   3.3792837e-01   3.3793932e-01   3.3795103e-01   3.3796215e-01   3.3797262e-01   3.3798257e-01   3.3799376e-01   3.3800749e-01   3.3802015e-01   3.3803284e-01   3.3805742e-01   3.3807534e-01   3.3809325e-01   3.3811269e-01   3.3812704e-01   3.3813757e-01   3.3814810e-01   3.3815574e-01   3.3816338e-01   3.3817172e-01   3.3818234e-01   3.3819253e-01   3.3820403e-01   3.3821554e-01   3.3823173e-01   3.3825153e-01   3.3825846e-01   3.3826539e-01   3.3828139e-01   3.3829545e-01   3.3832379e-01   3.3834293e-01   3.3836206e-01   3.3838888e-01   3.3840658e-01   3.3841883e-01   3.3843109e-01   3.3844650e-01   3.3846056e-01   3.3847202e-01   3.3849495e-01   3.3850658e-01   3.3851822e-01   3.3853121e-01   3.3854687e-01   3.3856058e-01   3.3857198e-01   3.3858338e-01   3.3860461e-01   3.3862458e-01   3.3863139e-01   3.3863821e-01   3.3865113e-01   3.3866202e-01   3.3867123e-01   3.3868184e-01   3.3869156e-01   3.3870127e-01   3.3871016e-01   3.3871770e-01   3.3872524e-01   3.3873854e-01   3.3875185e-01   3.3876882e-01   3.3878580e-01   3.3880075e-01   3.3881573e-01   3.3883552e-01   3.3885530e-01   3.3887442e-01   3.3889050e-01   3.3890997e-01   3.3892414e-01   3.3893830e-01   3.3895128e-01   3.3896314e-01   3.3897349e-01   3.3898455e-01   3.3899686e-01   3.3900706e-01   3.3902855e-01   3.3905183e-01   3.3907311e-01   3.3909126e-01   3.3911005e-01   3.3912661e-01   3.3914316e-01   3.3915869e-01   3.3918104e-01   3.3920961e-01   3.3923344e-01   3.3926951e-01   3.3930558e-01   3.3933534e-01   3.3935669e-01   3.3937804e-01   3.3938702e-01   3.3939601e-01   3.3940740e-01   3.3941922e-01   3.3943000e-01   3.3944723e-01   3.3946060e-01   3.3947396e-01   3.3949420e-01   3.3950912e-01   3.3952405e-01   3.3953684e-01   3.3954762e-01   3.3955763e-01   3.3957081e-01   3.3958558e-01   3.3959849e-01   3.3961038e-01   3.3962069e-01   3.3963145e-01   3.3964241e-01   3.3965283e-01   3.3966326e-01   3.3967243e-01   3.3967995e-01   3.3969033e-01   3.3970590e-01   3.3972719e-01   3.3973933e-01   3.3975148e-01   3.3976892e-01   3.3979272e-01   3.3981214e-01   3.3983156e-01   3.3985636e-01   3.3987327e-01   3.3989019e-01   3.3990499e-01   3.3991555e-01   3.3992610e-01   3.3993762e-01   3.3994746e-01   3.3995613e-01   3.3996631e-01   3.3997935e-01   3.3998841e-01   3.3999746e-01   3.4000962e-01   3.4002035e-01   3.4003422e-01   3.4004528e-01   3.4005634e-01   3.4007703e-01   3.4009301e-01   3.4010320e-01   3.4011339e-01   3.4012787e-01   3.4014382e-01   3.4015977e-01   3.4016960e-01   3.4017943e-01   3.4018999e-01   3.4020221e-01   3.4021219e-01   3.4022647e-01   3.4023807e-01   3.4024967e-01   3.4026064e-01   3.4027288e-01   3.4028493e-01   3.4029741e-01   3.4031198e-01   3.4032653e-01   3.4033939e-01   3.4035088e-01   3.4037247e-01   3.4040762e-01   3.4042869e-01   3.4044975e-01   3.4046524e-01   3.4048072e-01   3.4050326e-01   3.4051874e-01   3.4053422e-01   3.4054731e-01   3.4055965e-01   3.4057032e-01   3.4058099e-01   3.4059262e-01   3.4060316e-01   3.4061566e-01   3.4062956e-01   3.4065633e-01   3.4066812e-01   3.4067991e-01   3.4072155e-01   3.4075144e-01   3.4078133e-01   3.4079435e-01   3.4080736e-01   3.4082374e-01   3.4083476e-01   3.4084577e-01   3.4086000e-01   3.4087613e-01   3.4088572e-01   3.4089530e-01   3.4090610e-01   3.4091612e-01   3.4093027e-01   3.4094229e-01   3.4095544e-01   3.4096780e-01   3.4098267e-01   3.4099754e-01   3.4101098e-01   3.4103767e-01   3.4106075e-01   3.4108098e-01   3.4111242e-01   3.4112209e-01   3.4113177e-01   3.4114202e-01   3.4115655e-01   3.4117458e-01   3.4119051e-01   3.4120740e-01   3.4123354e-01   3.4126441e-01   3.4128215e-01   3.4129989e-01   3.4132910e-01   3.4135074e-01   3.4137238e-01   3.4139155e-01   3.4139921e-01   3.4140687e-01   3.4142502e-01   3.4144664e-01   3.4146747e-01   3.4148976e-01   3.4151204e-01   3.4153022e-01   3.4154652e-01   3.4156892e-01   3.4158621e-01   3.4160350e-01   3.4162134e-01   3.4164386e-01   3.4166774e-01   3.4169366e-01   3.4172219e-01   3.4175071e-01   3.4177176e-01   3.4179280e-01   3.4181222e-01   3.4183262e-01   3.4185301e-01   3.4187647e-01   3.4190348e-01   3.4192020e-01   3.4193692e-01   3.4196252e-01   3.4198537e-01   3.4199936e-01   3.4201336e-01   3.4202598e-01   3.4203613e-01   3.4204663e-01   3.4205977e-01   3.4207375e-01   3.4209588e-01   3.4211880e-01   3.4214554e-01   3.4216711e-01   3.4218745e-01   3.4220724e-01   3.4222306e-01   3.4223887e-01   3.4224798e-01   3.4225709e-01   3.4226913e-01   3.4228747e-01   3.4230309e-01   3.4231568e-01   3.4233087e-01   3.4234738e-01   3.4237021e-01   3.4239436e-01   3.4242051e-01   3.4244667e-01   3.4246821e-01   3.4249820e-01   3.4252245e-01   3.4254471e-01   3.4255168e-01   3.4255865e-01   3.4257107e-01   3.4258177e-01   3.4260120e-01   3.4262655e-01   3.4265464e-01   3.4268890e-01   3.4270179e-01   3.4271469e-01   3.4273204e-01   3.4274995e-01   3.4276585e-01   3.4278351e-01   3.4280579e-01   3.4283127e-01   3.4286865e-01   3.4290074e-01   3.4292506e-01   3.4294939e-01   3.4297101e-01   3.4299462e-01   3.4302974e-01   3.4306926e-01   3.4310443e-01   3.4314588e-01   3.4318298e-01   3.4321120e-01   3.4322216e-01   3.4323311e-01   3.4324366e-01   3.4325960e-01   3.4326904e-01   3.4327849e-01   3.4328713e-01   3.4329789e-01   3.4331026e-01   3.4332457e-01   3.4335237e-01   3.4338560e-01   3.4341461e-01   3.4344163e-01   3.4346601e-01   3.4349280e-01   3.4351712e-01   3.4355305e-01   3.4357636e-01   3.4359009e-01   3.4360382e-01   3.4362332e-01   3.4365203e-01   3.4367054e-01   3.4368904e-01   3.4370393e-01   3.4373303e-01   3.4375924e-01   3.4379452e-01   3.4383525e-01   3.4388360e-01   3.4393099e-01   3.4398106e-01   3.4406142e-01   3.4410436e-01   3.4414730e-01   3.4418341e-01   3.4420725e-01   3.4423109e-01   3.4425314e-01   3.4427223e-01   3.4429130e-01   3.4431037e-01   3.4432623e-01   3.4434774e-01   3.4437136e-01   3.4438669e-01   3.4440202e-01   3.4441704e-01   3.4443890e-01   3.4445848e-01   3.4447421e-01   3.4448965e-01   3.4450426e-01   3.4451887e-01   3.4453240e-01   3.4454593e-01   3.4455743e-01   3.4457851e-01   3.4459730e-01   3.4461825e-01   3.4463511e-01   3.4465377e-01   3.4467283e-01   3.4469776e-01   3.4471626e-01   3.4473476e-01   3.4475841e-01   3.4479278e-01   3.4482610e-01   3.4485941e-01   3.4489141e-01   3.4492778e-01   3.4493988e-01   3.4495198e-01   3.4497598e-01   3.4500004e-01   3.4502410e-01   3.4503840e-01   3.4505269e-01   3.4506657e-01   3.4508045e-01   3.4509267e-01   3.4510489e-01   3.4511957e-01   3.4513840e-01   3.4516018e-01   3.4518042e-01   3.4520515e-01   3.4526000e-01   3.4531880e-01   3.4536698e-01   3.4541232e-01   3.4543802e-01   3.4545797e-01   3.4547792e-01   3.4549988e-01   3.4551975e-01   3.4553501e-01   3.4555028e-01   3.4556572e-01   3.4558116e-01   3.4560480e-01   3.4563073e-01   3.4565088e-01   3.4567102e-01   3.4568782e-01   3.4571912e-01   3.4574836e-01   3.4577760e-01   3.4580625e-01   3.4584473e-01   3.4586741e-01   3.4589009e-01   3.4591651e-01   3.4594677e-01   3.4597438e-01   3.4600020e-01   3.4603049e-01   3.4606078e-01   3.4609499e-01   3.4611894e-01   3.4614288e-01   3.4617191e-01   3.4618062e-01   3.4618933e-01   3.4620686e-01   3.4622227e-01   3.4623662e-01   3.4625486e-01   3.4628875e-01   3.4630204e-01   3.4631533e-01   3.4632693e-01   3.4634679e-01   3.4636954e-01   3.4640324e-01   3.4644189e-01   3.4647422e-01   3.4650337e-01   3.4652987e-01   3.4656237e-01   3.4659457e-01   3.4662612e-01   3.4665445e-01   3.4667770e-01   3.4670096e-01   3.4673391e-01   3.4677055e-01   3.4679618e-01   3.4682181e-01   3.4684370e-01   3.4686893e-01   3.4689416e-01   3.4693216e-01   3.4699701e-01   3.4704970e-01   3.4708212e-01   3.4711454e-01   3.4716045e-01   3.4717496e-01   3.4718946e-01   3.4720533e-01   3.4722130e-01   3.4725590e-01   3.4728151e-01   3.4730038e-01   3.4731925e-01   3.4734034e-01   3.4736144e-01   3.4738463e-01   3.4740782e-01   3.4743002e-01   3.4745188e-01   3.4746981e-01   3.4748306e-01   3.4749631e-01   3.4751010e-01   3.4752855e-01   3.4754349e-01   3.4755983e-01   3.4757617e-01   3.4759509e-01   3.4761277e-01   3.4763377e-01   3.4765380e-01   3.4767241e-01   3.4770397e-01   3.4773423e-01   3.4776632e-01   3.4779382e-01   3.4781209e-01   3.4783036e-01   3.4784597e-01   3.4785904e-01   3.4787211e-01   3.4788660e-01   3.4790514e-01   3.4793482e-01   3.4795749e-01   3.4798016e-01   3.4800417e-01   3.4802975e-01   3.4805044e-01   3.4806812e-01   3.4810105e-01   3.4813333e-01   3.4816172e-01   3.4819011e-01   3.4821622e-01   3.4824720e-01   3.4827851e-01   3.4831247e-01   3.4834961e-01   3.4836660e-01   3.4838358e-01   3.4839932e-01   3.4841288e-01   3.4842558e-01   3.4844078e-01   3.4846832e-01   3.4850061e-01   3.4854735e-01   3.4859453e-01   3.4864170e-01   3.4868111e-01   3.4870857e-01   3.4873604e-01   3.4875949e-01   3.4877547e-01   3.4879144e-01   3.4882262e-01   3.4885214e-01   3.4887803e-01   3.4890039e-01   3.4891988e-01   3.4893672e-01   3.4894936e-01   3.4896200e-01   3.4897993e-01   3.4901093e-01   3.4903544e-01   3.4905995e-01   3.4909292e-01   3.4912491e-01   3.4915116e-01   3.4919889e-01   3.4925357e-01   3.4929635e-01   3.4933913e-01   3.4937738e-01   3.4942173e-01   3.4946213e-01   3.4950412e-01   3.4955954e-01   3.4961763e-01   3.4968003e-01   3.4972203e-01   3.4976403e-01   3.4979373e-01   3.4982344e-01   3.4984817e-01   3.4987291e-01   3.4989417e-01   3.4992035e-01   3.4994481e-01   3.4996707e-01   3.4999460e-01   3.5002974e-01   3.5007441e-01   3.5010739e-01   3.5014038e-01   3.5014367e-01   3.5015126e-01   3.5016628e-01   3.5018217e-01   3.5020334e-01   3.5023688e-01   3.5026378e-01   3.5028685e-01   3.5030771e-01   3.5032514e-01   3.5034256e-01   3.5036446e-01   3.5039504e-01   3.5042067e-01   3.5046345e-01   3.5049499e-01   3.5050289e-01   3.5051078e-01   3.5052377e-01   3.5053721e-01   3.5055501e-01   3.5057360e-01   3.5059845e-01   3.5062551e-01   3.5063885e-01   3.5065219e-01   3.5067013e-01   3.5069105e-01   3.5072292e-01   3.5074711e-01   3.5077130e-01   3.5081279e-01   3.5085256e-01   3.5087718e-01   3.5089685e-01   3.5091652e-01   3.5093640e-01   3.5095526e-01   3.5097732e-01   3.5100465e-01   3.5102974e-01   3.5105632e-01   3.5110242e-01   3.5113638e-01   3.5117034e-01   3.5119644e-01   3.5122254e-01   3.5125840e-01   3.5128283e-01   3.5130727e-01   3.5134596e-01   3.5138645e-01   3.5142693e-01   3.5147394e-01   3.5152095e-01   3.5156906e-01   3.5162671e-01   3.5170010e-01   3.5178246e-01   3.5186384e-01   3.5195989e-01   3.5204874e-01   3.5212423e-01   3.5220690e-01   3.5228817e-01   3.5235561e-01   3.5243561e-01   3.5250996e-01   3.5258122e-01   3.5264214e-01   3.5270307e-01   3.5275998e-01   3.5283468e-01   3.5290993e-01   3.5300088e-01   3.5310995e-01   3.5317664e-01   3.5324333e-01   3.5333503e-01   3.5342719e-01   3.5350918e-01   3.5358025e-01   3.5365590e-01   3.5374517e-01   3.5384951e-01   3.5395630e-01   3.5405948e-01   3.5414682e-01   3.5423417e-01   3.5435527e-01   3.5445841e-01   3.5454936e-01   3.5462287e-01   3.5470619e-01   3.5478361e-01   3.5486102e-01   3.5493713e-01   3.5501324e-01   3.5509660e-01   3.5518751e-01   3.5527635e-01   3.5536519e-01   3.5547540e-01   3.5557780e-01   3.5566924e-01   3.5577123e-01   3.5587158e-01   3.5599350e-01   3.5609883e-01   3.5619050e-01   3.5629572e-01   3.5639895e-01   3.5650628e-01   3.5660683e-01   3.5673236e-01   3.5684196e-01   3.5693483e-01   3.5700099e-01   3.5706715e-01   3.5716951e-01   3.5727841e-01   3.5736962e-01   3.5745341e-01   3.5753719e-01   3.5765762e-01   3.5775473e-01   3.5783427e-01   3.5790828e-01   3.5798228e-01   3.5807141e-01   3.5814430e-01   3.5822289e-01   3.5830149e-01   3.5840497e-01   3.5850317e-01   3.5858002e-01   3.5865688e-01   3.5872443e-01   3.5877914e-01   3.5884562e-01   3.5891965e-01   3.5898419e-01   3.5906681e-01   3.5917702e-01   3.5924522e-01   3.5931341e-01   3.5940267e-01   3.5950506e-01   3.5959145e-01   3.5967566e-01   3.5980128e-01   3.5989514e-01   3.5998900e-01   3.6007118e-01   3.6017606e-01   3.6032016e-01   3.6041942e-01   3.6049681e-01   3.6057419e-01   3.6067466e-01   3.6079692e-01   3.6088158e-01   3.6096623e-01   3.6103945e-01   3.6111266e-01   3.6120856e-01   3.6130440e-01   3.6139861e-01   3.6148026e-01   3.6157817e-01   3.6167716e-01   3.6174852e-01   3.6181988e-01   3.6189393e-01   3.6198834e-01   3.6206744e-01   3.6213490e-01   3.6220236e-01   3.6229141e-01   3.6236863e-01   3.6248388e-01   3.6259087e-01   3.6269786e-01   3.6276971e-01   3.6284156e-01   3.6291885e-01   3.6298245e-01   3.6304495e-01   3.6310414e-01   3.6317058e-01   3.6327945e-01   3.6335129e-01   3.6342312e-01   3.6350480e-01   3.6357697e-01   3.6364914e-01   3.6370749e-01   3.6378793e-01   3.6385488e-01   3.6393428e-01   3.6401367e-01   3.6409920e-01   3.6417924e-01   3.6428306e-01   3.6438453e-01   3.6445215e-01   3.6451977e-01   3.6458186e-01   3.6466552e-01   3.6476585e-01   3.6488161e-01   3.6504970e-01   3.6516652e-01   3.6525389e-01   3.6532335e-01   3.6537444e-01   3.6542554e-01   3.6547271e-01   3.6554298e-01   3.6561763e-01   3.6569228e-01   3.6575525e-01   3.6581615e-01   3.6586873e-01   3.6591146e-01   3.6595419e-01   3.6602924e-01   3.6609321e-01   3.6615718e-01   3.6620869e-01   3.6627506e-01   3.6633651e-01   3.6639174e-01   3.6643739e-01   3.6648492e-01   3.6658541e-01   3.6670526e-01   3.6682407e-01   3.6692838e-01   3.6703269e-01   3.6713794e-01   3.6719359e-01   3.6724924e-01   3.6732746e-01   3.6739449e-01   3.6745920e-01   3.6753406e-01   3.6759488e-01   3.6765816e-01   3.6772975e-01   3.6776544e-01   3.6780113e-01   3.6784513e-01   3.6789507e-01   3.6795835e-01   3.6802163e-01   3.6810304e-01   3.6816851e-01   3.6822583e-01   3.6828097e-01   3.6832735e-01   3.6841199e-01   3.6844040e-01   3.6846881e-01   3.6850133e-01   3.6853200e-01   3.6859313e-01   3.6862985e-01   3.6866657e-01   3.6870051e-01   3.6874519e-01   3.6879117e-01   3.6887826e-01   3.6904793e-01   3.6918408e-01   3.6922332e-01   3.6926256e-01   3.6930737e-01   3.6935014e-01   3.6940079e-01   3.6947177e-01   3.6954763e-01   3.6965498e-01   3.6973079e-01   3.6980660e-01   3.6986924e-01   3.6993187e-01   3.7001625e-01   3.7011823e-01   3.7018515e-01   3.7025208e-01   3.7031538e-01   3.7041045e-01   3.7048269e-01   3.7055492e-01   3.7063819e-01   3.7071216e-01   3.7078612e-01   3.7084545e-01   3.7094651e-01   3.7103938e-01   3.7111680e-01   3.7119687e-01   3.7127251e-01   3.7131480e-01   3.7135708e-01   3.7142365e-01   3.7149022e-01   3.7155674e-01   3.7166000e-01   3.7174791e-01   3.7181871e-01   3.7184905e-01   3.7187939e-01   3.7191117e-01   3.7194296e-01   3.7197218e-01   3.7200742e-01   3.7204754e-01   3.7208470e-01   3.7213195e-01   3.7220772e-01   3.7223504e-01   3.7226236e-01   3.7230629e-01   3.7234575e-01   3.7238715e-01   3.7242880e-01   3.7246777e-01   3.7252471e-01   3.7258270e-01   3.7262960e-01   3.7267650e-01   3.7273236e-01   3.7279201e-01   3.7285166e-01   3.7292297e-01   3.7294766e-01   3.7297234e-01   3.7299734e-01   3.7302584e-01   3.7307312e-01   3.7312405e-01   3.7317720e-01   3.7323036e-01   3.7331370e-01   3.7343705e-01   3.7350348e-01   3.7355471e-01   3.7360594e-01   3.7366420e-01   3.7375549e-01   3.7381685e-01   3.7385856e-01   3.7390028e-01   3.7395024e-01   3.7399105e-01   3.7402025e-01   3.7404944e-01   3.7409664e-01   3.7415514e-01   3.7420751e-01   3.7425988e-01   3.7430391e-01   3.7436000e-01   3.7441609e-01   3.7446142e-01   3.7451415e-01   3.7459970e-01   3.7466573e-01   3.7473176e-01   3.7477391e-01   3.7481605e-01   3.7485058e-01   3.7488894e-01   3.7491631e-01   3.7494368e-01   3.7497566e-01   3.7501951e-01   3.7505642e-01   3.7509333e-01   3.7512339e-01   3.7515043e-01   3.7518256e-01   3.7522553e-01   3.7526039e-01   3.7531408e-01   3.7537080e-01   3.7542751e-01   3.7548045e-01   3.7553243e-01   3.7557843e-01   3.7562453e-01   3.7566805e-01   3.7574116e-01   3.7579454e-01   3.7584792e-01   3.7590657e-01   3.7595494e-01   3.7598357e-01   3.7601220e-01   3.7605792e-01   3.7611514e-01   3.7617092e-01   3.7621915e-01   3.7625827e-01   3.7630878e-01   3.7634504e-01   3.7638130e-01   3.7643329e-01   3.7649862e-01   3.7658005e-01   3.7664284e-01   3.7670564e-01   3.7673998e-01   3.7677433e-01   3.7682743e-01   3.7685869e-01   3.7688995e-01   3.7691614e-01   3.7694511e-01   3.7699923e-01   3.7705253e-01   3.7709426e-01   3.7712419e-01   3.7714813e-01   3.7717207e-01   3.7720595e-01   3.7723757e-01   3.7726793e-01   3.7730025e-01   3.7733026e-01   3.7735927e-01   3.7738829e-01   3.7741732e-01   3.7746639e-01   3.7754114e-01   3.7756489e-01   3.7758864e-01   3.7761868e-01   3.7765693e-01   3.7770627e-01   3.7776150e-01   3.7782514e-01   3.7785735e-01   3.7788168e-01   3.7790601e-01   3.7794191e-01   3.7798196e-01   3.7802929e-01   3.7807663e-01   3.7813726e-01   3.7820252e-01   3.7825817e-01   3.7831043e-01   3.7837219e-01   3.7841615e-01   3.7846011e-01   3.7849638e-01   3.7852918e-01   3.7855775e-01   3.7860940e-01   3.7867854e-01   3.7874087e-01   3.7879046e-01   3.7883001e-01   3.7885346e-01   3.7887691e-01   3.7891228e-01   3.7894766e-01   3.7897847e-01   3.7902855e-01   3.7908720e-01   3.7915058e-01   3.7921997e-01   3.7925749e-01   3.7929502e-01   3.7935403e-01   3.7940447e-01   3.7944176e-01   3.7947905e-01   3.7951301e-01   3.7958272e-01   3.7964048e-01   3.7970922e-01   3.7974761e-01   3.7978599e-01   3.7982044e-01   3.7985028e-01   3.7989015e-01   3.7992876e-01   3.7996693e-01   3.7999892e-01   3.8002138e-01   3.8004384e-01   3.8007459e-01   3.8009583e-01   3.8011707e-01   3.8014443e-01   3.8018558e-01   3.8022297e-01   3.8026301e-01   3.8030555e-01   3.8036751e-01   3.8041961e-01   3.8046677e-01   3.8050537e-01   3.8057265e-01   3.8060792e-01   3.8064319e-01   3.8067559e-01   3.8071467e-01   3.8074833e-01   3.8078083e-01   3.8081062e-01   3.8085140e-01   3.8088809e-01   3.8092473e-01   3.8097885e-01   3.8102612e-01   3.8104089e-01   3.8105565e-01   3.8107853e-01   3.8111306e-01   3.8114130e-01   3.8116897e-01   3.8120002e-01   3.8122796e-01   3.8126066e-01   3.8128835e-01   3.8131325e-01   3.8134208e-01   3.8136708e-01   3.8139208e-01   3.8143142e-01   3.8147077e-01   3.8150873e-01   3.8153665e-01   3.8156457e-01   3.8158798e-01   3.8161139e-01   3.8163616e-01   3.8168371e-01   3.8172296e-01   3.8177202e-01   3.8181375e-01   3.8185016e-01   3.8189292e-01   3.8195813e-01   3.8202339e-01   3.8208865e-01   3.8212287e-01   3.8214413e-01   3.8216539e-01   3.8218901e-01   3.8220784e-01   3.8222666e-01   3.8224517e-01   3.8227074e-01   3.8229755e-01   3.8232462e-01   3.8235162e-01   3.8237787e-01   3.8241214e-01   3.8244216e-01   3.8249975e-01   3.8252444e-01   3.8254913e-01   3.8256907e-01   3.8258901e-01   3.8260980e-01   3.8262917e-01   3.8264719e-01   3.8267163e-01   3.8268235e-01   3.8269308e-01   3.8271060e-01   3.8274041e-01   3.8277116e-01   3.8279642e-01   3.8283490e-01   3.8291454e-01   3.8293018e-01   3.8294582e-01   3.8295949e-01   3.8297623e-01   3.8300634e-01   3.8303771e-01   3.8306702e-01   3.8309919e-01   3.8313136e-01   3.8315989e-01   3.8318841e-01   3.8321303e-01   3.8324180e-01   3.8326173e-01   3.8327669e-01   3.8329165e-01   3.8331100e-01   3.8332714e-01   3.8334327e-01   3.8335847e-01   3.8337747e-01   3.8340589e-01   3.8344469e-01   3.8348279e-01   3.8350132e-01   3.8351985e-01   3.8355038e-01   3.8358032e-01   3.8361326e-01   3.8365373e-01   3.8368191e-01   3.8371009e-01   3.8374058e-01   3.8377108e-01   3.8378901e-01   3.8380694e-01   3.8382252e-01   3.8384271e-01   3.8387810e-01   3.8391055e-01   3.8393745e-01   3.8398757e-01   3.8403004e-01   3.8405409e-01   3.8407814e-01   3.8410032e-01   3.8411923e-01   3.8413465e-01   3.8415007e-01   3.8416656e-01   3.8420220e-01   3.8423860e-01   3.8426374e-01   3.8428888e-01   3.8431941e-01   3.8434759e-01   3.8437577e-01   3.8439265e-01   3.8440952e-01   3.8443171e-01   3.8447819e-01   3.8450550e-01   3.8453281e-01   3.8456306e-01   3.8458904e-01   3.8461502e-01   3.8464117e-01   3.8466490e-01   3.8470242e-01   3.8473724e-01   3.8476685e-01   3.8480869e-01   3.8484448e-01   3.8488006e-01   3.8490570e-01   3.8493134e-01   3.8495522e-01   3.8498496e-01   3.8500304e-01   3.8502112e-01   3.8504147e-01   3.8506183e-01   3.8508089e-01   3.8511406e-01   3.8514723e-01   3.8517150e-01   3.8519576e-01   3.8521945e-01   3.8524303e-01   3.8526662e-01   3.8528125e-01   3.8529589e-01   3.8531207e-01   3.8533089e-01   3.8535061e-01   3.8536554e-01   3.8538046e-01   3.8539548e-01   3.8541146e-01   3.8542517e-01   3.8545651e-01   3.8549058e-01   3.8551551e-01   3.8554044e-01   3.8556176e-01   3.8557617e-01   3.8559057e-01   3.8560425e-01   3.8561874e-01   3.8563107e-01   3.8564261e-01   3.8566163e-01   3.8568074e-01   3.8569902e-01   3.8571564e-01   3.8572924e-01   3.8575446e-01   3.8577969e-01   3.8581531e-01   3.8586802e-01   3.8594136e-01   3.8596251e-01   3.8598366e-01   3.8600141e-01   3.8602131e-01   3.8604098e-01   3.8606462e-01   3.8609287e-01   3.8611762e-01   3.8615251e-01   3.8616512e-01   3.8617772e-01   3.8620611e-01   3.8624399e-01   3.8625602e-01   3.8626805e-01   3.8627970e-01   3.8628979e-01   3.8630357e-01   3.8631682e-01   3.8632984e-01   3.8634306e-01   3.8637151e-01   3.8639086e-01   3.8641022e-01   3.8644422e-01   3.8646818e-01   3.8649214e-01   3.8651699e-01   3.8654128e-01   3.8658746e-01   3.8663459e-01   3.8667626e-01   3.8671794e-01   3.8675474e-01   3.8679155e-01   3.8681440e-01   3.8683724e-01   3.8686280e-01   3.8688473e-01   3.8690866e-01   3.8694320e-01   3.8695523e-01   3.8696725e-01   3.8698105e-01   3.8699913e-01   3.8702159e-01   3.8704405e-01   3.8705412e-01   3.8706419e-01   3.8707456e-01   3.8708773e-01   3.8710788e-01   3.8713720e-01   3.8716652e-01   3.8719241e-01   3.8724329e-01   3.8727864e-01   3.8731398e-01   3.8736085e-01   3.8739107e-01   3.8742129e-01   3.8745713e-01   3.8748356e-01   3.8750442e-01   3.8752529e-01   3.8754281e-01   3.8756864e-01   3.8760332e-01   3.8763146e-01   3.8765959e-01   3.8771393e-01   3.8775942e-01   3.8778991e-01   3.8782040e-01   3.8784146e-01   3.8786252e-01   3.8788293e-01   3.8790401e-01   3.8792649e-01   3.8795172e-01   3.8797506e-01   3.8800915e-01   3.8802980e-01   3.8805045e-01   3.8807468e-01   3.8810005e-01   3.8812232e-01   3.8814460e-01   3.8816895e-01   3.8819104e-01   3.8822044e-01   3.8825149e-01   3.8828351e-01   3.8830818e-01   3.8833284e-01   3.8835569e-01   3.8837855e-01   3.8842188e-01   3.8846707e-01   3.8851226e-01   3.8854425e-01   3.8857625e-01   3.8860382e-01   3.8863327e-01   3.8865025e-01   3.8866722e-01   3.8868696e-01   3.8871098e-01   3.8873147e-01   3.8875080e-01   3.8876721e-01   3.8878362e-01   3.8880398e-01   3.8881993e-01   3.8883587e-01   3.8885358e-01   3.8887029e-01   3.8888177e-01   3.8889325e-01   3.8890370e-01   3.8891373e-01   3.8892428e-01   3.8893709e-01   3.8895292e-01   3.8896964e-01   3.8898440e-01   3.8899726e-01   3.8900955e-01   3.8902406e-01   3.8903953e-01   3.8905596e-01   3.8907238e-01   3.8908998e-01   3.8912066e-01   3.8914256e-01   3.8916445e-01   3.8918931e-01   3.8921416e-01   3.8923945e-01   3.8926828e-01   3.8929524e-01   3.8933118e-01   3.8936572e-01   3.8938589e-01   3.8940606e-01   3.8942569e-01   3.8944209e-01   3.8945817e-01   3.8947205e-01   3.8948545e-01   3.8949922e-01   3.8951530e-01   3.8954151e-01   3.8957133e-01   3.8960115e-01   3.8964724e-01   3.8967586e-01   3.8970448e-01   3.8972974e-01   3.8975626e-01   3.8978299e-01   3.8980848e-01   3.8983600e-01   3.8986629e-01   3.8990482e-01   3.8993475e-01   3.8995830e-01   3.8998185e-01   3.9001585e-01   3.9004986e-01   3.9007926e-01   3.9010118e-01   3.9011477e-01   3.9012837e-01   3.9015024e-01   3.9019226e-01   3.9023579e-01   3.9024406e-01   3.9025233e-01   3.9026202e-01   3.9027309e-01   3.9028470e-01   3.9029632e-01   3.9030895e-01   3.9032371e-01   3.9033980e-01   3.9035770e-01   3.9037413e-01   3.9039523e-01   3.9041379e-01   3.9043658e-01   3.9046599e-01   3.9049993e-01   3.9052885e-01   3.9056656e-01   3.9059853e-01   3.9062067e-01   3.9064281e-01   3.9066107e-01   3.9067489e-01   3.9068872e-01   3.9071241e-01   3.9075077e-01   3.9079121e-01   3.9082504e-01   3.9086112e-01   3.9089720e-01   3.9093298e-01   3.9097619e-01   3.9100696e-01   3.9103774e-01   3.9107609e-01   3.9111256e-01   3.9114231e-01   3.9117288e-01   3.9120127e-01   3.9123791e-01   3.9127265e-01   3.9133045e-01   3.9137955e-01   3.9141965e-01   3.9145098e-01   3.9148231e-01   3.9149710e-01   3.9150885e-01   3.9152060e-01   3.9154485e-01   3.9157505e-01   3.9160099e-01   3.9162846e-01   3.9165594e-01   3.9167437e-01   3.9169280e-01   3.9171730e-01   3.9173939e-01   3.9175293e-01   3.9176647e-01   3.9178766e-01   3.9180886e-01   3.9184829e-01   3.9188773e-01   3.9192862e-01   3.9198339e-01   3.9201877e-01   3.9204651e-01   3.9207425e-01   3.9209803e-01   3.9212426e-01   3.9214668e-01   3.9216624e-01   3.9220030e-01   3.9222990e-01   3.9225627e-01   3.9228355e-01   3.9232231e-01   3.9235438e-01   3.9238845e-01   3.9243258e-01   3.9245547e-01   3.9247835e-01   3.9249911e-01   3.9253445e-01   3.9256668e-01   3.9261892e-01   3.9267287e-01   3.9272984e-01   3.9275784e-01   3.9278584e-01   3.9281352e-01   3.9285445e-01   3.9290224e-01   3.9296356e-01   3.9303339e-01   3.9306087e-01   3.9308834e-01   3.9312350e-01   3.9315890e-01   3.9318869e-01   3.9323272e-01   3.9329951e-01   3.9331554e-01   3.9333156e-01   3.9334827e-01   3.9336789e-01   3.9339796e-01   3.9342677e-01   3.9345072e-01   3.9347238e-01   3.9348946e-01   3.9350655e-01   3.9353925e-01   3.9358395e-01   3.9361984e-01   3.9365884e-01   3.9367771e-01   3.9369657e-01   3.9371663e-01   3.9374195e-01   3.9376918e-01   3.9379348e-01   3.9381779e-01   3.9384452e-01   3.9388134e-01   3.9390069e-01   3.9392003e-01   3.9394472e-01   3.9396854e-01   3.9399297e-01   3.9401603e-01   3.9403501e-01   3.9405942e-01   3.9408722e-01   3.9413033e-01   3.9415573e-01   3.9418114e-01   3.9420199e-01   3.9422284e-01   3.9424813e-01   3.9427170e-01   3.9428917e-01   3.9430664e-01   3.9432516e-01   3.9434367e-01   3.9436904e-01   3.9439095e-01   3.9441177e-01   3.9443047e-01   3.9445914e-01   3.9448823e-01   3.9452420e-01   3.9458315e-01   3.9460284e-01   3.9462253e-01   3.9463914e-01   3.9465366e-01   3.9467045e-01   3.9470096e-01   3.9472606e-01   3.9475018e-01   3.9477177e-01   3.9482092e-01   3.9484837e-01   3.9487583e-01   3.9490419e-01   3.9491650e-01   3.9492881e-01   3.9494109e-01   3.9495558e-01   3.9497010e-01   3.9498483e-01   3.9499879e-01   3.9502406e-01   3.9505273e-01   3.9509078e-01   3.9512992e-01   3.9516907e-01   3.9517973e-01   3.9519038e-01   3.9520109e-01   3.9521179e-01   3.9522701e-01   3.9524199e-01   3.9525718e-01   3.9527237e-01   3.9528542e-01   3.9529843e-01   3.9532804e-01   3.9535318e-01   3.9537185e-01   3.9539053e-01   3.9540656e-01   3.9542097e-01   3.9544106e-01   3.9546945e-01   3.9548564e-01   3.9550184e-01   3.9552224e-01   3.9554525e-01   3.9556521e-01   3.9558886e-01   3.9560879e-01   3.9562298e-01   3.9563716e-01   3.9565662e-01   3.9567854e-01   3.9571720e-01   3.9575216e-01   3.9579982e-01   3.9585987e-01   3.9587772e-01   3.9589558e-01   3.9591262e-01   3.9592409e-01   3.9593556e-01   3.9595259e-01   3.9597598e-01   3.9599558e-01   3.9601518e-01   3.9603633e-01   3.9605549e-01   3.9608777e-01   3.9610692e-01   3.9612607e-01   3.9616751e-01   3.9620880e-01   3.9621790e-01   3.9622700e-01   3.9623435e-01   3.9624582e-01   3.9626369e-01   3.9628023e-01   3.9629987e-01   3.9634373e-01   3.9638600e-01   3.9641205e-01   3.9643810e-01   3.9646011e-01   3.9647930e-01   3.9649850e-01   3.9652845e-01   3.9655300e-01   3.9657510e-01   3.9659956e-01   3.9662969e-01   3.9666406e-01   3.9669260e-01   3.9671754e-01   3.9674885e-01   3.9676516e-01   3.9678147e-01   3.9679968e-01   3.9682128e-01   3.9684045e-01   3.9686035e-01   3.9687840e-01   3.9689915e-01   3.9691762e-01   3.9693825e-01   3.9696866e-01   3.9700313e-01   3.9702574e-01   3.9704836e-01   3.9708858e-01   3.9713125e-01   3.9719606e-01   3.9727302e-01   3.9728453e-01   3.9729604e-01   3.9730726e-01   3.9731759e-01   3.9732833e-01   3.9734934e-01   3.9737383e-01   3.9739408e-01   3.9741987e-01   3.9743704e-01   3.9745421e-01   3.9748748e-01   3.9751754e-01   3.9754311e-01   3.9756370e-01   3.9758262e-01   3.9760621e-01   3.9763440e-01   3.9766259e-01   3.9769520e-01   3.9772780e-01   3.9776643e-01   3.9779819e-01   3.9783106e-01   3.9786393e-01   3.9789048e-01   3.9791254e-01   3.9793419e-01   3.9796311e-01   3.9798970e-01   3.9802976e-01   3.9806719e-01   3.9808643e-01   3.9810567e-01   3.9812909e-01   3.9815013e-01   3.9817205e-01   3.9819847e-01   3.9822187e-01   3.9824663e-01   3.9826583e-01   3.9828503e-01   3.9830060e-01   3.9832739e-01   3.9835963e-01   3.9839680e-01   3.9841880e-01   3.9844080e-01   3.9845940e-01   3.9847900e-01   3.9849366e-01   3.9850833e-01   3.9852428e-01   3.9853964e-01   3.9855233e-01   3.9856847e-01   3.9860216e-01   3.9864024e-01   3.9867606e-01   3.9870670e-01   3.9876302e-01   3.9882744e-01   3.9886441e-01   3.9890138e-01   3.9893518e-01   3.9896698e-01   3.9899022e-01   3.9901345e-01   3.9904954e-01   3.9907506e-01   3.9909475e-01   3.9911443e-01   3.9914187e-01   3.9918437e-01   3.9920814e-01   3.9923192e-01   3.9925615e-01   3.9929656e-01   3.9931544e-01   3.9933433e-01   3.9935306e-01   3.9938727e-01   3.9944405e-01   3.9951743e-01   3.9958764e-01   3.9964546e-01   3.9966462e-01   3.9967963e-01   3.9969465e-01   3.9970804e-01   3.9973425e-01   3.9977042e-01   3.9979964e-01   3.9983360e-01   3.9985826e-01   3.9987798e-01   3.9989770e-01   3.9991798e-01   3.9993826e-01   3.9996948e-01   4.0002101e-01   4.0003626e-01   4.0005150e-01   4.0007960e-01   4.0009970e-01   4.0011980e-01   4.0014017e-01   4.0015965e-01   4.0016714e-01   4.0017463e-01   4.0018228e-01   4.0019897e-01   4.0022483e-01   4.0025068e-01   4.0028445e-01   4.0033486e-01   4.0035594e-01   4.0037702e-01   4.0040330e-01   4.0042476e-01   4.0044352e-01   4.0046969e-01   4.0047902e-01   4.0048836e-01   4.0050871e-01   4.0052844e-01   4.0055337e-01   4.0058513e-01   4.0061245e-01   4.0063616e-01   4.0065987e-01   4.0068044e-01   4.0069751e-01   4.0071744e-01   4.0074933e-01   4.0080460e-01   4.0084015e-01   4.0087570e-01   4.0090105e-01   4.0092640e-01   4.0095096e-01   4.0096957e-01   4.0098818e-01   4.0101512e-01   4.0104206e-01   4.0106822e-01   4.0108160e-01   4.0109498e-01   4.0111097e-01   4.0112696e-01   4.0114472e-01   4.0116388e-01   4.0118355e-01   4.0119264e-01   4.0120173e-01   4.0121377e-01   4.0122369e-01   4.0123303e-01   4.0124526e-01   4.0125690e-01   4.0127048e-01   4.0130017e-01   4.0131916e-01   4.0133367e-01   4.0134819e-01   4.0136644e-01   4.0138574e-01   4.0142429e-01   4.0144672e-01   4.0146915e-01   4.0149669e-01   4.0151893e-01   4.0154541e-01   4.0158535e-01   4.0161533e-01   4.0164531e-01   4.0167846e-01   4.0171260e-01   4.0173979e-01   4.0175903e-01   4.0177827e-01   4.0179877e-01   4.0181768e-01   4.0183861e-01   4.0187035e-01   4.0190998e-01   4.0195874e-01   4.0198377e-01   4.0200329e-01   4.0202281e-01   4.0204650e-01   4.0208794e-01   4.0212269e-01   4.0215007e-01   4.0217745e-01   4.0222092e-01   4.0226721e-01   4.0231945e-01   4.0234330e-01   4.0236150e-01   4.0237971e-01   4.0240278e-01   4.0242177e-01   4.0244050e-01   4.0246326e-01   4.0248622e-01   4.0250919e-01   4.0253857e-01   4.0256330e-01   4.0258802e-01   4.0261392e-01   4.0263778e-01   4.0266665e-01   4.0269319e-01   4.0273379e-01   4.0276361e-01   4.0277393e-01   4.0278425e-01   4.0280282e-01   4.0282039e-01   4.0283796e-01   4.0285445e-01   4.0286844e-01   4.0290519e-01   4.0293816e-01   4.0299363e-01   4.0302148e-01   4.0304932e-01   4.0308561e-01   4.0312193e-01   4.0314973e-01   4.0317753e-01   4.0320821e-01   4.0323446e-01   4.0326071e-01   4.0328252e-01   4.0331177e-01   4.0334102e-01   4.0337123e-01   4.0341231e-01   4.0344924e-01   4.0347062e-01   4.0349201e-01   4.0351185e-01   4.0353392e-01   4.0355690e-01   4.0358195e-01   4.0360212e-01   4.0363909e-01   4.0368512e-01   4.0369749e-01   4.0370985e-01   4.0373437e-01   4.0374323e-01   4.0375209e-01   4.0376360e-01   4.0379020e-01   4.0381380e-01   4.0383522e-01   4.0384950e-01   4.0386378e-01   4.0388290e-01   4.0390247e-01   4.0392658e-01   4.0395420e-01   4.0398183e-01   4.0401553e-01   4.0405285e-01   4.0408331e-01   4.0410477e-01   4.0412624e-01   4.0415065e-01   4.0417894e-01   4.0420724e-01   4.0423617e-01   4.0426077e-01   4.0428926e-01   4.0430703e-01   4.0432479e-01   4.0434112e-01   4.0435494e-01   4.0437373e-01   4.0439382e-01   4.0444041e-01   4.0446901e-01   4.0449760e-01   4.0452280e-01   4.0454351e-01   4.0456422e-01   4.0458110e-01   4.0459798e-01   4.0461674e-01   4.0464620e-01   4.0467267e-01   4.0469914e-01   4.0472365e-01   4.0476073e-01   4.0479899e-01   4.0484136e-01   4.0490336e-01   4.0496491e-01   4.0500941e-01   4.0505390e-01   4.0508223e-01   4.0511055e-01   4.0513507e-01   4.0515624e-01   4.0518226e-01   4.0520881e-01   4.0524981e-01   4.0529055e-01   4.0533363e-01   4.0537162e-01   4.0540862e-01   4.0544012e-01   4.0547881e-01   4.0551080e-01   4.0556062e-01   4.0561011e-01   4.0566219e-01   4.0572316e-01   4.0574874e-01   4.0577432e-01   4.0581178e-01   4.0582558e-01   4.0583939e-01   4.0585356e-01   4.0586905e-01   4.0588995e-01   4.0591274e-01   4.0593553e-01   4.0596433e-01   4.0599313e-01   4.0602078e-01   4.0605620e-01   4.0611205e-01   4.0616284e-01   4.0618000e-01   4.0619715e-01   4.0621402e-01   4.0624153e-01   4.0626936e-01   4.0630081e-01   4.0633471e-01   4.0636361e-01   4.0638740e-01   4.0641759e-01   4.0644778e-01   4.0650292e-01   4.0656536e-01   4.0664512e-01   4.0672678e-01   4.0678865e-01   4.0682513e-01   4.0686160e-01   4.0690937e-01   4.0695714e-01   4.0700570e-01   4.0704939e-01   4.0709308e-01   4.0716096e-01   4.0725172e-01   4.0726742e-01   4.0728312e-01   4.0730839e-01   4.0732971e-01   4.0735103e-01   4.0737759e-01   4.0739920e-01   4.0742286e-01   4.0744897e-01   4.0747571e-01   4.0750246e-01   4.0753037e-01   4.0757899e-01   4.0761810e-01   4.0765721e-01   4.0767616e-01   4.0769511e-01   4.0771398e-01   4.0773214e-01   4.0775974e-01   4.0779028e-01   4.0780506e-01   4.0781984e-01   4.0783242e-01   4.0784379e-01   4.0785771e-01   4.0788926e-01   4.0791209e-01   4.0793492e-01   4.0795869e-01   4.0799283e-01   4.0802074e-01   4.0804409e-01   4.0806589e-01   4.0808807e-01   4.0811214e-01   4.0813237e-01   4.0815134e-01   4.0818543e-01   4.0822846e-01   4.0825900e-01   4.0827998e-01   4.0830095e-01   4.0832299e-01   4.0834367e-01   4.0836435e-01   4.0838846e-01   4.0841405e-01   4.0845080e-01   4.0848671e-01   4.0853079e-01   4.0857110e-01   4.0861490e-01   4.0864363e-01   4.0866562e-01   4.0868762e-01   4.0872741e-01   4.0877354e-01   4.0881849e-01   4.0885643e-01   4.0889065e-01   4.0895347e-01   4.0901166e-01   4.0906315e-01   4.0911464e-01   4.0918297e-01   4.0920957e-01   4.0923617e-01   4.0927189e-01   4.0930084e-01   4.0933367e-01   4.0936599e-01   4.0940541e-01   4.0945933e-01   4.0950711e-01   4.0960082e-01   4.0966135e-01   4.0972189e-01   4.0979851e-01   4.0984097e-01   4.0988342e-01   4.0994024e-01   4.0998650e-01   4.1000579e-01   4.1002508e-01   4.1005204e-01   4.1007912e-01   4.1010455e-01   4.1012625e-01   4.1015683e-01   4.1018880e-01   4.1022689e-01   4.1025806e-01   4.1028923e-01   4.1031571e-01   4.1034765e-01   4.1037347e-01   4.1040797e-01   4.1045317e-01   4.1049322e-01   4.1054566e-01   4.1059809e-01   4.1066743e-01   4.1073137e-01   4.1082387e-01   4.1090864e-01   4.1099059e-01   4.1109847e-01   4.1115372e-01   4.1119575e-01   4.1123778e-01   4.1127709e-01   4.1132302e-01   4.1138061e-01   4.1142683e-01   4.1145789e-01   4.1148895e-01   4.1151724e-01   4.1155856e-01   4.1159988e-01   4.1163513e-01   4.1166532e-01   4.1169133e-01   4.1172772e-01   4.1175717e-01   4.1180981e-01   4.1185768e-01   4.1189854e-01   4.1193940e-01   4.1199439e-01   4.1205235e-01   4.1211030e-01   4.1216788e-01   4.1223236e-01   4.1230281e-01   4.1237776e-01   4.1242237e-01   4.1246698e-01   4.1250958e-01   4.1256672e-01   4.1262608e-01   4.1269631e-01   4.1277625e-01   4.1285812e-01   4.1291603e-01   4.1297395e-01   4.1302538e-01   4.1307433e-01   4.1314032e-01   4.1318769e-01   4.1323506e-01   4.1330620e-01   4.1339884e-01   4.1350142e-01   4.1358336e-01   4.1363675e-01   4.1369015e-01   4.1374496e-01   4.1379977e-01   4.1385257e-01   4.1390945e-01   4.1396407e-01   4.1399627e-01   4.1402846e-01   4.1407688e-01   4.1411472e-01   4.1415256e-01   4.1421073e-01   4.1429294e-01   4.1439501e-01   4.1449090e-01   4.1454412e-01   4.1459734e-01   4.1464051e-01   4.1468407e-01   4.1474322e-01   4.1480827e-01   4.1488500e-01   4.1499765e-01   4.1506267e-01   4.1512770e-01   4.1523567e-01   4.1532707e-01   4.1542143e-01   4.1549641e-01   4.1557140e-01   4.1564658e-01   4.1572177e-01   4.1580085e-01   4.1586716e-01   4.1593348e-01   4.1597447e-01   4.1601546e-01   4.1605388e-01   4.1609031e-01   4.1612409e-01   4.1615995e-01   4.1619101e-01   4.1624341e-01   4.1629221e-01   4.1635256e-01   4.1640183e-01   4.1647705e-01   4.1655516e-01   4.1660632e-01   4.1665748e-01   4.1671577e-01   4.1676302e-01   4.1681023e-01   4.1685511e-01   4.1691131e-01   4.1698186e-01   4.1701594e-01   4.1705003e-01   4.1707881e-01   4.1713627e-01   4.1717371e-01   4.1721115e-01   4.1725796e-01   4.1729417e-01   4.1733038e-01   4.1737175e-01   4.1742133e-01   4.1747240e-01   4.1751951e-01   4.1758870e-01   4.1763084e-01   4.1767298e-01   4.1770815e-01   4.1776076e-01   4.1780893e-01   4.1785516e-01   4.1789520e-01   4.1793000e-01   4.1796632e-01   4.1799738e-01   4.1802778e-01   4.1805790e-01   4.1808636e-01   4.1814589e-01   4.1819583e-01   4.1824343e-01   4.1829928e-01   4.1835223e-01   4.1839897e-01   4.1844291e-01   4.1849159e-01   4.1854027e-01   4.1859610e-01   4.1864539e-01   4.1869813e-01   4.1876403e-01   4.1882889e-01   4.1888868e-01   4.1894136e-01   4.1899888e-01   4.1905387e-01   4.1910576e-01   4.1919472e-01   4.1927354e-01   4.1935236e-01   4.1940835e-01   4.1946435e-01   4.1950575e-01   4.1954715e-01   4.1961599e-01   4.1967943e-01   4.1974286e-01   4.1980050e-01   4.1985788e-01   4.1990711e-01   4.1997269e-01   4.2006860e-01   4.2015539e-01   4.2024307e-01   4.2029792e-01   4.2035277e-01   4.2041414e-01   4.2046935e-01   4.2052257e-01   4.2057579e-01   4.2062658e-01   4.2069199e-01   4.2076279e-01   4.2082672e-01   4.2089065e-01   4.2099527e-01   4.2111506e-01   4.2122849e-01   4.2135184e-01   4.2146024e-01   4.2157975e-01   4.2170678e-01   4.2182039e-01   4.2186135e-01   4.2190230e-01   4.2194034e-01   4.2199802e-01   4.2205286e-01   4.2211808e-01   4.2217397e-01   4.2223599e-01   4.2228344e-01   4.2233089e-01   4.2239204e-01   4.2247915e-01   4.2258754e-01   4.2268831e-01   4.2276935e-01   4.2287647e-01   4.2297731e-01   4.2306107e-01   4.2312473e-01   4.2317222e-01   4.2321971e-01   4.2326358e-01   4.2334138e-01   4.2340902e-01   4.2348356e-01   4.2353862e-01   4.2359368e-01   4.2365102e-01   4.2370836e-01   4.2378876e-01   4.2386265e-01   4.2393654e-01   4.2400529e-01   4.2407572e-01   4.2416262e-01   4.2424818e-01   4.2431897e-01   4.2438737e-01   4.2446735e-01   4.2454687e-01   4.2460767e-01   4.2465490e-01   4.2470214e-01   4.2475522e-01   4.2480830e-01   4.2486043e-01   4.2491211e-01   4.2497360e-01   4.2504821e-01   4.2511697e-01   4.2518423e-01   4.2528692e-01   4.2539988e-01   4.2545256e-01   4.2550524e-01   4.2557441e-01   4.2563217e-01   4.2568634e-01   4.2574052e-01   4.2583792e-01   4.2592146e-01   4.2601747e-01   4.2611668e-01   4.2621089e-01   4.2628925e-01   4.2637550e-01   4.2649224e-01   4.2653457e-01   4.2657689e-01   4.2662719e-01   4.2669040e-01   4.2673626e-01   4.2678212e-01   4.2684805e-01   4.2690251e-01   4.2695163e-01   4.2703260e-01   4.2709481e-01   4.2715702e-01   4.2722330e-01   4.2727375e-01   4.2732421e-01   4.2737797e-01   4.2744214e-01   4.2751623e-01   4.2758114e-01   4.2764605e-01   4.2768658e-01   4.2772711e-01   4.2776211e-01   4.2779710e-01   4.2783113e-01   4.2788030e-01   4.2792754e-01   4.2797451e-01   4.2803692e-01   4.2811171e-01   4.2818304e-01   4.2829355e-01   4.2835812e-01   4.2842269e-01   4.2849761e-01   4.2858045e-01   4.2865330e-01   4.2870183e-01   4.2875036e-01   4.2880170e-01   4.2884746e-01   4.2890103e-01   4.2897713e-01   4.2905729e-01   4.2915111e-01   4.2923705e-01   4.2932334e-01   4.2942433e-01   4.2953108e-01   4.2964258e-01   4.2974909e-01   4.2978073e-01   4.2981237e-01   4.2986312e-01   4.2993055e-01   4.3004614e-01   4.3013685e-01   4.3020333e-01   4.3026980e-01   4.3036151e-01   4.3046606e-01   4.3057773e-01   4.3067182e-01   4.3076591e-01   4.3084950e-01   4.3090327e-01   4.3095704e-01   4.3102109e-01   4.3110672e-01   4.3123855e-01   4.3128872e-01   4.3133890e-01   4.3140363e-01   4.3145959e-01   4.3153678e-01   4.3162915e-01   4.3169814e-01   4.3174863e-01   4.3179912e-01   4.3184327e-01   4.3191463e-01   4.3199805e-01   4.3208550e-01   4.3220561e-01   4.3233659e-01   4.3245626e-01   4.3256722e-01   4.3266812e-01   4.3278491e-01   4.3291774e-01   4.3304580e-01   4.3314502e-01   4.3324424e-01   4.3336807e-01   4.3348572e-01   4.3352673e-01   4.3356774e-01   4.3363838e-01   4.3370902e-01   4.3377505e-01   4.3383501e-01   4.3390413e-01   4.3397804e-01   4.3403677e-01   4.3409549e-01   4.3415612e-01   4.3421676e-01   4.3428616e-01   4.3433363e-01   4.3438110e-01   4.3446043e-01   4.3453571e-01   4.3461099e-01   4.3467541e-01   4.3475597e-01   4.3482700e-01   4.3489804e-01   4.3496886e-01   4.3505582e-01   4.3514086e-01   4.3522546e-01   4.3535350e-01   4.3548645e-01   4.3557481e-01   4.3566317e-01   4.3570398e-01   4.3574480e-01   4.3580147e-01   4.3586718e-01   4.3592540e-01   4.3597384e-01   4.3603060e-01   4.3608736e-01   4.3614825e-01   4.3621545e-01   4.3627727e-01   4.3632738e-01   4.3637032e-01   4.3641327e-01   4.3647661e-01   4.3653115e-01   4.3658739e-01   4.3664536e-01   4.3669497e-01   4.3676630e-01   4.3683828e-01   4.3691026e-01   4.3703737e-01   4.3719964e-01   4.3739464e-01   4.3757027e-01   4.3773410e-01   4.3779314e-01   4.3785219e-01   4.3790545e-01   4.3795872e-01   4.3802354e-01   4.3809912e-01   4.3820140e-01   4.3828056e-01   4.3835973e-01   4.3844343e-01   4.3851401e-01   4.3860320e-01   4.3868282e-01   4.3874722e-01   4.3882286e-01   4.3888432e-01   4.3897265e-01   4.3908002e-01   4.3918902e-01   4.3928465e-01   4.3936492e-01   4.3943693e-01   4.3949650e-01   4.3958235e-01   4.3969481e-01   4.3977310e-01   4.3985139e-01   4.3993299e-01   4.4002349e-01   4.4014756e-01   4.4027930e-01   4.4039508e-01   4.4049684e-01   4.4056498e-01   4.4063312e-01   4.4070849e-01   4.4077215e-01   4.4082936e-01   4.4088908e-01   4.4097139e-01   4.4106622e-01   4.4116379e-01   4.4128179e-01   4.4140554e-01   4.4149233e-01   4.4157911e-01   4.4166525e-01   4.4176407e-01   4.4191400e-01   4.4203608e-01   4.4211194e-01   4.4218781e-01   4.4227735e-01   4.4238848e-01   4.4245906e-01   4.4252964e-01   4.4261212e-01   4.4267485e-01   4.4273758e-01   4.4280800e-01   4.4288774e-01   4.4297892e-01   4.4305421e-01   4.4315820e-01   4.4326987e-01   4.4331957e-01   4.4336926e-01   4.4341646e-01   4.4346702e-01   4.4353508e-01   4.4359410e-01   4.4365276e-01   4.4372713e-01   4.4382856e-01   4.4392789e-01   4.4401003e-01   4.4410953e-01   4.4420497e-01   4.4432259e-01   4.4446648e-01   4.4463069e-01   4.4474835e-01   4.4486601e-01   4.4497912e-01   4.4507624e-01   4.4517294e-01   4.4528946e-01   4.4539733e-01   4.4549717e-01   4.4559785e-01   4.4567992e-01   4.4576199e-01   4.4584459e-01   4.4591985e-01   4.4599640e-01   4.4608593e-01   4.4618789e-01   4.4629257e-01   4.4635444e-01   4.4641631e-01   4.4649098e-01   4.4657287e-01   4.4665559e-01   4.4674615e-01   4.4684255e-01   4.4693552e-01   4.4704863e-01   4.4716553e-01   4.4730135e-01   4.4745742e-01   4.4758595e-01   4.4772627e-01   4.4782185e-01   4.4791744e-01   4.4802413e-01   4.4813319e-01   4.4824700e-01   4.4832236e-01   4.4839772e-01   4.4845825e-01   4.4851879e-01   4.4858685e-01   4.4866019e-01   4.4876092e-01   4.4887630e-01   4.4898929e-01   4.4912650e-01   4.4926709e-01   4.4942307e-01   4.4947904e-01   4.4953501e-01   4.4959411e-01   4.4967324e-01   4.4975865e-01   4.4985163e-01   4.4992804e-01   4.5000446e-01   4.5010860e-01   4.5020364e-01   4.5035049e-01   4.5049734e-01   4.5062957e-01   4.5078086e-01   4.5093512e-01   4.5108925e-01   4.5119701e-01   4.5130477e-01   4.5143539e-01   4.5155147e-01   4.5164557e-01   4.5176251e-01   4.5187011e-01   4.5199482e-01   4.5209849e-01   4.5219197e-01   4.5227163e-01   4.5235951e-01   4.5246401e-01   4.5256850e-01   4.5266707e-01   4.5275881e-01   4.5283517e-01   4.5291153e-01   4.5300113e-01   4.5310163e-01   4.5322247e-01   4.5333509e-01   4.5344855e-01   4.5355659e-01   4.5364382e-01   4.5373432e-01   4.5383805e-01   4.5397131e-01   4.5409313e-01   4.5421938e-01   4.5432215e-01   4.5442794e-01   4.5457734e-01   4.5476019e-01   4.5493886e-01   4.5510533e-01   4.5526085e-01   4.5542241e-01   4.5555974e-01   4.5569707e-01   4.5583651e-01   4.5592269e-01   4.5600886e-01   4.5609024e-01   4.5617163e-01   4.5625605e-01   4.5632688e-01   4.5639770e-01   4.5648191e-01   4.5658158e-01   4.5671079e-01   4.5684536e-01   4.5695524e-01   4.5706513e-01   4.5716453e-01   4.5724233e-01   4.5732013e-01   4.5741409e-01   4.5753548e-01   4.5764626e-01   4.5776333e-01   4.5788809e-01   4.5802054e-01   4.5812692e-01   4.5823329e-01   4.5834938e-01   4.5847610e-01   4.5857922e-01   4.5868234e-01   4.5880441e-01   4.5892646e-01   4.5897753e-01   4.5902861e-01   4.5910980e-01   4.5920359e-01   4.5933042e-01   4.5947974e-01   4.5961449e-01   4.5982525e-01   4.6005734e-01   4.6025240e-01   4.6035819e-01   4.6046399e-01   4.6059157e-01   4.6067316e-01   4.6075475e-01   4.6084586e-01   4.6093348e-01   4.6106862e-01   4.6121290e-01   4.6135966e-01   4.6152691e-01   4.6158925e-01   4.6165159e-01   4.6171244e-01   4.6180792e-01   4.6192280e-01   4.6206240e-01   4.6221130e-01   4.6232776e-01   4.6244421e-01   4.6257662e-01   4.6274791e-01   4.6290502e-01   4.6300697e-01   4.6310891e-01   4.6323563e-01   4.6339903e-01   4.6355674e-01   4.6369097e-01   4.6383069e-01   4.6395489e-01   4.6405897e-01   4.6417805e-01   4.6429980e-01   4.6441390e-01   4.6452768e-01   4.6463420e-01   4.6475260e-01   4.6489150e-01   4.6498882e-01   4.6508614e-01   4.6519098e-01   4.6532779e-01   4.6546592e-01   4.6559090e-01   4.6573081e-01   4.6587461e-01   4.6599739e-01   4.6611475e-01   4.6621481e-01   4.6631061e-01   4.6639535e-01   4.6653196e-01   4.6670207e-01   4.6684005e-01   4.6697802e-01   4.6715189e-01   4.6733996e-01   4.6752803e-01   4.6768719e-01   4.6783306e-01   4.6796544e-01   4.6807714e-01   4.6820065e-01   4.6832065e-01   4.6848059e-01   4.6854974e-01   4.6861889e-01   4.6869254e-01   4.6881607e-01   4.6891208e-01   4.6900810e-01   4.6909508e-01   4.6920803e-01   4.6931959e-01   4.6948087e-01   4.6958579e-01   4.6969072e-01   4.6980272e-01   4.6988914e-01   4.6997556e-01   4.7006120e-01   4.7015930e-01   4.7029266e-01   4.7043185e-01   4.7056732e-01   4.7063745e-01   4.7070758e-01   4.7080465e-01   4.7092863e-01   4.7105954e-01   4.7116367e-01   4.7126781e-01   4.7139627e-01   4.7152679e-01   4.7163478e-01   4.7172621e-01   4.7181764e-01   4.7194358e-01   4.7207304e-01   4.7221124e-01   4.7233119e-01   4.7245114e-01   4.7256381e-01   4.7266667e-01   4.7275549e-01   4.7288824e-01   4.7301835e-01   4.7314421e-01   4.7327183e-01   4.7339664e-01   4.7350703e-01   4.7364728e-01   4.7382343e-01   4.7397276e-01   4.7412376e-01   4.7426350e-01   4.7441175e-01   4.7455637e-01   4.7468235e-01   4.7478693e-01   4.7490759e-01   4.7503598e-01   4.7516889e-01   4.7530936e-01   4.7548326e-01   4.7564339e-01   4.7574204e-01   4.7584070e-01   4.7594395e-01   4.7603978e-01   4.7615748e-01   4.7629317e-01   4.7644765e-01   4.7660634e-01   4.7672717e-01   4.7684800e-01   4.7695428e-01   4.7706056e-01   4.7717247e-01   4.7727867e-01   4.7740159e-01   4.7752630e-01   4.7766450e-01   4.7780097e-01   4.7796206e-01   4.7812848e-01   4.7830242e-01   4.7842026e-01   4.7853810e-01   4.7870406e-01   4.7882037e-01   4.7893668e-01   4.7907051e-01   4.7921435e-01   4.7937699e-01   4.7950913e-01   4.7968984e-01   4.7983615e-01   4.7995938e-01   4.8009959e-01   4.8022678e-01   4.8038180e-01   4.8050741e-01   4.8064753e-01   4.8079256e-01   4.8095234e-01   4.8109160e-01   4.8125916e-01   4.8142687e-01   4.8148907e-01   4.8155127e-01   4.8161955e-01   4.8170166e-01   4.8181618e-01   4.8191860e-01   4.8203085e-01   4.8217070e-01   4.8230833e-01   4.8242047e-01   4.8254349e-01   4.8265483e-01   4.8276617e-01   4.8289644e-01   4.8305245e-01   4.8321065e-01   4.8335769e-01   4.8350949e-01   4.8367049e-01   4.8381037e-01   4.8389796e-01   4.8398555e-01   4.8408892e-01   4.8418478e-01   4.8428903e-01   4.8439092e-01   4.8449576e-01   4.8460248e-01   4.8473829e-01   4.8487290e-01   4.8505383e-01   4.8523746e-01   4.8540344e-01   4.8551897e-01   4.8563451e-01   4.8575018e-01   4.8586586e-01   4.8598958e-01   4.8611676e-01   4.8626373e-01   4.8642537e-01   4.8657280e-01   4.8670630e-01   4.8686815e-01   4.8704795e-01   4.8724246e-01   4.8741195e-01   4.8757007e-01   4.8769130e-01   4.8781253e-01   4.8796647e-01   4.8812114e-01   4.8831402e-01   4.8847815e-01   4.8866911e-01   4.8887781e-01   4.8905382e-01   4.8920055e-01   4.8933258e-01   4.8950111e-01   4.8969468e-01   4.8986698e-01   4.9004755e-01   4.9018476e-01   4.9032198e-01   4.9047134e-01   4.9060888e-01   4.9077481e-01   4.9093966e-01   4.9108392e-01   4.9123606e-01   4.9137215e-01   4.9148420e-01   4.9158919e-01   4.9171120e-01   4.9182269e-01   4.9195450e-01   4.9210815e-01   4.9222267e-01   4.9233719e-01   4.9245600e-01   4.9264006e-01   4.9280842e-01   4.9296955e-01   4.9311704e-01   4.9324116e-01   4.9336527e-01   4.9347371e-01   4.9359373e-01   4.9373780e-01   4.9389004e-01   4.9404578e-01   4.9420226e-01   4.9435928e-01   4.9451370e-01   4.9464885e-01   4.9480793e-01   4.9495627e-01   4.9508843e-01   4.9523065e-01   4.9537277e-01   4.9554715e-01   4.9573359e-01   4.9594914e-01   4.9617118e-01   4.9635056e-01   4.9651992e-01   4.9668929e-01   4.9682926e-01   4.9696641e-01   4.9710023e-01   4.9721270e-01   4.9736788e-01   4.9752178e-01   4.9765898e-01   4.9777941e-01   4.9789769e-01   4.9803811e-01   4.9818197e-01   4.9831020e-01   4.9844402e-01   4.9860996e-01   4.9876040e-01   4.9891084e-01   4.9905724e-01   4.9921257e-01   4.9937392e-01   4.9950731e-01   4.9964069e-01   4.9975977e-01   4.9989278e-01   5.0001206e-01   5.0015236e-01   5.0032495e-01   5.0049647e-01   5.0066799e-01   5.0087115e-01   5.0108827e-01   5.0124182e-01   5.0139538e-01   5.0153362e-01   5.0165391e-01   5.0177837e-01   5.0190131e-01   5.0202426e-01   5.0213545e-01   5.0228513e-01   5.0241829e-01   5.0259031e-01   5.0274753e-01   5.0290679e-01   5.0306751e-01   5.0319738e-01   5.0336716e-01   5.0355038e-01   5.0371613e-01   5.0386371e-01   5.0400030e-01   5.0417750e-01   5.0436488e-01   5.0449519e-01   5.0462549e-01   5.0475368e-01   5.0487948e-01   5.0498087e-01   5.0506403e-01   5.0517174e-01   5.0527353e-01   5.0538768e-01   5.0551987e-01   5.0564316e-01   5.0576109e-01   5.0587594e-01   5.0599921e-01   5.0614248e-01   5.0628570e-01   5.0645030e-01   5.0659558e-01   5.0672384e-01   5.0685210e-01   5.0697142e-01   5.0709334e-01   5.0720245e-01   5.0734023e-01   5.0748097e-01   5.0757394e-01   5.0766691e-01   5.0776402e-01   5.0785785e-01   5.0795135e-01   5.0807691e-01   5.0821432e-01   5.0833665e-01   5.0846593e-01   5.0859059e-01   5.0875879e-01   5.0888435e-01   5.0900991e-01   5.0912610e-01   5.0926717e-01   5.0941926e-01   5.0956214e-01   5.0969317e-01   5.0981721e-01   5.0995373e-01   5.1005316e-01   5.1015260e-01   5.1028859e-01   5.1043737e-01   5.1057557e-01   5.1069461e-01   5.1083000e-01   5.1098574e-01   5.1114774e-01   5.1129634e-01   5.1143629e-01   5.1160674e-01   5.1177510e-01   5.1193990e-01   5.1212330e-01   5.1231049e-01   5.1249768e-01   5.1266984e-01   5.1285614e-01   5.1302497e-01   5.1318618e-01   5.1335590e-01   5.1349642e-01   5.1363694e-01   5.1381782e-01   5.1399479e-01   5.1416743e-01   5.1430772e-01   5.1445044e-01   5.1459008e-01   5.1471230e-01   5.1482166e-01   5.1491168e-01   5.1500490e-01   5.1512754e-01   5.1525329e-01   5.1539000e-01   5.1554345e-01   5.1573587e-01   5.1591306e-01   5.1607208e-01   5.1627389e-01   5.1645107e-01   5.1660537e-01   5.1672959e-01   5.1683414e-01   5.1699110e-01   5.1714830e-01   5.1730320e-01   5.1751595e-01   5.1769427e-01   5.1787258e-01   5.1803834e-01   5.1817677e-01   5.1834622e-01   5.1849652e-01   5.1863842e-01   5.1877117e-01   5.1889281e-01   5.1903114e-01   5.1918197e-01   5.1931142e-01   5.1945958e-01   5.1959769e-01   5.1975636e-01   5.1994121e-01   5.2013338e-01   5.2033287e-01   5.2052801e-01   5.2072524e-01   5.2081255e-01   5.2089987e-01   5.2101982e-01   5.2114844e-01   5.2128957e-01   5.2144714e-01   5.2163839e-01   5.2181200e-01   5.2197355e-01   5.2211166e-01   5.2227547e-01   5.2245741e-01   5.2261067e-01   5.2275603e-01   5.2292186e-01   5.2310064e-01   5.2328357e-01   5.2352004e-01   5.2376805e-01   5.2395482e-01   5.2414160e-01   5.2429799e-01   5.2445203e-01   5.2459443e-01   5.2477759e-01   5.2502982e-01   5.2532166e-01   5.2556750e-01   5.2577592e-01   5.2592833e-01   5.2608073e-01   5.2623631e-01   5.2636555e-01   5.2648418e-01   5.2664759e-01   5.2681398e-01   5.2698539e-01   5.2713152e-01   5.2731119e-01   5.2747507e-01   5.2768995e-01   5.2793984e-01   5.2823059e-01   5.2848173e-01   5.2864791e-01   5.2881409e-01   5.2893949e-01   5.2906490e-01   5.2918490e-01   5.2934464e-01   5.2948217e-01   5.2963241e-01   5.2975929e-01   5.2989822e-01   5.3005380e-01   5.3021651e-01   5.3036164e-01   5.3050319e-01   5.3064473e-01   5.3079943e-01   5.3092554e-01   5.3105526e-01   5.3117682e-01   5.3132486e-01   5.3146962e-01   5.3161066e-01   5.3174493e-01   5.3186020e-01   5.3199034e-01   5.3211845e-01   5.3228558e-01   5.3243722e-01   5.3261064e-01   5.3275079e-01   5.3289095e-01   5.3302941e-01   5.3316343e-01   5.3331011e-01   5.3349738e-01   5.3366983e-01   5.3387297e-01   5.3405465e-01   5.3421788e-01   5.3436785e-01   5.3451781e-01   5.3467278e-01   5.3482929e-01   5.3499525e-01   5.3516122e-01   5.3529949e-01   5.3543960e-01   5.3556671e-01   5.3567503e-01   5.3579239e-01   5.3595612e-01   5.3611330e-01   5.3627048e-01   5.3642726e-01   5.3660660e-01   5.3677976e-01   5.3689272e-01   5.3700568e-01   5.3712864e-01   5.3725711e-01   5.3741227e-01   5.3758601e-01   5.3778250e-01   5.3798401e-01   5.3816308e-01   5.3831933e-01   5.3847558e-01   5.3860856e-01   5.3875270e-01   5.3891673e-01   5.3907110e-01   5.3924378e-01   5.3941398e-01   5.3957909e-01   5.3970085e-01   5.3982260e-01   5.3993137e-01   5.4010821e-01   5.4028298e-01   5.4039895e-01   5.4051492e-01   5.4066153e-01   5.4080506e-01   5.4096680e-01   5.4114465e-01   5.4130275e-01   5.4145364e-01   5.4157951e-01   5.4170539e-01   5.4182308e-01   5.4195595e-01   5.4208065e-01   5.4221884e-01   5.4234967e-01   5.4246786e-01   5.4262905e-01   5.4276966e-01   5.4289871e-01   5.4302777e-01   5.4319297e-01   5.4333943e-01   5.4350478e-01   5.4364729e-01   5.4379755e-01   5.4394450e-01   5.4408434e-01   5.4420489e-01   5.4435042e-01   5.4449901e-01   5.4465720e-01   5.4479770e-01   5.4491437e-01   5.4500518e-01   5.4509598e-01   5.4518807e-01   5.4528443e-01   5.4540488e-01   5.4555763e-01   5.4571345e-01   5.4587890e-01   5.4603714e-01   5.4617764e-01   5.4632132e-01   5.4649676e-01   5.4665038e-01   5.4677563e-01   5.4688041e-01   5.4699932e-01   5.4712271e-01   5.4729151e-01   5.4746015e-01   5.4766329e-01   5.4783274e-01   5.4798917e-01   5.4814754e-01   5.4835593e-01   5.4855190e-01   5.4875618e-01   5.4892105e-01   5.4906083e-01   5.4918469e-01   5.4930130e-01   5.4941791e-01   5.4953188e-01   5.4965097e-01   5.4977047e-01   5.4989075e-01   5.5004349e-01   5.5017974e-01   5.5028009e-01   5.5038045e-01   5.5067820e-01   5.5090317e-01   5.5112814e-01   5.5135712e-01   5.5154940e-01   5.5174519e-01   5.5192698e-01   5.5207278e-01   5.5221859e-01   5.5235901e-01   5.5252759e-01   5.5266990e-01   5.5278947e-01   5.5293008e-01   5.5311644e-01   5.5333596e-01   5.5352675e-01   5.5371754e-01   5.5389328e-01   5.5410558e-01   5.5428354e-01   5.5449800e-01   5.5468188e-01   5.5490129e-01   5.5504937e-01   5.5519746e-01   5.5535852e-01   5.5553596e-01   5.5572791e-01   5.5589905e-01   5.5605546e-01   5.5624346e-01   5.5642310e-01   5.5659585e-01   5.5676525e-01   5.5696688e-01   5.5711889e-01   5.5727089e-01   5.5745278e-01   5.5761750e-01   5.5774536e-01   5.5787322e-01   5.5802342e-01   5.5822414e-01   5.5839316e-01   5.5854400e-01   5.5867690e-01   5.5881051e-01   5.5893583e-01   5.5912755e-01   5.5931456e-01   5.5946915e-01   5.5960523e-01   5.5977407e-01   5.5994463e-01   5.6011758e-01   5.6029568e-01   5.6045846e-01   5.6064500e-01   5.6080588e-01   5.6100449e-01   5.6119531e-01   5.6135289e-01   5.6151945e-01   5.6169267e-01   5.6183884e-01   5.6198501e-01   5.6212711e-01   5.6225419e-01   5.6238294e-01   5.6253406e-01   5.6269849e-01   5.6292279e-01   5.6308414e-01   5.6324549e-01   5.6343301e-01   5.6355934e-01   5.6368567e-01   5.6381017e-01   5.6392152e-01   5.6407839e-01   5.6426431e-01   5.6443201e-01   5.6461228e-01   5.6478087e-01   5.6502555e-01   5.6523732e-01   5.6542910e-01   5.6560197e-01   5.6578710e-01   5.6598079e-01   5.6614900e-01   5.6635321e-01   5.6656991e-01   5.6677010e-01   5.6694598e-01   5.6710403e-01   5.6726207e-01   5.6742152e-01   5.6757032e-01   5.6774835e-01   5.6793461e-01   5.6809125e-01   5.6823611e-01   5.6837146e-01   5.6850854e-01   5.6863293e-01   5.6875076e-01   5.6890776e-01   5.6904721e-01   5.6916194e-01   5.6928884e-01   5.6941843e-01   5.6955257e-01   5.6967675e-01   5.6978381e-01   5.6992174e-01   5.7006062e-01   5.7024481e-01   5.7042787e-01   5.7061966e-01   5.7075978e-01   5.7089991e-01   5.7103093e-01   5.7118413e-01   5.7133733e-01   5.7151887e-01   5.7170966e-01   5.7189380e-01   5.7206225e-01   5.7222767e-01   5.7239608e-01   5.7256605e-01   5.7277987e-01   5.7298189e-01   5.7320136e-01   5.7342240e-01   5.7366457e-01   5.7390764e-01   5.7418457e-01   5.7442986e-01   5.7462741e-01   5.7482661e-01   5.7503039e-01   5.7526042e-01   5.7550234e-01   5.7576628e-01   5.7600827e-01   5.7625026e-01   5.7647475e-01   5.7666248e-01   5.7685988e-01   5.7704364e-01   5.7720666e-01   5.7741969e-01   5.7760175e-01   5.7776614e-01   5.7790471e-01   5.7804789e-01   5.7821140e-01   5.7836312e-01   5.7850661e-01   5.7863214e-01   5.7873993e-01   5.7887250e-01   5.7899743e-01   5.7911309e-01   5.7925527e-01   5.7938479e-01   5.7951124e-01   5.7966179e-01   5.7979893e-01   5.7993068e-01   5.8008837e-01   5.8025440e-01   5.8041978e-01   5.8059610e-01   5.8080573e-01   5.8101522e-01   5.8129222e-01   5.8154181e-01   5.8169806e-01   5.8185432e-01   5.8205481e-01   5.8223979e-01   5.8242013e-01   5.8256731e-01   5.8270779e-01   5.8288238e-01   5.8304734e-01   5.8321230e-01   5.8350154e-01   5.8377919e-01   5.8400424e-01   5.8420884e-01   5.8437478e-01   5.8452331e-01   5.8467010e-01   5.8480662e-01   5.8494437e-01   5.8508067e-01   5.8519185e-01   5.8531295e-01   5.8544310e-01   5.8562463e-01   5.8581606e-01   5.8598575e-01   5.8615885e-01   5.8633594e-01   5.8649983e-01   5.8666089e-01   5.8686377e-01   5.8705165e-01   5.8724367e-01   5.8741124e-01   5.8756396e-01   5.8769940e-01   5.8783485e-01   5.8796184e-01   5.8809995e-01   5.8823892e-01   5.8838010e-01   5.8852128e-01   5.8867149e-01   5.8883469e-01   5.8899276e-01   5.8914248e-01   5.8931881e-01   5.8948083e-01   5.8962441e-01   5.8977246e-01   5.9000514e-01   5.9020386e-01   5.9039739e-01   5.9056735e-01   5.9074141e-01   5.9091121e-01   5.9107517e-01   5.9125166e-01   5.9142950e-01   5.9159429e-01   5.9176339e-01   5.9193348e-01   5.9210752e-01   5.9229718e-01   5.9246103e-01   5.9262488e-01   5.9277869e-01   5.9292126e-01   5.9307859e-01   5.9322328e-01   5.9332957e-01   5.9343586e-01   5.9357240e-01   5.9370348e-01   5.9384031e-01   5.9397201e-01   5.9408546e-01   5.9423060e-01   5.9439531e-01   5.9453160e-01   5.9469317e-01   5.9484872e-01   5.9500315e-01   5.9522278e-01   5.9539868e-01   5.9561580e-01   5.9585724e-01   5.9605853e-01   5.9629896e-01   5.9651412e-01   5.9672769e-01   5.9693180e-01   5.9712127e-01   5.9734516e-01   5.9754524e-01   5.9770739e-01   5.9788191e-01   5.9804605e-01   5.9821019e-01   5.9835874e-01   5.9850896e-01   5.9867953e-01   5.9883490e-01   5.9897628e-01   5.9912302e-01   5.9931376e-01   5.9949019e-01   5.9965443e-01   5.9981393e-01   5.9995829e-01   6.0010768e-01   6.0025710e-01   6.0044691e-01   6.0079397e-01   6.0114103e-01   6.0153010e-01   6.0179763e-01   6.0206517e-01   6.0227743e-01   6.0248970e-01   6.0263295e-01   6.0277619e-01   6.0293582e-01   6.0308441e-01   6.0324258e-01   6.0337917e-01   6.0350594e-01   6.0366298e-01   6.0380778e-01   6.0394713e-01   6.0408376e-01   6.0425797e-01   6.0444673e-01   6.0460883e-01   6.0477810e-01   6.0495585e-01   6.0514776e-01   6.0533553e-01   6.0552718e-01   6.0569842e-01   6.0589867e-01   6.0610442e-01   6.0632375e-01   6.0652612e-01   6.0673255e-01   6.0692177e-01   6.0707748e-01   6.0722539e-01   6.0741275e-01   6.0756991e-01   6.0772708e-01   6.0788294e-01   6.0803897e-01   6.0819500e-01   6.0835311e-01   6.0852468e-01   6.0870367e-01   6.0890711e-01   6.0913859e-01   6.0936005e-01   6.0957100e-01   6.0981408e-01   6.1002247e-01   6.1020510e-01   6.1042308e-01   6.1060392e-01   6.1076587e-01   6.1095136e-01   6.1113258e-01   6.1134352e-01   6.1154146e-01   6.1171258e-01   6.1185796e-01   6.1200849e-01   6.1216294e-01   6.1235111e-01   6.1251505e-01   6.1267007e-01   6.1285170e-01   6.1303333e-01   6.1323565e-01   6.1342068e-01   6.1357916e-01   6.1374379e-01   6.1392814e-01   6.1408543e-01   6.1430031e-01   6.1451518e-01   6.1472037e-01   6.1492909e-01   6.1510262e-01   6.1525511e-01   6.1540760e-01   6.1552134e-01   6.1563508e-01   6.1578179e-01   6.1590661e-01   6.1603212e-01   6.1615297e-01   6.1632814e-01   6.1654033e-01   6.1674233e-01   6.1697454e-01   6.1718736e-01   6.1737117e-01   6.1756426e-01   6.1774007e-01   6.1793458e-01   6.1810463e-01   6.1827648e-01   6.1844648e-01   6.1861235e-01   6.1877822e-01   6.1895580e-01   6.1914330e-01   6.1933548e-01   6.1950256e-01   6.1967497e-01   6.1986979e-01   6.2003622e-01   6.2026517e-01   6.2051905e-01   6.2075627e-01   6.2096217e-01   6.2114229e-01   6.2130537e-01   6.2144659e-01   6.2161000e-01   6.2179519e-01   6.2200962e-01   6.2220739e-01   6.2242312e-01   6.2262437e-01   6.2287451e-01   6.2313526e-01   6.2333018e-01   6.2348414e-01   6.2363810e-01   6.2378530e-01   6.2392373e-01   6.2409841e-01   6.2423146e-01   6.2436451e-01   6.2451877e-01   6.2472588e-01   6.2497739e-01   6.2519905e-01   6.2543159e-01   6.2565391e-01   6.2586924e-01   6.2604985e-01   6.2621474e-01   6.2635240e-01   6.2649007e-01   6.2664391e-01   6.2681930e-01   6.2698645e-01   6.2720911e-01   6.2743427e-01   6.2765045e-01   6.2788794e-01   6.2812306e-01   6.2827675e-01   6.2843043e-01   6.2856996e-01   6.2869191e-01   6.2883184e-01   6.2897137e-01   6.2911581e-01   6.2927765e-01   6.2944565e-01   6.2959524e-01   6.2975306e-01   6.2991722e-01   6.3008315e-01   6.3027611e-01   6.3044708e-01   6.3063620e-01   6.3083126e-01   6.3103307e-01   6.3121076e-01   6.3135813e-01   6.3149953e-01   6.3162556e-01   6.3177815e-01   6.3193773e-01   6.3211466e-01   6.3229689e-01   6.3250853e-01   6.3270577e-01   6.3294655e-01   6.3314283e-01   6.3330359e-01   6.3347246e-01   6.3366473e-01   6.3385905e-01   6.3409209e-01   6.3430297e-01   6.3452508e-01   6.3476893e-01   6.3499460e-01   6.3517902e-01   6.3534290e-01   6.3551159e-01   6.3567342e-01   6.3582391e-01   6.3597315e-01   6.3615994e-01   6.3633966e-01   6.3652527e-01   6.3675410e-01   6.3697318e-01   6.3716208e-01   6.3734245e-01   6.3751701e-01   6.3770139e-01   6.3789446e-01   6.3806161e-01   6.3827024e-01   6.3847115e-01   6.3866106e-01   6.3885096e-01   6.3904991e-01   6.3922963e-01   6.3938818e-01   6.3954860e-01   6.3976289e-01   6.3996501e-01   6.4018758e-01   6.4040777e-01   6.4060232e-01   6.4080918e-01   6.4099269e-01   6.4117029e-01   6.4134378e-01   6.4151715e-01   6.4166869e-01   6.4184878e-01   6.4201047e-01   6.4217926e-01   6.4234088e-01   6.4250668e-01   6.4270900e-01   6.4292521e-01   6.4313689e-01   6.4339666e-01   6.4362083e-01   6.4382501e-01   6.4401805e-01   6.4418383e-01   6.4438949e-01   6.4459254e-01   6.4477298e-01   6.4495028e-01   6.4511483e-01   6.4527588e-01   6.4546467e-01   6.4564662e-01   6.4581172e-01   6.4598041e-01   6.4613875e-01   6.4627645e-01   6.4642812e-01   6.4661318e-01   6.4681260e-01   6.4702519e-01   6.4725637e-01   6.4748685e-01   6.4769259e-01   6.4788598e-01   6.4808354e-01   6.4827982e-01   6.4845285e-01   6.4860432e-01   6.4872808e-01   6.4884627e-01   6.4897912e-01   6.4915185e-01   6.4935742e-01   6.4956037e-01   6.4973075e-01   6.4996943e-01   6.5018085e-01   6.5040119e-01   6.5064113e-01   6.5095533e-01   6.5126954e-01   6.5161193e-01   6.5190413e-01   6.5219223e-01   6.5244405e-01   6.5268392e-01   6.5284736e-01   6.5301080e-01   6.5317819e-01   6.5341570e-01   6.5364632e-01   6.5386659e-01   6.5410605e-01   6.5429909e-01   6.5446416e-01   6.5467154e-01   6.5485348e-01   6.5503708e-01   6.5520504e-01   6.5535052e-01   6.5551651e-01   6.5568233e-01   6.5586044e-01   6.5602758e-01   6.5619365e-01   6.5636006e-01   6.5652888e-01   6.5668051e-01   6.5686112e-01   6.5708068e-01   6.5732394e-01   6.5752240e-01   6.5775019e-01   6.5798892e-01   6.5820153e-01   6.5837900e-01   6.5856461e-01   6.5877888e-01   6.5896633e-01   6.5912880e-01   6.5929371e-01   6.5943962e-01   6.5959120e-01   6.5974824e-01   6.5990443e-01   6.6005628e-01   6.6023116e-01   6.6038522e-01   6.6057089e-01   6.6077545e-01   6.6095884e-01   6.6121664e-01   6.6140087e-01   6.6154708e-01   6.6169329e-01   6.6186114e-01   6.6206310e-01   6.6227960e-01   6.6247587e-01   6.6266968e-01   6.6283888e-01   6.6298388e-01   6.6312555e-01   6.6328271e-01   6.6346788e-01   6.6362035e-01   6.6377746e-01   6.6392497e-01   6.6410728e-01   6.6433708e-01   6.6453634e-01   6.6473561e-01   6.6496873e-01   6.6516129e-01   6.6535492e-01   6.6553103e-01   6.6568264e-01   6.6584696e-01   6.6600302e-01   6.6616438e-01   6.6631676e-01   6.6644680e-01   6.6656528e-01   6.6667821e-01   6.6679552e-01   6.6694016e-01   6.6709227e-01   6.6724458e-01   6.6740320e-01   6.6756611e-01   6.6776857e-01   6.6798120e-01   6.6824563e-01   6.6846694e-01   6.6872007e-01   6.6897195e-01   6.6926837e-01   6.6950623e-01   6.6970128e-01   6.6992283e-01   6.7011022e-01   6.7028647e-01   6.7043367e-01   6.7059397e-01   6.7079126e-01   6.7107857e-01   6.7133324e-01   6.7156993e-01   6.7182319e-01   6.7203656e-01   6.7223236e-01   6.7240422e-01   6.7253746e-01   6.7267071e-01   6.7284631e-01   6.7300697e-01   6.7316182e-01   6.7334861e-01   6.7348604e-01   6.7362348e-01   6.7381093e-01   6.7399488e-01   6.7419978e-01   6.7440632e-01   6.7458009e-01   6.7474536e-01   6.7490546e-01   6.7508240e-01   6.7527265e-01   6.7550619e-01   6.7572154e-01   6.7591809e-01   6.7608084e-01   6.7623211e-01   6.7639390e-01   6.7654789e-01   6.7672297e-01   6.7687804e-01   6.7701058e-01   6.7714317e-01   6.7729490e-01   6.7747302e-01   6.7767208e-01   6.7785534e-01   6.7807049e-01   6.7826976e-01   6.7846005e-01   6.7863397e-01   6.7884049e-01   6.7905275e-01   6.7927927e-01   6.7945029e-01   6.7962132e-01   6.7981121e-01   6.7999189e-01   6.8017258e-01   6.8036496e-01   6.8058080e-01   6.8076689e-01   6.8096916e-01   6.8113656e-01   6.8128995e-01   6.8145167e-01   6.8159779e-01   6.8171865e-01   6.8186046e-01   6.8201534e-01   6.8218335e-01   6.8235847e-01   6.8255381e-01   6.8275997e-01   6.8295515e-01   6.8311304e-01   6.8328216e-01   6.8342130e-01   6.8360050e-01   6.8376115e-01   6.8394291e-01   6.8413548e-01   6.8429050e-01   6.8444552e-01   6.8461516e-01   6.8484701e-01   6.8509041e-01   6.8533230e-01   6.8553965e-01   6.8572189e-01   6.8589588e-01   6.8606306e-01   6.8621375e-01   6.8635929e-01   6.8651544e-01   6.8667019e-01   6.8683201e-01   6.8698330e-01   6.8720654e-01   6.8742769e-01   6.8764471e-01   6.8788038e-01   6.8808982e-01   6.8836554e-01   6.8866144e-01   6.8891587e-01   6.8917030e-01   6.8944259e-01   6.8968572e-01   6.8993801e-01   6.9014972e-01   6.9033531e-01   6.9048672e-01   6.9067561e-01   6.9088753e-01   6.9108573e-01   6.9129302e-01   6.9155657e-01   6.9186594e-01   6.9206887e-01   6.9227180e-01   6.9256452e-01   6.9282079e-01   6.9303576e-01   6.9325225e-01   6.9353945e-01   6.9381872e-01   6.9404460e-01   6.9424791e-01   6.9441179e-01   6.9459143e-01   6.9474033e-01   6.9490224e-01   6.9507701e-01   6.9523882e-01   6.9539564e-01   6.9554480e-01   6.9571872e-01   6.9589872e-01   6.9609286e-01   6.9636900e-01   6.9658377e-01   6.9675252e-01   6.9692127e-01   6.9716328e-01   6.9737426e-01   6.9758524e-01   6.9780985e-01   6.9807846e-01   6.9825035e-01   6.9842224e-01   6.9861766e-01   6.9880733e-01   6.9898739e-01   6.9919630e-01   6.9941162e-01   6.9963910e-01   6.9983913e-01   7.0003380e-01   7.0023061e-01   7.0044517e-01   7.0063702e-01   7.0081454e-01   7.0099215e-01   7.0116975e-01   7.0137911e-01   7.0154530e-01   7.0171149e-01   7.0190429e-01   7.0210647e-01   7.0232757e-01   7.0256717e-01   7.0279923e-01   7.0300801e-01   7.0323111e-01   7.0344145e-01   7.0363582e-01   7.0386996e-01   7.0415337e-01   7.0438303e-01   7.0459071e-01   7.0475949e-01   7.0495325e-01   7.0513598e-01   7.0529924e-01   7.0549982e-01   7.0574861e-01   7.0599756e-01   7.0630064e-01   7.0656479e-01   7.0682934e-01   7.0704542e-01   7.0726149e-01   7.0748334e-01   7.0766520e-01   7.0783838e-01   7.0804333e-01   7.0821928e-01   7.0838490e-01   7.0859521e-01   7.0882039e-01   7.0908889e-01   7.0934492e-01   7.0963470e-01   7.0988553e-01   7.1012356e-01   7.1036176e-01   7.1059995e-01   7.1080014e-01   7.1098868e-01   7.1117546e-01   7.1136836e-01   7.1158148e-01   7.1177135e-01   7.1196123e-01   7.1215895e-01   7.1238034e-01   7.1258578e-01   7.1277039e-01   7.1300525e-01   7.1320887e-01   7.1345968e-01   7.1362904e-01   7.1379840e-01   7.1400595e-01   7.1423731e-01   7.1444627e-01   7.1461541e-01   7.1477656e-01   7.1497152e-01   7.1516867e-01   7.1539459e-01   7.1559037e-01   7.1578614e-01   7.1596442e-01   7.1620613e-01   7.1642770e-01   7.1660513e-01   7.1678256e-01   7.1696590e-01   7.1712048e-01   7.1728216e-01   7.1754531e-01   7.1777651e-01   7.1796501e-01   7.1815544e-01   7.1831999e-01   7.1849319e-01   7.1865851e-01   7.1886318e-01   7.1911068e-01   7.1935837e-01   7.1955934e-01   7.1972929e-01   7.1991063e-01   7.2014302e-01   7.2033591e-01   7.2055152e-01   7.2073968e-01   7.2091663e-01   7.2108711e-01   7.2127083e-01   7.2146157e-01   7.2162627e-01   7.2180603e-01   7.2200394e-01   7.2217493e-01   7.2232488e-01   7.2250699e-01   7.2267540e-01   7.2283079e-01   7.2297747e-01   7.2314311e-01   7.2339527e-01   7.2363501e-01   7.2383726e-01   7.2404365e-01   7.2423998e-01   7.2447022e-01   7.2466930e-01   7.2486266e-01   7.2510117e-01   7.2532804e-01   7.2551416e-01   7.2567536e-01   7.2583714e-01   7.2599554e-01   7.2618146e-01   7.2644278e-01   7.2678030e-01   7.2705078e-01   7.2726027e-01   7.2742291e-01   7.2758556e-01   7.2772726e-01   7.2792970e-01   7.2810613e-01   7.2827026e-01   7.2844355e-01   7.2865765e-01   7.2888409e-01   7.2909945e-01   7.2931481e-01   7.2956953e-01   7.2993930e-01   7.3024824e-01   7.3055718e-01   7.3078549e-01   7.3101381e-01   7.3119703e-01   7.3138496e-01   7.3156164e-01   7.3175564e-01   7.3192294e-01   7.3208794e-01   7.3223641e-01   7.3240260e-01   7.3256549e-01   7.3274014e-01   7.3292444e-01   7.3310085e-01   7.3325749e-01   7.3339354e-01   7.3354659e-01   7.3370381e-01   7.3383605e-01   7.3399468e-01   7.3419778e-01   7.3437784e-01   7.3458684e-01   7.3480503e-01   7.3499053e-01   7.3522413e-01   7.3547050e-01   7.3568178e-01   7.3589306e-01   7.3612171e-01   7.3640699e-01   7.3669994e-01   7.3696094e-01   7.3721575e-01   7.3747514e-01   7.3771217e-01   7.3794479e-01   7.3816740e-01   7.3842569e-01   7.3867026e-01   7.3886674e-01   7.3899688e-01   7.3912702e-01   7.3927395e-01   7.3943644e-01   7.3958710e-01   7.3975474e-01   7.3994706e-01   7.4013855e-01   7.4037760e-01   7.4064228e-01   7.4088670e-01   7.4113836e-01   7.4144510e-01   7.4169188e-01   7.4196325e-01   7.4216134e-01   7.4235942e-01   7.4257653e-01   7.4281167e-01   7.4302644e-01   7.4329963e-01   7.4355588e-01   7.4379954e-01   7.4397475e-01   7.4414996e-01   7.4430388e-01   7.4445138e-01   7.4458406e-01   7.4474210e-01   7.4490976e-01   7.4509437e-01   7.4531797e-01   7.4556241e-01   7.4577031e-01   7.4598004e-01   7.4618338e-01   7.4635843e-01   7.4653349e-01   7.4673985e-01   7.4693391e-01   7.4714013e-01   7.4732704e-01   7.4751429e-01   7.4772828e-01   7.4796029e-01   7.4818091e-01   7.4846086e-01   7.4870988e-01   7.4898586e-01   7.4921105e-01   7.4952485e-01   7.4981524e-01   7.5000151e-01   7.5018777e-01   7.5039038e-01   7.5060777e-01   7.5072426e-01   7.5084074e-01   7.5111822e-01   7.5132936e-01   7.5149536e-01   7.5166135e-01   7.5185213e-01   7.5205812e-01   7.5223701e-01   7.5244759e-01   7.5265889e-01   7.5287312e-01   7.5311383e-01   7.5332666e-01   7.5349707e-01   7.5367998e-01   7.5393060e-01   7.5414346e-01   7.5432295e-01   7.5449885e-01   7.5464876e-01   7.5486663e-01   7.5507581e-01   7.5528486e-01   7.5553173e-01   7.5573944e-01   7.5592332e-01   7.5613239e-01   7.5630866e-01   7.5651695e-01   7.5672947e-01   7.5692810e-01   7.5708256e-01   7.5723701e-01   7.5740102e-01   7.5756193e-01   7.5772867e-01   7.5786924e-01   7.5806660e-01   7.5828318e-01   7.5849976e-01   7.5871601e-01   7.5896426e-01   7.5917774e-01   7.5942699e-01   7.5958129e-01   7.5973558e-01   7.5990339e-01   7.6010841e-01   7.6031404e-01   7.6049127e-01   7.6068280e-01   7.6085373e-01   7.6105312e-01   7.6123419e-01   7.6131807e-01   7.6140194e-01   7.6151017e-01   7.6162646e-01   7.6177345e-01   7.6193918e-01   7.6212047e-01   7.6232407e-01   7.6252855e-01   7.6271172e-01   7.6288501e-01   7.6313700e-01   7.6339859e-01   7.6366008e-01   7.6394934e-01   7.6421646e-01   7.6444185e-01   7.6463768e-01   7.6484111e-01   7.6504851e-01   7.6525461e-01   7.6543611e-01   7.6559200e-01   7.6572853e-01   7.6588445e-01   7.6605206e-01   7.6620371e-01   7.6633983e-01   7.6648502e-01   7.6666137e-01   7.6681438e-01   7.6705133e-01   7.6727199e-01   7.6746310e-01   7.6762066e-01   7.6776630e-01   7.6794141e-01   7.6809846e-01   7.6827474e-01   7.6847993e-01   7.6866950e-01   7.6882649e-01   7.6898349e-01   7.6915497e-01   7.6933867e-01   7.6957421e-01   7.6979953e-01   7.7002486e-01   7.7022320e-01   7.7046636e-01   7.7074083e-01   7.7101655e-01   7.7126637e-01   7.7150859e-01   7.7178191e-01   7.7205753e-01   7.7229450e-01   7.7253146e-01   7.7278306e-01   7.7302227e-01   7.7326149e-01   7.7349734e-01   7.7372739e-01   7.7397092e-01   7.7428407e-01   7.7456643e-01   7.7476565e-01   7.7496487e-01   7.7518283e-01   7.7540939e-01   7.7559692e-01   7.7578185e-01   7.7603401e-01   7.7632546e-01   7.7662723e-01   7.7681154e-01   7.7699585e-01   7.7722152e-01   7.7744456e-01   7.7765246e-01   7.7785800e-01   7.7804809e-01   7.7828566e-01   7.7850693e-01   7.7871248e-01   7.7889096e-01   7.7908988e-01   7.7929734e-01   7.7946536e-01   7.7964310e-01   7.7981826e-01   7.8002009e-01   7.8026097e-01   7.8044125e-01   7.8062152e-01   7.8082635e-01   7.8102674e-01   7.8119549e-01   7.8138225e-01   7.8159781e-01   7.8182433e-01   7.8203955e-01   7.8222667e-01   7.8243791e-01   7.8265300e-01   7.8279941e-01   7.8294581e-01   7.8311432e-01   7.8325195e-01   7.8341271e-01   7.8356681e-01   7.8373539e-01   7.8394492e-01   7.8414707e-01   7.8437744e-01   7.8460446e-01   7.8475444e-01   7.8490442e-01   7.8507928e-01   7.8525072e-01   7.8546017e-01   7.8573685e-01   7.8599384e-01   7.8622233e-01   7.8636105e-01   7.8649978e-01   7.8669986e-01   7.8686419e-01   7.8702867e-01   7.8720866e-01   7.8736115e-01   7.8752694e-01   7.8772071e-01   7.8788291e-01   7.8803392e-01   7.8826388e-01   7.8847518e-01   7.8867201e-01   7.8885730e-01   7.8906421e-01   7.8924596e-01   7.8942771e-01   7.8958593e-01   7.8974324e-01   7.8989129e-01   7.9005482e-01   7.9024354e-01   7.9045340e-01   7.9069036e-01   7.9087827e-01   7.9106619e-01   7.9128325e-01   7.9147493e-01   7.9169124e-01   7.9188376e-01   7.9207407e-01   7.9229199e-01   7.9258490e-01   7.9286337e-01   7.9306737e-01   7.9327138e-01   7.9348691e-01   7.9377633e-01   7.9397299e-01   7.9416965e-01   7.9437281e-01   7.9456495e-01   7.9475709e-01   7.9496386e-01   7.9524424e-01   7.9557444e-01   7.9578494e-01   7.9599544e-01   7.9619409e-01   7.9636797e-01   7.9654185e-01   7.9678002e-01   7.9696697e-01   7.9715392e-01   7.9728574e-01   7.9741757e-01   7.9753923e-01   7.9767923e-01   7.9782936e-01   7.9796183e-01   7.9808105e-01   7.9824557e-01   7.9845100e-01   7.9859861e-01   7.9874622e-01   7.9888436e-01   7.9902251e-01   7.9913397e-01   7.9926257e-01   7.9943697e-01   7.9960964e-01   7.9973127e-01   7.9985291e-01   7.9997276e-01   8.0011005e-01   8.0025644e-01   8.0039667e-01   8.0056987e-01   8.0074963e-01   8.0095481e-01   8.0133263e-01   8.0171045e-01   8.0202351e-01   8.0235138e-01   8.0262003e-01   8.0272031e-01   8.0282060e-01   8.0291501e-01   8.0306385e-01   8.0318558e-01   8.0331527e-01   8.0348017e-01   8.0361956e-01   8.0375344e-01   8.0386230e-01   8.0398480e-01   8.0409382e-01   8.0420596e-01   8.0436395e-01   8.0454582e-01   8.0478752e-01   8.0499017e-01   8.0519282e-01   8.0538066e-01   8.0563668e-01   8.0590400e-01   8.0616694e-01   8.0646319e-01   8.0670890e-01   8.0680189e-01   8.0689488e-01   8.0701038e-01   8.0716179e-01   8.0732538e-01   8.0748778e-01   8.0761933e-01   8.0778151e-01   8.0793586e-01   8.0807161e-01   8.0823066e-01   8.0838971e-01   8.0854611e-01   8.0869665e-01   8.0887291e-01   8.0904165e-01   8.0924123e-01   8.0941173e-01   8.0958223e-01   8.0972671e-01   8.0990014e-01   8.1007643e-01   8.1027741e-01   8.1045718e-01   8.1062259e-01   8.1082182e-01   8.1099407e-01   8.1116422e-01   8.1134729e-01   8.1149738e-01   8.1169161e-01   8.1188449e-01   8.1205975e-01   8.1220698e-01   8.1235119e-01   8.1252989e-01   8.1269586e-01   8.1286706e-01   8.1311685e-01   8.1332166e-01   8.1345814e-01   8.1359463e-01   8.1378548e-01   8.1397236e-01   8.1416342e-01   8.1434576e-01   8.1455672e-01   8.1474345e-01   8.1493403e-01   8.1512548e-01   8.1529730e-01   8.1549045e-01   8.1568610e-01   8.1580860e-01   8.1593110e-01   8.1605845e-01   8.1619903e-01   8.1632644e-01   8.1644160e-01   8.1657737e-01   8.1671251e-01   8.1689959e-01   8.1717042e-01   8.1739758e-01   8.1755511e-01   8.1771265e-01   8.1790691e-01   8.1807561e-01   8.1824680e-01   8.1848987e-01   8.1869682e-01   8.1889092e-01   8.1908501e-01   8.1933299e-01   8.1957295e-01   8.1979884e-01   8.1999446e-01   8.2025871e-01   8.2042241e-01   8.2058610e-01   8.2080266e-01   8.2101044e-01   8.2127244e-01   8.2146763e-01   8.2166283e-01   8.2186532e-01   8.2204536e-01   8.2220376e-01   8.2236743e-01   8.2256330e-01   8.2276205e-01   8.2300582e-01   8.2323863e-01   8.2341915e-01   8.2356303e-01   8.2370690e-01   8.2384224e-01   8.2406327e-01   8.2424938e-01   8.2442681e-01   8.2465915e-01   8.2488648e-01   8.2517870e-01   8.2529675e-01   8.2541479e-01   8.2555468e-01   8.2566892e-01   8.2577042e-01   8.2588813e-01   8.2605454e-01   8.2628227e-01   8.2654164e-01   8.2674355e-01   8.2694546e-01   8.2714354e-01   8.2732029e-01   8.2752050e-01   8.2771107e-01   8.2787878e-01   8.2808472e-01   8.2835792e-01   8.2859538e-01   8.2887274e-01   8.2910305e-01   8.2932638e-01   8.2951030e-01   8.2970561e-01   8.2992002e-01   8.3009693e-01   8.3027385e-01   8.3050042e-01   8.3070430e-01   8.3090574e-01   8.3110717e-01   8.3135917e-01   8.3154188e-01   8.3172460e-01   8.3189834e-01   8.3207224e-01   8.3224613e-01   8.3237173e-01   8.3249733e-01   8.3267769e-01   8.3286084e-01   8.3304508e-01   8.3320650e-01   8.3334246e-01   8.3348575e-01   8.3366093e-01   8.3383134e-01   8.3401968e-01   8.3422492e-01   8.3443067e-01   8.3462964e-01   8.3480227e-01   8.3496883e-01   8.3520809e-01   8.3540729e-01   8.3561791e-01   8.3579117e-01   8.3597327e-01   8.3623182e-01   8.3633412e-01   8.3643641e-01   8.3655392e-01   8.3666868e-01   8.3676964e-01   8.3691937e-01   8.3711040e-01   8.3729149e-01   8.3749466e-01   8.3768583e-01   8.3780557e-01   8.3792532e-01   8.3804508e-01   8.3818931e-01   8.3829382e-01   8.3839833e-01   8.3852966e-01   8.3866859e-01   8.3880074e-01   8.3891442e-01   8.3907315e-01   8.3923225e-01   8.3936784e-01   8.3948631e-01   8.3959173e-01   8.3970829e-01   8.3983060e-01   8.3996017e-01   8.4010840e-01   8.4031576e-01   8.4051397e-01   8.4067259e-01   8.4087196e-01   8.4102902e-01   8.4118607e-01   8.4136711e-01   8.4156797e-01   8.4176570e-01   8.4195208e-01   8.4215896e-01   8.4234400e-01   8.4252904e-01   8.4276146e-01   8.4297811e-01   8.4319453e-01   8.4338625e-01   8.4357797e-01   8.4379071e-01   8.4396622e-01   8.4410671e-01   8.4426032e-01   8.4441393e-01   8.4458425e-01   8.4475515e-01   8.4493611e-01   8.4509348e-01   8.4529176e-01   8.4551504e-01   8.4577362e-01   8.4594575e-01   8.4611788e-01   8.4625433e-01   8.4639079e-01   8.4654546e-01   8.4670023e-01   8.4689831e-01   8.4710446e-01   8.4732341e-01   8.4751895e-01   8.4765870e-01   8.4779844e-01   8.4795276e-01   8.4812251e-01   8.4830349e-01   8.4847197e-01   8.4866935e-01   8.4884656e-01   8.4903764e-01   8.4925437e-01   8.4945674e-01   8.4962826e-01   8.4977057e-01   8.4989960e-01   8.5002862e-01   8.5020451e-01   8.5034954e-01   8.5050781e-01   8.5066608e-01   8.5083466e-01   8.5105562e-01   8.5128659e-01   8.5151756e-01   8.5174270e-01   8.5194601e-01   8.5209635e-01   8.5224669e-01   8.5243154e-01   8.5259257e-01   8.5275360e-01   8.5289245e-01   8.5307494e-01   8.5326662e-01   8.5344355e-01   8.5358567e-01   8.5374047e-01   8.5389311e-01   8.5413662e-01   8.5435574e-01   8.5457487e-01   8.5475043e-01   8.5492599e-01   8.5514048e-01   8.5534421e-01   8.5549253e-01   8.5564084e-01   8.5580119e-01   8.5594096e-01   8.5609548e-01   8.5622288e-01   8.5638377e-01   8.5658985e-01   8.5675744e-01   8.5689718e-01   8.5706996e-01   8.5732345e-01   8.5741859e-01   8.5751374e-01   8.5759191e-01   8.5769694e-01   8.5782225e-01   8.5800688e-01   8.5816268e-01   8.5831849e-01   8.5847545e-01   8.5861554e-01   8.5875908e-01   8.5896885e-01   8.5915575e-01   8.5923462e-01   8.5931349e-01   8.5939718e-01   8.5951871e-01   8.5969984e-01   8.5992300e-01   8.6016100e-01   8.6035966e-01   8.6055832e-01   8.6075150e-01   8.6107643e-01   8.6126755e-01   8.6145866e-01   8.6163797e-01   8.6180157e-01   8.6196517e-01   8.6217008e-01   8.6230546e-01   8.6244084e-01   8.6256358e-01   8.6271972e-01   8.6288945e-01   8.6307038e-01   8.6322758e-01   8.6335506e-01   8.6348058e-01   8.6358312e-01   8.6370809e-01   8.6386975e-01   8.6400036e-01   8.6415911e-01   8.6437385e-01   8.6459871e-01   8.6487190e-01   8.6516558e-01   8.6541136e-01   8.6565714e-01   8.6600579e-01   8.6630345e-01   8.6656054e-01   8.6678744e-01   8.6697478e-01   8.6723822e-01   8.6732753e-01   8.6741684e-01   8.6753215e-01   8.6768408e-01   8.6783933e-01   8.6801386e-01   8.6819673e-01   8.6836463e-01   8.6855267e-01   8.6869942e-01   8.6884617e-01   8.6903860e-01   8.6921721e-01   8.6938529e-01   8.6953466e-01   8.6970205e-01   8.6988001e-01   8.7005797e-01   8.7022940e-01   8.7040567e-01   8.7055270e-01   8.7069972e-01   8.7084754e-01   8.7098116e-01   8.7109470e-01   8.7120825e-01   8.7135462e-01   8.7148159e-01   8.7160856e-01   8.7173322e-01   8.7187637e-01   8.7203775e-01   8.7221826e-01   8.7245079e-01   8.7264274e-01   8.7281040e-01   8.7296517e-01   8.7319442e-01   8.7343232e-01   8.7366105e-01   8.7388009e-01   8.7408023e-01   8.7428956e-01   8.7454889e-01   8.7485411e-01   8.7517363e-01   8.7546659e-01   8.7557401e-01   8.7568143e-01   8.7580223e-01   8.7593555e-01   8.7609431e-01   8.7626920e-01   8.7646145e-01   8.7663357e-01   8.7680733e-01   8.7702327e-01   8.7722044e-01   8.7750836e-01   8.7774872e-01   8.7795797e-01   8.7816723e-01   8.7835021e-01   8.7847150e-01   8.7859279e-01   8.7870199e-01   8.7884637e-01   8.7901870e-01   8.7920190e-01   8.7937531e-01   8.7952782e-01   8.7971133e-01   8.7989808e-01   8.8004259e-01   8.8018711e-01   8.8033646e-01   8.8047871e-01   8.8057050e-01   8.8066229e-01   8.8074746e-01   8.8086233e-01   8.8096501e-01   8.8105573e-01   8.8116739e-01   8.8133565e-01   8.8152769e-01   8.8170939e-01   8.8192038e-01   8.8215184e-01   8.8234808e-01   8.8252655e-01   8.8269462e-01   8.8287454e-01   8.8302379e-01   8.8318821e-01   8.8337149e-01   8.8352961e-01   8.8370691e-01   8.8386693e-01   8.8402230e-01   8.8416997e-01   8.8431886e-01   8.8442644e-01   8.8453403e-01   8.8463644e-01   8.8473700e-01   8.8488694e-01   8.8499721e-01   8.8510747e-01   8.8520038e-01   8.8530242e-01   8.8538117e-01   8.8545993e-01   8.8555670e-01   8.8563499e-01   8.8571327e-01   8.8583207e-01   8.8592890e-01   8.8604139e-01   8.8615985e-01   8.8628781e-01   8.8641831e-01   8.8653734e-01   8.8668883e-01   8.8694515e-01   8.8720095e-01   8.8744810e-01   8.8759149e-01   8.8773487e-01   8.8782350e-01   8.8791213e-01   8.8799779e-01   8.8811263e-01   8.8825459e-01   8.8834949e-01   8.8844439e-01   8.8852666e-01   8.8860892e-01   8.8874588e-01   8.8891240e-01   8.8909531e-01   8.8924456e-01   8.8935002e-01   8.8945548e-01   8.8958221e-01   8.8968159e-01   8.8978096e-01   8.8988142e-01   8.8998845e-01   8.9008470e-01   8.9021248e-01   8.9033167e-01   8.9042270e-01   8.9051374e-01   8.9060504e-01   8.9069730e-01   8.9079923e-01   8.9090116e-01   8.9101479e-01   8.9116079e-01   8.9127863e-01   8.9140184e-01   8.9152642e-01   8.9165099e-01   8.9181827e-01   8.9189454e-01   8.9197082e-01   8.9207871e-01   8.9218493e-01   8.9229477e-01   8.9240461e-01   8.9254799e-01   8.9267946e-01   8.9284214e-01   8.9297758e-01   8.9307746e-01   8.9317735e-01   8.9329485e-01   8.9337388e-01   8.9345291e-01   8.9358533e-01   8.9374201e-01   8.9388822e-01   8.9403347e-01   8.9419618e-01   8.9433673e-01   8.9445167e-01   8.9458569e-01   8.9474419e-01   8.9487802e-01   8.9505118e-01   8.9521290e-01   8.9538862e-01   8.9556434e-01   8.9570709e-01   8.9583870e-01   8.9595066e-01   8.9606263e-01   8.9619193e-01   8.9635249e-01   8.9648669e-01   8.9667688e-01   8.9683186e-01   8.9706859e-01   8.9722691e-01   8.9738522e-01   8.9755868e-01   8.9768966e-01   8.9782065e-01   8.9797350e-01   8.9816730e-01   8.9830776e-01   8.9844822e-01   8.9861146e-01   8.9881544e-01   8.9893253e-01   8.9904961e-01   8.9919097e-01   8.9933819e-01   8.9946604e-01   8.9957751e-01   8.9970157e-01   8.9979291e-01   8.9988425e-01   8.9999422e-01   9.0012612e-01   9.0026011e-01   9.0038545e-01   9.0050614e-01   9.0064597e-01   9.0077602e-01   9.0089592e-01   9.0104116e-01   9.0116574e-01   9.0123077e-01   9.0129580e-01   9.0140131e-01   9.0148419e-01   9.0156707e-01   9.0163470e-01   9.0171316e-01   9.0180931e-01   9.0189678e-01   9.0201866e-01   9.0214132e-01   9.0225604e-01   9.0239365e-01   9.0253517e-01   9.0265765e-01   9.0283807e-01   9.0294563e-01   9.0305318e-01   9.0317201e-01   9.0332509e-01   9.0345832e-01   9.0356565e-01   9.0366389e-01   9.0375946e-01   9.0382523e-01   9.0389099e-01   9.0398103e-01   9.0412931e-01   9.0429792e-01   9.0447039e-01   9.0466006e-01   9.0488332e-01   9.0507023e-01   9.0523326e-01   9.0541195e-01   9.0558494e-01   9.0570459e-01   9.0582423e-01   9.0597482e-01   9.0611694e-01   9.0627081e-01   9.0632086e-01   9.0637091e-01   9.0642512e-01   9.0649517e-01   9.0658493e-01   9.0668653e-01   9.0680979e-01   9.0693774e-01   9.0705754e-01   9.0715412e-01   9.0726523e-01   9.0740021e-01   9.0749500e-01   9.0758979e-01   9.0767449e-01   9.0780089e-01   9.0795861e-01   9.0810786e-01   9.0828930e-01   9.0845910e-01   9.0867283e-01   9.0890097e-01   9.0906928e-01   9.0923760e-01   9.0942622e-01   9.0962222e-01   9.0975641e-01   9.0989059e-01   9.1003604e-01   9.1018991e-01   9.1032206e-01   9.1045422e-01   9.1064548e-01   9.1072574e-01   9.1080599e-01   9.1090840e-01   9.1101829e-01   9.1111198e-01   9.1120106e-01   9.1129014e-01   9.1138200e-01   9.1146328e-01   9.1154456e-01   9.1167113e-01   9.1174927e-01   9.1182740e-01   9.1192918e-01   9.1202091e-01   9.1212751e-01   9.1225983e-01   9.1240667e-01   9.1252015e-01   9.1263362e-01   9.1274418e-01   9.1287136e-01   9.1298644e-01   9.1309775e-01   9.1317569e-01   9.1325363e-01   9.1333347e-01   9.1340050e-01   9.1347843e-01   9.1354987e-01   9.1368696e-01   9.1391562e-01   9.1412120e-01   9.1425814e-01   9.1439509e-01   9.1457695e-01   9.1470561e-01   9.1483426e-01   9.1494510e-01   9.1504698e-01   9.1516886e-01   9.1530069e-01   9.1542440e-01   9.1555816e-01   9.1567227e-01   9.1576460e-01   9.1589014e-01   9.1598184e-01   9.1607354e-01   9.1616992e-01   9.1626630e-01   9.1638050e-01   9.1654190e-01   9.1664448e-01   9.1674705e-01   9.1688513e-01   9.1704235e-01   9.1721077e-01   9.1735471e-01   9.1749865e-01   9.1760531e-01   9.1771197e-01   9.1785973e-01   9.1807811e-01   9.1823976e-01   9.1840142e-01   9.1861037e-01   9.1878049e-01   9.1897294e-01   9.1909640e-01   9.1921986e-01   9.1931905e-01   9.1941825e-01   9.1953552e-01   9.1968248e-01   9.1980605e-01   9.1993588e-01   9.2006571e-01   9.2019350e-01   9.2034662e-01   9.2053855e-01   9.2072141e-01   9.2088091e-01   9.2100522e-01   9.2112952e-01   9.2125742e-01   9.2137161e-01   9.2153358e-01   9.2167143e-01   9.2178822e-01   9.2187980e-01   9.2197139e-01   9.2205059e-01   9.2213709e-01   9.2222937e-01   9.2235961e-01   9.2245614e-01   9.2255268e-01   9.2267592e-01   9.2279509e-01   9.2291025e-01   9.2302542e-01   9.2314075e-01   9.2326873e-01   9.2340590e-01   9.2352527e-01   9.2363767e-01   9.2375799e-01   9.2390708e-01   9.2410010e-01   9.2430276e-01   9.2455777e-01   9.2474950e-01   9.2481550e-01   9.2488150e-01   9.2494961e-01   9.2501270e-01   9.2507181e-01   9.2515628e-01   9.2524920e-01   9.2529489e-01   9.2534058e-01   9.2541705e-01   9.2555287e-01   9.2568905e-01   9.2576372e-01   9.2583838e-01   9.2593864e-01   9.2602183e-01   9.2610158e-01   9.2618134e-01   9.2633880e-01   9.2651161e-01   9.2662634e-01   9.2674107e-01   9.2686904e-01   9.2699423e-01   9.2709708e-01   9.2719993e-01   9.2735542e-01   9.2753384e-01   9.2765014e-01   9.2776644e-01   9.2784655e-01   9.2792666e-01   9.2801866e-01   9.2811691e-01   9.2820238e-01   9.2828785e-01   9.2835927e-01   9.2843578e-01   9.2853885e-01   9.2866588e-01   9.2881007e-01   9.2895363e-01   9.2910416e-01   9.2923137e-01   9.2935857e-01   9.2951453e-01   9.2970672e-01   9.2995204e-01   9.3002527e-01   9.3009850e-01   9.3022337e-01   9.3033257e-01   9.3047230e-01   9.3058672e-01   9.3071267e-01   9.3081817e-01   9.3097089e-01   9.3115373e-01   9.3134577e-01   9.3148257e-01   9.3161937e-01   9.3174201e-01   9.3185999e-01   9.3195652e-01   9.3205977e-01   9.3216780e-01   9.3226008e-01   9.3235236e-01   9.3243113e-01   9.3249595e-01   9.3255069e-01   9.3260606e-01   9.3270397e-01   9.3278492e-01   9.3287569e-01   9.3295643e-01   9.3306986e-01   9.3321423e-01   9.3335792e-01   9.3350161e-01   9.3364363e-01   9.3378565e-01   9.3396470e-01   9.3415374e-01   9.3430720e-01   9.3453565e-01   9.3459791e-01   9.3466017e-01   9.3474504e-01   9.3484477e-01   9.3494633e-01   9.3504789e-01   9.3515148e-01   9.3528051e-01   9.3539561e-01   9.3548793e-01   9.3558025e-01   9.3569184e-01   9.3580376e-01   9.3592226e-01   9.3602663e-01   9.3612831e-01   9.3620681e-01   9.3628532e-01   9.3641431e-01   9.3655684e-01   9.3669687e-01   9.3688081e-01   9.3705048e-01   9.3717090e-01   9.3729133e-01   9.3741583e-01   9.3753710e-01   9.3767033e-01   9.3783629e-01   9.3797857e-01   9.3812202e-01   9.3835672e-01   9.3853214e-01   9.3870757e-01   9.3882727e-01   9.3894696e-01   9.3906506e-01   9.3916753e-01   9.3931423e-01   9.3943775e-01   9.3957018e-01   9.3972335e-01   9.3981317e-01   9.3990298e-01   9.3998001e-01   9.4004772e-01   9.4010664e-01   9.4020470e-01   9.4028627e-01   9.4036783e-01   9.4045532e-01   9.4052794e-01   9.4062278e-01   9.4072943e-01   9.4083608e-01   9.4093433e-01   9.4101550e-01   9.4108123e-01   9.4117541e-01   9.4125076e-01   9.4131739e-01   9.4140589e-01   9.4149279e-01   9.4159051e-01   9.4166885e-01   9.4176185e-01   9.4184509e-01   9.4192615e-01   9.4199534e-01   9.4207845e-01   9.4216553e-01   9.4224382e-01   9.4232486e-01   9.4243998e-01   9.4253952e-01   9.4263804e-01   9.4274696e-01   9.4287845e-01   9.4304973e-01   9.4329532e-01   9.4346658e-01   9.4363784e-01   9.4379262e-01   9.4393916e-01   9.4399721e-01   9.4405525e-01   9.4414394e-01   9.4424681e-01   9.4434968e-01   9.4446497e-01   9.4459531e-01   9.4466772e-01   9.4474012e-01   9.4479916e-01   9.4486985e-01   9.4499807e-01   9.4508408e-01   9.4517009e-01   9.4522575e-01   9.4528140e-01   9.4534129e-01   9.4541467e-01   9.4549319e-01   9.4556277e-01   9.4562856e-01   9.4571147e-01   9.4579437e-01   9.4588133e-01   9.4598107e-01   9.4610157e-01   9.4623960e-01   9.4637452e-01   9.4651141e-01   9.4662215e-01   9.4679381e-01   9.4693982e-01   9.4706290e-01   9.4714625e-01   9.4722959e-01   9.4735204e-01   9.4747461e-01   9.4758100e-01   9.4766564e-01   9.4772619e-01   9.4778674e-01   9.4785142e-01   9.4791610e-01   9.4799148e-01   9.4809656e-01   9.4820333e-01   9.4828568e-01   9.4836803e-01   9.4843633e-01   9.4849957e-01   9.4856687e-01   9.4862926e-01   9.4872656e-01   9.4881404e-01   9.4889904e-01   9.4898485e-01   9.4907066e-01   9.4914538e-01   9.4924737e-01   9.4936423e-01   9.4948032e-01   9.4952347e-01   9.4956662e-01   9.4963187e-01   9.4971278e-01   9.4978168e-01   9.4985058e-01   9.4991484e-01   9.4997910e-01   9.5009612e-01   9.5017862e-01   9.5024395e-01   9.5030927e-01   9.5037747e-01   9.5047947e-01   9.5059351e-01   9.5069619e-01   9.5079952e-01   9.5086935e-01   9.5093917e-01   9.5101112e-01   9.5107644e-01   9.5116966e-01   9.5173021e-01   9.5180201e-01   9.5187381e-01   9.5195954e-01   9.5206649e-01   9.5218363e-01   9.5225200e-01   9.5232038e-01   9.5242135e-01   9.5254228e-01   9.5267958e-01   9.5281977e-01   9.5291547e-01   9.5301117e-01   9.5306397e-01   9.5311678e-01   9.5319278e-01   9.5328243e-01   9.5340703e-01   9.5356719e-01   9.5371325e-01   9.5384567e-01   9.5392113e-01   9.5399658e-01   9.5409603e-01   9.5419313e-01   9.5429335e-01   9.5442977e-01   9.5454188e-01   9.5464380e-01   9.5471955e-01   9.5479530e-01   9.5488177e-01   9.5498714e-01   9.5513522e-01   9.5521782e-01   9.5530041e-01   9.5534549e-01   9.5539057e-01   9.5545900e-01   9.5552807e-01   9.5561954e-01   9.5572205e-01   9.5589169e-01   9.5596001e-01   9.5601234e-01   9.5606466e-01   9.5611697e-01   9.5616871e-01   9.5623162e-01   9.5630238e-01   9.5636848e-01   9.5649166e-01   9.5661516e-01   9.5675160e-01   9.5687168e-01   9.5699177e-01   9.5709923e-01   9.5717995e-01   9.5724440e-01   9.5730885e-01   9.5736485e-01   9.5743459e-01   9.5751353e-01   9.5758369e-01   9.5768220e-01   9.5778071e-01   9.5786379e-01   9.5794736e-01   9.5803713e-01   9.5814499e-01   9.5821877e-01   9.5829256e-01   9.5841474e-01   9.5851308e-01   9.5864043e-01   9.5872450e-01   9.5880857e-01   9.5888559e-01   9.5903727e-01   9.5918292e-01   9.5931007e-01   9.5942032e-01   9.5953880e-01   9.5964085e-01   9.5970964e-01   9.5976101e-01   9.5981239e-01   9.5988287e-01   9.5995335e-01   9.6001673e-01   9.6011165e-01   9.6019896e-01   9.6028430e-01   9.6036870e-01   9.6045849e-01   9.6053132e-01   9.6060416e-01   9.6072961e-01   9.6085429e-01   9.6101781e-01   9.6108480e-01   9.6115180e-01   9.6120829e-01   9.6127059e-01   9.6138638e-01   9.6149646e-01   9.6158708e-01   9.6170771e-01   9.6184828e-01   9.6190638e-01   9.6196447e-01   9.6207057e-01   9.6217069e-01   9.6225027e-01   9.6232985e-01   9.6240599e-01   9.6249382e-01   9.6258208e-01   9.6263853e-01   9.6269499e-01   9.6275058e-01   9.6282587e-01   9.6292300e-01   9.6302524e-01   9.6314762e-01   9.6324626e-01   9.6333604e-01   9.6348285e-01   9.6363699e-01   9.6369518e-01   9.6375336e-01   9.6382779e-01   9.6396748e-01   9.6412635e-01   9.6427946e-01   9.6440954e-01   9.6444487e-01   9.6448019e-01   9.6454249e-01   9.6459406e-01   9.6465239e-01   9.6470761e-01   9.6476254e-01   9.6480973e-01   9.6484977e-01   9.6488982e-01   9.6493297e-01   9.6502065e-01   9.6510445e-01   9.6518825e-01   9.6527118e-01   9.6536020e-01   9.6543604e-01   9.6550649e-01   9.6557695e-01   9.6565121e-01   9.6572144e-01   9.6578743e-01   9.6589845e-01   9.6604147e-01   9.6620323e-01   9.6633938e-01   9.6646247e-01   9.6654688e-01   9.6663129e-01   9.6671419e-01   9.6679708e-01   9.6687698e-01   9.6694330e-01   9.6706335e-01   9.6716011e-01   9.6725686e-01   9.6734134e-01   9.6742557e-01   9.6752157e-01   9.6761692e-01   9.6766876e-01   9.6772059e-01   9.6780963e-01   9.6789866e-01   9.6803463e-01   9.6817630e-01   9.6829710e-01   9.6842237e-01   9.6849891e-01   9.6857545e-01   9.6871376e-01   9.6882749e-01   9.6886870e-01   9.6890991e-01   9.6896415e-01   9.6902747e-01   9.6909526e-01   9.6921158e-01   9.6925372e-01   9.6929586e-01   9.6933813e-01   9.6938661e-01   9.6943576e-01   9.6948743e-01   9.6954279e-01   9.6960937e-01   9.6972601e-01   9.6983421e-01   9.6990959e-01   9.6998496e-01   9.7005133e-01   9.7011066e-01   9.7021041e-01   9.7025216e-01   9.7029391e-01   9.7034284e-01   9.7041449e-01   9.7048734e-01   9.7055723e-01   9.7064442e-01   9.7071862e-01   9.7079282e-01   9.7088834e-01   9.7096637e-01   9.7103947e-01   9.7110910e-01   9.7117897e-01   9.7124018e-01   9.7129922e-01   9.7135058e-01   9.7138360e-01   9.7141661e-01   9.7145265e-01   9.7148868e-01   9.7154075e-01   9.7157548e-01   9.7161020e-01   9.7164920e-01   9.7171850e-01   9.7180454e-01   9.7187377e-01   9.7196481e-01   9.7205630e-01   9.7214779e-01   9.7224055e-01   9.7238595e-01   9.7243968e-01   9.7249341e-01   9.7254081e-01   9.7258507e-01   9.7263017e-01   9.7271089e-01   9.7278608e-01   9.7287585e-01   9.7303424e-01   9.7318802e-01   9.7332868e-01   9.7346934e-01   9.7354176e-01   9.7361418e-01   9.7370064e-01   9.7378711e-01   9.7384423e-01   9.7390135e-01   9.7399523e-01   9.7407737e-01   9.7417319e-01   9.7426901e-01   9.7438831e-01   9.7446659e-01   9.7454488e-01   9.7459130e-01   9.7463773e-01   9.7469740e-01   9.7474882e-01   9.7479467e-01   9.7484780e-01   9.7489941e-01   9.7494253e-01   9.7497349e-01   9.7500444e-01   9.7503503e-01   9.7506562e-01   9.7511193e-01   9.7517294e-01   9.7527281e-01   9.7535280e-01   9.7543149e-01   9.7551208e-01   9.7558036e-01   9.7567601e-01   9.7577183e-01   9.7586875e-01   9.7600986e-01   9.7607374e-01   9.7613762e-01   9.7622423e-01   9.7631345e-01   9.7638571e-01   9.7645553e-01   9.7653704e-01   9.7661616e-01   9.7669528e-01   9.7681050e-01   9.7686015e-01   9.7690980e-01   9.7695780e-01   9.7700024e-01   9.7704062e-01   9.7708709e-01   9.7713845e-01   9.7718981e-01   9.7724613e-01   9.7730304e-01   9.7735097e-01   9.7740623e-01   9.7747508e-01   9.7755550e-01   9.7765323e-01   9.7773657e-01   9.7779146e-01   9.7782931e-01   9.7786716e-01   9.7791040e-01   9.7797512e-01   9.7805874e-01   9.7809879e-01   9.7813884e-01   9.7820393e-01   9.7832062e-01   9.7843140e-01   9.7851085e-01   9.7859030e-01   9.7861970e-01   9.7864909e-01   9.7867903e-01   9.7874148e-01   9.7879932e-01   9.7889082e-01   9.7902384e-01   9.7921835e-01   9.7936635e-01   9.7947100e-01   9.7954271e-01   9.7961442e-01   9.7967381e-01   9.7972643e-01   9.7977594e-01   9.7982546e-01   9.7986926e-01   9.7994176e-01   9.8000660e-01   9.8011762e-01   9.8016267e-01   9.8020773e-01   9.8025719e-01   9.8032075e-01   9.8038120e-01   9.8043265e-01   9.8048675e-01   9.8055366e-01   9.8063585e-01   9.8067855e-01   9.8072124e-01   9.8079075e-01   9.8085874e-01   9.8091944e-01   9.8101509e-01   9.8115766e-01   9.8132751e-01   9.8137106e-01   9.8141460e-01   9.8145227e-01   9.8148827e-01   9.8153042e-01   9.8157203e-01   9.8162255e-01   9.8169242e-01   9.8173452e-01   9.8177662e-01   9.8181732e-01   9.8187425e-01   9.8197637e-01   9.8205812e-01   9.8212762e-01   9.8218478e-01   9.8226220e-01   9.8233962e-01   9.8245267e-01   9.8255245e-01   9.8261765e-01   9.8268286e-01   9.8272681e-01   9.8277075e-01   9.8281219e-01   9.8287167e-01   9.8294092e-01   9.8301184e-01   9.8308276e-01   9.8315926e-01   9.8323256e-01   9.8330587e-01   9.8339138e-01   9.8342024e-01   9.8344909e-01   9.8349008e-01   9.8353546e-01   9.8357796e-01   9.8362046e-01   9.8365932e-01   9.8369874e-01   9.8376075e-01   9.8384155e-01   9.8392969e-01   9.8398192e-01   9.8401975e-01   9.8405757e-01   9.8410311e-01   9.8414026e-01   9.8418168e-01   9.8422921e-01   9.8427599e-01   9.8435431e-01   9.8439607e-01   9.8443783e-01   9.8449527e-01   9.8454177e-01   9.8458391e-01   9.8463831e-01   9.8469402e-01   9.8474974e-01   9.8481597e-01   9.8487097e-01   9.8493960e-01   9.8499811e-01   9.8506226e-01   9.8511088e-01   9.8515949e-01   9.8521522e-01   9.8526176e-01   9.8532730e-01   9.8537609e-01   9.8542487e-01   9.8549272e-01   9.8555395e-01   9.8559273e-01   9.8563150e-01   9.8566581e-01   9.8570581e-01   9.8575488e-01   9.8580776e-01   9.8585320e-01   9.8589643e-01   9.8596242e-01   9.8605487e-01   9.8614723e-01   9.8623064e-01   9.8631304e-01   9.8638304e-01   9.8645630e-01   9.8650238e-01   9.8654845e-01   9.8659047e-01   9.8665245e-01   9.8671095e-01   9.8678645e-01   9.8686103e-01   9.8692938e-01   9.8699773e-01   9.8707901e-01   9.8714501e-01   9.8720275e-01   9.8727342e-01   9.8737074e-01   9.8745718e-01   9.8760016e-01   9.8765884e-01   9.8771751e-01   9.8779844e-01   9.8790756e-01   9.8800421e-01   9.8804820e-01   9.8809220e-01   9.8814162e-01   9.8819712e-01   9.8829144e-01   9.8837418e-01   9.8841754e-01   9.8846090e-01   9.8852434e-01   9.8858011e-01   9.8863155e-01   9.8867250e-01   9.8871346e-01   9.8877455e-01   9.8880663e-01   9.8883872e-01   9.8886795e-01   9.8892856e-01   9.8898036e-01   9.8902273e-01   9.8906196e-01   9.8909720e-01   9.8913247e-01   9.8919468e-01   9.8926967e-01   9.8933633e-01   9.8935771e-01   9.8937908e-01   9.8940802e-01   9.8945440e-01   9.8950328e-01   9.8954980e-01   9.8960574e-01   9.8966727e-01   9.8971834e-01   9.8980043e-01   9.8989237e-01   9.8997323e-01   9.9002571e-01   9.9007818e-01   9.9010753e-01   9.9013689e-01   9.9018838e-01   9.9025184e-01   9.9029500e-01   9.9032778e-01   9.9036057e-01   9.9041572e-01   9.9048899e-01   9.9056225e-01   9.9067362e-01   9.9078531e-01   9.9084860e-01   9.9091189e-01   9.9097823e-01   9.9104457e-01   9.9110606e-01   9.9116932e-01   9.9122172e-01   9.9128019e-01   9.9131851e-01   9.9135682e-01   9.9139028e-01   9.9142374e-01   9.9146433e-01   9.9149898e-01   9.9153355e-01   9.9156812e-01   9.9161385e-01   9.9167807e-01   9.9174228e-01   9.9182279e-01   9.9188671e-01   9.9195064e-01   9.9202661e-01   9.9209886e-01   9.9217111e-01   9.9223322e-01   9.9226102e-01   9.9228883e-01   9.9232861e-01   9.9236648e-01   9.9240701e-01   9.9246129e-01   9.9251194e-01   9.9255697e-01   9.9260039e-01   9.9265111e-01   9.9269786e-01   9.9275123e-01   9.9279408e-01   9.9284860e-01   9.9291360e-01   9.9295832e-01   9.9300304e-01   9.9305312e-01   9.9312752e-01   9.9319047e-01   9.9322792e-01   9.9326537e-01   9.9329735e-01   9.9336292e-01   9.9341858e-01   9.9348428e-01   9.9355537e-01   9.9367840e-01   9.9382221e-01   9.9397581e-01   9.9414951e-01   9.9421414e-01   9.9423878e-01   9.9426343e-01   9.9431584e-01   9.9436054e-01   9.9440525e-01   9.9444625e-01   9.9448400e-01   9.9451821e-01   9.9456055e-01   9.9463455e-01   9.9472101e-01   9.9483128e-01   9.9493419e-01   9.9501703e-01   9.9507135e-01   9.9512566e-01   9.9518052e-01   9.9523084e-01   9.9529866e-01   9.9538597e-01   9.9546955e-01   9.9550821e-01   9.9554687e-01   9.9558391e-01   9.9561629e-01   9.9563927e-01   9.9566224e-01   9.9571444e-01   9.9577245e-01   9.9582340e-01   9.9585797e-01   9.9589255e-01   9.9593492e-01   9.9599467e-01   9.9604843e-01   9.9611930e-01   9.9618270e-01   9.9626692e-01   9.9636362e-01   9.9646031e-01   9.9653783e-01   9.9660794e-01   9.9667593e-01   9.9672512e-01   9.9677431e-01   9.9682404e-01   9.9687811e-01   9.9693413e-01   9.9699016e-01   9.9703850e-01   9.9710007e-01   9.9716187e-01   9.9719944e-01   9.9723701e-01   9.9729889e-01   9.9736076e-01   9.9741028e-01   9.9749423e-01   9.9756301e-01   9.9765495e-01   9.9776973e-01   9.9792151e-01   9.9795307e-01   9.9798462e-01   9.9803883e-01   9.9811680e-01   9.9822024e-01   9.9829344e-01   9.9834314e-01   9.9837993e-01   9.9841673e-01   9.9846124e-01   9.9850575e-01   9.9855152e-01   9.9859761e-01   9.9864973e-01   9.9871332e-01   9.9877692e-01   9.9884004e-01   9.9890291e-01   9.9896578e-01   9.9904611e-01   9.9911913e-01   9.9917852e-01   9.9927146e-01   9.9929846e-01   9.9932546e-01   9.9934856e-01   9.9938219e-01   9.9941266e-01   9.9946820e-01   9.9954061e-01   9.9960152e-01   9.9966261e-01   9.9972370e-01   9.9977260e-01   9.9981853e-01   9.9986243e-01   9.9991649e-01   9.9996291e-01   1.0000028e+00   1.0000427e+00   1.0001171e+00   1.0001578e+00   1.0001896e+00   1.0002215e+00   1.0002698e+00   1.0003282e+00   1.0004137e+00   1.0004992e+00   1.0005758e+00   1.0006473e+00   1.0007187e+00   1.0007836e+00   1.0008116e+00   1.0008397e+00   1.0008816e+00   1.0009388e+00   1.0009961e+00   1.0010548e+00   1.0011255e+00   1.0012143e+00   1.0014839e+00   1.0015513e+00   1.0016187e+00   1.0017551e+00   1.0018985e+00   1.0019519e+00   1.0020053e+00   1.0020572e+00   1.0021090e+00   1.0021879e+00   1.0022564e+00   1.0022817e+00   1.0023069e+00   1.0023383e+00   1.0023696e+00   1.0023987e+00   1.0024270e+00   1.0024665e+00   1.0025039e+00   1.0025423e+00   1.0025806e+00   1.0026154e+00   1.0026639e+00   1.0027163e+00   1.0027584e+00   1.0028006e+00   1.0028514e+00   1.0029029e+00   1.0029956e+00   1.0030814e+00   1.0031445e+00   1.0031876e+00   1.0032307e+00   1.0032789e+00   1.0033271e+00   1.0034296e+00   1.0035148e+00   1.0035941e+00   1.0036549e+00   1.0036972e+00   1.0037395e+00   1.0038015e+00   1.0038709e+00   1.0039411e+00   1.0040361e+00   1.0040907e+00   1.0041279e+00   1.0041652e+00   1.0042043e+00   1.0042420e+00   1.0042797e+00   1.0043099e+00   1.0043400e+00   1.0043765e+00   1.0044127e+00   1.0044431e+00   1.0044740e+00   1.0045122e+00   1.0045503e+00   1.0045887e+00   1.0046237e+00   1.0046624e+00   1.0047379e+00   1.0048024e+00   1.0048515e+00   1.0049007e+00   1.0049455e+00   1.0050187e+00   1.0050811e+00   1.0051430e+00   1.0052307e+00   1.0052949e+00   1.0053174e+00   1.0053400e+00   1.0053879e+00   1.0054677e+00   1.0055720e+00   1.0056646e+00   1.0057579e+00   1.0058458e+00   1.0059282e+00   1.0059946e+00   1.0060550e+00   1.0060943e+00   1.0061335e+00   1.0061721e+00   1.0062174e+00   1.0062692e+00   1.0063210e+00   1.0063914e+00   1.0064341e+00   1.0064767e+00   1.0065343e+00   1.0065790e+00   1.0066238e+00   1.0066920e+00   1.0067649e+00   1.0068431e+00   1.0069214e+00   1.0069849e+00   1.0070670e+00   1.0071216e+00   1.0071762e+00   1.0072318e+00   1.0072833e+00   1.0073364e+00   1.0073689e+00   1.0074015e+00   1.0074699e+00   1.0075362e+00   1.0075896e+00   1.0076268e+00   1.0076641e+00   1.0077157e+00   1.0077685e+00   1.0078074e+00   1.0078464e+00   1.0078740e+00   1.0078927e+00   1.0079113e+00   1.0079330e+00   1.0079589e+00   1.0079895e+00   1.0080197e+00   1.0080456e+00   1.0080703e+00   1.0080970e+00   1.0081310e+00   1.0081895e+00   1.0082582e+00   1.0083488e+00   1.0083768e+00   1.0084048e+00   1.0084298e+00   1.0084622e+00   1.0085125e+00   1.0085660e+00   1.0086367e+00   1.0086872e+00   1.0087210e+00   1.0087548e+00   1.0087864e+00   1.0088280e+00   1.0088718e+00   1.0089156e+00   1.0089890e+00   1.0090511e+00   1.0091009e+00   1.0091740e+00   1.0092602e+00   1.0093464e+00   1.0094421e+00   1.0095369e+00   1.0096317e+00   1.0097170e+00   1.0098028e+00   1.0098887e+00   1.0099519e+00   1.0100001e+00   1.0100483e+00   1.0100879e+00   1.0101397e+00   1.0101727e+00   1.0102058e+00   1.0102670e+00   1.0103410e+00   1.0104149e+00   1.0104397e+00   1.0104644e+00   1.0104901e+00   1.0105150e+00   1.0105480e+00   1.0105856e+00   1.0106644e+00   1.0107482e+00   1.0108272e+00   1.0109053e+00   1.0109794e+00   1.0110536e+00   1.0111160e+00   1.0111785e+00   1.0112293e+00   1.0112870e+00   1.0113389e+00   1.0114091e+00   1.0114712e+00   1.0115373e+00   1.0116034e+00   1.0116650e+00   1.0117190e+00   1.0117749e+00   1.0118506e+00   1.0119239e+00   1.0119665e+00   1.0120091e+00   1.0120793e+00   1.0121552e+00   1.0122288e+00   1.0123023e+00   1.0123917e+00   1.0124196e+00   1.0124475e+00   1.0124851e+00   1.0125182e+00   1.0125448e+00   1.0125679e+00   1.0125911e+00   1.0126137e+00   1.0126464e+00   1.0126846e+00   1.0127431e+00   1.0128017e+00   1.0128620e+00   1.0129233e+00   1.0129477e+00   1.0129720e+00   1.0130007e+00   1.0130264e+00   1.0130673e+00   1.0131278e+00   1.0131960e+00   1.0132741e+00   1.0133123e+00   1.0133504e+00   1.0133853e+00   1.0134340e+00   1.0135107e+00   1.0135391e+00   1.0135676e+00   1.0136028e+00   1.0136426e+00   1.0137018e+00   1.0137839e+00   1.0138739e+00   1.0139157e+00   1.0139477e+00   1.0139798e+00   1.0140150e+00   1.0140317e+00   1.0140484e+00   1.0140776e+00   1.0141141e+00   1.0141483e+00   1.0141950e+00   1.0142442e+00   1.0142860e+00   1.0143279e+00   1.0143909e+00   1.0144215e+00   1.0144521e+00   1.0144819e+00   1.0145169e+00   1.0145540e+00   1.0145911e+00   1.0146216e+00   1.0146832e+00   1.0147349e+00   1.0147855e+00   1.0148264e+00   1.0148672e+00   1.0149341e+00   1.0149817e+00   1.0150292e+00   1.0150711e+00   1.0151257e+00   1.0151700e+00   1.0152144e+00   1.0152521e+00   1.0153106e+00   1.0153686e+00   1.0154298e+00   1.0154813e+00   1.0155331e+00   1.0155871e+00   1.0156361e+00   1.0156923e+00   1.0157362e+00   1.0157801e+00   1.0158155e+00   1.0158483e+00   1.0158754e+00   1.0159191e+00   1.0159647e+00   1.0159972e+00   1.0160298e+00   1.0160586e+00   1.0160851e+00   1.0161275e+00   1.0161735e+00   1.0162191e+00   1.0162673e+00   1.0163099e+00   1.0163526e+00   1.0164377e+00   1.0165252e+00   1.0166074e+00   1.0166814e+00   1.0167502e+00   1.0167799e+00   1.0168097e+00   1.0168355e+00   1.0168601e+00   1.0168851e+00   1.0169062e+00   1.0169294e+00   1.0169535e+00   1.0169844e+00   1.0170152e+00   1.0170439e+00   1.0170867e+00   1.0171697e+00   1.0172905e+00   1.0173746e+00   1.0174588e+00   1.0174847e+00   1.0175105e+00   1.0175682e+00   1.0176228e+00   1.0176518e+00   1.0176729e+00   1.0176939e+00   1.0177301e+00   1.0177662e+00   1.0178053e+00   1.0178384e+00   1.0178735e+00   1.0179050e+00   1.0179498e+00   1.0180042e+00   1.0180481e+00   1.0180963e+00   1.0181556e+00   1.0182206e+00   1.0182716e+00   1.0183227e+00   1.0184120e+00   1.0184866e+00   1.0185625e+00   1.0186097e+00   1.0186569e+00   1.0187050e+00   1.0187815e+00   1.0189449e+00   1.0189812e+00   1.0190175e+00   1.0190508e+00   1.0190773e+00   1.0191039e+00   1.0191636e+00   1.0192269e+00   1.0192743e+00   1.0193218e+00   1.0194219e+00   1.0195217e+00   1.0195385e+00   1.0195553e+00   1.0195897e+00   1.0196255e+00   1.0196667e+00   1.0197151e+00   1.0197684e+00   1.0198254e+00   1.0198667e+00   1.0199079e+00   1.0199595e+00   1.0200111e+00   1.0200964e+00   1.0201807e+00   1.0202611e+00   1.0203186e+00   1.0203761e+00   1.0204449e+00   1.0205043e+00   1.0205567e+00   1.0206008e+00   1.0206449e+00   1.0206928e+00   1.0207475e+00   1.0208008e+00   1.0208357e+00   1.0208705e+00   1.0209039e+00   1.0209501e+00   1.0210117e+00   1.0210704e+00   1.0211274e+00   1.0211752e+00   1.0212244e+00   1.0212921e+00   1.0213588e+00   1.0214201e+00   1.0214998e+00   1.0215547e+00   1.0216096e+00   1.0216957e+00   1.0217269e+00   1.0217581e+00   1.0217832e+00   1.0218254e+00   1.0218649e+00   1.0219330e+00   1.0219802e+00   1.0220273e+00   1.0220764e+00   1.0221302e+00   1.0222166e+00   1.0222932e+00   1.0223399e+00   1.0223867e+00   1.0224214e+00   1.0224560e+00   1.0224990e+00   1.0225539e+00   1.0226070e+00   1.0226542e+00   1.0227133e+00   1.0227642e+00   1.0227999e+00   1.0228356e+00   1.0228841e+00   1.0229551e+00   1.0230127e+00   1.0230485e+00   1.0230843e+00   1.0231211e+00   1.0231578e+00   1.0232100e+00   1.0232595e+00   1.0233351e+00   1.0234531e+00   1.0235080e+00   1.0235482e+00   1.0235736e+00   1.0235990e+00   1.0236235e+00   1.0236447e+00   1.0236665e+00   1.0237079e+00   1.0237343e+00   1.0237607e+00   1.0238053e+00   1.0238325e+00   1.0238597e+00   1.0239360e+00   1.0239978e+00   1.0240535e+00   1.0241092e+00   1.0241309e+00   1.0241526e+00   1.0241821e+00   1.0242360e+00   1.0242882e+00   1.0243416e+00   1.0243951e+00   1.0244380e+00   1.0244824e+00   1.0245338e+00   1.0245902e+00   1.0246397e+00   1.0247007e+00   1.0247585e+00   1.0247934e+00   1.0248284e+00   1.0248704e+00   1.0249191e+00   1.0249643e+00   1.0249975e+00   1.0250308e+00   1.0250655e+00   1.0251172e+00   1.0251669e+00   1.0252095e+00   1.0252520e+00   1.0252954e+00   1.0253342e+00   1.0253731e+00   1.0254533e+00   1.0255286e+00   1.0256824e+00   1.0257622e+00   1.0257908e+00   1.0258194e+00   1.0258640e+00   1.0259045e+00   1.0259682e+00   1.0260126e+00   1.0260570e+00   1.0260937e+00   1.0261292e+00   1.0261653e+00   1.0262091e+00   1.0262559e+00   1.0262930e+00   1.0263301e+00   1.0263705e+00   1.0264250e+00   1.0264590e+00   1.0264929e+00   1.0265285e+00   1.0265602e+00   1.0265994e+00   1.0266387e+00   1.0266775e+00   1.0267034e+00   1.0267293e+00   1.0267562e+00   1.0267959e+00   1.0268326e+00   1.0268854e+00   1.0269378e+00   1.0269903e+00   1.0270703e+00   1.0271624e+00   1.0271938e+00   1.0272252e+00   1.0272555e+00   1.0273064e+00   1.0273634e+00   1.0274452e+00   1.0274804e+00   1.0275156e+00   1.0275822e+00   1.0276913e+00   1.0278329e+00   1.0279144e+00   1.0279658e+00   1.0280172e+00   1.0280684e+00   1.0281195e+00   1.0281796e+00   1.0282084e+00   1.0282371e+00   1.0282671e+00   1.0282939e+00   1.0283207e+00   1.0283529e+00   1.0283944e+00   1.0284279e+00   1.0284613e+00   1.0285057e+00   1.0285432e+00   1.0285893e+00   1.0286287e+00   1.0286681e+00   1.0286951e+00   1.0287220e+00   1.0287567e+00   1.0287915e+00   1.0288193e+00   1.0288530e+00   1.0288903e+00   1.0289264e+00   1.0289626e+00   1.0290255e+00   1.0290866e+00   1.0291626e+00   1.0292243e+00   1.0292946e+00   1.0293374e+00   1.0293803e+00   1.0294131e+00   1.0294460e+00   1.0294844e+00   1.0295608e+00   1.0296587e+00   1.0297567e+00   1.0297892e+00   1.0298218e+00   1.0298552e+00   1.0298936e+00   1.0299319e+00   1.0300137e+00   1.0301287e+00   1.0302051e+00   1.0302815e+00   1.0303556e+00   1.0304296e+00   1.0304691e+00   1.0304993e+00   1.0305294e+00   1.0305617e+00   1.0305968e+00   1.0306267e+00   1.0306605e+00   1.0307270e+00   1.0307954e+00   1.0308562e+00   1.0308835e+00   1.0309108e+00   1.0309449e+00   1.0309894e+00   1.0310538e+00   1.0311083e+00   1.0312254e+00   1.0312650e+00   1.0313047e+00   1.0313419e+00   1.0313813e+00   1.0314346e+00   1.0314779e+00   1.0315362e+00   1.0315943e+00   1.0316472e+00   1.0317085e+00   1.0317325e+00   1.0317565e+00   1.0317788e+00   1.0318034e+00   1.0318271e+00   1.0318561e+00   1.0318880e+00   1.0319219e+00   1.0319750e+00   1.0320332e+00   1.0320697e+00   1.0321062e+00   1.0321500e+00   1.0322628e+00   1.0323582e+00   1.0324177e+00   1.0324773e+00   1.0325329e+00   1.0325690e+00   1.0326051e+00   1.0326566e+00   1.0327081e+00   1.0327499e+00   1.0327963e+00   1.0328427e+00   1.0328911e+00   1.0329360e+00   1.0329728e+00   1.0330174e+00   1.0330621e+00   1.0330959e+00   1.0331297e+00   1.0331595e+00   1.0331934e+00   1.0332257e+00   1.0332518e+00   1.0332891e+00   1.0333472e+00   1.0334394e+00   1.0335154e+00   1.0335541e+00   1.0335928e+00   1.0336326e+00   1.0336728e+00   1.0337209e+00   1.0337624e+00   1.0338189e+00   1.0338426e+00   1.0338597e+00   1.0338767e+00   1.0339044e+00   1.0339295e+00   1.0339532e+00   1.0340077e+00   1.0340377e+00   1.0340677e+00   1.0341035e+00   1.0341349e+00   1.0341759e+00   1.0342370e+00   1.0342707e+00   1.0343043e+00   1.0343716e+00   1.0344374e+00   1.0344829e+00   1.0345283e+00   1.0345673e+00   1.0346542e+00   1.0346967e+00   1.0347392e+00   1.0347797e+00   1.0348524e+00   1.0349205e+00   1.0349768e+00   1.0350507e+00   1.0350898e+00   1.0351288e+00   1.0351633e+00   1.0351978e+00   1.0352394e+00   1.0353076e+00   1.0354063e+00   1.0355182e+00   1.0356301e+00   1.0356716e+00   1.0357132e+00   1.0357431e+00   1.0357730e+00   1.0358273e+00   1.0358735e+00   1.0359299e+00   1.0359811e+00   1.0360180e+00   1.0360550e+00   1.0361129e+00   1.0361610e+00   1.0362063e+00   1.0362758e+00   1.0363429e+00   1.0364135e+00   1.0365127e+00   1.0365950e+00   1.0366770e+00   1.0367704e+00   1.0368026e+00   1.0368348e+00   1.0368759e+00   1.0369171e+00   1.0369591e+00   1.0369999e+00   1.0370574e+00   1.0371311e+00   1.0372123e+00   1.0373194e+00   1.0373887e+00   1.0374580e+00   1.0375390e+00   1.0376124e+00   1.0376543e+00   1.0376962e+00   1.0377564e+00   1.0378338e+00   1.0379315e+00   1.0380571e+00   1.0382215e+00   1.0384186e+00   1.0385171e+00   1.0386156e+00   1.0386971e+00   1.0387530e+00   1.0388089e+00   1.0388656e+00   1.0389123e+00   1.0389846e+00   1.0390569e+00   1.0391232e+00   1.0391764e+00   1.0392405e+00   1.0393029e+00   1.0393451e+00   1.0393874e+00   1.0394640e+00   1.0394987e+00   1.0395333e+00   1.0395697e+00   1.0396264e+00   1.0396687e+00   1.0397110e+00   1.0397456e+00   1.0397894e+00   1.0398254e+00   1.0398614e+00   1.0399266e+00   1.0399920e+00   1.0400641e+00   1.0401361e+00   1.0401772e+00   1.0402083e+00   1.0402393e+00   1.0402936e+00   1.0403309e+00   1.0403682e+00   1.0404167e+00   1.0404652e+00   1.0405041e+00   1.0405429e+00   1.0405965e+00   1.0406460e+00   1.0407057e+00   1.0407616e+00   1.0408081e+00   1.0408545e+00   1.0409065e+00   1.0409784e+00   1.0410247e+00   1.0410711e+00   1.0411135e+00   1.0411558e+00   1.0411967e+00   1.0412421e+00   1.0412910e+00   1.0413155e+00   1.0413401e+00   1.0413852e+00   1.0414523e+00   1.0415082e+00   1.0415638e+00   1.0416389e+00   1.0416620e+00   1.0416851e+00   1.0417252e+00   1.0417612e+00   1.0417941e+00   1.0418277e+00   1.0418814e+00   1.0419253e+00   1.0419692e+00   1.0420247e+00   1.0420728e+00   1.0421091e+00   1.0421454e+00   1.0421946e+00   1.0422368e+00   1.0422781e+00   1.0423147e+00   1.0423872e+00   1.0424536e+00   1.0424805e+00   1.0425074e+00   1.0425386e+00   1.0425660e+00   1.0425973e+00   1.0426373e+00   1.0426833e+00   1.0427251e+00   1.0427706e+00   1.0428117e+00   1.0428827e+00   1.0429438e+00   1.0430015e+00   1.0430592e+00   1.0431437e+00   1.0432276e+00   1.0432482e+00   1.0432688e+00   1.0433032e+00   1.0433498e+00   1.0434114e+00   1.0434952e+00   1.0435985e+00   1.0436531e+00   1.0437078e+00   1.0437728e+00   1.0438346e+00   1.0439059e+00   1.0439772e+00   1.0440606e+00   1.0441106e+00   1.0441606e+00   1.0442320e+00   1.0443120e+00   1.0443379e+00   1.0443638e+00   1.0444158e+00   1.0444757e+00   1.0445356e+00   1.0445743e+00   1.0446129e+00   1.0446741e+00   1.0447285e+00   1.0447721e+00   1.0448161e+00   1.0448316e+00   1.0448471e+00   1.0448659e+00   1.0448976e+00   1.0449442e+00   1.0450438e+00   1.0451127e+00   1.0451639e+00   1.0452151e+00   1.0452602e+00   1.0453092e+00   1.0453498e+00   1.0453896e+00   1.0454535e+00   1.0455123e+00   1.0455667e+00   1.0456189e+00   1.0456725e+00   1.0457220e+00   1.0457672e+00   1.0458088e+00   1.0458572e+00   1.0459603e+00   1.0459797e+00   1.0459991e+00   1.0460258e+00   1.0460788e+00   1.0461471e+00   1.0462067e+00   1.0462608e+00   1.0463202e+00   1.0463799e+00   1.0464484e+00   1.0465023e+00   1.0465562e+00   1.0466019e+00   1.0466815e+00   1.0467162e+00   1.0467508e+00   1.0468086e+00   1.0468574e+00   1.0469113e+00   1.0469508e+00   1.0469903e+00   1.0470235e+00   1.0470572e+00   1.0471171e+00   1.0471680e+00   1.0472088e+00   1.0472437e+00   1.0472771e+00   1.0473173e+00   1.0473707e+00   1.0474572e+00   1.0475438e+00   1.0475908e+00   1.0476203e+00   1.0476497e+00   1.0477073e+00   1.0477701e+00   1.0478302e+00   1.0478904e+00   1.0479420e+00   1.0479953e+00   1.0480783e+00   1.0481723e+00   1.0482240e+00   1.0482757e+00   1.0483247e+00   1.0483749e+00   1.0484196e+00   1.0484800e+00   1.0485407e+00   1.0485948e+00   1.0486384e+00   1.0487109e+00   1.0487616e+00   1.0488124e+00   1.0488561e+00   1.0489036e+00   1.0489940e+00   1.0490974e+00   1.0491308e+00   1.0491641e+00   1.0491920e+00   1.0492198e+00   1.0492441e+00   1.0492684e+00   1.0493068e+00   1.0493587e+00   1.0494106e+00   1.0494629e+00   1.0495115e+00   1.0495532e+00   1.0495950e+00   1.0496394e+00   1.0496834e+00   1.0497364e+00   1.0497869e+00   1.0498516e+00   1.0499144e+00   1.0499530e+00   1.0499916e+00   1.0500341e+00   1.0500742e+00   1.0501125e+00   1.0501513e+00   1.0502201e+00   1.0502760e+00   1.0503319e+00   1.0504294e+00   1.0505250e+00   1.0505860e+00   1.0506471e+00   1.0507128e+00   1.0507786e+00   1.0508342e+00   1.0508932e+00   1.0509310e+00   1.0509688e+00   1.0510004e+00   1.0510486e+00   1.0511233e+00   1.0511858e+00   1.0512188e+00   1.0513852e+00   1.0514750e+00   1.0515455e+00   1.0516161e+00   1.0516536e+00   1.0516910e+00   1.0517427e+00   1.0517912e+00   1.0518373e+00   1.0519229e+00   1.0520011e+00   1.0520663e+00   1.0521280e+00   1.0521724e+00   1.0522169e+00   1.0522786e+00   1.0523402e+00   1.0524022e+00   1.0524821e+00   1.0525892e+00   1.0526585e+00   1.0527279e+00   1.0527713e+00   1.0528147e+00   1.0528575e+00   1.0529150e+00   1.0529402e+00   1.0529654e+00   1.0529962e+00   1.0530326e+00   1.0531023e+00   1.0531605e+00   1.0532132e+00   1.0532476e+00   1.0532821e+00   1.0533559e+00   1.0534567e+00   1.0535386e+00   1.0536183e+00   1.0536979e+00   1.0537666e+00   1.0538635e+00   1.0539482e+00   1.0540215e+00   1.0540687e+00   1.0541158e+00   1.0541675e+00   1.0542095e+00   1.0542601e+00   1.0542944e+00   1.0543288e+00   1.0543570e+00   1.0543938e+00   1.0544342e+00   1.0545165e+00   1.0545596e+00   1.0545892e+00   1.0546189e+00   1.0546557e+00   1.0547005e+00   1.0547608e+00   1.0548238e+00   1.0548709e+00   1.0549179e+00   1.0549773e+00   1.0550602e+00   1.0551720e+00   1.0552684e+00   1.0553619e+00   1.0554695e+00   1.0555429e+00   1.0556163e+00   1.0556804e+00   1.0557445e+00   1.0558032e+00   1.0558634e+00   1.0559390e+00   1.0560354e+00   1.0561052e+00   1.0561751e+00   1.0562185e+00   1.0562522e+00   1.0562858e+00   1.0563222e+00   1.0563678e+00   1.0564344e+00   1.0564742e+00   1.0565140e+00   1.0565672e+00   1.0566355e+00   1.0566961e+00   1.0567449e+00   1.0568010e+00   1.0568395e+00   1.0568781e+00   1.0569296e+00   1.0569654e+00   1.0570011e+00   1.0570405e+00   1.0570959e+00   1.0571636e+00   1.0572078e+00   1.0572521e+00   1.0572909e+00   1.0573269e+00   1.0573629e+00   1.0573949e+00   1.0574476e+00   1.0575004e+00   1.0575548e+00   1.0576072e+00   1.0576532e+00   1.0577133e+00   1.0577906e+00   1.0578680e+00   1.0579330e+00   1.0579980e+00   1.0580203e+00   1.0580426e+00   1.0580808e+00   1.0581094e+00   1.0581380e+00   1.0581646e+00   1.0582080e+00   1.0582460e+00   1.0583136e+00   1.0583778e+00   1.0584428e+00   1.0584827e+00   1.0585226e+00   1.0585622e+00   1.0586049e+00   1.0586561e+00   1.0586910e+00   1.0587259e+00   1.0587601e+00   1.0587941e+00   1.0588244e+00   1.0588642e+00   1.0589161e+00   1.0589658e+00   1.0590118e+00   1.0590697e+00   1.0591205e+00   1.0591652e+00   1.0592357e+00   1.0592863e+00   1.0593369e+00   1.0593811e+00   1.0594549e+00   1.0595229e+00   1.0595803e+00   1.0596290e+00   1.0596776e+00   1.0597262e+00   1.0597742e+00   1.0598294e+00   1.0598656e+00   1.0599018e+00   1.0599322e+00   1.0599584e+00   1.0599811e+00   1.0600076e+00   1.0600541e+00   1.0601006e+00   1.0601523e+00   1.0602108e+00   1.0602822e+00   1.0603411e+00   1.0603884e+00   1.0604377e+00   1.0604927e+00   1.0605407e+00   1.0605826e+00   1.0606589e+00   1.0607772e+00   1.0608931e+00   1.0609663e+00   1.0610395e+00   1.0611214e+00   1.0611673e+00   1.0612133e+00   1.0612676e+00   1.0613194e+00   1.0613559e+00   1.0613924e+00   1.0614289e+00   1.0614836e+00   1.0615382e+00   1.0616029e+00   1.0616967e+00   1.0617754e+00   1.0618154e+00   1.0618554e+00   1.0618910e+00   1.0619388e+00   1.0620282e+00   1.0621346e+00   1.0622216e+00   1.0622863e+00   1.0623511e+00   1.0624077e+00   1.0624665e+00   1.0625118e+00   1.0625570e+00   1.0626281e+00   1.0626551e+00   1.0626821e+00   1.0627202e+00   1.0627518e+00   1.0627890e+00   1.0628552e+00   1.0629244e+00   1.0629990e+00   1.0630894e+00   1.0631381e+00   1.0631869e+00   1.0632408e+00   1.0633075e+00   1.0633778e+00   1.0634418e+00   1.0634884e+00   1.0635246e+00   1.0635608e+00   1.0635994e+00   1.0636760e+00   1.0637547e+00   1.0637989e+00   1.0638336e+00   1.0638607e+00   1.0638877e+00   1.0639136e+00   1.0639388e+00   1.0639658e+00   1.0640183e+00   1.0640600e+00   1.0641017e+00   1.0641528e+00   1.0642041e+00   1.0642549e+00   1.0643357e+00   1.0643860e+00   1.0644364e+00   1.0644840e+00   1.0645248e+00   1.0645730e+00   1.0646192e+00   1.0646469e+00   1.0646746e+00   1.0647090e+00   1.0647535e+00   1.0647911e+00   1.0648287e+00   1.0649087e+00   1.0649895e+00   1.0650398e+00   1.0650900e+00   1.0651436e+00   1.0651943e+00   1.0652408e+00   1.0652912e+00   1.0653417e+00   1.0653675e+00   1.0653932e+00   1.0654313e+00   1.0654626e+00   1.0654890e+00   1.0655142e+00   1.0655389e+00   1.0655811e+00   1.0656337e+00   1.0656741e+00   1.0657144e+00   1.0657629e+00   1.0658224e+00   1.0658875e+00   1.0659775e+00   1.0660372e+00   1.0660969e+00   1.0661709e+00   1.0662436e+00   1.0663067e+00   1.0663332e+00   1.0663597e+00   1.0663931e+00   1.0664251e+00   1.0664749e+00   1.0665397e+00   1.0666014e+00   1.0666596e+00   1.0667179e+00   1.0667803e+00   1.0668256e+00   1.0668709e+00   1.0669107e+00   1.0669428e+00   1.0669748e+00   1.0670406e+00   1.0671352e+00   1.0672243e+00   1.0672947e+00   1.0673652e+00   1.0674244e+00   1.0674758e+00   1.0675272e+00   1.0675738e+00   1.0676078e+00   1.0676417e+00   1.0676811e+00   1.0677157e+00   1.0677610e+00   1.0678381e+00   1.0679113e+00   1.0679686e+00   1.0680259e+00   1.0680869e+00   1.0681295e+00   1.0681721e+00   1.0682203e+00   1.0682685e+00   1.0683106e+00   1.0683526e+00   1.0684018e+00   1.0684613e+00   1.0685131e+00   1.0685650e+00   1.0686164e+00   1.0686999e+00   1.0688054e+00   1.0689334e+00   1.0690789e+00   1.0692486e+00   1.0692910e+00   1.0693333e+00   1.0693742e+00   1.0694143e+00   1.0694604e+00   1.0695179e+00   1.0695705e+00   1.0696223e+00   1.0696741e+00   1.0697161e+00   1.0697583e+00   1.0697947e+00   1.0698415e+00   1.0698875e+00   1.0699332e+00   1.0699539e+00   1.0699746e+00   1.0700052e+00   1.0700433e+00   1.0700760e+00   1.0701312e+00   1.0701909e+00   1.0702922e+00   1.0704378e+00   1.0705505e+00   1.0706197e+00   1.0706890e+00   1.0707459e+00   1.0708028e+00   1.0708594e+00   1.0709115e+00   1.0709633e+00   1.0710352e+00   1.0711559e+00   1.0711881e+00   1.0712204e+00   1.0712556e+00   1.0712862e+00   1.0713254e+00   1.0713621e+00   1.0713984e+00   1.0714508e+00   1.0715135e+00   1.0715993e+00   1.0716619e+00   1.0716853e+00   1.0717088e+00   1.0717345e+00   1.0717571e+00   1.0717912e+00   1.0718192e+00   1.0718697e+00   1.0719356e+00   1.0720170e+00   1.0720971e+00   1.0721813e+00   1.0722398e+00   1.0722983e+00   1.0723650e+00   1.0724299e+00   1.0724736e+00   1.0725173e+00   1.0725543e+00   1.0725847e+00   1.0726153e+00   1.0726464e+00   1.0726767e+00   1.0727075e+00   1.0727548e+00   1.0728124e+00   1.0728710e+00   1.0729297e+00   1.0729615e+00   1.0729933e+00   1.0730324e+00   1.0730737e+00   1.0731211e+00   1.0731683e+00   1.0732095e+00   1.0732506e+00   1.0732836e+00   1.0733166e+00   1.0733591e+00   1.0733973e+00   1.0734430e+00   1.0734746e+00   1.0735062e+00   1.0735339e+00   1.0735823e+00   1.0736572e+00   1.0737121e+00   1.0737542e+00   1.0737964e+00   1.0738419e+00   1.0738875e+00   1.0739337e+00   1.0740146e+00   1.0740901e+00   1.0741536e+00   1.0742583e+00   1.0743821e+00   1.0744204e+00   1.0744587e+00   1.0745058e+00   1.0745643e+00   1.0745992e+00   1.0746340e+00   1.0746763e+00   1.0747125e+00   1.0747496e+00   1.0747890e+00   1.0748302e+00   1.0748912e+00   1.0749313e+00   1.0749714e+00   1.0750097e+00   1.0750871e+00   1.0751503e+00   1.0752134e+00   1.0752653e+00   1.0753194e+00   1.0753733e+00   1.0754303e+00   1.0754860e+00   1.0755218e+00   1.0755576e+00   1.0755876e+00   1.0756358e+00   1.0757024e+00   1.0757690e+00   1.0758170e+00   1.0758650e+00   1.0759060e+00   1.0759953e+00   1.0760298e+00   1.0760642e+00   1.0761151e+00   1.0761609e+00   1.0762067e+00   1.0762576e+00   1.0763125e+00   1.0763674e+00   1.0764253e+00   1.0764744e+00   1.0765212e+00   1.0765596e+00   1.0766230e+00   1.0767041e+00   1.0767891e+00   1.0768625e+00   1.0769229e+00   1.0769824e+00   1.0770396e+00   1.0770777e+00   1.0771035e+00   1.0771293e+00   1.0771633e+00   1.0772115e+00   1.0772810e+00   1.0773505e+00   1.0774163e+00   1.0774874e+00   1.0775915e+00   1.0777088e+00   1.0777847e+00   1.0778605e+00   1.0779328e+00   1.0779910e+00   1.0780492e+00   1.0780772e+00   1.0781053e+00   1.0781516e+00   1.0781926e+00   1.0782278e+00   1.0782712e+00   1.0783200e+00   1.0783643e+00   1.0784227e+00   1.0784806e+00   1.0785401e+00   1.0785879e+00   1.0786199e+00   1.0786518e+00   1.0786946e+00   1.0787783e+00   1.0788011e+00   1.0788239e+00   1.0788514e+00   1.0788766e+00   1.0789077e+00   1.0789472e+00   1.0789852e+00   1.0790620e+00   1.0791367e+00   1.0791592e+00   1.0791818e+00   1.0792032e+00   1.0792253e+00   1.0792632e+00   1.0793083e+00   1.0793448e+00   1.0793885e+00   1.0794322e+00   1.0794688e+00   1.0795474e+00   1.0796413e+00   1.0797772e+00   1.0799060e+00   1.0800438e+00   1.0801858e+00   1.0802623e+00   1.0803078e+00   1.0803533e+00   1.0803842e+00   1.0804151e+00   1.0804486e+00   1.0804839e+00   1.0805264e+00   1.0805690e+00   1.0806273e+00   1.0806613e+00   1.0806954e+00   1.0807407e+00   1.0808026e+00   1.0808628e+00   1.0809181e+00   1.0810075e+00   1.0810864e+00   1.0811653e+00   1.0811969e+00   1.0812284e+00   1.0812886e+00   1.0813407e+00   1.0814019e+00   1.0814666e+00   1.0815313e+00   1.0815863e+00   1.0816310e+00   1.0816769e+00   1.0817275e+00   1.0817789e+00   1.0818302e+00   1.0818958e+00   1.0819548e+00   1.0819993e+00   1.0820439e+00   1.0821183e+00   1.0821927e+00   1.0822621e+00   1.0823518e+00   1.0824483e+00   1.0825011e+00   1.0825539e+00   1.0826066e+00   1.0826612e+00   1.0827076e+00   1.0827712e+00   1.0827982e+00   1.0828252e+00   1.0828502e+00   1.0828729e+00   1.0828999e+00   1.0829399e+00   1.0829798e+00   1.0830423e+00   1.0831018e+00   1.0831535e+00   1.0832374e+00   1.0833509e+00   1.0833877e+00   1.0834246e+00   1.0834592e+00   1.0835155e+00   1.0835702e+00   1.0836157e+00   1.0836664e+00   1.0837107e+00   1.0837502e+00   1.0837899e+00   1.0838299e+00   1.0839037e+00   1.0840080e+00   1.0840786e+00   1.0841282e+00   1.0841778e+00   1.0842648e+00   1.0843724e+00   1.0844451e+00   1.0845177e+00   1.0845593e+00   1.0846008e+00   1.0846537e+00   1.0846968e+00   1.0847474e+00   1.0847980e+00   1.0848566e+00   1.0848985e+00   1.0849404e+00   1.0849926e+00   1.0850361e+00   1.0850815e+00   1.0851355e+00   1.0852031e+00   1.0852708e+00   1.0853345e+00   1.0854321e+00   1.0855899e+00   1.0857440e+00   1.0858982e+00   1.0860258e+00   1.0860900e+00   1.0861543e+00   1.0862526e+00   1.0862855e+00   1.0863184e+00   1.0864028e+00   1.0864619e+00   1.0865209e+00   1.0865589e+00   1.0865870e+00   1.0866151e+00   1.0866486e+00   1.0866783e+00   1.0867047e+00   1.0867475e+00   1.0867892e+00   1.0868738e+00   1.0869511e+00   1.0869734e+00   1.0869957e+00   1.0870553e+00   1.0871014e+00   1.0871475e+00   1.0872029e+00   1.0872583e+00   1.0873070e+00   1.0874050e+00   1.0875095e+00   1.0876031e+00   1.0876968e+00   1.0877747e+00   1.0878235e+00   1.0878723e+00   1.0879155e+00   1.0879571e+00   1.0879987e+00   1.0880412e+00   1.0880785e+00   1.0881142e+00   1.0881746e+00   1.0882355e+00   1.0882896e+00   1.0883246e+00   1.0883596e+00   1.0883910e+00   1.0884793e+00   1.0885937e+00   1.0886310e+00   1.0886682e+00   1.0887020e+00   1.0887314e+00   1.0887640e+00   1.0888039e+00   1.0888870e+00   1.0889353e+00   1.0889836e+00   1.0890358e+00   1.0891028e+00   1.0891573e+00   1.0892012e+00   1.0892451e+00   1.0892875e+00   1.0893266e+00   1.0893646e+00   1.0894001e+00   1.0894356e+00   1.0894597e+00   1.0894837e+00   1.0895086e+00   1.0895630e+00   1.0896126e+00   1.0896558e+00   1.0897104e+00   1.0897595e+00   1.0898080e+00   1.0898612e+00   1.0899136e+00   1.0899968e+00   1.0901126e+00   1.0902671e+00   1.0903163e+00   1.0903656e+00   1.0904038e+00   1.0904421e+00   1.0904825e+00   1.0905150e+00   1.0905645e+00   1.0906029e+00   1.0906413e+00   1.0906825e+00   1.0907372e+00   1.0908022e+00   1.0908353e+00   1.0908685e+00   1.0909027e+00   1.0909585e+00   1.0910060e+00   1.0910544e+00   1.0910912e+00   1.0911280e+00   1.0911686e+00   1.0912048e+00   1.0912343e+00   1.0912588e+00   1.0912883e+00   1.0913237e+00   1.0913806e+00   1.0914318e+00   1.0914954e+00   1.0915737e+00   1.0916454e+00   1.0917170e+00   1.0917765e+00   1.0918138e+00   1.0918510e+00   1.0918962e+00   1.0919591e+00   1.0920400e+00   1.0920810e+00   1.0921220e+00   1.0921697e+00   1.0922179e+00   1.0922857e+00   1.0923079e+00   1.0923301e+00   1.0923573e+00   1.0924023e+00   1.0924818e+00   1.0925650e+00   1.0926970e+00   1.0928131e+00   1.0929097e+00   1.0929905e+00   1.0930713e+00   1.0931505e+00   1.0932145e+00   1.0932748e+00   1.0933309e+00   1.0933962e+00   1.0934592e+00   1.0935163e+00   1.0935734e+00   1.0936300e+00   1.0937011e+00   1.0937722e+00   1.0938423e+00   1.0938991e+00   1.0939603e+00   1.0940510e+00   1.0941532e+00   1.0942422e+00   1.0943226e+00   1.0944031e+00   1.0944260e+00   1.0944489e+00   1.0944817e+00   1.0945187e+00   1.0945510e+00   1.0946144e+00   1.0946911e+00   1.0947677e+00   1.0948806e+00   1.0949534e+00   1.0950263e+00   1.0951219e+00   1.0952332e+00   1.0953244e+00   1.0954522e+00   1.0956323e+00   1.0957961e+00   1.0959599e+00   1.0960880e+00   1.0961520e+00   1.0962161e+00   1.0962676e+00   1.0963191e+00   1.0963741e+00   1.0964245e+00   1.0964671e+00   1.0965013e+00   1.0965358e+00   1.0965990e+00   1.0966838e+00   1.0967685e+00   1.0968387e+00   1.0969282e+00   1.0969850e+00   1.0970302e+00   1.0970755e+00   1.0971730e+00   1.0972935e+00   1.0974347e+00   1.0974575e+00   1.0974803e+00   1.0975319e+00   1.0975914e+00   1.0976469e+00   1.0977171e+00   1.0978003e+00   1.0978757e+00   1.0979533e+00   1.0980214e+00   1.0980420e+00   1.0980626e+00   1.0981029e+00   1.0981465e+00   1.0981848e+00   1.0982316e+00   1.0982857e+00   1.0983487e+00   1.0983961e+00   1.0984435e+00   1.0984838e+00   1.0985309e+00   1.0985692e+00   1.0986110e+00   1.0986699e+00   1.0987288e+00   1.0987925e+00   1.0988777e+00   1.0989491e+00   1.0990054e+00   1.0990617e+00   1.0991309e+00   1.0991952e+00   1.0992595e+00   1.0993398e+00   1.0993845e+00   1.0994193e+00   1.0994540e+00   1.0994851e+00   1.0995331e+00   1.0996197e+00   1.0997124e+00   1.0997778e+00   1.0998252e+00   1.0998726e+00   1.0999129e+00   1.0999525e+00   1.1000054e+00   1.1000583e+00   1.1000999e+00   1.1001414e+00   1.1001783e+00   1.1002143e+00   1.1002798e+00   1.1003821e+00   1.1004812e+00   1.1005879e+00   1.1006945e+00   1.1008516e+00   1.1008969e+00   1.1009421e+00   1.1010198e+00   1.1010900e+00   1.1011554e+00   1.1012191e+00   1.1013336e+00   1.1014170e+00   1.1015004e+00   1.1015820e+00   1.1016607e+00   1.1017340e+00   1.1018198e+00   1.1019302e+00   1.1020639e+00   1.1021534e+00   1.1022428e+00   1.1023229e+00   1.1024314e+00   1.1025088e+00   1.1025593e+00   1.1026098e+00   1.1026872e+00   1.1027847e+00   1.1028968e+00   1.1029723e+00   1.1030478e+00   1.1031208e+00   1.1031735e+00   1.1032262e+00   1.1032712e+00   1.1033162e+00   1.1033586e+00   1.1034620e+00   1.1035460e+00   1.1036045e+00   1.1036445e+00   1.1036700e+00   1.1036955e+00   1.1037220e+00   1.1037589e+00   1.1037924e+00   1.1038259e+00   1.1038669e+00   1.1039055e+00   1.1039668e+00   1.1040206e+00   1.1040888e+00   1.1041534e+00   1.1042181e+00   1.1043203e+00   1.1044089e+00   1.1044833e+00   1.1045669e+00   1.1046324e+00   1.1046780e+00   1.1047139e+00   1.1047498e+00   1.1047875e+00   1.1048248e+00   1.1048686e+00   1.1049125e+00   1.1049538e+00   1.1049952e+00   1.1050496e+00   1.1051122e+00   1.1052336e+00   1.1053325e+00   1.1053994e+00   1.1054662e+00   1.1055426e+00   1.1056061e+00   1.1056695e+00   1.1057719e+00   1.1058454e+00   1.1058980e+00   1.1059506e+00   1.1059895e+00   1.1060284e+00   1.1060890e+00   1.1061391e+00   1.1061889e+00   1.1062266e+00   1.1062642e+00   1.1062844e+00   1.1063046e+00   1.1063375e+00   1.1063735e+00   1.1064426e+00   1.1064989e+00   1.1065440e+00   1.1066046e+00   1.1066801e+00   1.1067640e+00   1.1068367e+00   1.1068934e+00   1.1069500e+00   1.1070044e+00   1.1070562e+00   1.1070931e+00   1.1071300e+00   1.1071934e+00   1.1073111e+00   1.1073684e+00   1.1074257e+00   1.1074795e+00   1.1075349e+00   1.1076133e+00   1.1076776e+00   1.1077358e+00   1.1077869e+00   1.1078370e+00   1.1079277e+00   1.1079983e+00   1.1080689e+00   1.1081291e+00   1.1081870e+00   1.1082690e+00   1.1083510e+00   1.1084549e+00   1.1085288e+00   1.1085780e+00   1.1086271e+00   1.1086798e+00   1.1087325e+00   1.1087987e+00   1.1088755e+00   1.1089620e+00   1.1090484e+00   1.1091097e+00   1.1091558e+00   1.1092020e+00   1.1092911e+00   1.1094061e+00   1.1094569e+00   1.1094940e+00   1.1095310e+00   1.1095900e+00   1.1096570e+00   1.1097596e+00   1.1098706e+00   1.1099138e+00   1.1099570e+00   1.1100061e+00   1.1100552e+00   1.1100958e+00   1.1101365e+00   1.1101817e+00   1.1102270e+00   1.1103085e+00   1.1103900e+00   1.1104842e+00   1.1105765e+00   1.1106904e+00   1.1107299e+00   1.1107694e+00   1.1108114e+00   1.1108717e+00   1.1109547e+00   1.1111028e+00   1.1112362e+00   1.1113587e+00   1.1114732e+00   1.1115878e+00   1.1116665e+00   1.1117452e+00   1.1118123e+00   1.1118794e+00   1.1119582e+00   1.1120316e+00   1.1120995e+00   1.1121595e+00   1.1122195e+00   1.1123051e+00   1.1123904e+00   1.1124757e+00   1.1125484e+00   1.1125938e+00   1.1126392e+00   1.1127056e+00   1.1127925e+00   1.1128668e+00   1.1128958e+00   1.1129248e+00   1.1129602e+00   1.1130041e+00   1.1130558e+00   1.1131047e+00   1.1131500e+00   1.1132004e+00   1.1132449e+00   1.1132961e+00   1.1133709e+00   1.1134911e+00   1.1135918e+00   1.1137034e+00   1.1138151e+00   1.1139271e+00   1.1139948e+00   1.1140625e+00   1.1141324e+00   1.1141996e+00   1.1142668e+00   1.1143233e+00   1.1143762e+00   1.1144344e+00   1.1145585e+00   1.1146382e+00   1.1146686e+00   1.1146990e+00   1.1147385e+00   1.1147914e+00   1.1148711e+00   1.1149508e+00   1.1150204e+00   1.1151032e+00   1.1151859e+00   1.1152815e+00   1.1153667e+00   1.1154560e+00   1.1155368e+00   1.1155967e+00   1.1156566e+00   1.1157181e+00   1.1157690e+00   1.1158173e+00   1.1158786e+00   1.1159492e+00   1.1160121e+00   1.1160771e+00   1.1161745e+00   1.1162763e+00   1.1164187e+00   1.1165330e+00   1.1167058e+00   1.1167347e+00   1.1167636e+00   1.1168112e+00   1.1168919e+00   1.1169820e+00   1.1170636e+00   1.1171683e+00   1.1172732e+00   1.1173446e+00   1.1174160e+00   1.1175241e+00   1.1176111e+00   1.1176828e+00   1.1177551e+00   1.1178727e+00   1.1179858e+00   1.1180459e+00   1.1180887e+00   1.1181315e+00   1.1182116e+00   1.1183499e+00   1.1184942e+00   1.1186281e+00   1.1187638e+00   1.1188883e+00   1.1189617e+00   1.1190351e+00   1.1191121e+00   1.1191807e+00   1.1192910e+00   1.1193787e+00   1.1194306e+00   1.1194826e+00   1.1195367e+00   1.1195984e+00   1.1196420e+00   1.1196856e+00   1.1197447e+00   1.1198077e+00   1.1198691e+00   1.1199459e+00   1.1200175e+00   1.1201522e+00   1.1202885e+00   1.1204082e+00   1.1205040e+00   1.1205850e+00   1.1206497e+00   1.1207145e+00   1.1207664e+00   1.1208422e+00   1.1209363e+00   1.1210428e+00   1.1211318e+00   1.1211943e+00   1.1212569e+00   1.1213181e+00   1.1214111e+00   1.1214910e+00   1.1215880e+00   1.1216790e+00   1.1217609e+00   1.1218226e+00   1.1218843e+00   1.1219348e+00   1.1219871e+00   1.1220451e+00   1.1221349e+00   1.1222333e+00   1.1222934e+00   1.1223534e+00   1.1224208e+00   1.1224854e+00   1.1225379e+00   1.1225877e+00   1.1226424e+00   1.1227154e+00   1.1227842e+00   1.1228397e+00   1.1228980e+00   1.1229469e+00   1.1230128e+00   1.1231000e+00   1.1231599e+00   1.1232197e+00   1.1232816e+00   1.1233690e+00   1.1235199e+00   1.1236648e+00   1.1237782e+00   1.1238643e+00   1.1239505e+00   1.1240339e+00   1.1241174e+00   1.1241620e+00   1.1242066e+00   1.1242449e+00   1.1243049e+00   1.1243838e+00   1.1244563e+00   1.1245171e+00   1.1245886e+00   1.1246558e+00   1.1247204e+00   1.1247806e+00   1.1248769e+00   1.1249519e+00   1.1250270e+00   1.1251004e+00   1.1251848e+00   1.1253161e+00   1.1254532e+00   1.1256281e+00   1.1257933e+00   1.1258975e+00   1.1260017e+00   1.1260973e+00   1.1261757e+00   1.1262531e+00   1.1263364e+00   1.1264196e+00   1.1264994e+00   1.1265657e+00   1.1266077e+00   1.1266497e+00   1.1267109e+00   1.1268086e+00   1.1268847e+00   1.1269608e+00   1.1271046e+00   1.1272256e+00   1.1273803e+00   1.1275497e+00   1.1276112e+00   1.1276726e+00   1.1277340e+00   1.1278026e+00   1.1279253e+00   1.1280327e+00   1.1281799e+00   1.1282365e+00   1.1282931e+00   1.1283451e+00   1.1284386e+00   1.1285310e+00   1.1286267e+00   1.1287134e+00   1.1287919e+00   1.1289016e+00   1.1290114e+00   1.1291228e+00   1.1292386e+00   1.1293340e+00   1.1294226e+00   1.1294870e+00   1.1295515e+00   1.1296266e+00   1.1297394e+00   1.1298471e+00   1.1299309e+00   1.1300148e+00   1.1301401e+00   1.1302280e+00   1.1302974e+00   1.1303514e+00   1.1304055e+00   1.1304975e+00   1.1306504e+00   1.1307524e+00   1.1308327e+00   1.1309129e+00   1.1309821e+00   1.1310412e+00   1.1311002e+00   1.1311641e+00   1.1312221e+00   1.1312876e+00   1.1313671e+00   1.1314547e+00   1.1315626e+00   1.1316677e+00   1.1317729e+00   1.1318957e+00   1.1320095e+00   1.1321686e+00   1.1323426e+00   1.1324856e+00   1.1326308e+00   1.1327759e+00   1.1328728e+00   1.1329697e+00   1.1330761e+00   1.1331516e+00   1.1332271e+00   1.1333341e+00   1.1334411e+00   1.1335305e+00   1.1336217e+00   1.1337062e+00   1.1338298e+00   1.1339545e+00   1.1340583e+00   1.1341723e+00   1.1342846e+00   1.1343821e+00   1.1344606e+00   1.1345391e+00   1.1346299e+00   1.1347279e+00   1.1348312e+00   1.1349044e+00   1.1349776e+00   1.1350486e+00   1.1351337e+00   1.1352032e+00   1.1352613e+00   1.1353397e+00   1.1354211e+00   1.1355025e+00   1.1355925e+00   1.1357321e+00   1.1358263e+00   1.1359205e+00   1.1360172e+00   1.1361140e+00   1.1361937e+00   1.1362711e+00   1.1364123e+00   1.1365272e+00   1.1366343e+00   1.1368208e+00   1.1369783e+00   1.1371132e+00   1.1372481e+00   1.1373296e+00   1.1374111e+00   1.1375284e+00   1.1376457e+00   1.1377504e+00   1.1378603e+00   1.1379701e+00   1.1380161e+00   1.1380621e+00   1.1381300e+00   1.1381849e+00   1.1382790e+00   1.1383708e+00   1.1384988e+00   1.1386267e+00   1.1387547e+00   1.1388453e+00   1.1389359e+00   1.1390218e+00   1.1391490e+00   1.1392811e+00   1.1394562e+00   1.1395119e+00   1.1395676e+00   1.1396499e+00   1.1397272e+00   1.1398085e+00   1.1398822e+00   1.1399498e+00   1.1400311e+00   1.1400988e+00   1.1401883e+00   1.1402492e+00   1.1403100e+00   1.1403590e+00   1.1404075e+00   1.1404903e+00   1.1405742e+00   1.1406581e+00   1.1407134e+00   1.1407687e+00   1.1408358e+00   1.1409301e+00   1.1410158e+00   1.1410950e+00   1.1411950e+00   1.1412794e+00   1.1413530e+00   1.1414202e+00   1.1415623e+00   1.1417334e+00   1.1418805e+00   1.1420199e+00   1.1421780e+00   1.1423657e+00   1.1425458e+00   1.1426649e+00   1.1427840e+00   1.1428907e+00   1.1429765e+00   1.1430520e+00   1.1431275e+00   1.1431678e+00   1.1432081e+00   1.1432541e+00   1.1433000e+00   1.1433446e+00   1.1433953e+00   1.1434827e+00   1.1435727e+00   1.1436590e+00   1.1438010e+00   1.1439141e+00   1.1440272e+00   1.1441359e+00   1.1442155e+00   1.1442950e+00   1.1444210e+00   1.1445406e+00   1.1446603e+00   1.1448266e+00   1.1449606e+00   1.1450946e+00   1.1452073e+00   1.1453246e+00   1.1454428e+00   1.1455515e+00   1.1456598e+00   1.1457623e+00   1.1459118e+00   1.1460481e+00   1.1461469e+00   1.1462458e+00   1.1463758e+00   1.1465221e+00   1.1467713e+00   1.1469191e+00   1.1470670e+00   1.1472712e+00   1.1474817e+00   1.1476414e+00   1.1477363e+00   1.1478313e+00   1.1479388e+00   1.1480441e+00   1.1481494e+00   1.1482529e+00   1.1483316e+00   1.1483933e+00   1.1484549e+00   1.1485085e+00   1.1485828e+00   1.1486792e+00   1.1487857e+00   1.1489778e+00   1.1490479e+00   1.1491180e+00   1.1492143e+00   1.1493044e+00   1.1493890e+00   1.1494674e+00   1.1495426e+00   1.1496178e+00   1.1497336e+00   1.1499325e+00   1.1501119e+00   1.1502649e+00   1.1503580e+00   1.1504511e+00   1.1504979e+00   1.1505447e+00   1.1506044e+00   1.1507396e+00   1.1508547e+00   1.1510019e+00   1.1511210e+00   1.1512437e+00   1.1514664e+00   1.1516892e+00   1.1518728e+00   1.1519973e+00   1.1521217e+00   1.1522287e+00   1.1522974e+00   1.1523484e+00   1.1523993e+00   1.1524599e+00   1.1525352e+00   1.1526347e+00   1.1527245e+00   1.1528034e+00   1.1528755e+00   1.1529476e+00   1.1530085e+00   1.1530778e+00   1.1531809e+00   1.1532909e+00   1.1533468e+00   1.1534027e+00   1.1535100e+00   1.1536869e+00   1.1538510e+00   1.1540864e+00   1.1542411e+00   1.1543958e+00   1.1545568e+00   1.1546920e+00   1.1548272e+00   1.1549737e+00   1.1550853e+00   1.1551968e+00   1.1552955e+00   1.1554414e+00   1.1554941e+00   1.1555467e+00   1.1556149e+00   1.1557029e+00   1.1557963e+00   1.1559223e+00   1.1560727e+00   1.1561899e+00   1.1563072e+00   1.1564425e+00   1.1565778e+00   1.1567576e+00   1.1569577e+00   1.1571655e+00   1.1573832e+00   1.1575306e+00   1.1576252e+00   1.1576905e+00   1.1577558e+00   1.1578305e+00   1.1578921e+00   1.1579561e+00   1.1580453e+00   1.1581248e+00   1.1581940e+00   1.1582707e+00   1.1583471e+00   1.1584223e+00   1.1585497e+00   1.1587395e+00   1.1588985e+00   1.1590355e+00   1.1592043e+00   1.1593767e+00   1.1595148e+00   1.1596400e+00   1.1598049e+00   1.1599165e+00   1.1600281e+00   1.1601736e+00   1.1602955e+00   1.1604174e+00   1.1605075e+00   1.1605976e+00   1.1606849e+00   1.1608677e+00   1.1609794e+00   1.1610912e+00   1.1612005e+00   1.1613101e+00   1.1614276e+00   1.1615494e+00   1.1616855e+00   1.1618410e+00   1.1619965e+00   1.1621566e+00   1.1623085e+00   1.1624349e+00   1.1625628e+00   1.1626908e+00   1.1627603e+00   1.1628297e+00   1.1629364e+00   1.1630280e+00   1.1631129e+00   1.1632296e+00   1.1633398e+00   1.1634446e+00   1.1635784e+00   1.1637669e+00   1.1638368e+00   1.1639066e+00   1.1639893e+00   1.1640747e+00   1.1641575e+00   1.1642465e+00   1.1643237e+00   1.1644008e+00   1.1644916e+00   1.1646016e+00   1.1647280e+00   1.1648499e+00   1.1649719e+00   1.1650807e+00   1.1651895e+00   1.1652719e+00   1.1653542e+00   1.1655128e+00   1.1656576e+00   1.1658089e+00   1.1659463e+00   1.1660981e+00   1.1661855e+00   1.1662729e+00   1.1663529e+00   1.1664838e+00   1.1665936e+00   1.1667035e+00   1.1668704e+00   1.1670043e+00   1.1671245e+00   1.1672339e+00   1.1673371e+00   1.1674495e+00   1.1675728e+00   1.1676741e+00   1.1677867e+00   1.1678992e+00   1.1680050e+00   1.1681012e+00   1.1682005e+00   1.1682881e+00   1.1683856e+00   1.1684840e+00   1.1686032e+00   1.1687768e+00   1.1688744e+00   1.1689721e+00   1.1690723e+00   1.1691834e+00   1.1693032e+00   1.1694291e+00   1.1695914e+00   1.1697768e+00   1.1699169e+00   1.1700569e+00   1.1701888e+00   1.1702446e+00   1.1703005e+00   1.1703901e+00   1.1704916e+00   1.1706056e+00   1.1707857e+00   1.1709317e+00   1.1710776e+00   1.1711959e+00   1.1712911e+00   1.1713845e+00   1.1714971e+00   1.1716098e+00   1.1717045e+00   1.1718574e+00   1.1719498e+00   1.1720422e+00   1.1721592e+00   1.1722741e+00   1.1723419e+00   1.1724097e+00   1.1725051e+00   1.1725710e+00   1.1726369e+00   1.1727232e+00   1.1727977e+00   1.1728923e+00   1.1730701e+00   1.1731881e+00   1.1733060e+00   1.1734043e+00   1.1735009e+00   1.1736164e+00   1.1738188e+00   1.1740322e+00   1.1741880e+00   1.1743438e+00   1.1745265e+00   1.1746984e+00   1.1748513e+00   1.1750083e+00   1.1751225e+00   1.1752367e+00   1.1753303e+00   1.1754101e+00   1.1755572e+00   1.1756943e+00   1.1758087e+00   1.1759187e+00   1.1760475e+00   1.1761463e+00   1.1762450e+00   1.1763595e+00   1.1764905e+00   1.1765565e+00   1.1766224e+00   1.1767061e+00   1.1767884e+00   1.1769054e+00   1.1770202e+00   1.1771351e+00   1.1772414e+00   1.1773482e+00   1.1774888e+00   1.1776897e+00   1.1778550e+00   1.1780203e+00   1.1782164e+00   1.1784051e+00   1.1785895e+00   1.1787751e+00   1.1789267e+00   1.1790907e+00   1.1792767e+00   1.1794690e+00   1.1796283e+00   1.1798161e+00   1.1799831e+00   1.1802128e+00   1.1804251e+00   1.1805554e+00   1.1806857e+00   1.1808032e+00   1.1809948e+00   1.1811688e+00   1.1813109e+00   1.1813990e+00   1.1814870e+00   1.1816085e+00   1.1817293e+00   1.1818458e+00   1.1819549e+00   1.1820664e+00   1.1821684e+00   1.1822887e+00   1.1824612e+00   1.1826114e+00   1.1827616e+00   1.1829118e+00   1.1830227e+00   1.1831336e+00   1.1833027e+00   1.1834698e+00   1.1836057e+00   1.1837166e+00   1.1838193e+00   1.1839239e+00   1.1841238e+00   1.1843458e+00   1.1845164e+00   1.1846870e+00   1.1848486e+00   1.1850151e+00   1.1852569e+00   1.1854520e+00   1.1856470e+00   1.1858208e+00   1.1859556e+00   1.1860904e+00   1.1861990e+00   1.1862936e+00   1.1863882e+00   1.1865054e+00   1.1865878e+00   1.1866702e+00   1.1868046e+00   1.1869307e+00   1.1870568e+00   1.1871921e+00   1.1873202e+00   1.1874421e+00   1.1876023e+00   1.1877724e+00   1.1879610e+00   1.1880847e+00   1.1882084e+00   1.1883271e+00   1.1885004e+00   1.1887398e+00   1.1888317e+00   1.1889236e+00   1.1890568e+00   1.1892164e+00   1.1894539e+00   1.1896006e+00   1.1896884e+00   1.1897762e+00   1.1898577e+00   1.1899773e+00   1.1900874e+00   1.1902060e+00   1.1903304e+00   1.1904512e+00   1.1905720e+00   1.1906743e+00   1.1907680e+00   1.1908621e+00   1.1909468e+00   1.1910590e+00   1.1911824e+00   1.1913693e+00   1.1916504e+00   1.1918777e+00   1.1920503e+00   1.1922229e+00   1.1923441e+00   1.1924653e+00   1.1925851e+00   1.1927050e+00   1.1928524e+00   1.1929776e+00   1.1931305e+00   1.1932835e+00   1.1934366e+00   1.1935660e+00   1.1937187e+00   1.1938265e+00   1.1939342e+00   1.1940704e+00   1.1942370e+00   1.1944024e+00   1.1945196e+00   1.1946118e+00   1.1947039e+00   1.1948656e+00   1.1950061e+00   1.1952025e+00   1.1953958e+00   1.1955892e+00   1.1958841e+00   1.1961741e+00   1.1964148e+00   1.1966197e+00   1.1968697e+00   1.1970138e+00   1.1971579e+00   1.1973412e+00   1.1974474e+00   1.1975535e+00   1.1976530e+00   1.1977358e+00   1.1978382e+00   1.1979728e+00   1.1980913e+00   1.1982259e+00   1.1983686e+00   1.1985219e+00   1.1986652e+00   1.1988085e+00   1.1989407e+00   1.1990605e+00   1.1991852e+00   1.1993126e+00   1.1994384e+00   1.1995796e+00   1.1997484e+00   1.2000023e+00   1.2001459e+00   1.2002598e+00   1.2003736e+00   1.2004883e+00   1.2006604e+00   1.2008012e+00   1.2009396e+00   1.2010795e+00   1.2012194e+00   1.2013634e+00   1.2014493e+00   1.2015352e+00   1.2016374e+00   1.2017566e+00   1.2018582e+00   1.2019522e+00   1.2020614e+00   1.2021733e+00   1.2022983e+00   1.2024233e+00   1.2025826e+00   1.2027708e+00   1.2029645e+00   1.2031582e+00   1.2034321e+00   1.2037126e+00   1.2038795e+00   1.2040011e+00   1.2041228e+00   1.2042765e+00   1.2044403e+00   1.2045575e+00   1.2046747e+00   1.2048208e+00   1.2049594e+00   1.2051877e+00   1.2054317e+00   1.2056057e+00   1.2057797e+00   1.2059298e+00   1.2060546e+00   1.2061960e+00   1.2063570e+00   1.2064951e+00   1.2066571e+00   1.2067975e+00   1.2069150e+00   1.2070493e+00   1.2071835e+00   1.2073472e+00   1.2074932e+00   1.2076255e+00   1.2077324e+00   1.2078472e+00   1.2079782e+00   1.2080964e+00   1.2082146e+00   1.2083912e+00   1.2085461e+00   1.2087033e+00   1.2088415e+00   1.2089953e+00   1.2091371e+00   1.2092714e+00   1.2093702e+00   1.2094690e+00   1.2096116e+00   1.2097989e+00   1.2099499e+00   1.2101046e+00   1.2102847e+00   1.2104429e+00   1.2106895e+00   1.2107986e+00   1.2109077e+00   1.2110739e+00   1.2112245e+00   1.2113697e+00   1.2115554e+00   1.2117952e+00   1.2120048e+00   1.2122260e+00   1.2123086e+00   1.2123913e+00   1.2125014e+00   1.2126002e+00   1.2126864e+00   1.2127961e+00   1.2129295e+00   1.2131144e+00   1.2133205e+00   1.2135780e+00   1.2138325e+00   1.2140544e+00   1.2143057e+00   1.2145157e+00   1.2147302e+00   1.2151069e+00   1.2152250e+00   1.2153431e+00   1.2154481e+00   1.2156220e+00   1.2158119e+00   1.2158880e+00   1.2159641e+00   1.2160496e+00   1.2161753e+00   1.2163174e+00   1.2164730e+00   1.2166401e+00   1.2167641e+00   1.2168881e+00   1.2170359e+00   1.2172167e+00   1.2173906e+00   1.2176111e+00   1.2178407e+00   1.2181288e+00   1.2183711e+00   1.2185827e+00   1.2186896e+00   1.2187965e+00   1.2189413e+00   1.2190770e+00   1.2191891e+00   1.2192812e+00   1.2193997e+00   1.2195448e+00   1.2197250e+00   1.2198735e+00   1.2200061e+00   1.2201671e+00   1.2203607e+00   1.2204771e+00   1.2205934e+00   1.2207272e+00   1.2208607e+00   1.2210003e+00   1.2211698e+00   1.2213155e+00   1.2214613e+00   1.2216163e+00   1.2217714e+00   1.2219329e+00   1.2220871e+00   1.2222455e+00   1.2224144e+00   1.2225135e+00   1.2226126e+00   1.2227288e+00   1.2228865e+00   1.2230141e+00   1.2231994e+00   1.2233313e+00   1.2234292e+00   1.2235271e+00   1.2236657e+00   1.2237874e+00   1.2239642e+00   1.2242214e+00   1.2245261e+00   1.2248250e+00   1.2250724e+00   1.2253092e+00   1.2255798e+00   1.2257487e+00   1.2259175e+00   1.2260714e+00   1.2262039e+00   1.2263206e+00   1.2264399e+00   1.2265961e+00   1.2268391e+00   1.2270485e+00   1.2271770e+00   1.2273056e+00   1.2274976e+00   1.2276761e+00   1.2278698e+00   1.2280782e+00   1.2282535e+00   1.2285868e+00   1.2287146e+00   1.2288425e+00   1.2290012e+00   1.2292408e+00   1.2295460e+00   1.2297460e+00   1.2299460e+00   1.2301551e+00   1.2303273e+00   1.2304864e+00   1.2306591e+00   1.2308367e+00   1.2309912e+00   1.2311173e+00   1.2312433e+00   1.2313853e+00   1.2315392e+00   1.2316823e+00   1.2318213e+00   1.2319433e+00   1.2321197e+00   1.2323025e+00   1.2324548e+00   1.2326112e+00   1.2327741e+00   1.2329296e+00   1.2331193e+00   1.2332868e+00   1.2334307e+00   1.2335745e+00   1.2337169e+00   1.2339031e+00   1.2340879e+00   1.2343004e+00   1.2345404e+00   1.2347860e+00   1.2350170e+00   1.2352384e+00   1.2354391e+00   1.2356283e+00   1.2358149e+00   1.2361095e+00   1.2363571e+00   1.2366003e+00   1.2368085e+00   1.2370318e+00   1.2372512e+00   1.2374912e+00   1.2376729e+00   1.2378547e+00   1.2380356e+00   1.2382303e+00   1.2384289e+00   1.2386421e+00   1.2387959e+00   1.2389108e+00   1.2390256e+00   1.2391781e+00   1.2393279e+00   1.2394897e+00   1.2396264e+00   1.2398056e+00   1.2400116e+00   1.2400899e+00   1.2401682e+00   1.2402765e+00   1.2403934e+00   1.2405183e+00   1.2406471e+00   1.2407692e+00   1.2408898e+00   1.2410279e+00   1.2412241e+00   1.2414214e+00   1.2416086e+00   1.2417881e+00   1.2419620e+00   1.2421396e+00   1.2423134e+00   1.2424566e+00   1.2426094e+00   1.2427622e+00   1.2429393e+00   1.2431936e+00   1.2434113e+00   1.2437054e+00   1.2439681e+00   1.2441990e+00   1.2444584e+00   1.2445765e+00   1.2446947e+00   1.2448162e+00   1.2449541e+00   1.2450818e+00   1.2452270e+00   1.2454077e+00   1.2455635e+00   1.2457541e+00   1.2459635e+00   1.2461809e+00   1.2463924e+00   1.2466124e+00   1.2468378e+00   1.2470074e+00   1.2471770e+00   1.2473406e+00   1.2475502e+00   1.2477706e+00   1.2479815e+00   1.2481682e+00   1.2483394e+00   1.2485499e+00   1.2488077e+00   1.2489474e+00   1.2490871e+00   1.2492700e+00   1.2494629e+00   1.2496463e+00   1.2498829e+00   1.2501798e+00   1.2504498e+00   1.2506098e+00   1.2507698e+00   1.2509502e+00   1.2511276e+00   1.2512985e+00   1.2514801e+00   1.2518186e+00   1.2521570e+00   1.2524165e+00   1.2526760e+00   1.2528954e+00   1.2531148e+00   1.2533237e+00   1.2535125e+00   1.2536941e+00   1.2539122e+00   1.2541872e+00   1.2544473e+00   1.2547289e+00   1.2549708e+00   1.2551682e+00   1.2553188e+00   1.2554693e+00   1.2556102e+00   1.2557574e+00   1.2558885e+00   1.2560173e+00   1.2561252e+00   1.2562466e+00   1.2564280e+00   1.2565862e+00   1.2567769e+00   1.2569530e+00   1.2571290e+00   1.2573818e+00   1.2576764e+00   1.2578618e+00   1.2580473e+00   1.2583006e+00   1.2585332e+00   1.2587314e+00   1.2589805e+00   1.2591399e+00   1.2592993e+00   1.2594518e+00   1.2595753e+00   1.2597105e+00   1.2598632e+00   1.2600174e+00   1.2601739e+00   1.2603233e+00   1.2605024e+00   1.2606542e+00   1.2608283e+00   1.2610826e+00   1.2612810e+00   1.2614794e+00   1.2616675e+00   1.2618555e+00   1.2620486e+00   1.2622584e+00   1.2624795e+00   1.2627104e+00   1.2629120e+00   1.2631382e+00   1.2633983e+00   1.2636896e+00   1.2639452e+00   1.2641567e+00   1.2643682e+00   1.2645791e+00   1.2648261e+00   1.2651299e+00   1.2654536e+00   1.2655754e+00   1.2656972e+00   1.2658987e+00   1.2660910e+00   1.2663073e+00   1.2664943e+00   1.2667280e+00   1.2668058e+00   1.2668835e+00   1.2669949e+00   1.2671833e+00   1.2674056e+00   1.2676071e+00   1.2677689e+00   1.2679238e+00   1.2681443e+00   1.2683652e+00   1.2685744e+00   1.2687396e+00   1.2689048e+00   1.2690852e+00   1.2693074e+00   1.2695679e+00   1.2697813e+00   1.2698890e+00   1.2699968e+00   1.2701349e+00   1.2703068e+00   1.2704582e+00   1.2706220e+00   1.2707716e+00   1.2709212e+00   1.2710824e+00   1.2712587e+00   1.2714802e+00   1.2717196e+00   1.2719665e+00   1.2722153e+00   1.2724690e+00   1.2726832e+00   1.2728733e+00   1.2730583e+00   1.2732458e+00   1.2734596e+00   1.2736799e+00   1.2739137e+00   1.2741010e+00   1.2742666e+00   1.2744260e+00   1.2745817e+00   1.2747599e+00   1.2749165e+00   1.2751084e+00   1.2752567e+00   1.2754051e+00   1.2756037e+00   1.2758162e+00   1.2760465e+00   1.2762264e+00   1.2764063e+00   1.2766296e+00   1.2769328e+00   1.2771846e+00   1.2774565e+00   1.2777024e+00   1.2779849e+00   1.2781799e+00   1.2783748e+00   1.2786017e+00   1.2788757e+00   1.2791215e+00   1.2793736e+00   1.2796385e+00   1.2798878e+00   1.2802101e+00   1.2805774e+00   1.2808826e+00   1.2810113e+00   1.2811400e+00   1.2812884e+00   1.2815032e+00   1.2816945e+00   1.2818811e+00   1.2820625e+00   1.2822727e+00   1.2825321e+00   1.2828278e+00   1.2830955e+00   1.2832653e+00   1.2834351e+00   1.2835983e+00   1.2837928e+00   1.2840302e+00   1.2842922e+00   1.2845690e+00   1.2848196e+00   1.2850571e+00   1.2852541e+00   1.2854064e+00   1.2855587e+00   1.2857508e+00   1.2859412e+00   1.2861634e+00   1.2863586e+00   1.2866359e+00   1.2868771e+00   1.2871182e+00   1.2873132e+00   1.2875439e+00   1.2877910e+00   1.2880998e+00   1.2884167e+00   1.2887932e+00   1.2891616e+00   1.2892794e+00   1.2893972e+00   1.2895127e+00   1.2896342e+00   1.2897837e+00   1.2899481e+00   1.2901454e+00   1.2903777e+00   1.2905976e+00   1.2908502e+00   1.2911028e+00   1.2913447e+00   1.2915347e+00   1.2917247e+00   1.2919432e+00   1.2921361e+00   1.2922985e+00   1.2924723e+00   1.2926905e+00   1.2928755e+00   1.2930605e+00   1.2932147e+00   1.2934478e+00   1.2937054e+00   1.2939091e+00   1.2941128e+00   1.2943289e+00   1.2945348e+00   1.2947237e+00   1.2949469e+00   1.2951515e+00   1.2953654e+00   1.2955456e+00   1.2957526e+00   1.2959595e+00   1.2961676e+00   1.2963489e+00   1.2965938e+00   1.2968254e+00   1.2969756e+00   1.2971259e+00   1.2972880e+00   1.2974401e+00   1.2976447e+00   1.2979005e+00   1.2981436e+00   1.2983697e+00   1.2986574e+00   1.2988580e+00   1.2990586e+00   1.2992673e+00   1.2995378e+00   1.2997370e+00   1.2999362e+00   1.3001583e+00   1.3003931e+00   1.3006088e+00   1.3008245e+00   1.3010621e+00   1.3012837e+00   1.3015233e+00   1.3019940e+00   1.3024647e+00   1.3027317e+00   1.3029986e+00   1.3032196e+00   1.3034406e+00   1.3036304e+00   1.3038304e+00   1.3040520e+00   1.3042654e+00   1.3044735e+00   1.3047085e+00   1.3049218e+00   1.3051070e+00   1.3053153e+00   1.3055892e+00   1.3058509e+00   1.3060938e+00   1.3063367e+00   1.3065870e+00   1.3067664e+00   1.3069458e+00   1.3071636e+00   1.3073985e+00   1.3076644e+00   1.3078963e+00   1.3081050e+00   1.3082697e+00   1.3084344e+00   1.3085876e+00   1.3087605e+00   1.3089009e+00   1.3091073e+00   1.3092892e+00   1.3094366e+00   1.3095728e+00   1.3097918e+00   1.3099476e+00   1.3101033e+00   1.3103097e+00   1.3105721e+00   1.3107910e+00   1.3109765e+00   1.3111951e+00   1.3113766e+00   1.3115999e+00   1.3118730e+00   1.3121362e+00   1.3123655e+00   1.3126705e+00   1.3130733e+00   1.3135138e+00   1.3139049e+00   1.3141565e+00   1.3144081e+00   1.3146800e+00   1.3149371e+00   1.3152333e+00   1.3154886e+00   1.3157438e+00   1.3160038e+00   1.3162189e+00   1.3164196e+00   1.3166148e+00   1.3168413e+00   1.3169823e+00   1.3171233e+00   1.3172692e+00   1.3174199e+00   1.3175705e+00   1.3177500e+00   1.3179128e+00   1.3180845e+00   1.3182796e+00   1.3184593e+00   1.3187418e+00   1.3190626e+00   1.3193285e+00   1.3195968e+00   1.3198171e+00   1.3200434e+00   1.3202343e+00   1.3204297e+00   1.3206616e+00   1.3208765e+00   1.3210864e+00   1.3213121e+00   1.3215362e+00   1.3217542e+00   1.3219438e+00   1.3220888e+00   1.3222338e+00   1.3223986e+00   1.3225634e+00   1.3227623e+00   1.3229494e+00   1.3231365e+00   1.3233400e+00   1.3235413e+00   1.3237619e+00   1.3239964e+00   1.3242845e+00   1.3245300e+00   1.3247723e+00   1.3251261e+00   1.3255250e+00   1.3256479e+00   1.3257708e+00   1.3259401e+00   1.3261033e+00   1.3262816e+00   1.3264702e+00   1.3267286e+00   1.3269434e+00   1.3271641e+00   1.3273987e+00   1.3275262e+00   1.3276538e+00   1.3277932e+00   1.3279394e+00   1.3281170e+00   1.3282743e+00   1.3284473e+00   1.3286481e+00   1.3288676e+00   1.3290870e+00   1.3292923e+00   1.3295292e+00   1.3298154e+00   1.3302033e+00   1.3305851e+00   1.3309323e+00   1.3312506e+00   1.3314611e+00   1.3316716e+00   1.3319226e+00   1.3320329e+00   1.3321432e+00   1.3322919e+00   1.3324528e+00   1.3326762e+00   1.3328899e+00   1.3331351e+00   1.3335193e+00   1.3338561e+00   1.3341456e+00   1.3343490e+00   1.3345524e+00   1.3348359e+00   1.3350629e+00   1.3352488e+00   1.3355401e+00   1.3358521e+00   1.3360996e+00   1.3363471e+00   1.3365458e+00   1.3367290e+00   1.3369001e+00   1.3371023e+00   1.3373918e+00   1.3376577e+00   1.3379427e+00   1.3382601e+00   1.3385353e+00   1.3388029e+00   1.3389912e+00   1.3391794e+00   1.3393764e+00   1.3395754e+00   1.3397392e+00   1.3399390e+00   1.3401319e+00   1.3403191e+00   1.3405329e+00   1.3407598e+00   1.3409927e+00   1.3412186e+00   1.3414246e+00   1.3417026e+00   1.3419649e+00   1.3422424e+00   1.3424885e+00   1.3427496e+00   1.3429948e+00   1.3432301e+00   1.3434668e+00   1.3437036e+00   1.3439970e+00   1.3442157e+00   1.3444344e+00   1.3446866e+00   1.3449627e+00   1.3452248e+00   1.3454902e+00   1.3457594e+00   1.3460574e+00   1.3463225e+00   1.3465712e+00   1.3468480e+00   1.3471092e+00   1.3474029e+00   1.3477065e+00   1.3479529e+00   1.3481925e+00   1.3485060e+00   1.3487577e+00   1.3491298e+00   1.3494754e+00   1.3496344e+00   1.3497934e+00   1.3499860e+00   1.3502598e+00   1.3505806e+00   1.3509012e+00   1.3511990e+00   1.3515593e+00   1.3518400e+00   1.3521208e+00   1.3523493e+00   1.3525396e+00   1.3527054e+00   1.3529039e+00   1.3531503e+00   1.3533353e+00   1.3535204e+00   1.3536921e+00   1.3538788e+00   1.3540910e+00   1.3543771e+00   1.3546266e+00   1.3549041e+00   1.3551805e+00   1.3554195e+00   1.3557113e+00   1.3559206e+00   1.3561300e+00   1.3563059e+00   1.3564818e+00   1.3566658e+00   1.3568682e+00   1.3570665e+00   1.3572648e+00   1.3575007e+00   1.3577292e+00   1.3579342e+00   1.3581617e+00   1.3583891e+00   1.3586070e+00   1.3588581e+00   1.3590213e+00   1.3591844e+00   1.3593893e+00   1.3596659e+00   1.3600362e+00   1.3604066e+00   1.3607135e+00   1.3610588e+00   1.3614564e+00   1.3617677e+00   1.3620791e+00   1.3623430e+00   1.3626069e+00   1.3628648e+00   1.3630862e+00   1.3632924e+00   1.3635743e+00   1.3638330e+00   1.3640975e+00   1.3642914e+00   1.3644852e+00   1.3646428e+00   1.3648514e+00   1.3650676e+00   1.3652799e+00   1.3654856e+00   1.3657277e+00   1.3659869e+00   1.3662020e+00   1.3664406e+00   1.3666981e+00   1.3669306e+00   1.3671754e+00   1.3673959e+00   1.3676213e+00   1.3678142e+00   1.3680072e+00   1.3682383e+00   1.3684694e+00   1.3687245e+00   1.3689453e+00   1.3692372e+00   1.3695998e+00   1.3700301e+00   1.3705212e+00   1.3710065e+00   1.3714162e+00   1.3717550e+00   1.3720264e+00   1.3722939e+00   1.3725530e+00   1.3727648e+00   1.3730144e+00   1.3732261e+00   1.3734939e+00   1.3737319e+00   1.3740901e+00   1.3743190e+00   1.3745479e+00   1.3747535e+00   1.3750275e+00   1.3752522e+00   1.3754575e+00   1.3757064e+00   1.3759750e+00   1.3763664e+00   1.3767457e+00   1.3771277e+00   1.3774877e+00   1.3777767e+00   1.3781234e+00   1.3784793e+00   1.3787517e+00   1.3790240e+00   1.3792932e+00   1.3795517e+00   1.3797680e+00   1.3799692e+00   1.3801483e+00   1.3803275e+00   1.3805196e+00   1.3807296e+00   1.3809700e+00   1.3813013e+00   1.3816056e+00   1.3818781e+00   1.3821606e+00   1.3824111e+00   1.3826118e+00   1.3828071e+00   1.3830291e+00   1.3832173e+00   1.3834808e+00   1.3837506e+00   1.3840603e+00   1.3843173e+00   1.3845401e+00   1.3847810e+00   1.3850029e+00   1.3852365e+00   1.3854698e+00   1.3857506e+00   1.3860231e+00   1.3863064e+00   1.3866516e+00   1.3869584e+00   1.3872578e+00   1.3875023e+00   1.3877472e+00   1.3880054e+00   1.3882543e+00   1.3885131e+00   1.3887422e+00   1.3889721e+00   1.3891837e+00   1.3894002e+00   1.3896091e+00   1.3898962e+00   1.3901808e+00   1.3904650e+00   1.3907585e+00   1.3911235e+00   1.3914729e+00   1.3918464e+00   1.3922521e+00   1.3926488e+00   1.3930415e+00   1.3933703e+00   1.3936467e+00   1.3938873e+00   1.3941895e+00   1.3944584e+00   1.3947273e+00   1.3950203e+00   1.3952820e+00   1.3955323e+00   1.3958270e+00   1.3961384e+00   1.3963935e+00   1.3966594e+00   1.3969596e+00   1.3972598e+00   1.3975515e+00   1.3978431e+00   1.3981399e+00   1.3984030e+00   1.3986761e+00   1.3989750e+00   1.3992515e+00   1.3995970e+00   1.3998717e+00   1.4001465e+00   1.4004652e+00   1.4008031e+00   1.4011527e+00   1.4016024e+00   1.4017554e+00   1.4019084e+00   1.4020789e+00   1.4022921e+00   1.4024876e+00   1.4026756e+00   1.4028968e+00   1.4030880e+00   1.4033125e+00   1.4035822e+00   1.4039107e+00   1.4042392e+00   1.4045045e+00   1.4047733e+00   1.4050085e+00   1.4052421e+00   1.4054861e+00   1.4057435e+00   1.4060152e+00   1.4063018e+00   1.4065523e+00   1.4067989e+00   1.4070061e+00   1.4072094e+00   1.4074092e+00   1.4076568e+00   1.4078985e+00   1.4081674e+00   1.4084359e+00   1.4087128e+00   1.4090483e+00   1.4093754e+00   1.4096534e+00   1.4099798e+00   1.4104829e+00   1.4109284e+00   1.4113455e+00   1.4116935e+00   1.4120881e+00   1.4124606e+00   1.4127714e+00   1.4130930e+00   1.4133525e+00   1.4136121e+00   1.4139658e+00   1.4143864e+00   1.4147492e+00   1.4151376e+00   1.4154832e+00   1.4158770e+00   1.4161770e+00   1.4164769e+00   1.4167544e+00   1.4170161e+00   1.4172637e+00   1.4175139e+00   1.4177430e+00   1.4179720e+00   1.4182180e+00   1.4185473e+00   1.4188512e+00   1.4191616e+00   1.4193583e+00   1.4195550e+00   1.4197960e+00   1.4200462e+00   1.4202965e+00   1.4205449e+00   1.4208283e+00   1.4211281e+00   1.4215103e+00   1.4219624e+00   1.4223469e+00   1.4227267e+00   1.4231536e+00   1.4236316e+00   1.4239260e+00   1.4242203e+00   1.4245250e+00   1.4248146e+00   1.4250729e+00   1.4253273e+00   1.4256024e+00   1.4258482e+00   1.4261389e+00   1.4264143e+00   1.4266874e+00   1.4270416e+00   1.4272740e+00   1.4275065e+00   1.4277337e+00   1.4279812e+00   1.4282716e+00   1.4285363e+00   1.4288781e+00   1.4291799e+00   1.4294817e+00   1.4297498e+00   1.4299789e+00   1.4302783e+00   1.4305395e+00   1.4307882e+00   1.4311021e+00   1.4314551e+00   1.4317716e+00   1.4321412e+00   1.4324589e+00   1.4327897e+00   1.4331205e+00   1.4334244e+00   1.4336741e+00   1.4339351e+00   1.4342326e+00   1.4345287e+00   1.4348247e+00   1.4352065e+00   1.4354681e+00   1.4356707e+00   1.4358732e+00   1.4360557e+00   1.4362708e+00   1.4366170e+00   1.4369551e+00   1.4372765e+00   1.4376393e+00   1.4379999e+00   1.4383359e+00   1.4386928e+00   1.4391005e+00   1.4394850e+00   1.4398393e+00   1.4401203e+00   1.4404012e+00   1.4407259e+00   1.4409422e+00   1.4411585e+00   1.4413842e+00   1.4416260e+00   1.4418827e+00   1.4421520e+00   1.4423893e+00   1.4426266e+00   1.4428775e+00   1.4431335e+00   1.4434143e+00   1.4437116e+00   1.4439817e+00   1.4443410e+00   1.4446158e+00   1.4448907e+00   1.4452019e+00   1.4455008e+00   1.4458323e+00   1.4461726e+00   1.4465057e+00   1.4467942e+00   1.4470869e+00   1.4474259e+00   1.4478021e+00   1.4480524e+00   1.4483027e+00   1.4485699e+00   1.4488467e+00   1.4491388e+00   1.4494486e+00   1.4497367e+00   1.4501109e+00   1.4504809e+00   1.4508072e+00   1.4511338e+00   1.4514950e+00   1.4519133e+00   1.4522223e+00   1.4525314e+00   1.4528231e+00   1.4531568e+00   1.4534549e+00   1.4537327e+00   1.4540395e+00   1.4543361e+00   1.4546762e+00   1.4550390e+00   1.4553572e+00   1.4557089e+00   1.4559917e+00   1.4562744e+00   1.4565209e+00   1.4567812e+00   1.4570285e+00   1.4573598e+00   1.4576540e+00   1.4579508e+00   1.4582092e+00   1.4584936e+00   1.4587637e+00   1.4590174e+00   1.4592928e+00   1.4596354e+00   1.4598647e+00   1.4600940e+00   1.4604020e+00   1.4606853e+00   1.4609744e+00   1.4612902e+00   1.4616835e+00   1.4620418e+00   1.4622690e+00   1.4624961e+00   1.4627625e+00   1.4630168e+00   1.4632754e+00   1.4635728e+00   1.4638683e+00   1.4641586e+00   1.4645309e+00   1.4648952e+00   1.4652422e+00   1.4655248e+00   1.4658074e+00   1.4661102e+00   1.4663603e+00   1.4666104e+00   1.4668722e+00   1.4670825e+00   1.4673396e+00   1.4677533e+00   1.4681000e+00   1.4684560e+00   1.4689665e+00   1.4693912e+00   1.4697738e+00   1.4701015e+00   1.4704634e+00   1.4707923e+00   1.4711334e+00   1.4714959e+00   1.4718421e+00   1.4721408e+00   1.4724321e+00   1.4727117e+00   1.4729767e+00   1.4732496e+00   1.4735983e+00   1.4739168e+00   1.4744449e+00   1.4747581e+00   1.4750713e+00   1.4754571e+00   1.4757934e+00   1.4760988e+00   1.4764195e+00   1.4767778e+00   1.4770694e+00   1.4773240e+00   1.4776338e+00   1.4779609e+00   1.4782489e+00   1.4785723e+00   1.4788991e+00   1.4792690e+00   1.4796076e+00   1.4800672e+00   1.4804025e+00   1.4807378e+00   1.4810175e+00   1.4812688e+00   1.4814914e+00   1.4817361e+00   1.4819532e+00   1.4821588e+00   1.4824009e+00   1.4826141e+00   1.4828453e+00   1.4831185e+00   1.4833826e+00   1.4836193e+00   1.4838523e+00   1.4840495e+00   1.4842516e+00   1.4844245e+00   1.4846271e+00   1.4849025e+00   1.4852336e+00   1.4855455e+00   1.4858282e+00   1.4860905e+00   1.4863252e+00   1.4866194e+00   1.4869045e+00   1.4871574e+00   1.4874221e+00   1.4876629e+00   1.4879688e+00   1.4883144e+00   1.4886669e+00   1.4889592e+00   1.4892763e+00   1.4895424e+00   1.4897975e+00   1.4900412e+00   1.4903064e+00   1.4906261e+00   1.4909343e+00   1.4912694e+00   1.4916365e+00   1.4919682e+00   1.4923747e+00   1.4927040e+00   1.4930033e+00   1.4933398e+00   1.4937144e+00   1.4940653e+00   1.4943132e+00   1.4945612e+00   1.4947978e+00   1.4950638e+00   1.4953351e+00   1.4956067e+00   1.4958642e+00   1.4961646e+00   1.4964669e+00   1.4967068e+00   1.4969466e+00   1.4971926e+00   1.4975063e+00   1.4978067e+00   1.4981070e+00   1.4984050e+00   1.4986577e+00   1.4989144e+00   1.4991964e+00   1.4994288e+00   1.4996904e+00   1.4999419e+00   1.5001568e+00   1.5004256e+00   1.5007217e+00   1.5010274e+00   1.5012970e+00   1.5015471e+00   1.5017625e+00   1.5019778e+00   1.5030101e+00   1.5036155e+00   1.5042209e+00   1.5046003e+00   1.5049797e+00   1.5052968e+00   1.5056035e+00   1.5059453e+00   1.5063042e+00   1.5066348e+00   1.5069627e+00   1.5073116e+00   1.5076745e+00   1.5080374e+00   1.5083412e+00   1.5086445e+00   1.5089289e+00   1.5092455e+00   1.5094783e+00   1.5097111e+00   1.5099891e+00   1.5103511e+00   1.5106805e+00   1.5109473e+00   1.5111969e+00   1.5114802e+00   1.5117208e+00   1.5119883e+00   1.5122622e+00   1.5125491e+00   1.5128792e+00   1.5131593e+00   1.5134354e+00   1.5136817e+00   1.5139378e+00   1.5142203e+00   1.5144796e+00   1.5147750e+00   1.5150675e+00   1.5153595e+00   1.5156319e+00   1.5159483e+00   1.5162196e+00   1.5165124e+00   1.5167998e+00   1.5170687e+00   1.5173376e+00   1.5175579e+00   1.5177692e+00   1.5179794e+00   1.5181712e+00   1.5184342e+00   1.5186982e+00   1.5190257e+00   1.5194058e+00   1.5198607e+00   1.5202006e+00   1.5205406e+00   1.5208617e+00   1.5211829e+00   1.5215225e+00   1.5218796e+00   1.5222470e+00   1.5226482e+00   1.5229709e+00   1.5232737e+00   1.5235127e+00   1.5237517e+00   1.5239945e+00   1.5242561e+00   1.5245095e+00   1.5247680e+00   1.5250507e+00   1.5253414e+00   1.5255962e+00   1.5259091e+00   1.5261910e+00   1.5264734e+00   1.5267645e+00   1.5271735e+00   1.5276055e+00   1.5280017e+00   1.5284345e+00   1.5287045e+00   1.5289746e+00   1.5291979e+00   1.5294127e+00   1.5296701e+00   1.5299307e+00   1.5302913e+00   1.5305852e+00   1.5308302e+00   1.5310751e+00   1.5313557e+00   1.5316342e+00   1.5318897e+00   1.5322457e+00   1.5326476e+00   1.5330249e+00   1.5333559e+00   1.5337241e+00   1.5341225e+00   1.5344615e+00   1.5347430e+00   1.5350227e+00   1.5352561e+00   1.5355473e+00   1.5358497e+00   1.5361521e+00   1.5364573e+00   1.5367455e+00   1.5370275e+00   1.5372720e+00   1.5375540e+00   1.5378383e+00   1.5381309e+00   1.5384372e+00   1.5387472e+00   1.5390686e+00   1.5393925e+00   1.5396807e+00   1.5399330e+00   1.5402159e+00   1.5404864e+00   1.5407940e+00   1.5410332e+00   1.5412724e+00   1.5414967e+00   1.5417463e+00   1.5420337e+00   1.5423044e+00   1.5425362e+00   1.5428917e+00   1.5433937e+00   1.5438558e+00   1.5442417e+00   1.5445701e+00   1.5448038e+00   1.5450375e+00   1.5453080e+00   1.5455664e+00   1.5459731e+00   1.5462262e+00   1.5464794e+00   1.5467521e+00   1.5471218e+00   1.5475171e+00   1.5478942e+00   1.5483086e+00   1.5486703e+00   1.5490252e+00   1.5493457e+00   1.5496426e+00   1.5499352e+00   1.5502896e+00   1.5506226e+00   1.5509847e+00   1.5513366e+00   1.5516885e+00   1.5520452e+00   1.5524738e+00   1.5528153e+00   1.5531568e+00   1.5535023e+00   1.5538474e+00   1.5541703e+00   1.5544894e+00   1.5549235e+00   1.5552628e+00   1.5556020e+00   1.5559591e+00   1.5563030e+00   1.5566000e+00   1.5568704e+00   1.5571167e+00   1.5574190e+00   1.5577184e+00   1.5580262e+00   1.5582732e+00   1.5584842e+00   1.5587446e+00   1.5590165e+00   1.5592785e+00   1.5595139e+00   1.5597261e+00   1.5599573e+00   1.5601814e+00   1.5604029e+00   1.5606509e+00   1.5609253e+00   1.5611841e+00   1.5614699e+00   1.5617004e+00   1.5619449e+00   1.5621854e+00   1.5624253e+00   1.5626653e+00   1.5628962e+00   1.5631411e+00   1.5634090e+00   1.5636794e+00   1.5639132e+00   1.5641470e+00   1.5643857e+00   1.5646513e+00   1.5650039e+00   1.5653201e+00   1.5656814e+00   1.5660250e+00   1.5663427e+00   1.5666352e+00   1.5669245e+00   1.5672674e+00   1.5675489e+00   1.5677922e+00   1.5680902e+00   1.5684253e+00   1.5687198e+00   1.5690144e+00   1.5693283e+00   1.5696397e+00   1.5699705e+00   1.5702532e+00   1.5705572e+00   1.5708686e+00   1.5711818e+00   1.5715530e+00   1.5719434e+00   1.5723381e+00   1.5726747e+00   1.5730386e+00   1.5733599e+00   1.5736285e+00   1.5739048e+00   1.5741685e+00   1.5744884e+00   1.5748008e+00   1.5751975e+00   1.5755372e+00   1.5758330e+00   1.5760928e+00   1.5763439e+00   1.5766176e+00   1.5769992e+00   1.5773916e+00   1.5777189e+00   1.5780304e+00   1.5782762e+00   1.5785220e+00   1.5788580e+00   1.5792540e+00   1.5796786e+00   1.5801313e+00   1.5805711e+00   1.5808446e+00   1.5811181e+00   1.5813964e+00   1.5817122e+00   1.5819956e+00   1.5823004e+00   1.5826125e+00   1.5828830e+00   1.5832102e+00   1.5835605e+00   1.5838578e+00   1.5841915e+00   1.5845932e+00   1.5849789e+00   1.5854126e+00   1.5857859e+00   1.5861176e+00   1.5864430e+00   1.5868260e+00   1.5872246e+00   1.5875945e+00   1.5880078e+00   1.5883945e+00   1.5887250e+00   1.5890088e+00   1.5892927e+00   1.5895589e+00   1.5897948e+00   1.5900797e+00   1.5904078e+00   1.5908044e+00   1.5911502e+00   1.5914736e+00   1.5918055e+00   1.5920806e+00   1.5923432e+00   1.5926044e+00   1.5929199e+00   1.5933553e+00   1.5937288e+00   1.5940639e+00   1.5943636e+00   1.5947002e+00   1.5950574e+00   1.5953943e+00   1.5957777e+00   1.5961345e+00   1.5964510e+00   1.5967566e+00   1.5971012e+00   1.5974626e+00   1.5978731e+00   1.5982203e+00   1.5986188e+00   1.5990572e+00   1.5994361e+00   1.5998231e+00   1.6002101e+00   1.6006057e+00   1.6009451e+00   1.6012386e+00   1.6015338e+00   1.6019019e+00   1.6022008e+00   1.6028786e+00   1.6033782e+00   1.6038779e+00   1.6043367e+00   1.6047376e+00   1.6050973e+00   1.6053982e+00   1.6056947e+00   1.6060129e+00   1.6064016e+00   1.6066542e+00   1.6069067e+00   1.6072224e+00   1.6075197e+00   1.6078120e+00   1.6080665e+00   1.6083169e+00   1.6085662e+00   1.6088642e+00   1.6091764e+00   1.6094874e+00   1.6097926e+00   1.6100729e+00   1.6103439e+00   1.6106229e+00   1.6110029e+00   1.6112807e+00   1.6115585e+00   1.6117877e+00   1.6120707e+00   1.6123848e+00   1.6127332e+00   1.6130788e+00   1.6134108e+00   1.6136844e+00   1.6139781e+00   1.6141871e+00   1.6143961e+00   1.6146008e+00   1.6148711e+00   1.6152192e+00   1.6155198e+00   1.6158225e+00   1.6161604e+00   1.6165349e+00   1.6169219e+00   1.6172891e+00   1.6176253e+00   1.6180088e+00   1.6183623e+00   1.6186784e+00   1.6189561e+00   1.6191976e+00   1.6194901e+00   1.6197676e+00   1.6200991e+00   1.6204746e+00   1.6209422e+00   1.6215047e+00   1.6220014e+00   1.6224047e+00   1.6227848e+00   1.6231125e+00   1.6234842e+00   1.6238105e+00   1.6242581e+00   1.6245617e+00   1.6247927e+00   1.6250236e+00   1.6252817e+00   1.6255939e+00   1.6258684e+00   1.6261896e+00   1.6264964e+00   1.6268137e+00   1.6271086e+00   1.6274629e+00   1.6277963e+00   1.6281273e+00   1.6284007e+00   1.6286580e+00   1.6289311e+00   1.6292521e+00   1.6295377e+00   1.6298181e+00   1.6300945e+00   1.6304642e+00   1.6307928e+00   1.6311084e+00   1.6314750e+00   1.6318522e+00   1.6322674e+00   1.6326855e+00   1.6330904e+00   1.6335050e+00   1.6338977e+00   1.6342300e+00   1.6345623e+00   1.6349619e+00   1.6353447e+00   1.6357311e+00   1.6361478e+00   1.6365682e+00   1.6368883e+00   1.6372085e+00   1.6375151e+00   1.6377737e+00   1.6380876e+00   1.6383820e+00   1.6387033e+00   1.6389940e+00   1.6392895e+00   1.6395717e+00   1.6398872e+00   1.6402041e+00   1.6404590e+00   1.6407373e+00   1.6409836e+00   1.6412905e+00   1.6415656e+00   1.6418298e+00   1.6420899e+00   1.6424176e+00   1.6427051e+00   1.6429558e+00   1.6433235e+00   1.6436521e+00   1.6440072e+00   1.6443296e+00   1.6446080e+00   1.6448863e+00   1.6451855e+00   1.6454331e+00   1.6457312e+00   1.6459738e+00   1.6462389e+00   1.6465193e+00   1.6469177e+00   1.6472792e+00   1.6476052e+00   1.6479463e+00   1.6484149e+00   1.6488598e+00   1.6492123e+00   1.6494866e+00   1.6497609e+00   1.6500834e+00   1.6504128e+00   1.6507610e+00   1.6510623e+00   1.6514213e+00   1.6517429e+00   1.6520394e+00   1.6524317e+00   1.6527157e+00   1.6529996e+00   1.6533105e+00   1.6536277e+00   1.6539733e+00   1.6543105e+00   1.6545971e+00   1.6548717e+00   1.6551222e+00   1.6554031e+00   1.6556344e+00   1.6558627e+00   1.6561340e+00   1.6564287e+00   1.6567399e+00   1.6570216e+00   1.6572361e+00   1.6574506e+00   1.6576574e+00   1.6578884e+00   1.6581884e+00   1.6585485e+00   1.6588480e+00   1.6591068e+00   1.6594094e+00   1.6596972e+00   1.6600527e+00   1.6603830e+00   1.6606917e+00   1.6609207e+00   1.6611497e+00   1.6614407e+00   1.6617037e+00   1.6619819e+00   1.6622790e+00   1.6625926e+00   1.6628767e+00   1.6631358e+00   1.6633883e+00   1.6636075e+00   1.6638713e+00   1.6640632e+00   1.6642551e+00   1.6644526e+00   1.6647015e+00   1.6649650e+00   1.6652740e+00   1.6655742e+00   1.6658684e+00   1.6662078e+00   1.6665743e+00   1.6669344e+00   1.6673057e+00   1.6677439e+00   1.6681366e+00   1.6684796e+00   1.6688356e+00   1.6692642e+00   1.6696926e+00   1.6699612e+00   1.6702299e+00   1.6705148e+00   1.6707943e+00   1.6710603e+00   1.6713012e+00   1.6715179e+00   1.6717192e+00   1.6719785e+00   1.6722939e+00   1.6726321e+00   1.6730611e+00   1.6734558e+00   1.6738505e+00   1.6741967e+00   1.6745049e+00   1.6747612e+00   1.6750137e+00   1.6752264e+00   1.6754966e+00   1.6757488e+00   1.6760172e+00   1.6763093e+00   1.6766234e+00   1.6769788e+00   1.6773913e+00   1.6776812e+00   1.6779710e+00   1.6783115e+00   1.6786876e+00   1.6790409e+00   1.6794054e+00   1.6798086e+00   1.6801767e+00   1.6805250e+00   1.6808840e+00   1.6812689e+00   1.6815790e+00   1.6819315e+00   1.6823199e+00   1.6827331e+00   1.6830653e+00   1.6833215e+00   1.6835778e+00   1.6838574e+00   1.6841312e+00   1.6844139e+00   1.6847579e+00   1.6850768e+00   1.6854608e+00   1.6858181e+00   1.6861477e+00   1.6864969e+00   1.6868163e+00   1.6871382e+00   1.6873842e+00   1.6876303e+00   1.6878520e+00   1.6881808e+00   1.6885848e+00   1.6889402e+00   1.6893540e+00   1.6896877e+00   1.6900214e+00   1.6903632e+00   1.6907055e+00   1.6910513e+00   1.6913861e+00   1.6917214e+00   1.6921532e+00   1.6925544e+00   1.6929822e+00   1.6933679e+00   1.6937621e+00   1.6941158e+00   1.6944394e+00   1.6947234e+00   1.6950349e+00   1.6953154e+00   1.6956349e+00   1.6959247e+00   1.6961818e+00   1.6964269e+00   1.6967042e+00   1.6969671e+00   1.6972586e+00   1.6975465e+00   1.6978359e+00   1.6980953e+00   1.6983803e+00   1.6986585e+00   1.6989291e+00   1.6991471e+00   1.6994348e+00   1.6997698e+00   1.7001112e+00   1.7004251e+00   1.7006949e+00   1.7010129e+00   1.7013652e+00   1.7017464e+00   1.7020633e+00   1.7023758e+00   1.7026554e+00   1.7031334e+00   1.7034942e+00   1.7038550e+00   1.7041495e+00   1.7044634e+00   1.7047639e+00   1.7050196e+00   1.7053301e+00   1.7056354e+00   1.7059050e+00   1.7061745e+00   1.7064743e+00   1.7068851e+00   1.7072804e+00   1.7077128e+00   1.7081598e+00   1.7085924e+00   1.7089850e+00   1.7093174e+00   1.7096227e+00   1.7099665e+00   1.7102810e+00   1.7105387e+00   1.7108010e+00   1.7110957e+00   1.7113891e+00   1.7116826e+00   1.7119617e+00   1.7122657e+00   1.7125282e+00   1.7128183e+00   1.7132093e+00   1.7135767e+00   1.7138769e+00   1.7141331e+00   1.7143894e+00   1.7147042e+00   1.7150357e+00   1.7153752e+00   1.7156855e+00   1.7159640e+00   1.7162523e+00   1.7165679e+00   1.7168480e+00   1.7170939e+00   1.7173614e+00   1.7176900e+00   1.7180072e+00   1.7183054e+00   1.7185726e+00   1.7188638e+00   1.7191447e+00   1.7195058e+00   1.7198671e+00   1.7202262e+00   1.7205597e+00   1.7209063e+00   1.7212329e+00   1.7216368e+00   1.7221442e+00   1.7225294e+00   1.7228357e+00   1.7231421e+00   1.7235082e+00   1.7238720e+00   1.7242268e+00   1.7245214e+00   1.7247802e+00   1.7250779e+00   1.7253618e+00   1.7256974e+00   1.7260076e+00   1.7263420e+00   1.7266454e+00   1.7269331e+00   1.7272705e+00   1.7276041e+00   1.7279497e+00   1.7282884e+00   1.7286109e+00   1.7288977e+00   1.7291844e+00   1.7294507e+00   1.7296796e+00   1.7298863e+00   1.7300905e+00   1.7303535e+00   1.7306650e+00   1.7310009e+00   1.7313030e+00   1.7315993e+00   1.7318899e+00   1.7321659e+00   1.7324335e+00   1.7327354e+00   1.7330718e+00   1.7334123e+00   1.7337490e+00   1.7340744e+00   1.7343579e+00   1.7346410e+00   1.7349107e+00   1.7351791e+00   1.7355214e+00   1.7358162e+00   1.7360603e+00   1.7363002e+00   1.7365443e+00   1.7368358e+00   1.7370820e+00   1.7373510e+00   1.7376556e+00   1.7379386e+00   1.7382848e+00   1.7385789e+00   1.7389194e+00   1.7392201e+00   1.7394679e+00   1.7397533e+00   1.7400546e+00   1.7403809e+00   1.7407443e+00   1.7410815e+00   1.7413624e+00   1.7416645e+00   1.7420346e+00   1.7423978e+00   1.7427515e+00   1.7430645e+00   1.7433298e+00   1.7437200e+00   1.7441163e+00   1.7444115e+00   1.7447067e+00   1.7449631e+00   1.7452414e+00   1.7455219e+00   1.7457962e+00   1.7460534e+00   1.7463027e+00   1.7466020e+00   1.7468527e+00   1.7471173e+00   1.7474320e+00   1.7478101e+00   1.7481576e+00   1.7484794e+00   1.7487504e+00   1.7490644e+00   1.7493633e+00   1.7496509e+00   1.7499238e+00   1.7502130e+00   1.7505058e+00   1.7507995e+00   1.7511181e+00   1.7514581e+00   1.7517572e+00   1.7519910e+00   1.7522248e+00   1.7525726e+00   1.7529289e+00   1.7530842e+00   1.7532395e+00   1.7534672e+00   1.7537578e+00   1.7540189e+00   1.7542937e+00   1.7546112e+00   1.7550043e+00   1.7552980e+00   1.7555918e+00   1.7559387e+00   1.7562857e+00   1.7566105e+00   1.7569351e+00   1.7572777e+00   1.7576163e+00   1.7579523e+00   1.7582663e+00   1.7585244e+00   1.7587989e+00   1.7590873e+00   1.7593745e+00   1.7596789e+00   1.7600226e+00   1.7604174e+00   1.7607379e+00   1.7610506e+00   1.7613379e+00   1.7617003e+00   1.7620389e+00   1.7623702e+00   1.7627158e+00   1.7630251e+00   1.7633527e+00   1.7636914e+00   1.7639805e+00   1.7642587e+00   1.7646306e+00   1.7649458e+00   1.7652454e+00   1.7656159e+00   1.7659869e+00   1.7662930e+00   1.7665966e+00   1.7669039e+00   1.7672299e+00   1.7675058e+00   1.7677951e+00   1.7680774e+00   1.7683411e+00   1.7685988e+00   1.7688739e+00   1.7691855e+00   1.7695416e+00   1.7699549e+00   1.7704151e+00   1.7708504e+00   1.7711489e+00   1.7714473e+00   1.7717058e+00   1.7719962e+00   1.7722811e+00   1.7725493e+00   1.7728178e+00   1.7731080e+00   1.7733751e+00   1.7736890e+00   1.7740357e+00   1.7743605e+00   1.7747137e+00   1.7750426e+00   1.7753675e+00   1.7757008e+00   1.7759857e+00   1.7762549e+00   1.7765242e+00   1.7768554e+00   1.7772535e+00   1.7776328e+00   1.7779366e+00   1.7782424e+00   1.7785319e+00   1.7788929e+00   1.7793269e+00   1.7797618e+00   1.7800646e+00   1.7803673e+00   1.7806468e+00   1.7810130e+00   1.7813705e+00   1.7817112e+00   1.7820708e+00   1.7824876e+00   1.7828557e+00   1.7831760e+00   1.7834816e+00   1.7837812e+00   1.7840893e+00   1.7843832e+00   1.7846661e+00   1.7849365e+00   1.7852600e+00   1.7855795e+00   1.7858900e+00   1.7862085e+00   1.7864960e+00   1.7867668e+00   1.7870669e+00   1.7873911e+00   1.7877683e+00   1.7880728e+00   1.7883806e+00   1.7887154e+00   1.7891042e+00   1.7895114e+00   1.7898912e+00   1.7902350e+00   1.7906209e+00   1.7910279e+00   1.7913588e+00   1.7916760e+00   1.7919542e+00   1.7922157e+00   1.7924675e+00   1.7926867e+00   1.7929754e+00   1.7933599e+00   1.7937423e+00   1.7941813e+00   1.7944970e+00   1.7948126e+00   1.7950831e+00   1.7953537e+00   1.7956115e+00   1.7959193e+00   1.7961986e+00   1.7964946e+00   1.7968998e+00   1.7973218e+00   1.7977437e+00   1.7981190e+00   1.7985303e+00   1.7989549e+00   1.7993133e+00   1.7996343e+00   1.7999575e+00   1.8002685e+00   1.8005346e+00   1.8007842e+00   1.8010400e+00   1.8013533e+00   1.8016887e+00   1.8019858e+00   1.8022779e+00   1.8025775e+00   1.8028814e+00   1.8032160e+00   1.8034902e+00   1.8037644e+00   1.8041227e+00   1.8045339e+00   1.8049001e+00   1.8052578e+00   1.8056100e+00   1.8059048e+00   1.8061925e+00   1.8064825e+00   1.8067734e+00   1.8071112e+00   1.8074514e+00   1.8077881e+00   1.8081343e+00   1.8084804e+00   1.8088141e+00   1.8091624e+00   1.8094462e+00   1.8097370e+00   1.8100186e+00   1.8103262e+00   1.8106464e+00   1.8109838e+00   1.8113289e+00   1.8116769e+00   1.8119835e+00   1.8122982e+00   1.8126263e+00   1.8128950e+00   1.8131528e+00   1.8134887e+00   1.8137884e+00   1.8141711e+00   1.8146030e+00   1.8149979e+00   1.8153863e+00   1.8157925e+00   1.8161678e+00   1.8165346e+00   1.8168027e+00   1.8170708e+00   1.8174418e+00   1.8178848e+00   1.8183186e+00   1.8186802e+00   1.8189922e+00   1.8193466e+00   1.8196926e+00   1.8201274e+00   1.8205767e+00   1.8210182e+00   1.8213992e+00   1.8217958e+00   1.8221452e+00   1.8224946e+00   1.8228353e+00   1.8231196e+00   1.8234398e+00   1.8237730e+00   1.8240693e+00   1.8243718e+00   1.8247205e+00   1.8250833e+00   1.8254617e+00   1.8258673e+00   1.8262566e+00   1.8265898e+00   1.8269150e+00   1.8271899e+00   1.8274253e+00   1.8276528e+00   1.8278705e+00   1.8281619e+00   1.8284479e+00   1.8288179e+00   1.8292419e+00   1.8296080e+00   1.8299795e+00   1.8302639e+00   1.8305484e+00   1.8309338e+00   1.8313270e+00   1.8316718e+00   1.8320356e+00   1.8324100e+00   1.8328195e+00   1.8331948e+00   1.8335732e+00   1.8339105e+00   1.8342092e+00   1.8345410e+00   1.8348207e+00   1.8351289e+00   1.8354480e+00   1.8357937e+00   1.8361111e+00   1.8364491e+00   1.8368953e+00   1.8374242e+00   1.8378991e+00   1.8383596e+00   1.8387871e+00   1.8392053e+00   1.8396386e+00   1.8399661e+00   1.8402936e+00   1.8406202e+00   1.8410382e+00   1.8414567e+00   1.8418444e+00   1.8421624e+00   1.8424804e+00   1.8427985e+00   1.8431341e+00   1.8435238e+00   1.8438647e+00   1.8441550e+00   1.8444369e+00   1.8447791e+00   1.8450910e+00   1.8454030e+00   1.8457536e+00   1.8460486e+00   1.8463860e+00   1.8466787e+00   1.8469830e+00   1.8472666e+00   1.8475344e+00   1.8478027e+00   1.8481218e+00   1.8485507e+00   1.8489200e+00   1.8492946e+00   1.8496826e+00   1.8500573e+00   1.8504371e+00   1.8507860e+00   1.8511675e+00   1.8515105e+00   1.8518111e+00   1.8520864e+00   1.8523700e+00   1.8526555e+00   1.8529726e+00   1.8533583e+00   1.8540207e+00   1.8546830e+00   1.8552176e+00   1.8555899e+00   1.8558862e+00   1.8561825e+00   1.8564793e+00   1.8567777e+00   1.8570053e+00   1.8572329e+00   1.8575511e+00   1.8579037e+00   1.8582221e+00   1.8585265e+00   1.8588296e+00   1.8590236e+00   1.8592177e+00   1.8594202e+00   1.8596802e+00   1.8599291e+00   1.8601646e+00   1.8604000e+00   1.8606504e+00   1.8609714e+00   1.8612729e+00   1.8615270e+00   1.8618177e+00   1.8621686e+00   1.8623949e+00   1.8626211e+00   1.8629069e+00   1.8632307e+00   1.8635399e+00   1.8638123e+00   1.8640683e+00   1.8643629e+00   1.8647059e+00   1.8650015e+00   1.8653242e+00   1.8656954e+00   1.8660533e+00   1.8664781e+00   1.8668871e+00   1.8672737e+00   1.8675938e+00   1.8679966e+00   1.8683649e+00   1.8686974e+00   1.8690587e+00   1.8693544e+00   1.8696730e+00   1.8699298e+00   1.8701867e+00   1.8705277e+00   1.8708892e+00   1.8712153e+00   1.8715374e+00   1.8718147e+00   1.8722259e+00   1.8725923e+00   1.8729054e+00   1.8731987e+00   1.8734767e+00   1.8737795e+00   1.8740604e+00   1.8743055e+00   1.8745648e+00   1.8749017e+00   1.8753711e+00   1.8758654e+00   1.8763391e+00   1.8767357e+00   1.8771532e+00   1.8775026e+00   1.8777897e+00   1.8781515e+00   1.8785237e+00   1.8788589e+00   1.8791669e+00   1.8795107e+00   1.8798208e+00   1.8802008e+00   1.8805896e+00   1.8809554e+00   1.8812646e+00   1.8815952e+00   1.8819814e+00   1.8824163e+00   1.8828609e+00   1.8832160e+00   1.8835711e+00   1.8839004e+00   1.8842372e+00   1.8846074e+00   1.8849684e+00   1.8852927e+00   1.8855820e+00   1.8858775e+00   1.8861730e+00   1.8864563e+00   1.8867501e+00   1.8870348e+00   1.8873124e+00   1.8875978e+00   1.8878745e+00   1.8882094e+00   1.8886217e+00   1.8890108e+00   1.8893331e+00   1.8896183e+00   1.8898970e+00   1.8901823e+00   1.8904907e+00   1.8908336e+00   1.8912148e+00   1.8915783e+00   1.8919352e+00   1.8923153e+00   1.8927099e+00   1.8930639e+00   1.8934113e+00   1.8937821e+00   1.8941452e+00   1.8945782e+00   1.8950510e+00   1.8955109e+00   1.8959787e+00   1.8963923e+00   1.8969037e+00   1.8973788e+00   1.8978124e+00   1.8982237e+00   1.8986887e+00   1.8990692e+00   1.8993971e+00   1.8996912e+00   1.9000155e+00   1.9002844e+00   1.9005363e+00   1.9008208e+00   1.9011047e+00   1.9014322e+00   1.9018947e+00   1.9023642e+00   1.9027449e+00   1.9031445e+00   1.9035802e+00   1.9039668e+00   1.9043535e+00   1.9047523e+00   1.9051402e+00   1.9054917e+00   1.9058506e+00   1.9062099e+00   1.9064989e+00   1.9068408e+00   1.9071526e+00   1.9074846e+00   1.9078895e+00   1.9082672e+00   1.9086059e+00   1.9088821e+00   1.9091633e+00   1.9095169e+00   1.9098602e+00   1.9101971e+00   1.9104846e+00   1.9107362e+00   1.9109888e+00   1.9112618e+00   1.9117079e+00   1.9122637e+00   1.9127330e+00   1.9132032e+00   1.9136195e+00   1.9140692e+00   1.9145199e+00   1.9149552e+00   1.9153893e+00   1.9158459e+00   1.9162180e+00   1.9165633e+00   1.9169841e+00   1.9173295e+00   1.9176731e+00   1.9179787e+00   1.9184149e+00   1.9188424e+00   1.9192282e+00   1.9195575e+00   1.9199006e+00   1.9201909e+00   1.9204819e+00   1.9207815e+00   1.9211261e+00   1.9214380e+00   1.9217961e+00   1.9221693e+00   1.9225069e+00   1.9228898e+00   1.9232947e+00   1.9236605e+00   1.9239846e+00   1.9242936e+00   1.9246113e+00   1.9249573e+00   1.9253215e+00   1.9256435e+00   1.9259477e+00   1.9262520e+00   1.9266072e+00   1.9268987e+00   1.9271548e+00   1.9274246e+00   1.9277574e+00   1.9280795e+00   1.9284302e+00   1.9287743e+00   1.9291218e+00   1.9294282e+00   1.9296646e+00   1.9299010e+00   1.9301802e+00   1.9304413e+00   1.9307438e+00   1.9311128e+00   1.9315035e+00   1.9318340e+00   1.9321470e+00   1.9324782e+00   1.9328412e+00   1.9332387e+00   1.9335944e+00   1.9338876e+00   1.9342548e+00   1.9346427e+00   1.9349953e+00   1.9353472e+00   1.9356837e+00   1.9360388e+00   1.9364300e+00   1.9368283e+00   1.9372713e+00   1.9376330e+00   1.9379946e+00   1.9382961e+00   1.9385906e+00   1.9389837e+00   1.9394162e+00   1.9398176e+00   1.9403086e+00   1.9407567e+00   1.9412126e+00   1.9416173e+00   1.9420990e+00   1.9425158e+00   1.9429128e+00   1.9432368e+00   1.9435892e+00   1.9439423e+00   1.9443149e+00   1.9446152e+00   1.9449873e+00   1.9453757e+00   1.9457413e+00   1.9461463e+00   1.9464984e+00   1.9469473e+00   1.9473407e+00   1.9477076e+00   1.9480413e+00   1.9483231e+00   1.9486414e+00   1.9489747e+00   1.9492827e+00   1.9496490e+00   1.9499879e+00   1.9503670e+00   1.9507447e+00   1.9511573e+00   1.9516504e+00   1.9520623e+00   1.9524251e+00   1.9528008e+00   1.9531828e+00   1.9535731e+00   1.9539065e+00   1.9545123e+00   1.9551181e+00   1.9557004e+00   1.9561749e+00   1.9566493e+00   1.9570748e+00   1.9575021e+00   1.9578646e+00   1.9582155e+00   1.9585583e+00   1.9589299e+00   1.9592797e+00   1.9596332e+00   1.9600448e+00   1.9605435e+00   1.9609941e+00   1.9615926e+00   1.9620143e+00   1.9624360e+00   1.9628203e+00   1.9631703e+00   1.9635829e+00   1.9640446e+00   1.9644763e+00   1.9648866e+00   1.9652736e+00   1.9656232e+00   1.9659033e+00   1.9662158e+00   1.9665381e+00   1.9668789e+00   1.9672296e+00   1.9676366e+00   1.9680284e+00   1.9683647e+00   1.9686489e+00   1.9689638e+00   1.9692203e+00   1.9695637e+00   1.9698678e+00   1.9701904e+00   1.9705579e+00   1.9710230e+00   1.9715634e+00   1.9720245e+00   1.9724635e+00   1.9728924e+00   1.9733363e+00   1.9737647e+00   1.9741823e+00   1.9746233e+00   1.9749988e+00   1.9753969e+00   1.9757396e+00   1.9760824e+00   1.9764532e+00   1.9768372e+00   1.9772246e+00   1.9775521e+00   1.9778796e+00   1.9781765e+00   1.9784930e+00   1.9788237e+00   1.9791627e+00   1.9795305e+00   1.9799394e+00   1.9803486e+00   1.9807763e+00   1.9812024e+00   1.9815703e+00   1.9818799e+00   1.9822220e+00   1.9825881e+00   1.9829714e+00   1.9834938e+00   1.9839396e+00   1.9844167e+00   1.9847774e+00   1.9851381e+00   1.9854843e+00   1.9858726e+00   1.9861911e+00   1.9865114e+00   1.9868740e+00   1.9872934e+00   1.9877480e+00   1.9881911e+00   1.9885594e+00   1.9889331e+00   1.9894003e+00   1.9898255e+00   1.9902006e+00   1.9905443e+00   1.9909381e+00   1.9912974e+00   1.9916567e+00   1.9920220e+00   1.9924020e+00   1.9927341e+00   1.9930671e+00   1.9933457e+00   1.9936466e+00   1.9939700e+00   1.9942591e+00   1.9945752e+00   1.9949362e+00   1.9952922e+00   1.9956380e+00   1.9959680e+00   1.9962859e+00   1.9966366e+00   1.9969970e+00   1.9973315e+00   1.9977148e+00   1.9980483e+00   1.9983733e+00   1.9987644e+00   1.9991008e+00   1.9994134e+00   1.9997419e+00   2.0000916e+00   2.0004515e+00   2.0007976e+00   2.0011090e+00   2.0015620e+00   2.0021254e+00   2.0026134e+00   2.0030823e+00   2.0034867e+00   2.0038567e+00   2.0041705e+00   2.0047984e+00   2.0054263e+00   2.0059809e+00   2.0065045e+00   2.0067981e+00   2.0070917e+00   2.0074229e+00   2.0077475e+00   2.0080726e+00   2.0084440e+00   2.0088581e+00   2.0092239e+00   2.0096041e+00   2.0100955e+00   2.0105679e+00   2.0109755e+00   2.0113612e+00   2.0117294e+00   2.0121699e+00   2.0126601e+00   2.0131080e+00   2.0135327e+00   2.0139347e+00   2.0144011e+00   2.0148107e+00   2.0151711e+00   2.0156418e+00   2.0160205e+00   2.0163806e+00   2.0167532e+00   2.0171420e+00   2.0174879e+00   2.0178339e+00   2.0182061e+00   2.0186827e+00   2.0189995e+00   2.0193162e+00   2.0196118e+00   2.0199238e+00   2.0202121e+00   2.0205272e+00   2.0208639e+00   2.0211937e+00   2.0215072e+00   2.0218598e+00   2.0222014e+00   2.0226216e+00   2.0230034e+00   2.0234151e+00   2.0237830e+00   2.0241703e+00   2.0244847e+00   2.0247750e+00   2.0250348e+00   2.0252729e+00   2.0255602e+00   2.0258626e+00   2.0262382e+00   2.0266323e+00   2.0270372e+00   2.0274812e+00   2.0279189e+00   2.0283566e+00   2.0287775e+00   2.0291754e+00   2.0296060e+00   2.0300471e+00   2.0304440e+00   2.0308286e+00   2.0312404e+00   2.0316126e+00   2.0320659e+00   2.0324427e+00   2.0328359e+00   2.0331265e+00   2.0334170e+00   2.0337172e+00   2.0340376e+00   2.0344264e+00   2.0347994e+00   2.0351589e+00   2.0355156e+00   2.0358946e+00   2.0363360e+00   2.0366903e+00   2.0370623e+00   2.0373971e+00   2.0377318e+00   2.0380831e+00   2.0384513e+00   2.0387673e+00   2.0390825e+00   2.0394008e+00   2.0397170e+00   2.0400397e+00   2.0403664e+00   2.0406537e+00   2.0409100e+00   2.0411892e+00   2.0415176e+00   2.0418746e+00   2.0422631e+00   2.0426611e+00   2.0430140e+00   2.0434022e+00   2.0437712e+00   2.0441295e+00   2.0445140e+00   2.0448873e+00   2.0452047e+00   2.0455221e+00   2.0458038e+00   2.0461050e+00   2.0464522e+00   2.0467529e+00   2.0470155e+00   2.0473058e+00   2.0476693e+00   2.0480355e+00   2.0484662e+00   2.0488869e+00   2.0492217e+00   2.0495565e+00   2.0498926e+00   2.0501804e+00   2.0504441e+00   2.0507584e+00   2.0510860e+00   2.0513738e+00   2.0517280e+00   2.0521185e+00   2.0524698e+00   2.0528748e+00   2.0532805e+00   2.0537656e+00   2.0542474e+00   2.0550025e+00   2.0557575e+00   2.0563630e+00   2.0568513e+00   2.0574001e+00   2.0579052e+00   2.0584104e+00   2.0588552e+00   2.0592404e+00   2.0596800e+00   2.0601114e+00   2.0606093e+00   2.0608049e+00   2.0610005e+00   2.0612227e+00   2.0614509e+00   2.0616758e+00   2.0619719e+00   2.0624099e+00   2.0628970e+00   2.0634287e+00   2.0640060e+00   2.0645228e+00   2.0649707e+00   2.0655652e+00   2.0661197e+00   2.0665924e+00   2.0670350e+00   2.0675583e+00   2.0681122e+00   2.0684791e+00   2.0688460e+00   2.0691700e+00   2.0694977e+00   2.0698253e+00   2.0702343e+00   2.0706585e+00   2.0710495e+00   2.0715315e+00   2.0719496e+00   2.0723779e+00   2.0728038e+00   2.0731758e+00   2.0736094e+00   2.0740668e+00   2.0745738e+00   2.0749351e+00   2.0752964e+00   2.0755948e+00   2.0758973e+00   2.0762318e+00   2.0766069e+00   2.0770300e+00   2.0774192e+00   2.0777564e+00   2.0781483e+00   2.0785638e+00   2.0789636e+00   2.0793002e+00   2.0797197e+00   2.0801248e+00   2.0805129e+00   2.0809084e+00   2.0813559e+00   2.0817601e+00   2.0822219e+00   2.0826864e+00   2.0830645e+00   2.0834760e+00   2.0838393e+00   2.0841943e+00   2.0846749e+00   2.0851934e+00   2.0856459e+00   2.0861058e+00   2.0865357e+00   2.0870362e+00   2.0875013e+00   2.0879103e+00   2.0884108e+00   2.0888634e+00   2.0893449e+00   2.0898315e+00   2.0903294e+00   2.0908591e+00   2.0913011e+00   2.0917430e+00   2.0923347e+00   2.0928276e+00   2.0932991e+00   2.0936924e+00   2.0940351e+00   2.0944447e+00   2.0948773e+00   2.0953783e+00   2.0958540e+00   2.0962675e+00   2.0966034e+00   2.0969231e+00   2.0972988e+00   2.0976613e+00   2.0980298e+00   2.0984013e+00   2.0988456e+00   2.0993238e+00   2.0997174e+00   2.1001744e+00   2.1006812e+00   2.1011769e+00   2.1016806e+00   2.1021259e+00   2.1025546e+00   2.1029484e+00   2.1033739e+00   2.1037765e+00   2.1041088e+00   2.1044410e+00   2.1053397e+00   2.1059630e+00   2.1065862e+00   2.1070268e+00   2.1074674e+00   2.1078961e+00   2.1082924e+00   2.1087166e+00   2.1091630e+00   2.1095786e+00   2.1099474e+00   2.1102722e+00   2.1105969e+00   2.1109581e+00   2.1113324e+00   2.1116735e+00   2.1120523e+00   2.1124681e+00   2.1127527e+00   2.1130373e+00   2.1134942e+00   2.1139289e+00   2.1142923e+00   2.1147160e+00   2.1150764e+00   2.1153760e+00   2.1156756e+00   2.1159939e+00   2.1163600e+00   2.1167276e+00   2.1170364e+00   2.1172965e+00   2.1175867e+00   2.1179204e+00   2.1182764e+00   2.1186846e+00   2.1191132e+00   2.1195657e+00   2.1199896e+00   2.1205032e+00   2.1209337e+00   2.1213769e+00   2.1217737e+00   2.1222544e+00   2.1226640e+00   2.1231496e+00   2.1235574e+00   2.1239366e+00   2.1243500e+00   2.1247395e+00   2.1251830e+00   2.1256393e+00   2.1261552e+00   2.1265858e+00   2.1269637e+00   2.1274575e+00   2.1279169e+00   2.1285853e+00   2.1291432e+00   2.1295281e+00   2.1299130e+00   2.1303184e+00   2.1307658e+00   2.1311914e+00   2.1316068e+00   2.1319825e+00   2.1323734e+00   2.1327645e+00   2.1330910e+00   2.1335019e+00   2.1338462e+00   2.1341943e+00   2.1345451e+00   2.1350491e+00   2.1355198e+00   2.1359602e+00   2.1364179e+00   2.1369539e+00   2.1374179e+00   2.1378700e+00   2.1383223e+00   2.1388095e+00   2.1393934e+00   2.1399202e+00   2.1403017e+00   2.1406832e+00   2.1410105e+00   2.1413794e+00   2.1417022e+00   2.1419892e+00   2.1423469e+00   2.1426822e+00   2.1430592e+00   2.1434203e+00   2.1438196e+00   2.1442293e+00   2.1446647e+00   2.1450442e+00   2.1454274e+00   2.1458160e+00   2.1462223e+00   2.1466981e+00   2.1471833e+00   2.1476403e+00   2.1482032e+00   2.1486193e+00   2.1490354e+00   2.1495032e+00   2.1501032e+00   2.1507562e+00   2.1513154e+00   2.1517266e+00   2.1521378e+00   2.1526107e+00   2.1530310e+00   2.1533911e+00   2.1537831e+00   2.1541539e+00   2.1545644e+00   2.1550991e+00   2.1552999e+00   2.1555008e+00   2.1557586e+00   2.1560917e+00   2.1564093e+00   2.1567288e+00   2.1570201e+00   2.1572939e+00   2.1576878e+00   2.1580946e+00   2.1584880e+00   2.1589420e+00   2.1593913e+00   2.1597895e+00   2.1601627e+00   2.1604769e+00   2.1608108e+00   2.1611455e+00   2.1615270e+00   2.1618496e+00   2.1622325e+00   2.1626895e+00   2.1631477e+00   2.1636376e+00   2.1642084e+00   2.1645888e+00   2.1649693e+00   2.1654032e+00   2.1658318e+00   2.1662882e+00   2.1666837e+00   2.1670746e+00   2.1674414e+00   2.1678207e+00   2.1682677e+00   2.1687902e+00   2.1692568e+00   2.1696608e+00   2.1700648e+00   2.1704260e+00   2.1707872e+00   2.1711706e+00   2.1717194e+00   2.1723204e+00   2.1729213e+00   2.1734374e+00   2.1739906e+00   2.1744805e+00   2.1749859e+00   2.1754637e+00   2.1760282e+00   2.1765437e+00   2.1770591e+00   2.1776497e+00   2.1781496e+00   2.1786482e+00   2.1790533e+00   2.1794117e+00   2.1797636e+00   2.1801345e+00   2.1805424e+00   2.1809026e+00   2.1812628e+00   2.1816814e+00   2.1820492e+00   2.1823708e+00   2.1827032e+00   2.1830542e+00   2.1833988e+00   2.1837323e+00   2.1841140e+00   2.1844837e+00   2.1848462e+00   2.1852455e+00   2.1857110e+00   2.1862528e+00   2.1868033e+00   2.1872985e+00   2.1878243e+00   2.1883576e+00   2.1888358e+00   2.1892371e+00   2.1896870e+00   2.1901045e+00   2.1905263e+00   2.1908929e+00   2.1913016e+00   2.1917100e+00   2.1921122e+00   2.1925940e+00   2.1930999e+00   2.1935402e+00   2.1939833e+00   2.1944239e+00   2.1947828e+00   2.1951314e+00   2.1955081e+00   2.1959068e+00   2.1962801e+00   2.1966384e+00   2.1970489e+00   2.1976074e+00   2.1980651e+00   2.1986653e+00   2.1992470e+00   2.1998024e+00   2.2001943e+00   2.2005863e+00   2.2009779e+00   2.2013746e+00   2.2017928e+00   2.2022661e+00   2.2026706e+00   2.2030752e+00   2.2034570e+00   2.2038287e+00   2.2042003e+00   2.2046245e+00   2.2052606e+00   2.2055062e+00   2.2057518e+00   2.2060696e+00   2.2064192e+00   2.2068438e+00   2.2072174e+00   2.2075983e+00   2.2079516e+00   2.2082767e+00   2.2086472e+00   2.2091394e+00   2.2096040e+00   2.2101258e+00   2.2106481e+00   2.2112039e+00   2.2117684e+00   2.2122537e+00   2.2126628e+00   2.2130829e+00   2.2135326e+00   2.2140187e+00   2.2144943e+00   2.2148844e+00   2.2152895e+00   2.2156293e+00   2.2159854e+00   2.2163777e+00   2.2167891e+00   2.2171712e+00   2.2175834e+00   2.2180234e+00   2.2185288e+00   2.2190218e+00   2.2195300e+00   2.2198798e+00   2.2202296e+00   2.2205417e+00   2.2208738e+00   2.2212050e+00   2.2215266e+00   2.2218977e+00   2.2222300e+00   2.2227080e+00   2.2231644e+00   2.2235965e+00   2.2240938e+00   2.2245362e+00   2.2248647e+00   2.2251931e+00   2.2255669e+00   2.2259182e+00   2.2262110e+00   2.2265631e+00   2.2268969e+00   2.2273162e+00   2.2277065e+00   2.2282104e+00   2.2287779e+00   2.2292965e+00   2.2299409e+00   2.2304801e+00   2.2311361e+00   2.2316897e+00   2.2322340e+00   2.2327782e+00   2.2333476e+00   2.2338564e+00   2.2342862e+00   2.2347296e+00   2.2351553e+00   2.2355021e+00   2.2358528e+00   2.2362048e+00   2.2366061e+00   2.2369570e+00   2.2373356e+00   2.2377731e+00   2.2381404e+00   2.2384949e+00   2.2388448e+00   2.2392945e+00   2.2397281e+00   2.2401379e+00   2.2405278e+00   2.2409483e+00   2.2413736e+00   2.2417574e+00   2.2421544e+00   2.2425326e+00   2.2428312e+00   2.2431298e+00   2.2435134e+00   2.2438870e+00   2.2444175e+00   2.2448962e+00   2.2453572e+00   2.2457628e+00   2.2461657e+00   2.2465574e+00   2.2469717e+00   2.2473668e+00   2.2477450e+00   2.2481442e+00   2.2485606e+00   2.2489190e+00   2.2492860e+00   2.2497005e+00   2.2500852e+00   2.2505301e+00   2.2508770e+00   2.2512240e+00   2.2516065e+00   2.2519371e+00   2.2522389e+00   2.2525518e+00   2.2529019e+00   2.2532749e+00   2.2536175e+00   2.2540025e+00   2.2543945e+00   2.2547757e+00   2.2562896e+00   2.2565680e+00   2.2568464e+00   2.2571277e+00   2.2574420e+00   2.2578133e+00   2.2581829e+00   2.2585169e+00   2.2588056e+00   2.2591973e+00   2.2596010e+00   2.2599027e+00   2.2602045e+00   2.2605720e+00   2.2609535e+00   2.2613321e+00   2.2617568e+00   2.2621360e+00   2.2624721e+00   2.2629258e+00   2.2633072e+00   2.2636409e+00   2.2640089e+00   2.2643717e+00   2.2647601e+00   2.2651484e+00   2.2656566e+00   2.2660894e+00   2.2665165e+00   2.2669977e+00   2.2675245e+00   2.2680416e+00   2.2685317e+00   2.2690805e+00   2.2694198e+00   2.2697591e+00   2.2700968e+00   2.2704534e+00   2.2709124e+00   2.2714629e+00   2.2718532e+00   2.2722435e+00   2.2726564e+00   2.2731666e+00   2.2736418e+00   2.2740883e+00   2.2745236e+00   2.2749894e+00   2.2754845e+00   2.2759417e+00   2.2764553e+00   2.2769795e+00   2.2774494e+00   2.2779271e+00   2.2783909e+00   2.2788205e+00   2.2792967e+00   2.2798547e+00   2.2803757e+00   2.2809633e+00   2.2816661e+00   2.2823809e+00   2.2830103e+00   2.2835817e+00   2.2840655e+00   2.2845191e+00   2.2849561e+00   2.2853417e+00   2.2856522e+00   2.2860387e+00   2.2864107e+00   2.2868070e+00   2.2871936e+00   2.2875834e+00   2.2879713e+00   2.2883638e+00   2.2887415e+00   2.2891481e+00   2.2897159e+00   2.2903616e+00   2.2909393e+00   2.2914304e+00   2.2918463e+00   2.2921961e+00   2.2924791e+00   2.2927684e+00   2.2931463e+00   2.2936231e+00   2.2940817e+00   2.2945411e+00   2.2949680e+00   2.2953883e+00   2.2958930e+00   2.2963843e+00   2.2968316e+00   2.2972937e+00   2.2978146e+00   2.2983288e+00   2.2988426e+00   2.2993588e+00   2.3000307e+00   2.3006218e+00   2.3011524e+00   2.3015537e+00   2.3018427e+00   2.3021317e+00   2.3024811e+00   2.3028995e+00   2.3033000e+00   2.3036734e+00   2.3040068e+00   2.3043495e+00   2.3046579e+00   2.3049263e+00   2.3053700e+00   2.3058136e+00   2.3062133e+00   2.3065993e+00   2.3069555e+00   2.3073337e+00   2.3076752e+00   2.3081075e+00   2.3084292e+00   2.3087508e+00   2.3090820e+00   2.3095480e+00   2.3100435e+00   2.3105234e+00   2.3109306e+00   2.3112718e+00   2.3116547e+00   2.3120819e+00   2.3124722e+00   2.3129281e+00   2.3133608e+00   2.3137342e+00   2.3140995e+00   2.3144915e+00   2.3148835e+00   2.3153254e+00   2.3157364e+00   2.3161010e+00   2.3164899e+00   2.3168464e+00   2.3171871e+00   2.3174850e+00   2.3178733e+00   2.3183579e+00   2.3187803e+00   2.3191834e+00   2.3195886e+00   2.3199460e+00   2.3203602e+00   2.3207503e+00   2.3211403e+00   2.3214538e+00   2.3218539e+00   2.3222937e+00   2.3226981e+00   2.3231027e+00   2.3234779e+00   2.3239389e+00   2.3243512e+00   2.3247472e+00   2.3251632e+00   2.3256320e+00   2.3261008e+00   2.3265476e+00   2.3269398e+00   2.3273514e+00   2.3277620e+00   2.3281598e+00   2.3284991e+00   2.3288407e+00   2.3292766e+00   2.3297272e+00   2.3301420e+00   2.3305568e+00   2.3309004e+00   2.3312911e+00   2.3318140e+00   2.3322884e+00   2.3326815e+00   2.3331287e+00   2.3336228e+00   2.3340198e+00   2.3344400e+00   2.3349168e+00   2.3353879e+00   2.3358443e+00   2.3362817e+00   2.3367080e+00   2.3371650e+00   2.3375325e+00   2.3378886e+00   2.3382077e+00   2.3384884e+00   2.3388293e+00   2.3392398e+00   2.3397555e+00   2.3399508e+00   2.3401461e+00   2.3403558e+00   2.3406318e+00   2.3410119e+00   2.3414763e+00   2.3418765e+00   2.3423144e+00   2.3426988e+00   2.3431307e+00   2.3435665e+00   2.3439773e+00   2.3444287e+00   2.3448418e+00   2.3453169e+00   2.3457513e+00   2.3461827e+00   2.3466196e+00   2.3471156e+00   2.3476962e+00   2.3481928e+00   2.3485985e+00   2.3490043e+00   2.3494308e+00   2.3498702e+00   2.3503009e+00   2.3506378e+00   2.3509747e+00   2.3513301e+00   2.3516674e+00   2.3520046e+00   2.3523889e+00   2.3527633e+00   2.3531958e+00   2.3535816e+00   2.3540033e+00   2.3544260e+00   2.3548362e+00   2.3552160e+00   2.3557522e+00   2.3562885e+00   2.3568045e+00   2.3573018e+00   2.3577883e+00   2.3582561e+00   2.3588905e+00   2.3594295e+00   2.3599403e+00   2.3604310e+00   2.3608562e+00   2.3613326e+00   2.3617911e+00   2.3622530e+00   2.3626939e+00   2.3631511e+00   2.3635706e+00   2.3640088e+00   2.3644253e+00   2.3648636e+00   2.3652789e+00   2.3656915e+00   2.3661445e+00   2.3667079e+00   2.3672157e+00   2.3677236e+00   2.3681656e+00   2.3686482e+00   2.3690580e+00   2.3695168e+00   2.3699585e+00   2.3703601e+00   2.3707363e+00   2.3710974e+00   2.3714305e+00   2.3718360e+00   2.3723060e+00   2.3727249e+00   2.3731027e+00   2.3735356e+00   2.3739722e+00   2.3743871e+00   2.3747547e+00   2.3750695e+00   2.3754264e+00   2.3757499e+00   2.3760735e+00   2.3764257e+00   2.3768065e+00   2.3771849e+00   2.3775164e+00   2.3778359e+00   2.3782659e+00   2.3786836e+00   2.3791697e+00   2.3796042e+00   2.3799846e+00   2.3803611e+00   2.3807321e+00   2.3810362e+00   2.3814320e+00   2.3818763e+00   2.3822349e+00   2.3827501e+00   2.3833541e+00   2.3840031e+00   2.3845860e+00   2.3852114e+00   2.3857835e+00   2.3863556e+00   2.3869922e+00   2.3875597e+00   2.3880672e+00   2.3886058e+00   2.3890610e+00   2.3895240e+00   2.3900167e+00   2.3904992e+00   2.3909049e+00   2.3912612e+00   2.3917131e+00   2.3921199e+00   2.3925182e+00   2.3929327e+00   2.3933575e+00   2.3937786e+00   2.3942475e+00   2.3947149e+00   2.3951099e+00   2.3955974e+00   2.3960511e+00   2.3965065e+00   2.3968971e+00   2.3972876e+00   2.3977052e+00   2.3980914e+00   2.3984526e+00   2.3987818e+00   2.3990932e+00   2.3994339e+00   2.3998269e+00   2.4002656e+00   2.4006699e+00   2.4012165e+00   2.4018072e+00   2.4024209e+00   2.4029330e+00   2.4034467e+00   2.4038952e+00   2.4042858e+00   2.4046676e+00   2.4049869e+00   2.4053026e+00   2.4056971e+00   2.4060915e+00   2.4064756e+00   2.4068942e+00   2.4073778e+00   2.4078676e+00   2.4083670e+00   2.4086541e+00   2.4089412e+00   2.4092777e+00   2.4096808e+00   2.4101072e+00   2.4105918e+00   2.4110781e+00   2.4115457e+00   2.4120035e+00   2.4125051e+00   2.4129969e+00   2.4134088e+00   2.4137554e+00   2.4141020e+00   2.4144479e+00   2.4147777e+00   2.4151309e+00   2.4155374e+00   2.4159195e+00   2.4163822e+00   2.4169022e+00   2.4175436e+00   2.4179730e+00   2.4184023e+00   2.4187554e+00   2.4191240e+00   2.4194986e+00   2.4198811e+00   2.4203144e+00   2.4207998e+00   2.4213393e+00   2.4218767e+00   2.4223250e+00   2.4227092e+00   2.4231367e+00   2.4235717e+00   2.4240384e+00   2.4244013e+00   2.4247643e+00   2.4251793e+00   2.4255269e+00   2.4259160e+00   2.4262932e+00   2.4266956e+00   2.4271004e+00   2.4275853e+00   2.4280418e+00   2.4285751e+00   2.4291662e+00   2.4297317e+00   2.4301961e+00   2.4306326e+00   2.4310601e+00   2.4314363e+00   2.4318096e+00   2.4321426e+00   2.4324879e+00   2.4328622e+00   2.4332904e+00   2.4337343e+00   2.4341717e+00   2.4346494e+00   2.4351335e+00   2.4357028e+00   2.4362597e+00   2.4367233e+00   2.4372898e+00   2.4378498e+00   2.4383216e+00   2.4387934e+00   2.4392274e+00   2.4396075e+00   2.4399603e+00   2.4404018e+00   2.4407972e+00   2.4413388e+00   2.4418763e+00   2.4424137e+00   2.4428472e+00   2.4432090e+00   2.4435555e+00   2.4440021e+00   2.4444949e+00   2.4450281e+00   2.4455837e+00   2.4461394e+00   2.4466605e+00   2.4472403e+00   2.4478317e+00   2.4485242e+00   2.4489490e+00   2.4493739e+00   2.4498474e+00   2.4503340e+00   2.4507435e+00   2.4510897e+00   2.4514365e+00   2.4518958e+00   2.4523768e+00   2.4529179e+00   2.4535555e+00   2.4541377e+00   2.4546425e+00   2.4552535e+00   2.4558019e+00   2.4564118e+00   2.4570216e+00   2.4574857e+00   2.4578159e+00   2.4581461e+00   2.4585064e+00   2.4589702e+00   2.4594040e+00   2.4598700e+00   2.4603498e+00   2.4608734e+00   2.4612945e+00   2.4616530e+00   2.4620059e+00   2.4624575e+00   2.4629651e+00   2.4634178e+00   2.4637811e+00   2.4642380e+00   2.4646310e+00   2.4649598e+00   2.4653021e+00   2.4656520e+00   2.4660485e+00   2.4663833e+00   2.4667141e+00   2.4672328e+00   2.4677008e+00   2.4681047e+00   2.4684822e+00   2.4689195e+00   2.4693358e+00   2.4697915e+00   2.4703132e+00   2.4708357e+00   2.4714327e+00   2.4720008e+00   2.4724708e+00   2.4729995e+00   2.4733319e+00   2.4736643e+00   2.4740052e+00   2.4743387e+00   2.4746629e+00   2.4751348e+00   2.4755584e+00   2.4759630e+00   2.4764822e+00   2.4769563e+00   2.4774979e+00   2.4780545e+00   2.4785009e+00   2.4789843e+00   2.4793796e+00   2.4797810e+00   2.4801815e+00   2.4805606e+00   2.4811116e+00   2.4815618e+00   2.4819923e+00   2.4824228e+00   2.4828375e+00   2.4831822e+00   2.4836501e+00   2.4841110e+00   2.4845265e+00   2.4849242e+00   2.4853498e+00   2.4857658e+00   2.4861413e+00   2.4865459e+00   2.4869698e+00   2.4873510e+00   2.4877769e+00   2.4881104e+00   2.4884438e+00   2.4888565e+00   2.4893470e+00   2.4897585e+00   2.4901216e+00   2.4904918e+00   2.4908819e+00   2.4913348e+00   2.4917014e+00   2.4921013e+00   2.4924719e+00   2.4928995e+00   2.4933194e+00   2.4936811e+00   2.4940594e+00   2.4945090e+00   2.4950028e+00   2.4954327e+00   2.4958769e+00   2.4963630e+00   2.4968937e+00   2.4974618e+00   2.4980977e+00   2.4985261e+00   2.4989545e+00   2.4994115e+00   2.4998270e+00   2.5002809e+00   2.5007138e+00   2.5011760e+00   2.5016299e+00   2.5020342e+00   2.5024673e+00   2.5029883e+00   2.5035557e+00   2.5040552e+00   2.5044188e+00   2.5047824e+00   2.5051639e+00   2.5055021e+00   2.5058597e+00   2.5064543e+00   2.5070488e+00   2.5076633e+00   2.5083170e+00   2.5089791e+00   2.5096302e+00   2.5101826e+00   2.5107351e+00   2.5112425e+00   2.5116829e+00   2.5121860e+00   2.5126232e+00   2.5132059e+00   2.5138093e+00   2.5144092e+00   2.5149857e+00   2.5154923e+00   2.5158962e+00   2.5163001e+00   2.5167188e+00   2.5171478e+00   2.5175945e+00   2.5179602e+00   2.5182895e+00   2.5186791e+00   2.5191320e+00   2.5196042e+00   2.5201268e+00   2.5205616e+00   2.5210853e+00   2.5215316e+00   2.5220282e+00   2.5225043e+00   2.5230350e+00   2.5235489e+00   2.5240164e+00   2.5244263e+00   2.5248268e+00   2.5252827e+00   2.5257114e+00   2.5260246e+00   2.5263378e+00   2.5267214e+00   2.5271134e+00   2.5275197e+00   2.5279015e+00   2.5283296e+00   2.5286209e+00   2.5289121e+00   2.5292083e+00   2.5295599e+00   2.5299272e+00   2.5302985e+00   2.5306409e+00   2.5311335e+00   2.5316619e+00   2.5321341e+00   2.5327164e+00   2.5331276e+00   2.5335388e+00   2.5338767e+00   2.5342064e+00   2.5345851e+00   2.5349639e+00   2.5353587e+00   2.5357537e+00   2.5361445e+00   2.5365354e+00   2.5369733e+00   2.5374501e+00   2.5379357e+00   2.5383398e+00   2.5387345e+00   2.5392723e+00   2.5398124e+00   2.5402163e+00   2.5406201e+00   2.5410297e+00   2.5414309e+00   2.5418528e+00   2.5422569e+00   2.5425973e+00   2.5429075e+00   2.5433143e+00   2.5437145e+00   2.5441259e+00   2.5445797e+00   2.5450792e+00   2.5456100e+00   2.5461053e+00   2.5465257e+00   2.5469461e+00   2.5473645e+00   2.5477790e+00   2.5482274e+00   2.5487026e+00   2.5491140e+00   2.5495254e+00   2.5499806e+00   2.5503479e+00   2.5507116e+00   2.5510774e+00   2.5514959e+00   2.5519401e+00   2.5523450e+00   2.5528055e+00   2.5531950e+00   2.5536006e+00   2.5539765e+00   2.5543979e+00   2.5548421e+00   2.5553088e+00   2.5558387e+00   2.5563221e+00   2.5566114e+00   2.5569008e+00   2.5572719e+00   2.5576920e+00   2.5581589e+00   2.5585895e+00   2.5591527e+00   2.5596258e+00   2.5600851e+00   2.5605217e+00   2.5608917e+00   2.5613572e+00   2.5617689e+00   2.5622644e+00   2.5628234e+00   2.5633662e+00   2.5638357e+00   2.5642785e+00   2.5646622e+00   2.5650918e+00   2.5655183e+00   2.5659448e+00   2.5663703e+00   2.5667939e+00   2.5672176e+00   2.5676073e+00   2.5681277e+00   2.5686587e+00   2.5691634e+00   2.5696199e+00   2.5700103e+00   2.5704910e+00   2.5709037e+00   2.5714588e+00   2.5719382e+00   2.5723490e+00   2.5727986e+00   2.5732862e+00   2.5737002e+00   2.5741265e+00   2.5744721e+00   2.5748795e+00   2.5753204e+00   2.5758034e+00   2.5763180e+00   2.5768511e+00   2.5773664e+00   2.5778659e+00   2.5783526e+00   2.5787742e+00   2.5791864e+00   2.5798064e+00   2.5804150e+00   2.5809439e+00   2.5812981e+00   2.5816522e+00   2.5819732e+00   2.5823050e+00   2.5828122e+00   2.5832475e+00   2.5836388e+00   2.5841187e+00   2.5845860e+00   2.5849864e+00   2.5853625e+00   2.5857386e+00   2.5861620e+00   2.5866549e+00   2.5871766e+00   2.5876784e+00   2.5881648e+00   2.5885969e+00   2.5890291e+00   2.5894821e+00   2.5899863e+00   2.5905556e+00   2.5909822e+00   2.5914089e+00   2.5918440e+00   2.5922944e+00   2.5927309e+00   2.5931372e+00   2.5935527e+00   2.5939224e+00   2.5942921e+00   2.5946811e+00   2.5950056e+00   2.5954050e+00   2.5957504e+00   2.5962016e+00   2.5966147e+00   2.5971365e+00   2.5976176e+00   2.5982152e+00   2.5986472e+00   2.5990791e+00   2.5994678e+00   2.5998671e+00   2.6002308e+00   2.6005848e+00   2.6010858e+00   2.6015933e+00   2.6021194e+00   2.6025713e+00   2.6030803e+00   2.6035109e+00   2.6039789e+00   2.6044935e+00   2.6049434e+00   2.6053418e+00   2.6057325e+00   2.6061193e+00   2.6065161e+00   2.6070787e+00   2.6075231e+00   2.6079675e+00   2.6084348e+00   2.6089732e+00   2.6093197e+00   2.6096661e+00   2.6099769e+00   2.6102867e+00   2.6107066e+00   2.6111911e+00   2.6116876e+00   2.6121840e+00   2.6127337e+00   2.6132788e+00   2.6138322e+00   2.6142516e+00   2.6146711e+00   2.6150402e+00   2.6153489e+00   2.6156105e+00   2.6159454e+00   2.6162675e+00   2.6166921e+00   2.6170748e+00   2.6174565e+00   2.6178542e+00   2.6183181e+00   2.6188097e+00   2.6192657e+00   2.6196597e+00   2.6200553e+00   2.6204322e+00   2.6208948e+00   2.6213562e+00   2.6217993e+00   2.6222135e+00   2.6225963e+00   2.6229134e+00   2.6232589e+00   2.6236097e+00   2.6240160e+00   2.6244991e+00   2.6249907e+00   2.6253853e+00   2.6257609e+00   2.6261401e+00   2.6265805e+00   2.6270142e+00   2.6273889e+00   2.6278192e+00   2.6282496e+00   2.6286673e+00   2.6290774e+00   2.6294988e+00   2.6299295e+00   2.6303749e+00   2.6308165e+00   2.6313346e+00   2.6317718e+00   2.6322090e+00   2.6327460e+00   2.6332607e+00   2.6337557e+00   2.6342190e+00   2.6346449e+00   2.6350163e+00   2.6353339e+00   2.6356644e+00   2.6360312e+00   2.6363792e+00   2.6366876e+00   2.6370713e+00   2.6374109e+00   2.6378121e+00   2.6382142e+00   2.6385946e+00   2.6389396e+00   2.6393461e+00   2.6398817e+00   2.6403588e+00   2.6407765e+00   2.6411415e+00   2.6415312e+00   2.6418606e+00   2.6421900e+00   2.6425364e+00   2.6429063e+00   2.6432614e+00   2.6435720e+00   2.6438897e+00   2.6443057e+00   2.6447441e+00   2.6453291e+00   2.6460219e+00   2.6465919e+00   2.6470718e+00   2.6474930e+00   2.6479698e+00   2.6483585e+00   2.6488655e+00   2.6494960e+00   2.6500804e+00   2.6506432e+00   2.6513085e+00   2.6518766e+00   2.6522868e+00   2.6526970e+00   2.6531185e+00   2.6535401e+00   2.6538966e+00   2.6542916e+00   2.6547018e+00   2.6551623e+00   2.6557189e+00   2.6563744e+00   2.6568277e+00   2.6579209e+00   2.6590141e+00   2.6596479e+00   2.6602818e+00   2.6608882e+00   2.6614805e+00   2.6619603e+00   2.6624401e+00   2.6629027e+00   2.6633753e+00   2.6638546e+00   2.6644039e+00   2.6648684e+00   2.6653317e+00   2.6657801e+00   2.6663099e+00   2.6669059e+00   2.6675884e+00   2.6681499e+00   2.6687751e+00   2.6694531e+00   2.6700202e+00   2.6705065e+00   2.6708464e+00   2.6711864e+00   2.6715064e+00   2.6718641e+00   2.6722804e+00   2.6726909e+00   2.6731189e+00   2.6736037e+00   2.6740502e+00   2.6745723e+00   2.6750247e+00   2.6754488e+00   2.6759223e+00   2.6763674e+00   2.6767490e+00   2.6771287e+00   2.6774911e+00   2.6778989e+00   2.6783653e+00   2.6788662e+00   2.6793650e+00   2.6799501e+00   2.6804333e+00   2.6808883e+00   2.6813473e+00   2.6817519e+00   2.6821813e+00   2.6826648e+00   2.6830760e+00   2.6835135e+00   2.6839022e+00   2.6842690e+00   2.6846883e+00   2.6851348e+00   2.6855836e+00   2.6860456e+00   2.6865626e+00   2.6869833e+00   2.6875556e+00   2.6881625e+00   2.6888002e+00   2.6892197e+00   2.6896392e+00   2.6900173e+00   2.6904296e+00   2.6908285e+00   2.6912301e+00   2.6916204e+00   2.6919811e+00   2.6923703e+00   2.6928871e+00   2.6934047e+00   2.6938749e+00   2.6943870e+00   2.6948643e+00   2.6952474e+00   2.6955984e+00   2.6958985e+00   2.6961986e+00   2.6965281e+00   2.6969103e+00   2.6973178e+00   2.6978456e+00   2.6983075e+00   2.6987415e+00   2.6991349e+00   2.6996689e+00   2.7002565e+00   2.7006240e+00   2.7009915e+00   2.7013144e+00   2.7015980e+00   2.7018816e+00   2.7021764e+00   2.7024962e+00   2.7029204e+00   2.7032982e+00   2.7036904e+00   2.7041181e+00   2.7045187e+00   2.7049870e+00   2.7054914e+00   2.7059589e+00   2.7063938e+00   2.7069167e+00   2.7079775e+00   2.7087340e+00   2.7092388e+00   2.7097436e+00   2.7101145e+00   2.7104854e+00   2.7108099e+00   2.7111786e+00   2.7114821e+00   2.7117722e+00   2.7120500e+00   2.7124702e+00   2.7128383e+00   2.7132657e+00   2.7136776e+00   2.7141536e+00   2.7148726e+00   2.7155602e+00   2.7161493e+00   2.7167204e+00   2.7172608e+00   2.7178192e+00   2.7183613e+00   2.7187504e+00   2.7191394e+00   2.7195529e+00   2.7200386e+00   2.7205281e+00   2.7210262e+00   2.7216209e+00   2.7218783e+00   2.7221356e+00   2.7224250e+00   2.7227328e+00   2.7231414e+00   2.7236041e+00   2.7241357e+00   2.7246708e+00   2.7251299e+00   2.7256811e+00   2.7262171e+00   2.7268505e+00   2.7273870e+00   2.7280281e+00   2.7285676e+00   2.7291680e+00   2.7297119e+00   2.7302032e+00   2.7307755e+00   2.7312908e+00   2.7317723e+00   2.7323202e+00   2.7328728e+00   2.7334689e+00   2.7339757e+00   2.7344735e+00   2.7349549e+00   2.7354183e+00   2.7359133e+00   2.7364045e+00   2.7368709e+00   2.7373640e+00   2.7379728e+00   2.7384656e+00   2.7389363e+00   2.7393572e+00   2.7397467e+00   2.7401643e+00   2.7405795e+00   2.7410693e+00   2.7416898e+00   2.7422322e+00   2.7429001e+00   2.7436585e+00   2.7443680e+00   2.7448948e+00   2.7454215e+00   2.7459736e+00   2.7464908e+00   2.7470446e+00   2.7474973e+00   2.7479501e+00   2.7483220e+00   2.7486589e+00   2.7490309e+00   2.7495131e+00   2.7500197e+00   2.7504386e+00   2.7508423e+00   2.7511867e+00   2.7515167e+00   2.7518487e+00   2.7522904e+00   2.7526682e+00   2.7530704e+00   2.7535936e+00   2.7541119e+00   2.7545846e+00   2.7551752e+00   2.7558317e+00   2.7563881e+00   2.7568396e+00   2.7573451e+00   2.7577223e+00   2.7580994e+00   2.7584693e+00   2.7588371e+00   2.7592982e+00   2.7597684e+00   2.7602116e+00   2.7605974e+00   2.7610006e+00   2.7613537e+00   2.7617068e+00   2.7620567e+00   2.7624016e+00   2.7627524e+00   2.7631708e+00   2.7636085e+00   2.7641113e+00   2.7646064e+00   2.7651807e+00   2.7657265e+00   2.7662722e+00   2.7669770e+00   2.7677483e+00   2.7684383e+00   2.7689381e+00   2.7694379e+00   2.7700254e+00   2.7705961e+00   2.7711102e+00   2.7715756e+00   2.7720395e+00   2.7724659e+00   2.7729240e+00   2.7734840e+00   2.7740732e+00   2.7745969e+00   2.7751528e+00   2.7757080e+00   2.7761555e+00   2.7766029e+00   2.7770026e+00   2.7773889e+00   2.7778742e+00   2.7782617e+00   2.7786493e+00   2.7790425e+00   2.7795044e+00   2.7799457e+00   2.7804154e+00   2.7809231e+00   2.7814059e+00   2.7818120e+00   2.7822284e+00   2.7826118e+00   2.7830845e+00   2.7836187e+00   2.7841142e+00   2.7846263e+00   2.7851222e+00   2.7855434e+00   2.7859802e+00   2.7863625e+00   2.7869785e+00   2.7877111e+00   2.7884045e+00   2.7890547e+00   2.7895947e+00   2.7901413e+00   2.7905953e+00   2.7910522e+00   2.7915375e+00   2.7919841e+00   2.7923448e+00   2.7927082e+00   2.7931672e+00   2.7935595e+00   2.7939359e+00   2.7942881e+00   2.7946640e+00   2.7951052e+00   2.7954982e+00   2.7958608e+00   2.7962837e+00   2.7966972e+00   2.7971107e+00   2.7974928e+00   2.7978748e+00   2.7982147e+00   2.7986237e+00   2.7992038e+00   2.7998284e+00   2.8002498e+00   2.8006712e+00   2.8011934e+00   2.8016790e+00   2.8022366e+00   2.8027641e+00   2.8033079e+00   2.8038510e+00   2.8043720e+00   2.8049007e+00   2.8052600e+00   2.8056192e+00   2.8060182e+00   2.8064171e+00   2.8068730e+00   2.8074467e+00   2.8076953e+00   2.8079439e+00   2.8082362e+00   2.8085307e+00   2.8088415e+00   2.8092732e+00   2.8096597e+00   2.8100449e+00   2.8105055e+00   2.8109011e+00   2.8112407e+00   2.8115802e+00   2.8119453e+00   2.8123894e+00   2.8128875e+00   2.8134544e+00   2.8138694e+00   2.8142843e+00   2.8147682e+00   2.8151865e+00   2.8157450e+00   2.8162353e+00   2.8167257e+00   2.8173105e+00   2.8176778e+00   2.8180451e+00   2.8184331e+00   2.8188317e+00   2.8192442e+00   2.8196008e+00   2.8199324e+00   2.8202851e+00   2.8207546e+00   2.8212436e+00   2.8216955e+00   2.8220983e+00   2.8225195e+00   2.8230105e+00   2.8235165e+00   2.8240373e+00   2.8246105e+00   2.8251837e+00   2.8258360e+00   2.8264194e+00   2.8270028e+00   2.8274799e+00   2.8279368e+00   2.8283461e+00   2.8287427e+00   2.8291978e+00   2.8296857e+00   2.8300629e+00   2.8304400e+00   2.8308525e+00   2.8312078e+00   2.8315062e+00   2.8319515e+00   2.8323857e+00   2.8327513e+00   2.8331619e+00   2.8336614e+00   2.8340687e+00   2.8344761e+00   2.8349053e+00   2.8353455e+00   2.8358406e+00   2.8363577e+00   2.8368596e+00   2.8373488e+00   2.8378726e+00   2.8383460e+00   2.8388194e+00   2.8393155e+00   2.8397902e+00   2.8402702e+00   2.8407812e+00   2.8414721e+00   2.8420302e+00   2.8426999e+00   2.8432571e+00   2.8437033e+00   2.8441029e+00   2.8446091e+00   2.8450870e+00   2.8455220e+00   2.8461280e+00   2.8468151e+00   2.8474658e+00   2.8480750e+00   2.8486145e+00   2.8491406e+00   2.8495915e+00   2.8501711e+00   2.8508098e+00   2.8513521e+00   2.8518123e+00   2.8522469e+00   2.8526356e+00   2.8530581e+00   2.8535646e+00   2.8539802e+00   2.8543604e+00   2.8548116e+00   2.8552946e+00   2.8557022e+00   2.8561013e+00   2.8565302e+00   2.8570188e+00   2.8575381e+00   2.8584980e+00   2.8594579e+00   2.8602660e+00   2.8609221e+00   2.8615419e+00   2.8620664e+00   2.8625908e+00   2.8632361e+00   2.8637771e+00   2.8642783e+00   2.8647591e+00   2.8652834e+00   2.8657413e+00   2.8661280e+00   2.8665671e+00   2.8670175e+00   2.8674819e+00   2.8680616e+00   2.8686227e+00   2.8691849e+00   2.8696556e+00   2.8700903e+00   2.8705567e+00   2.8710348e+00   2.8715573e+00   2.8720148e+00   2.8724888e+00   2.8730009e+00   2.8734022e+00   2.8738035e+00   2.8741439e+00   2.8745441e+00   2.8749762e+00   2.8755225e+00   2.8760918e+00   2.8765748e+00   2.8771384e+00   2.8773579e+00   2.8775774e+00   2.8778572e+00   2.8781463e+00   2.8785297e+00   2.8788919e+00   2.8792457e+00   2.8797449e+00   2.8801761e+00   2.8807445e+00   2.8813234e+00   2.8815870e+00   2.8818505e+00   2.8821523e+00   2.8824845e+00   2.8827937e+00   2.8830953e+00   2.8834409e+00   2.8838047e+00   2.8841930e+00   2.8846530e+00   2.8851846e+00   2.8857374e+00   2.8863533e+00   2.8868545e+00   2.8872888e+00   2.8877529e+00   2.8882032e+00   2.8887022e+00   2.8893306e+00   2.8899618e+00   2.8905771e+00   2.8913201e+00   2.8919540e+00   2.8925199e+00   2.8930321e+00   2.8935744e+00   2.8943145e+00   2.8949638e+00   2.8953732e+00   2.8957825e+00   2.8961876e+00   2.8966476e+00   2.8972463e+00   2.8977860e+00   2.8982257e+00   2.8986003e+00   2.8989750e+00   2.8993859e+00   2.8999014e+00   2.9004918e+00   2.9010940e+00   2.9016938e+00   2.9022151e+00   2.9027890e+00   2.9034152e+00   2.9039663e+00   2.9045174e+00   2.9050258e+00   2.9054715e+00   2.9059193e+00   2.9063687e+00   2.9067856e+00   2.9072026e+00   2.9075666e+00   2.9080293e+00   2.9084920e+00   2.9088834e+00   2.9093808e+00   2.9099144e+00   2.9103790e+00   2.9108444e+00   2.9112471e+00   2.9116930e+00   2.9122914e+00   2.9128701e+00   2.9134742e+00   2.9140760e+00   2.9147276e+00   2.9150119e+00   2.9152961e+00   2.9156019e+00   2.9159067e+00   2.9162719e+00   2.9167295e+00   2.9172098e+00   2.9176254e+00   2.9180285e+00   2.9185692e+00   2.9190853e+00   2.9195333e+00   2.9199162e+00   2.9202990e+00   2.9206761e+00   2.9210587e+00   2.9213928e+00   2.9217049e+00   2.9220776e+00   2.9224604e+00   2.9228951e+00   2.9234499e+00   2.9239634e+00   2.9244080e+00   2.9248294e+00   2.9253342e+00   2.9259021e+00   2.9264008e+00   2.9269013e+00   2.9274512e+00   2.9279862e+00   2.9286427e+00   2.9292889e+00   2.9296896e+00   2.9300903e+00   2.9304855e+00   2.9308831e+00   2.9313953e+00   2.9318901e+00   2.9323140e+00   2.9328131e+00   2.9333002e+00   2.9337058e+00   2.9341406e+00   2.9345085e+00   2.9348894e+00   2.9352718e+00   2.9356603e+00   2.9361161e+00   2.9365268e+00   2.9369004e+00   2.9372998e+00   2.9376790e+00   2.9380511e+00   2.9383965e+00   2.9386945e+00   2.9390675e+00   2.9394531e+00   2.9399201e+00   2.9403244e+00   2.9407676e+00   2.9411535e+00   2.9415931e+00   2.9420686e+00   2.9424657e+00   2.9428627e+00   2.9432961e+00   2.9436681e+00   2.9440621e+00   2.9444863e+00   2.9448892e+00   2.9453331e+00   2.9458272e+00   2.9463972e+00   2.9468583e+00   2.9473195e+00   2.9477809e+00   2.9483285e+00   2.9487881e+00   2.9492428e+00   2.9497681e+00   2.9503414e+00   2.9508434e+00   2.9512948e+00   2.9517765e+00   2.9522263e+00   2.9527455e+00   2.9532625e+00   2.9537769e+00   2.9543100e+00   2.9547864e+00   2.9553064e+00   2.9557578e+00   2.9562307e+00   2.9566137e+00   2.9570291e+00   2.9574765e+00   2.9579227e+00   2.9588130e+00   2.9597032e+00   2.9604083e+00   2.9609245e+00   2.9614407e+00   2.9620246e+00   2.9625875e+00   2.9630757e+00   2.9636227e+00   2.9641683e+00   2.9647947e+00   2.9653606e+00   2.9659657e+00   2.9665490e+00   2.9671271e+00   2.9676240e+00   2.9681273e+00   2.9685970e+00   2.9690903e+00   2.9695201e+00   2.9699500e+00   2.9703741e+00   2.9708922e+00   2.9715248e+00   2.9720765e+00   2.9726021e+00   2.9729543e+00   2.9733066e+00   2.9737060e+00   2.9741060e+00   2.9745470e+00   2.9751130e+00   2.9755763e+00   2.9759693e+00   2.9763908e+00   2.9769363e+00   2.9774198e+00   2.9778836e+00   2.9784498e+00   2.9790108e+00   2.9791974e+00   2.9793840e+00   2.9796418e+00   2.9799342e+00   2.9802505e+00   2.9807247e+00   2.9812178e+00   2.9817109e+00   2.9822780e+00   2.9827800e+00   2.9832396e+00   2.9836669e+00   2.9841132e+00   2.9845493e+00   2.9850552e+00   2.9854675e+00   2.9859973e+00   2.9864971e+00   2.9872276e+00   2.9879578e+00   2.9886388e+00   2.9892504e+00   2.9897137e+00   2.9901770e+00   2.9905882e+00   2.9910444e+00   2.9915323e+00   2.9920016e+00   2.9923799e+00   2.9927496e+00   2.9932082e+00   2.9937464e+00   2.9942248e+00   2.9946846e+00   2.9951391e+00   2.9955085e+00   2.9960020e+00   2.9965286e+00   2.9971864e+00   2.9977977e+00   2.9983337e+00   2.9986964e+00   2.9990590e+00   2.9994111e+00   2.9998642e+00   3.0003517e+00   3.0008508e+00   3.0012681e+00   3.0016851e+00   3.0020893e+00   3.0024753e+00   3.0028864e+00   3.0034330e+00   3.0039879e+00   3.0044450e+00   3.0049021e+00   3.0053638e+00   3.0058154e+00   3.0062527e+00   3.0066578e+00   3.0072306e+00   3.0077397e+00   3.0082031e+00   3.0090569e+00   3.0099107e+00   3.0105205e+00   3.0111303e+00   3.0116511e+00   3.0121287e+00   3.0126158e+00   3.0131448e+00   3.0136955e+00   3.0141712e+00   3.0147443e+00   3.0152201e+00   3.0156189e+00   3.0160323e+00   3.0163819e+00   3.0168769e+00   3.0172825e+00   3.0176554e+00   3.0180176e+00   3.0183923e+00   3.0187873e+00   3.0191516e+00   3.0195261e+00   3.0198858e+00   3.0203734e+00   3.0208548e+00   3.0214429e+00   3.0219559e+00   3.0224566e+00   3.0229094e+00   3.0234844e+00   3.0239446e+00   3.0244615e+00   3.0249784e+00   3.0253991e+00   3.0258766e+00   3.0263647e+00   3.0268417e+00   3.0274270e+00   3.0279806e+00   3.0285265e+00   3.0290469e+00   3.0295472e+00   3.0300475e+00   3.0305850e+00   3.0310396e+00   3.0315863e+00   3.0321798e+00   3.0327842e+00   3.0332881e+00   3.0338019e+00   3.0342495e+00   3.0346982e+00   3.0351958e+00   3.0356586e+00   3.0360571e+00   3.0365321e+00   3.0369914e+00   3.0374507e+00   3.0379689e+00   3.0384890e+00   3.0389121e+00   3.0393987e+00   3.0399072e+00   3.0403223e+00   3.0407373e+00   3.0413117e+00   3.0418443e+00   3.0423388e+00   3.0427766e+00   3.0433031e+00   3.0437835e+00   3.0442227e+00   3.0446551e+00   3.0451589e+00   3.0457026e+00   3.0463909e+00   3.0470444e+00   3.0475932e+00   3.0481639e+00   3.0486913e+00   3.0490417e+00   3.0493920e+00   3.0498749e+00   3.0503342e+00   3.0508338e+00   3.0514173e+00   3.0519454e+00   3.0524998e+00   3.0529861e+00   3.0534870e+00   3.0539647e+00   3.0544370e+00   3.0548009e+00   3.0551647e+00   3.0555675e+00   3.0559875e+00   3.0564375e+00   3.0568106e+00   3.0572195e+00   3.0576709e+00   3.0581242e+00   3.0585663e+00   3.0593825e+00   3.0601987e+00   3.0608604e+00   3.0614431e+00   3.0620218e+00   3.0626565e+00   3.0634319e+00   3.0640718e+00   3.0645675e+00   3.0650633e+00   3.0655548e+00   3.0660060e+00   3.0664953e+00   3.0670816e+00   3.0675643e+00   3.0681323e+00   3.0686980e+00   3.0693052e+00   3.0699636e+00   3.0704504e+00   3.0709372e+00   3.0715036e+00   3.0720026e+00   3.0724696e+00   3.0729636e+00   3.0734675e+00   3.0739160e+00   3.0744026e+00   3.0748762e+00   3.0752900e+00   3.0757361e+00   3.0761941e+00   3.0766149e+00   3.0770623e+00   3.0775859e+00   3.0779592e+00   3.0783325e+00   3.0787906e+00   3.0792754e+00   3.0797965e+00   3.0804256e+00   3.0809914e+00   3.0816043e+00   3.0822267e+00   3.0827972e+00   3.0834221e+00   3.0840911e+00   3.0848146e+00   3.0855088e+00   3.0861951e+00   3.0867883e+00   3.0873554e+00   3.0879821e+00   3.0885005e+00   3.0890190e+00   3.0895261e+00   3.0900247e+00   3.0904813e+00   3.0908522e+00   3.0914307e+00   3.0918247e+00   3.0922187e+00   3.0926859e+00   3.0931093e+00   3.0935327e+00   3.0939277e+00   3.0943742e+00   3.0947529e+00   3.0951818e+00   3.0955523e+00   3.0960427e+00   3.0965506e+00   3.0972232e+00   3.0978943e+00   3.0984323e+00   3.0989703e+00   3.0995074e+00   3.1000255e+00   3.1004810e+00   3.1009483e+00   3.1013972e+00   3.1017690e+00   3.1021650e+00   3.1025791e+00   3.1030155e+00   3.1034778e+00   3.1040872e+00   3.1044876e+00   3.1048880e+00   3.1053586e+00   3.1059047e+00   3.1065612e+00   3.1070868e+00   3.1076209e+00   3.1080897e+00   3.1086581e+00   3.1090474e+00   3.1094366e+00   3.1098444e+00   3.1102712e+00   3.1106459e+00   3.1110936e+00   3.1115627e+00   3.1120754e+00   3.1126003e+00   3.1131859e+00   3.1137306e+00   3.1142755e+00   3.1147853e+00   3.1152429e+00   3.1155417e+00   3.1158404e+00   3.1162146e+00   3.1165758e+00   3.1169260e+00   3.1173370e+00   3.1177718e+00   3.1181695e+00   3.1185672e+00   3.1189312e+00   3.1193129e+00   3.1197394e+00   3.1201472e+00   3.1205593e+00   3.1210216e+00   3.1214647e+00   3.1219083e+00   3.1223449e+00   3.1227959e+00   3.1232999e+00   3.1238524e+00   3.1244242e+00   3.1250540e+00   3.1257783e+00   3.1264091e+00   3.1269434e+00   3.1274669e+00   3.1279990e+00   3.1286411e+00   3.1291922e+00   3.1295857e+00   3.1299793e+00   3.1304818e+00   3.1310025e+00   3.1315769e+00   3.1320849e+00   3.1325937e+00   3.1330562e+00   3.1335417e+00   3.1340256e+00   3.1345095e+00   3.1349497e+00   3.1354740e+00   3.1358943e+00   3.1363083e+00   3.1368036e+00   3.1372197e+00   3.1376097e+00   3.1380725e+00   3.1384614e+00   3.1388174e+00   3.1392796e+00   3.1397371e+00   3.1401661e+00   3.1405431e+00   3.1408620e+00   3.1413019e+00   3.1418104e+00   3.1422839e+00   3.1427400e+00   3.1432564e+00   3.1436813e+00   3.1440755e+00   3.1444656e+00   3.1448530e+00   3.1452834e+00   3.1457210e+00   3.1461562e+00   3.1466862e+00   3.1471204e+00   3.1476820e+00   3.1481411e+00   3.1486391e+00   3.1491160e+00   3.1496657e+00   3.1501729e+00   3.1506357e+00   3.1510219e+00   3.1513628e+00   3.1516849e+00   3.1520583e+00   3.1524891e+00   3.1529796e+00   3.1535803e+00   3.1540010e+00   3.1544217e+00   3.1548517e+00   3.1552696e+00   3.1556874e+00   3.1560522e+00   3.1564555e+00   3.1567859e+00   3.1571624e+00   3.1576967e+00   3.1582810e+00   3.1588406e+00   3.1603191e+00   3.1613775e+00   3.1624360e+00   3.1631115e+00   3.1637870e+00   3.1643196e+00   3.1648522e+00   3.1652859e+00   3.1657196e+00   3.1662815e+00   3.1669145e+00   3.1674302e+00   3.1679749e+00   3.1684836e+00   3.1691380e+00   3.1697526e+00   3.1704125e+00   3.1710276e+00   3.1716166e+00   3.1720576e+00   3.1724987e+00   3.1729760e+00   3.1734049e+00   3.1738339e+00   3.1743809e+00   3.1748495e+00   3.1752780e+00   3.1756850e+00   3.1761423e+00   3.1766829e+00   3.1772236e+00   3.1777408e+00   3.1781891e+00   3.1786358e+00   3.1792295e+00   3.1796518e+00   3.1800741e+00   3.1804953e+00   3.1809968e+00   3.1814839e+00   3.1821578e+00   3.1827026e+00   3.1832556e+00   3.1837328e+00   3.1841057e+00   3.1844786e+00   3.1848113e+00   3.1852322e+00   3.1856289e+00   3.1860785e+00   3.1864764e+00   3.1869486e+00   3.1874130e+00   3.1879517e+00   3.1884426e+00   3.1889759e+00   3.1894046e+00   3.1898590e+00   3.1902256e+00   3.1905356e+00   3.1909136e+00   3.1912680e+00   3.1917235e+00   3.1922840e+00   3.1926903e+00   3.1930966e+00   3.1936174e+00   3.1939613e+00   3.1943051e+00   3.1946868e+00   3.1950381e+00   3.1953435e+00   3.1956635e+00   3.1959359e+00   3.1962658e+00   3.1965940e+00   3.1969214e+00   3.1973185e+00   3.1977896e+00   3.1981947e+00   3.1986087e+00   3.1991193e+00   3.1996331e+00   3.2001857e+00   3.2006642e+00   3.2011236e+00   3.2016937e+00   3.2022176e+00   3.2027243e+00   3.2032771e+00   3.2038150e+00   3.2043480e+00   3.2050204e+00   3.2055866e+00   3.2060972e+00   3.2066973e+00   3.2072888e+00   3.2077673e+00   3.2082005e+00   3.2087910e+00   3.2093319e+00   3.2100311e+00   3.2107303e+00   3.2112495e+00   3.2117687e+00   3.2122907e+00   3.2127639e+00   3.2132244e+00   3.2136591e+00   3.2141122e+00   3.2144846e+00   3.2149090e+00   3.2153301e+00   3.2157398e+00   3.2161609e+00   3.2166377e+00   3.2171779e+00   3.2176489e+00   3.2181327e+00   3.2185089e+00   3.2188851e+00   3.2192607e+00   3.2195814e+00   3.2199194e+00   3.2203077e+00   3.2207251e+00   3.2211842e+00   3.2216385e+00   3.2220928e+00   3.2225176e+00   3.2229477e+00   3.2233075e+00   3.2236337e+00   3.2239848e+00   3.2243497e+00   3.2247967e+00   3.2252287e+00   3.2257041e+00   3.2263788e+00   3.2270032e+00   3.2275509e+00   3.2281320e+00   3.2287488e+00   3.2293455e+00   3.2299283e+00   3.2305019e+00   3.2310866e+00   3.2316647e+00   3.2324215e+00   3.2331649e+00   3.2339160e+00   3.2345367e+00   3.2352118e+00   3.2357834e+00   3.2362547e+00   3.2367228e+00   3.2372194e+00   3.2376508e+00   3.2380600e+00   3.2386127e+00   3.2391138e+00   3.2396331e+00   3.2400652e+00   3.2405465e+00   3.2410098e+00   3.2415314e+00   3.2419954e+00   3.2425316e+00   3.2430729e+00   3.2436147e+00   3.2440511e+00   3.2444515e+00   3.2448057e+00   3.2451187e+00   3.2454745e+00   3.2460373e+00   3.2467004e+00   3.2473547e+00   3.2480074e+00   3.2485843e+00   3.2490776e+00   3.2496015e+00   3.2501044e+00   3.2505816e+00   3.2511523e+00   3.2518088e+00   3.2524194e+00   3.2528099e+00   3.2532004e+00   3.2536604e+00   3.2541448e+00   3.2546285e+00   3.2552422e+00   3.2557135e+00   3.2561847e+00   3.2567093e+00   3.2571244e+00   3.2575395e+00   3.2578918e+00   3.2582938e+00   3.2586784e+00   3.2591440e+00   3.2595427e+00   3.2602015e+00   3.2607232e+00   3.2612448e+00   3.2617170e+00   3.2621919e+00   3.2628333e+00   3.2635372e+00   3.2640378e+00   3.2645383e+00   3.2649501e+00   3.2653912e+00   3.2659100e+00   3.2664507e+00   3.2669212e+00   3.2673207e+00   3.2677217e+00   3.2682171e+00   3.2687706e+00   3.2694290e+00   3.2700853e+00   3.2706292e+00   3.2711897e+00   3.2717488e+00   3.2723060e+00   3.2728703e+00   3.2736856e+00   3.2745161e+00   3.2751500e+00   3.2756092e+00   3.2760683e+00   3.2765575e+00   3.2771211e+00   3.2775795e+00   3.2780439e+00   3.2784611e+00   3.2788937e+00   3.2792957e+00   3.2798397e+00   3.2803333e+00   3.2808077e+00   3.2812822e+00   3.2817526e+00   3.2822909e+00   3.2827736e+00   3.2832895e+00   3.2838224e+00   3.2842649e+00   3.2846700e+00   3.2850854e+00   3.2854906e+00   3.2858955e+00   3.2863603e+00   3.2867512e+00   3.2872821e+00   3.2877782e+00   3.2881900e+00   3.2886018e+00   3.2890287e+00   3.2895672e+00   3.2900976e+00   3.2906632e+00   3.2911748e+00   3.2917702e+00   3.2924094e+00   3.2931344e+00   3.2938986e+00   3.2943720e+00   3.2948455e+00   3.2952565e+00   3.2956674e+00   3.2960900e+00   3.2965805e+00   3.2970623e+00   3.2977264e+00   3.2981977e+00   3.2986690e+00   3.2991648e+00   3.2997600e+00   3.3002559e+00   3.3007231e+00   3.3011110e+00   3.3016028e+00   3.3020346e+00   3.3025059e+00   3.3028887e+00   3.3033716e+00   3.3038014e+00   3.3042650e+00   3.3046778e+00   3.3050907e+00   3.3055128e+00   3.3059460e+00   3.3063467e+00   3.3067429e+00   3.3071017e+00   3.3074002e+00   3.3077140e+00   3.3080952e+00   3.3085215e+00   3.3089832e+00   3.3093520e+00   3.3097208e+00   3.3103377e+00   3.3109546e+00   3.3114017e+00   3.3118488e+00   3.3123567e+00   3.3128836e+00   3.3133350e+00   3.3139639e+00   3.3145185e+00   3.3152094e+00   3.3158348e+00   3.3164517e+00   3.3170479e+00   3.3175425e+00   3.3179348e+00   3.3183271e+00   3.3186746e+00   3.3190277e+00   3.3194564e+00   3.3198154e+00   3.3201999e+00   3.3206840e+00   3.3211780e+00   3.3216678e+00   3.3221120e+00   3.3225721e+00   3.3231092e+00   3.3236379e+00   3.3243234e+00   3.3249321e+00   3.3255871e+00   3.3261180e+00   3.3265524e+00   3.3270257e+00   3.3274589e+00   3.3279070e+00   3.3283216e+00   3.3287054e+00   3.3292532e+00   3.3299348e+00   3.3306759e+00   3.3313034e+00   3.3318096e+00   3.3322727e+00   3.3329880e+00   3.3336719e+00   3.3341468e+00   3.3346217e+00   3.3350216e+00   3.3354025e+00   3.3357698e+00   3.3362109e+00   3.3367918e+00   3.3372905e+00   3.3376778e+00   3.3380651e+00   3.3384965e+00   3.3389358e+00   3.3393751e+00   3.3397669e+00   3.3402440e+00   3.3407414e+00   3.3411777e+00   3.3416189e+00   3.3421434e+00   3.3425962e+00   3.3430609e+00   3.3434134e+00   3.3437658e+00   3.3442015e+00   3.3448209e+00   3.3453263e+00   3.3458373e+00   3.3462712e+00   3.3466340e+00   3.3470544e+00   3.3475274e+00   3.3480328e+00   3.3484892e+00   3.3489457e+00   3.3494487e+00   3.3499401e+00   3.3504721e+00   3.3509036e+00   3.3513304e+00   3.3517792e+00   3.3522022e+00   3.3527484e+00   3.3533908e+00   3.3539308e+00   3.3543557e+00   3.3547806e+00   3.3551923e+00   3.3556709e+00   3.3561181e+00   3.3564106e+00   3.3567031e+00   3.3570183e+00   3.3573643e+00   3.3577943e+00   3.3583256e+00   3.3587553e+00   3.3591102e+00   3.3596691e+00   3.3601837e+00   3.3607580e+00   3.3613322e+00   3.3619193e+00   3.3625336e+00   3.3630512e+00   3.3635455e+00   3.3639603e+00   3.3643987e+00   3.3648739e+00   3.3652638e+00   3.3656261e+00   3.3660354e+00   3.3664349e+00   3.3669010e+00   3.3673159e+00   3.3677005e+00   3.3680289e+00   3.3684728e+00   3.3689341e+00   3.3693160e+00   3.3697076e+00   3.3701895e+00   3.3707325e+00   3.3712827e+00   3.3718598e+00   3.3723499e+00   3.3729042e+00   3.3734609e+00   3.3740625e+00   3.3747570e+00   3.3753416e+00   3.3759422e+00   3.3765745e+00   3.3771678e+00   3.3777611e+00   3.3781161e+00   3.3784710e+00   3.3788070e+00   3.3792191e+00   3.3796346e+00   3.3801879e+00   3.3807635e+00   3.3812791e+00   3.3817917e+00   3.3824028e+00   3.3830290e+00   3.3836555e+00   3.3843721e+00   3.3849964e+00   3.3856590e+00   3.3863314e+00   3.3869088e+00   3.3875435e+00   3.3881214e+00   3.3886055e+00   3.3890808e+00   3.3895898e+00   3.3900105e+00   3.3903401e+00   3.3906698e+00   3.3909980e+00   3.3913511e+00   3.3917396e+00   3.3920541e+00   3.3924433e+00   3.3928560e+00   3.3933443e+00   3.3938518e+00   3.3943417e+00   3.3947575e+00   3.3952799e+00   3.3957497e+00   3.3962902e+00   3.3968098e+00   3.3973211e+00   3.3978405e+00   3.3982494e+00   3.3986583e+00   3.3990298e+00   3.3994445e+00   3.3998506e+00   3.4002475e+00   3.4006445e+00   3.4011093e+00   3.4015684e+00   3.4021084e+00   3.4026288e+00   3.4031355e+00   3.4036956e+00   3.4042703e+00   3.4046185e+00   3.4049667e+00   3.4052647e+00   3.4055247e+00   3.4059315e+00   3.4064128e+00   3.4068250e+00   3.4073027e+00   3.4077005e+00   3.4080288e+00   3.4083685e+00   3.4088692e+00   3.4093442e+00   3.4099568e+00   3.4104998e+00   3.4107651e+00   3.4110304e+00   3.4114002e+00   3.4118987e+00   3.4123571e+00   3.4128508e+00   3.4135140e+00   3.4141377e+00   3.4147182e+00   3.4153198e+00   3.4158221e+00   3.4163244e+00   3.4167542e+00   3.4172075e+00   3.4176815e+00   3.4180858e+00   3.4184901e+00   3.4189859e+00   3.4194901e+00   3.4199446e+00   3.4205056e+00   3.4209910e+00   3.4214517e+00   3.4219299e+00   3.4224141e+00   3.4228982e+00   3.4233918e+00   3.4240183e+00   3.4245524e+00   3.4250843e+00   3.4256309e+00   3.4262764e+00   3.4268877e+00   3.4274434e+00   3.4279061e+00   3.4283846e+00   3.4289824e+00   3.4295995e+00   3.4303978e+00   3.4311798e+00   3.4319402e+00   3.4326471e+00   3.4333808e+00   3.4340377e+00   3.4346508e+00   3.4353086e+00   3.4358517e+00   3.4363949e+00   3.4369701e+00   3.4375890e+00   3.4380927e+00   3.4385715e+00   3.4389683e+00   3.4394343e+00   3.4398414e+00   3.4402619e+00   3.4406306e+00   3.4409792e+00   3.4413718e+00   3.4418353e+00   3.4422937e+00   3.4427452e+00   3.4430794e+00   3.4434136e+00   3.4437056e+00   3.4441883e+00   3.4446607e+00   3.4452085e+00   3.4457046e+00   3.4462006e+00   3.4468176e+00   3.4474437e+00   3.4481441e+00   3.4487218e+00   3.4493666e+00   3.4500033e+00   3.4505358e+00   3.4511081e+00   3.4515701e+00   3.4520321e+00   3.4525425e+00   3.4529586e+00   3.4535297e+00   3.4540345e+00   3.4545998e+00   3.4550737e+00   3.4555430e+00   3.4560013e+00   3.4564492e+00   3.4568403e+00   3.4572782e+00   3.4577659e+00   3.4581934e+00   3.4586767e+00   3.4592537e+00   3.4598174e+00   3.4603547e+00   3.4609014e+00   3.4618726e+00   3.4628438e+00   3.4638669e+00   3.4647413e+00   3.4653939e+00   3.4660464e+00   3.4665589e+00   3.4670713e+00   3.4675322e+00   3.4679380e+00   3.4684495e+00   3.4689833e+00   3.4696035e+00   3.4702565e+00   3.4708726e+00   3.4712580e+00   3.4716433e+00   3.4720150e+00   3.4723424e+00   3.4726694e+00   3.4730414e+00   3.4734245e+00   3.4737545e+00   3.4740770e+00   3.4744296e+00   3.4748727e+00   3.4753339e+00   3.4757290e+00   3.4763100e+00   3.4770678e+00   3.4776958e+00   3.4783238e+00   3.4787211e+00   3.4791183e+00   3.4795624e+00   3.4800344e+00   3.4804364e+00   3.4808275e+00   3.4811826e+00   3.4815473e+00   3.4820111e+00   3.4824259e+00   3.4829197e+00   3.4833792e+00   3.4838038e+00   3.4841714e+00   3.4845508e+00   3.4849031e+00   3.4853342e+00   3.4858262e+00   3.4863002e+00   3.4867843e+00   3.4873252e+00   3.4878331e+00   3.4883409e+00   3.4887957e+00   3.4892128e+00   3.4896402e+00   3.4900675e+00   3.4905937e+00   3.4910703e+00   3.4916199e+00   3.4922393e+00   3.4928544e+00   3.4934875e+00   3.4940978e+00   3.4946182e+00   3.4951403e+00   3.4956668e+00   3.4960838e+00   3.4965008e+00   3.4969292e+00   3.4973440e+00   3.4977325e+00   3.4982031e+00   3.4986351e+00   3.4991046e+00   3.4996921e+00   3.5002849e+00   3.5009042e+00   3.5015245e+00   3.5020361e+00   3.5025477e+00   3.5030726e+00   3.5035976e+00   3.5040223e+00   3.5044470e+00   3.5050155e+00   3.5052359e+00   3.5054563e+00   3.5056916e+00   3.5059548e+00   3.5062666e+00   3.5065736e+00   3.5068806e+00   3.5071888e+00   3.5075872e+00   3.5079833e+00   3.5085539e+00   3.5090180e+00   3.5094333e+00   3.5098291e+00   3.5102171e+00   3.5106505e+00   3.5111090e+00   3.5115489e+00   3.5119887e+00   3.5125898e+00   3.5129362e+00   3.5132826e+00   3.5137810e+00   3.5142171e+00   3.5147495e+00   3.5151829e+00   3.5156163e+00   3.5159694e+00   3.5164685e+00   3.5169296e+00   3.5173988e+00   3.5178388e+00   3.5183359e+00   3.5189645e+00   3.5195191e+00   3.5200386e+00   3.5206715e+00   3.5212693e+00   3.5217326e+00   3.5221958e+00   3.5226936e+00   3.5231463e+00   3.5234909e+00   3.5238355e+00   3.5242224e+00   3.5245918e+00   3.5249613e+00   3.5254783e+00   3.5259934e+00   3.5265084e+00   3.5269430e+00   3.5273841e+00   3.5279135e+00   3.5285394e+00   3.5289538e+00   3.5293681e+00   3.5298352e+00   3.5302265e+00   3.5307653e+00   3.5312862e+00   3.5318216e+00   3.5323648e+00   3.5329643e+00   3.5334963e+00   3.5341379e+00   3.5347589e+00   3.5353502e+00   3.5358555e+00   3.5363475e+00   3.5367645e+00   3.5372445e+00   3.5376364e+00   3.5380290e+00   3.5385200e+00   3.5390334e+00   3.5395968e+00   3.5400716e+00   3.5404926e+00   3.5410678e+00   3.5417318e+00   3.5419779e+00   3.5422241e+00   3.5425901e+00   3.5429322e+00   3.5433981e+00   3.5438346e+00   3.5443049e+00   3.5448027e+00   3.5453756e+00   3.5458956e+00   3.5464885e+00   3.5469789e+00   3.5475540e+00   3.5482088e+00   3.5486568e+00   3.5491049e+00   3.5495385e+00   3.5499721e+00   3.5502816e+00   3.5505912e+00   3.5509882e+00   3.5515951e+00   3.5521534e+00   3.5529292e+00   3.5537407e+00   3.5543354e+00   3.5547729e+00   3.5552105e+00   3.5556038e+00   3.5560109e+00   3.5563881e+00   3.5569277e+00   3.5575251e+00   3.5580844e+00   3.5585601e+00   3.5591004e+00   3.5596374e+00   3.5602465e+00   3.5608093e+00   3.5612966e+00   3.5620822e+00   3.5628678e+00   3.5636546e+00   3.5641852e+00   3.5647157e+00   3.5652306e+00   3.5657761e+00   3.5661099e+00   3.5664436e+00   3.5667925e+00   3.5671800e+00   3.5675166e+00   3.5678533e+00   3.5682611e+00   3.5686814e+00   3.5690345e+00   3.5694905e+00   3.5699877e+00   3.5705741e+00   3.5710780e+00   3.5716274e+00   3.5721347e+00   3.5726832e+00   3.5733693e+00   3.5739203e+00   3.5744175e+00   3.5749405e+00   3.5753894e+00   3.5757963e+00   3.5762620e+00   3.5766754e+00   3.5772949e+00   3.5778974e+00   3.5785125e+00   3.5790111e+00   3.5795097e+00   3.5798806e+00   3.5802516e+00   3.5807052e+00   3.5812481e+00   3.5818463e+00   3.5823932e+00   3.5829638e+00   3.5835416e+00   3.5841173e+00   3.5846022e+00   3.5849461e+00   3.5852899e+00   3.5857028e+00   3.5862302e+00   3.5868783e+00   3.5874230e+00   3.5880410e+00   3.5886788e+00   3.5893165e+00   3.5899250e+00   3.5906367e+00   3.5911158e+00   3.5915950e+00   3.5921511e+00   3.5926564e+00   3.5930660e+00   3.5934757e+00   3.5940119e+00   3.5944557e+00   3.5950048e+00   3.5955878e+00   3.5962337e+00   3.5968414e+00   3.5975321e+00   3.5982716e+00   3.5989320e+00   3.5995924e+00   3.6003468e+00   3.6009017e+00   3.6014567e+00   3.6019951e+00   3.6027346e+00   3.6034361e+00   3.6042387e+00   3.6049126e+00   3.6054863e+00   3.6062802e+00   3.6070836e+00   3.6078065e+00   3.6087449e+00   3.6093031e+00   3.6098613e+00   3.6104584e+00   3.6109462e+00   3.6114256e+00   3.6121148e+00   3.6126478e+00   3.6131809e+00   3.6136400e+00   3.6141941e+00   3.6146552e+00   3.6151164e+00   3.6155581e+00   3.6159241e+00   3.6162431e+00   3.6166379e+00   3.6171427e+00   3.6177002e+00   3.6183467e+00   3.6189129e+00   3.6193960e+00   3.6198504e+00   3.6203106e+00   3.6208580e+00   3.6214731e+00   3.6220212e+00   3.6226166e+00   3.6228881e+00   3.6231596e+00   3.6235621e+00   3.6239772e+00   3.6244116e+00   3.6249695e+00   3.6255449e+00   3.6260826e+00   3.6266856e+00   3.6272075e+00   3.6276854e+00   3.6281791e+00   3.6286905e+00   3.6291361e+00   3.6294945e+00   3.6298481e+00   3.6303352e+00   3.6307304e+00   3.6311016e+00   3.6314816e+00   3.6318418e+00   3.6322353e+00   3.6326339e+00   3.6330416e+00   3.6334711e+00   3.6339367e+00   3.6344564e+00   3.6350568e+00   3.6355507e+00   3.6362485e+00   3.6368246e+00   3.6374554e+00   3.6381357e+00   3.6388519e+00   3.6396328e+00   3.6401504e+00   3.6406679e+00   3.6411325e+00   3.6416194e+00   3.6420763e+00   3.6425154e+00   3.6429687e+00   3.6434383e+00   3.6438113e+00   3.6441843e+00   3.6446143e+00   3.6450086e+00   3.6454454e+00   3.6458914e+00   3.6463450e+00   3.6468747e+00   3.6473349e+00   3.6477763e+00   3.6482401e+00   3.6486522e+00   3.6490581e+00   3.6495620e+00   3.6500965e+00   3.6505741e+00   3.6511554e+00   3.6516818e+00   3.6521335e+00   3.6525851e+00   3.6530519e+00   3.6534668e+00   3.6540143e+00   3.6546106e+00   3.6550991e+00   3.6555275e+00   3.6560725e+00   3.6567190e+00   3.6572885e+00   3.6577753e+00   3.6582678e+00   3.6588561e+00   3.6593640e+00   3.6598720e+00   3.6603986e+00   3.6610081e+00   3.6616058e+00   3.6619009e+00   3.6621961e+00   3.6625249e+00   3.6628982e+00   3.6633678e+00   3.6638052e+00   3.6642096e+00   3.6647161e+00   3.6651385e+00   3.6656690e+00   3.6661873e+00   3.6665526e+00   3.6669180e+00   3.6673104e+00   3.6678563e+00   3.6683360e+00   3.6687829e+00   3.6691816e+00   3.6695334e+00   3.6699493e+00   3.6703661e+00   3.6708895e+00   3.6713634e+00   3.6717370e+00   3.6721106e+00   3.6725196e+00   3.6729340e+00   3.6734501e+00   3.6739218e+00   3.6743178e+00   3.6747662e+00   3.6752412e+00   3.6756442e+00   3.6761108e+00   3.6766014e+00   3.6770145e+00   3.6775427e+00   3.6779294e+00   3.6783161e+00   3.6786807e+00   3.6791462e+00   3.6796958e+00   3.6802276e+00   3.6807850e+00   3.6813849e+00   3.6818411e+00   3.6822972e+00   3.6828482e+00   3.6833991e+00   3.6838681e+00   3.6844350e+00   3.6850747e+00   3.6856347e+00   3.6862366e+00   3.6868130e+00   3.6873815e+00   3.6879008e+00   3.6884257e+00   3.6887798e+00   3.6891340e+00   3.6895866e+00   3.6899367e+00   3.6902869e+00   3.6907315e+00   3.6911451e+00   3.6915574e+00   3.6919431e+00   3.6922544e+00   3.6927068e+00   3.6931627e+00   3.6936796e+00   3.6941767e+00   3.6945798e+00   3.6949509e+00   3.6953137e+00   3.6957786e+00   3.6962889e+00   3.6967952e+00   3.6973016e+00   3.6978349e+00   3.6985274e+00   3.6991115e+00   3.6996664e+00   3.7002188e+00   3.7007254e+00   3.7012320e+00   3.7017882e+00   3.7022871e+00   3.7028656e+00   3.7036370e+00   3.7042844e+00   3.7049456e+00   3.7055950e+00   3.7063283e+00   3.7071126e+00   3.7076914e+00   3.7082702e+00   3.7087441e+00   3.7092372e+00   3.7096500e+00   3.7101121e+00   3.7106934e+00   3.7113810e+00   3.7120908e+00   3.7123346e+00   3.7125784e+00   3.7128322e+00   3.7131345e+00   3.7134791e+00   3.7138949e+00   3.7143991e+00   3.7148530e+00   3.7153802e+00   3.7158959e+00   3.7163840e+00   3.7168786e+00   3.7172835e+00   3.7177766e+00   3.7183739e+00   3.7188873e+00   3.7195689e+00   3.7203368e+00   3.7210543e+00   3.7217828e+00   3.7224581e+00   3.7230937e+00   3.7236499e+00   3.7242750e+00   3.7248189e+00   3.7253234e+00   3.7257981e+00   3.7263108e+00   3.7269070e+00   3.7275850e+00   3.7282706e+00   3.7289561e+00   3.7296128e+00   3.7302803e+00   3.7311757e+00   3.7319483e+00   3.7326774e+00   3.7333768e+00   3.7339529e+00   3.7343292e+00   3.7347054e+00   3.7351115e+00   3.7356243e+00   3.7361943e+00   3.7367363e+00   3.7372697e+00   3.7377043e+00   3.7381696e+00   3.7386218e+00   3.7390596e+00   3.7395975e+00   3.7401236e+00   3.7406323e+00   3.7411329e+00   3.7415334e+00   3.7419338e+00   3.7424058e+00   3.7429032e+00   3.7433360e+00   3.7437696e+00   3.7442485e+00   3.7447985e+00   3.7452603e+00   3.7457385e+00   3.7463455e+00   3.7470491e+00   3.7477237e+00   3.7481982e+00   3.7486726e+00   3.7491045e+00   3.7495528e+00   3.7499944e+00   3.7505127e+00   3.7510578e+00   3.7515315e+00   3.7520953e+00   3.7526158e+00   3.7532664e+00   3.7539696e+00   3.7546355e+00   3.7552972e+00   3.7558616e+00   3.7565311e+00   3.7569428e+00   3.7573546e+00   3.7577409e+00   3.7581169e+00   3.7584819e+00   3.7587812e+00   3.7591152e+00   3.7596224e+00   3.7602255e+00   3.7607232e+00   3.7611302e+00   3.7615372e+00   3.7619960e+00   3.7625842e+00   3.7633482e+00   3.7641122e+00   3.7648148e+00   3.7654929e+00   3.7660147e+00   3.7665364e+00   3.7670050e+00   3.7675007e+00   3.7679505e+00   3.7683401e+00   3.7687526e+00   3.7692773e+00   3.7698742e+00   3.7705408e+00   3.7711839e+00   3.7718489e+00   3.7724409e+00   3.7731286e+00   3.7736998e+00   3.7742242e+00   3.7748016e+00   3.7753537e+00   3.7759059e+00   3.7764840e+00   3.7768526e+00   3.7772211e+00   3.7776494e+00   3.7780435e+00   3.7785415e+00   3.7791747e+00   3.7797541e+00   3.7802485e+00   3.7806483e+00   3.7809739e+00   3.7813328e+00   3.7817742e+00   3.7821453e+00   3.7825228e+00   3.7828573e+00   3.7833956e+00   3.7839105e+00   3.7843589e+00   3.7848602e+00   3.7853340e+00   3.7857185e+00   3.7861792e+00   3.7866318e+00   3.7870833e+00   3.7875608e+00   3.7880655e+00   3.7886305e+00   3.7890851e+00   3.7894791e+00   3.7900017e+00   3.7904597e+00   3.7909399e+00   3.7915130e+00   3.7920810e+00   3.7927140e+00   3.7932337e+00   3.7937953e+00   3.7942766e+00   3.7947579e+00   3.7951917e+00   3.7957466e+00   3.7962529e+00   3.7967176e+00   3.7972291e+00   3.7976938e+00   3.7982167e+00   3.7987288e+00   3.7992378e+00   3.7997774e+00   3.8003478e+00   3.8008065e+00   3.8012685e+00   3.8017057e+00   3.8021814e+00   3.8026743e+00   3.8031977e+00   3.8036862e+00   3.8041069e+00   3.8045873e+00   3.8050700e+00   3.8055721e+00   3.8060024e+00   3.8063749e+00   3.8067762e+00   3.8072177e+00   3.8077228e+00   3.8081709e+00   3.8086190e+00   3.8090727e+00   3.8095498e+00   3.8100070e+00   3.8104759e+00   3.8108581e+00   3.8112996e+00   3.8117535e+00   3.8121344e+00   3.8124895e+00   3.8128440e+00   3.8139416e+00   3.8143631e+00   3.8147846e+00   3.8153783e+00   3.8159283e+00   3.8165040e+00   3.8169915e+00   3.8174949e+00   3.8179640e+00   3.8183738e+00   3.8188472e+00   3.8195396e+00   3.8201246e+00   3.8205028e+00   3.8208811e+00   3.8213080e+00   3.8217679e+00   3.8223557e+00   3.8230228e+00   3.8236850e+00   3.8243481e+00   3.8250749e+00   3.8256894e+00   3.8262919e+00   3.8268344e+00   3.8274710e+00   3.8280080e+00   3.8285223e+00   3.8289492e+00   3.8293760e+00   3.8297834e+00   3.8302441e+00   3.8307184e+00   3.8312657e+00   3.8318047e+00   3.8324536e+00   3.8330288e+00   3.8336868e+00   3.8343341e+00   3.8351317e+00   3.8359598e+00   3.8368913e+00   3.8374923e+00   3.8378796e+00   3.8382668e+00   3.8386670e+00   3.8391136e+00   3.8396553e+00   3.8404013e+00   3.8406936e+00   3.8409859e+00   3.8414062e+00   3.8418187e+00   3.8423812e+00   3.8428621e+00   3.8434631e+00   3.8440128e+00   3.8445553e+00   3.8452404e+00   3.8460142e+00   3.8466845e+00   3.8473191e+00   3.8479925e+00   3.8484432e+00   3.8488940e+00   3.8493253e+00   3.8499384e+00   3.8505141e+00   3.8509315e+00   3.8512632e+00   3.8515949e+00   3.8519287e+00   3.8523344e+00   3.8527348e+00   3.8531531e+00   3.8535657e+00   3.8540605e+00   3.8545069e+00   3.8549240e+00   3.8553534e+00   3.8557137e+00   3.8560699e+00   3.8564039e+00   3.8567378e+00   3.8570902e+00   3.8575717e+00   3.8581801e+00   3.8587078e+00   3.8591521e+00   3.8595703e+00   3.8599654e+00   3.8603249e+00   3.8606620e+00   3.8610693e+00   3.8614606e+00   3.8617731e+00   3.8620857e+00   3.8624316e+00   3.8627240e+00   3.8631336e+00   3.8641595e+00   3.8645416e+00   3.8649236e+00   3.8654153e+00   3.8658790e+00   3.8663499e+00   3.8668654e+00   3.8674599e+00   3.8679661e+00   3.8684137e+00   3.8688368e+00   3.8692599e+00   3.8696317e+00   3.8700688e+00   3.8705154e+00   3.8710407e+00   3.8714967e+00   3.8719733e+00   3.8723606e+00   3.8727480e+00   3.8731937e+00   3.8735406e+00   3.8738875e+00   3.8743771e+00   3.8749004e+00   3.8753751e+00   3.8758000e+00   3.8762802e+00   3.8767347e+00   3.8771634e+00   3.8776308e+00   3.8781141e+00   3.8786462e+00   3.8792496e+00   3.8797120e+00   3.8801743e+00   3.8805519e+00   3.8809294e+00   3.8814465e+00   3.8820932e+00   3.8826595e+00   3.8829163e+00   3.8831732e+00   3.8834950e+00   3.8838988e+00   3.8843172e+00   3.8848362e+00   3.8853099e+00   3.8858872e+00   3.8863494e+00   3.8867883e+00   3.8871395e+00   3.8874907e+00   3.8878463e+00   3.8882217e+00   3.8885777e+00   3.8889342e+00   3.8892649e+00   3.8896631e+00   3.8900900e+00   3.8906435e+00   3.8911561e+00   3.8916687e+00   3.8921235e+00   3.8925827e+00   3.8930863e+00   3.8936715e+00   3.8942076e+00   3.8947437e+00   3.8953540e+00   3.8959007e+00   3.8965047e+00   3.8970738e+00   3.8976977e+00   3.8982864e+00   3.8988085e+00   3.8994247e+00   3.8998539e+00   3.9002831e+00   3.9007014e+00   3.9013097e+00   3.9017874e+00   3.9022652e+00   3.9028490e+00   3.9034537e+00   3.9040374e+00   3.9045444e+00   3.9050946e+00   3.9056254e+00   3.9062164e+00   3.9067887e+00   3.9073289e+00   3.9078747e+00   3.9084376e+00   3.9089438e+00   3.9094249e+00   3.9099246e+00   3.9102759e+00   3.9106271e+00   3.9112100e+00   3.9118218e+00   3.9124001e+00   3.9129539e+00   3.9135516e+00   3.9140790e+00   3.9146064e+00   3.9151964e+00   3.9158536e+00   3.9164625e+00   3.9168699e+00   3.9172773e+00   3.9176220e+00   3.9179250e+00   3.9183556e+00   3.9189872e+00   3.9197400e+00   3.9203650e+00   3.9209189e+00   3.9214198e+00   3.9220733e+00   3.9227312e+00   3.9234056e+00   3.9239554e+00   3.9244987e+00   3.9248607e+00   3.9252226e+00   3.9257465e+00   3.9264055e+00   3.9269486e+00   3.9274012e+00   3.9278539e+00   3.9282313e+00   3.9285590e+00   3.9289262e+00   3.9293675e+00   3.9298663e+00   3.9304700e+00   3.9310105e+00   3.9316249e+00   3.9321500e+00   3.9327228e+00   3.9333981e+00   3.9340658e+00   3.9346978e+00   3.9353576e+00   3.9359347e+00   3.9364311e+00   3.9368820e+00   3.9372676e+00   3.9376305e+00   3.9379394e+00   3.9382483e+00   3.9385921e+00   3.9390243e+00   3.9395923e+00   3.9402160e+00   3.9407415e+00   3.9413341e+00   3.9419745e+00   3.9427438e+00   3.9435588e+00   3.9444039e+00   3.9450875e+00   3.9456700e+00   3.9462319e+00   3.9468756e+00   3.9472850e+00   3.9476943e+00   3.9481066e+00   3.9485848e+00   3.9492293e+00   3.9498496e+00   3.9504562e+00   3.9509885e+00   3.9515253e+00   3.9519887e+00   3.9524522e+00   3.9529342e+00   3.9535134e+00   3.9541256e+00   3.9546423e+00   3.9550658e+00   3.9555600e+00   3.9560371e+00   3.9564585e+00   3.9568401e+00   3.9572096e+00   3.9576023e+00   3.9580181e+00   3.9585008e+00   3.9589246e+00   3.9592937e+00   3.9596326e+00   3.9599163e+00   3.9602556e+00   3.9606863e+00   3.9610766e+00   3.9615199e+00   3.9619858e+00   3.9624804e+00   3.9628772e+00   3.9633467e+00   3.9637485e+00   3.9642927e+00   3.9648369e+00   3.9653012e+00   3.9657883e+00   3.9662553e+00   3.9668708e+00   3.9674739e+00   3.9680499e+00   3.9685960e+00   3.9691924e+00   3.9696991e+00   3.9701388e+00   3.9705066e+00   3.9708693e+00   3.9712178e+00   3.9715460e+00   3.9719579e+00   3.9723864e+00   3.9729074e+00   3.9734313e+00   3.9739114e+00   3.9743547e+00   3.9747960e+00   3.9753691e+00   3.9761655e+00   3.9767176e+00   3.9772698e+00   3.9778451e+00   3.9784134e+00   3.9789654e+00   3.9796165e+00   3.9801889e+00   3.9807658e+00   3.9813521e+00   3.9820005e+00   3.9827627e+00   3.9830527e+00   3.9833427e+00   3.9837820e+00   3.9842531e+00   3.9846680e+00   3.9852822e+00   3.9858576e+00   3.9864897e+00   3.9871503e+00   3.9878283e+00   3.9883081e+00   3.9886654e+00   3.9890226e+00   3.9893892e+00   3.9896885e+00   3.9900227e+00   3.9903933e+00   3.9908466e+00   3.9912951e+00   3.9918825e+00   3.9926490e+00   3.9933313e+00   3.9939357e+00   3.9945402e+00   3.9949053e+00   3.9952705e+00   3.9955791e+00   3.9960630e+00   3.9965614e+00   3.9970981e+00   3.9977570e+00   3.9984806e+00   3.9991166e+00   3.9997009e+00   4.0002851e+00   4.0007767e+00   4.0012683e+00   4.0016637e+00   4.0020188e+00   4.0023999e+00   4.0028087e+00   4.0031167e+00   4.0034247e+00   4.0037419e+00   4.0040168e+00   4.0043374e+00   4.0046050e+00   4.0049532e+00   4.0053323e+00   4.0057104e+00   4.0060544e+00   4.0063974e+00   4.0067562e+00   4.0070703e+00   4.0074399e+00   4.0079363e+00   4.0084289e+00   4.0090351e+00   4.0097625e+00   4.0104594e+00   4.0110240e+00   4.0114175e+00   4.0118110e+00   4.0121691e+00   4.0125608e+00   4.0130745e+00   4.0135740e+00   4.0140734e+00   4.0146309e+00   4.0151883e+00   4.0157660e+00   4.0163459e+00   4.0168397e+00   4.0173376e+00   4.0177637e+00   4.0182787e+00   4.0188004e+00   4.0193448e+00   4.0199201e+00   4.0205370e+00   4.0211579e+00   4.0219100e+00   4.0225788e+00   4.0232677e+00   4.0235388e+00   4.0238099e+00   4.0242480e+00   4.0247273e+00   4.0251451e+00   4.0256988e+00   4.0262165e+00   4.0268487e+00   4.0274107e+00   4.0279727e+00   4.0284805e+00   4.0288713e+00   4.0292620e+00   4.0297218e+00   4.0302441e+00   4.0307683e+00   4.0314042e+00   4.0319404e+00   4.0325028e+00   4.0330413e+00   4.0335158e+00   4.0341588e+00   4.0348208e+00   4.0356520e+00   4.0363825e+00   4.0368062e+00   4.0372299e+00   4.0377254e+00   4.0382145e+00   4.0387594e+00   4.0394225e+00   4.0401729e+00   4.0408261e+00   4.0415317e+00   4.0422566e+00   4.0428779e+00   4.0435417e+00   4.0443358e+00   4.0450782e+00   4.0456949e+00   4.0461380e+00   4.0465810e+00   4.0470819e+00   4.0475934e+00   4.0480635e+00   4.0485336e+00   4.0490281e+00   4.0494572e+00   4.0500153e+00   4.0505835e+00   4.0512136e+00   4.0516547e+00   4.0520958e+00   4.0525064e+00   4.0529842e+00   4.0534852e+00   4.0541370e+00   4.0547916e+00   4.0553654e+00   4.0558265e+00   4.0562876e+00   4.0569456e+00   4.0575267e+00   4.0582253e+00   4.0587057e+00   4.0591861e+00   4.0597470e+00   4.0603539e+00   4.0609497e+00   4.0615251e+00   4.0622185e+00   4.0628292e+00   4.0633752e+00   4.0638128e+00   4.0641790e+00   4.0649585e+00   4.0657380e+00   4.0665327e+00   4.0670565e+00   4.0675803e+00   4.0680860e+00   4.0686085e+00   4.0690976e+00   4.0695643e+00   4.0701404e+00   4.0707249e+00   4.0713095e+00   4.0717941e+00   4.0722829e+00   4.0727562e+00   4.0732279e+00   4.0737291e+00   4.0742303e+00   4.0746328e+00   4.0749766e+00   4.0754200e+00   4.0758346e+00   4.0764330e+00   4.0769135e+00   4.0773531e+00   4.0777928e+00   4.0782163e+00   4.0787451e+00   4.0791690e+00   4.0795276e+00   4.0798717e+00   4.0802159e+00   4.0806335e+00   4.0810130e+00   4.0814201e+00   4.0817913e+00   4.0821278e+00   4.0824941e+00   4.0829005e+00   4.0833109e+00   4.0837108e+00   4.0840935e+00   4.0844557e+00   4.0848739e+00   4.0853137e+00   4.0857763e+00   4.0862972e+00   4.0868920e+00   4.0874957e+00   4.0881028e+00   4.0887809e+00   4.0893354e+00   4.0899363e+00   4.0903504e+00   4.0907644e+00   4.0911941e+00   4.0915589e+00   4.0919886e+00   4.0924550e+00   4.0929260e+00   4.0933532e+00   4.0937691e+00   4.0942211e+00   4.0947153e+00   4.0951824e+00   4.0955949e+00   4.0960794e+00   4.0964749e+00   4.0968704e+00   4.0972927e+00   4.0976908e+00   4.0982145e+00   4.0987972e+00   4.0989971e+00   4.0991970e+00   4.0994551e+00   4.0997083e+00   4.0999710e+00   4.1002904e+00   4.1005934e+00   4.1009114e+00   4.1012306e+00   4.1015480e+00   4.1019439e+00   4.1023745e+00   4.1028887e+00   4.1033263e+00   4.1037283e+00   4.1041449e+00   4.1045958e+00   4.1050247e+00   4.1054348e+00   4.1058315e+00   4.1061687e+00   4.1065682e+00   4.1069584e+00   4.1075552e+00   4.1080808e+00   4.1085096e+00   4.1090445e+00   4.1094945e+00   4.1099537e+00   4.1104384e+00   4.1108873e+00   4.1113500e+00   4.1119112e+00   4.1124356e+00   4.1128847e+00   4.1133373e+00   4.1138781e+00   4.1143948e+00   4.1152689e+00   4.1161430e+00   4.1167073e+00   4.1172716e+00   4.1177241e+00   4.1183345e+00   4.1188632e+00   4.1194633e+00   4.1199710e+00   4.1204786e+00   4.1206744e+00   4.1208702e+00   4.1211576e+00   4.1215071e+00   4.1219385e+00   4.1224372e+00   4.1229417e+00   4.1234480e+00   4.1239302e+00   4.1244124e+00   4.1250048e+00   4.1255255e+00   4.1260030e+00   4.1265146e+00   4.1271523e+00   4.1278355e+00   4.1285523e+00   4.1291851e+00   4.1297210e+00   4.1301932e+00   4.1306654e+00   4.1312042e+00   4.1317744e+00   4.1321507e+00   4.1325270e+00   4.1329975e+00   4.1334267e+00   4.1339178e+00   4.1344258e+00   4.1348660e+00   4.1353062e+00   4.1357785e+00   4.1361750e+00   4.1365080e+00   4.1368677e+00   4.1372384e+00   4.1376436e+00   4.1380906e+00   4.1385057e+00   4.1389695e+00   4.1394063e+00   4.1398709e+00   4.1403981e+00   4.1407336e+00   4.1410691e+00   4.1414173e+00   4.1418747e+00   4.1424213e+00   4.1429834e+00   4.1436317e+00   4.1441564e+00   4.1446170e+00   4.1450117e+00   4.1456079e+00   4.1461437e+00   4.1466884e+00   4.1473786e+00   4.1479387e+00   4.1484987e+00   4.1491805e+00   4.1498427e+00   4.1504801e+00   4.1511226e+00   4.1515497e+00   4.1519768e+00   4.1524747e+00   4.1529307e+00   4.1534834e+00   4.1540465e+00   4.1546895e+00   4.1554571e+00   4.1560601e+00   4.1565378e+00   4.1570154e+00   4.1575913e+00   4.1581983e+00   4.1588260e+00   4.1593840e+00   4.1599600e+00   4.1605597e+00   4.1611695e+00   4.1618257e+00   4.1624290e+00   4.1630469e+00   4.1635205e+00   4.1639942e+00   4.1645342e+00   4.1651016e+00   4.1656689e+00   4.1664001e+00   4.1671624e+00   4.1678339e+00   4.1685960e+00   4.1692393e+00   4.1699467e+00   4.1706026e+00   4.1712534e+00   4.1716677e+00   4.1720820e+00   4.1725926e+00   4.1730339e+00   4.1734729e+00   4.1739628e+00   4.1743853e+00   4.1747117e+00   4.1750381e+00   4.1753635e+00   4.1756994e+00   4.1760672e+00   4.1764501e+00   4.1767916e+00   4.1771510e+00   4.1775352e+00   4.1778875e+00   4.1781874e+00   4.1785410e+00   4.1788816e+00   4.1792785e+00   4.1797786e+00   4.1802522e+00   4.1808468e+00   4.1814908e+00   4.1821530e+00   4.1827382e+00   4.1833604e+00   4.1840429e+00   4.1846178e+00   4.1851927e+00   4.1858286e+00   4.1864855e+00   4.1870873e+00   4.1877698e+00   4.1883232e+00   4.1888224e+00   4.1892790e+00   4.1897873e+00   4.1902956e+00   4.1907684e+00   4.1913004e+00   4.1919398e+00   4.1925703e+00   4.1931466e+00   4.1936643e+00   4.1941238e+00   4.1947199e+00   4.1952745e+00   4.1957350e+00   4.1962531e+00   4.1967317e+00   4.1972294e+00   4.1976842e+00   4.1981643e+00   4.1987552e+00   4.1991776e+00   4.1996001e+00   4.2000601e+00   4.2005362e+00   4.2010122e+00   4.2015174e+00   4.2020263e+00   4.2026185e+00   4.2031822e+00   4.2036641e+00   4.2041422e+00   4.2046635e+00   4.2051837e+00   4.2058719e+00   4.2064713e+00   4.2071658e+00   4.2078537e+00   4.2085764e+00   4.2090586e+00   4.2095408e+00   4.2100900e+00   4.2105621e+00   4.2111418e+00   4.2116650e+00   4.2121077e+00   4.2125321e+00   4.2130177e+00   4.2134213e+00   4.2138250e+00   4.2141836e+00   4.2146573e+00   4.2149108e+00   4.2151643e+00   4.2154554e+00   4.2157310e+00   4.2160066e+00   4.2163232e+00   4.2166142e+00   4.2169597e+00   4.2174306e+00   4.2178937e+00   4.2183361e+00   4.2187802e+00   4.2193716e+00   4.2198910e+00   4.2203325e+00   4.2207786e+00   4.2212738e+00   4.2217653e+00   4.2222511e+00   4.2227150e+00   4.2233125e+00   4.2239364e+00   4.2246483e+00   4.2252614e+00   4.2257687e+00   4.2262405e+00   4.2266737e+00   4.2271205e+00   4.2275148e+00   4.2280872e+00   4.2286824e+00   4.2292816e+00   4.2299120e+00   4.2305016e+00   4.2310156e+00   4.2316446e+00   4.2322000e+00   4.2328634e+00   4.2335801e+00   4.2342395e+00   4.2349120e+00   4.2356653e+00   4.2362017e+00   4.2367382e+00   4.2373409e+00   4.2379852e+00   4.2385021e+00   4.2390521e+00   4.2395814e+00   4.2399538e+00   4.2403261e+00   4.2408312e+00   4.2413584e+00   4.2420534e+00   4.2427313e+00   4.2434135e+00   4.2440028e+00   4.2446462e+00   4.2451814e+00   4.2456728e+00   4.2461337e+00   4.2465946e+00   4.2470404e+00   4.2476907e+00   4.2483524e+00   4.2490415e+00   4.2495574e+00   4.2500733e+00   4.2505316e+00   4.2510999e+00   4.2515911e+00   4.2520772e+00   4.2525697e+00   4.2530596e+00   4.2537062e+00   4.2542572e+00   4.2548946e+00   4.2556636e+00   4.2564578e+00   4.2573183e+00   4.2580517e+00   4.2588185e+00   4.2594767e+00   4.2601213e+00   4.2606810e+00   4.2611870e+00   4.2616930e+00   4.2621300e+00   4.2626721e+00   4.2632263e+00   4.2637818e+00   4.2642554e+00   4.2646938e+00   4.2663042e+00   4.2679146e+00   4.2683753e+00   4.2688361e+00   4.2693905e+00   4.2699864e+00   4.2705758e+00   4.2711822e+00   4.2717346e+00   4.2722761e+00   4.2728537e+00   4.2732437e+00   4.2736337e+00   4.2741094e+00   4.2747131e+00   4.2750985e+00   4.2754839e+00   4.2759247e+00   4.2764253e+00   4.2770466e+00   4.2778992e+00   4.2784097e+00   4.2789203e+00   4.2794511e+00   4.2799002e+00   4.2803077e+00   4.2806958e+00   4.2810596e+00   4.2814371e+00   4.2819338e+00   4.2825654e+00   4.2831926e+00   4.2838335e+00   4.2844443e+00   4.2850755e+00   4.2856033e+00   4.2861312e+00   4.2867815e+00   4.2874294e+00   4.2879161e+00   4.2884027e+00   4.2888555e+00   4.2893553e+00   4.2899785e+00   4.2905228e+00   4.2910882e+00   4.2917813e+00   4.2923779e+00   4.2929679e+00   4.2934580e+00   4.2940274e+00   4.2945264e+00   4.2950100e+00   4.2955457e+00   4.2960026e+00   4.2964833e+00   4.2970337e+00   4.2975149e+00   4.2981779e+00   4.2988099e+00   4.2994089e+00   4.2999975e+00   4.3005861e+00   4.3011290e+00   4.3017138e+00   4.3023679e+00   4.3029015e+00   4.3034989e+00   4.3040621e+00   4.3045786e+00   4.3051237e+00   4.3056860e+00   4.3060540e+00   4.3064220e+00   4.3068708e+00   4.3074431e+00   4.3080039e+00   4.3086780e+00   4.3093899e+00   4.3101194e+00   4.3109079e+00   4.3116383e+00   4.3122576e+00   4.3129485e+00   4.3135825e+00   4.3141250e+00   4.3147204e+00   4.3170849e+00   4.3178805e+00   4.3184255e+00   4.3188412e+00   4.3192570e+00   4.3196930e+00   4.3201521e+00   4.3206001e+00   4.3210020e+00   4.3215127e+00   4.3219369e+00   4.3224871e+00   4.3231305e+00   4.3237916e+00   4.3242797e+00   4.3247678e+00   4.3253645e+00   4.3259820e+00   4.3265059e+00   4.3271475e+00   4.3278058e+00   4.3284264e+00   4.3289328e+00   4.3293417e+00   4.3297369e+00   4.3301706e+00   4.3305915e+00   4.3310778e+00   4.3314989e+00   4.3319879e+00   4.3325532e+00   4.3330234e+00   4.3334462e+00   4.3339201e+00   4.3343781e+00   4.3347717e+00   4.3352785e+00   4.3357699e+00   4.3362723e+00   4.3369279e+00   4.3373977e+00   4.3378675e+00   4.3384516e+00   4.3389465e+00   4.3394816e+00   4.3400140e+00   4.3405258e+00   4.3411406e+00   4.3416802e+00   4.3422199e+00   4.3426545e+00   4.3430891e+00   4.3434429e+00   4.3438028e+00   4.3442570e+00   4.3446829e+00   4.3450685e+00   4.3454745e+00   4.3458718e+00   4.3463185e+00   4.3467874e+00   4.3472585e+00   4.3478871e+00   4.3484701e+00   4.3488631e+00   4.3492560e+00   4.3496611e+00   4.3501170e+00   4.3506346e+00   4.3512198e+00   4.3518325e+00   4.3524556e+00   4.3530881e+00   4.3535651e+00   4.3539388e+00   4.3543126e+00   4.3548485e+00   4.3552811e+00   4.3556751e+00   4.3560917e+00   4.3565594e+00   4.3571070e+00   4.3576563e+00   4.3580628e+00   4.3584693e+00   4.3589393e+00   4.3592759e+00   4.3596124e+00   4.3599783e+00   4.3603700e+00   4.3606860e+00   4.3610144e+00   4.3613719e+00   4.3618257e+00   4.3623470e+00   4.3628247e+00   4.3632935e+00   4.3638102e+00   4.3642830e+00   4.3647783e+00   4.3658090e+00   4.3668398e+00   4.3677477e+00   4.3685189e+00   4.3690278e+00   4.3695367e+00   4.3700895e+00   4.3705911e+00   4.3710817e+00   4.3715578e+00   4.3721571e+00   4.3727072e+00   4.3731899e+00   4.3736807e+00   4.3741426e+00   4.3747151e+00   4.3752820e+00   4.3759497e+00   4.3766905e+00   4.3774463e+00   4.3781879e+00   4.3789082e+00   4.3797002e+00   4.3804186e+00   4.3812899e+00   4.3820385e+00   4.3828092e+00   4.3838142e+00   4.3844818e+00   4.3851494e+00   4.3857878e+00   4.3864633e+00   4.3871249e+00   4.3878891e+00   4.3887269e+00   4.3894836e+00   4.3902254e+00   4.3909005e+00   4.3914972e+00   4.3920939e+00   4.3930397e+00   4.3933441e+00   4.3936485e+00   4.3939950e+00   4.3943137e+00   4.3946868e+00   4.3952697e+00   4.3958089e+00   4.3963417e+00   4.3969663e+00   4.3975629e+00   4.3980805e+00   4.3985239e+00   4.3989672e+00   4.3994798e+00   4.4000176e+00   4.4005198e+00   4.4010280e+00   4.4015933e+00   4.4021048e+00   4.4025517e+00   4.4031072e+00   4.4037033e+00   4.4042787e+00   4.4048693e+00   4.4056303e+00   4.4061228e+00   4.4066152e+00   4.4071764e+00   4.4078086e+00   4.4083974e+00   4.4088114e+00   4.4092255e+00   4.4096271e+00   4.4100143e+00   4.4103808e+00   4.4109975e+00   4.4115489e+00   4.4120906e+00   4.4126382e+00   4.4131383e+00   4.4136395e+00   4.4140685e+00   4.4146397e+00   4.4152665e+00   4.4163318e+00   4.4169785e+00   4.4176251e+00   4.4182007e+00   4.4187763e+00   4.4192964e+00   4.4197758e+00   4.4202134e+00   4.4209391e+00   4.4214730e+00   4.4220070e+00   4.4225096e+00   4.4229934e+00   4.4234784e+00   4.4238778e+00   4.4243828e+00   4.4250230e+00   4.4252796e+00   4.4255363e+00   4.4258734e+00   4.4262155e+00   4.4266556e+00   4.4270893e+00   4.4276404e+00   4.4282325e+00   4.4287259e+00   4.4292903e+00   4.4299568e+00   4.4304482e+00   4.4309397e+00   4.4314266e+00   4.4319155e+00   4.4326012e+00   4.4332629e+00   4.4340141e+00   4.4347125e+00   4.4354703e+00   4.4362534e+00   4.4369534e+00   4.4375500e+00   4.4381518e+00   4.4385603e+00   4.4388870e+00   4.4392138e+00   4.4396571e+00   4.4401334e+00   4.4404050e+00   4.4406766e+00   4.4409966e+00   4.4413431e+00   4.4417072e+00   4.4421145e+00   4.4425433e+00   4.4429392e+00   4.4433135e+00   4.4437772e+00   4.4443572e+00   4.4448752e+00   4.4452800e+00   4.4456848e+00   4.4460515e+00   4.4465316e+00   4.4470999e+00   4.4476127e+00   4.4481818e+00   4.4487443e+00   4.4492505e+00   4.4496893e+00   4.4501282e+00   4.4507232e+00   4.4513143e+00   4.4518612e+00   4.4523696e+00   4.4528351e+00   4.4532701e+00   4.4536771e+00   4.4542239e+00   4.4547125e+00   4.4552292e+00   4.4557443e+00   4.4562990e+00   4.4568095e+00   4.4573094e+00   4.4577858e+00   4.4582950e+00   4.4587798e+00   4.4591841e+00   4.4596497e+00   4.4601824e+00   4.4606611e+00   4.4612051e+00   4.4616550e+00   4.4621275e+00   4.4625212e+00   4.4629311e+00   4.4633411e+00   4.4637977e+00   4.4642213e+00   4.4646720e+00   4.4653470e+00   4.4661800e+00   4.4670130e+00   4.4677996e+00   4.4686112e+00   4.4688459e+00   4.4690805e+00   4.4693171e+00   4.4695628e+00   4.4698128e+00   4.4700864e+00   4.4704339e+00   4.4707634e+00   4.4711854e+00   4.4715406e+00   4.4719920e+00   4.4724910e+00   4.4729285e+00   4.4733064e+00   4.4736840e+00   4.4740498e+00   4.4744229e+00   4.4749118e+00   4.4754006e+00   4.4760057e+00   4.4766305e+00   4.4772212e+00   4.4778505e+00   4.4783737e+00   4.4790121e+00   4.4794887e+00   4.4799654e+00   4.4804742e+00   4.4809272e+00   4.4813596e+00   4.4817255e+00   4.4820884e+00   4.4824296e+00   4.4827601e+00   4.4831702e+00   4.4835518e+00   4.4838694e+00   4.4842512e+00   4.4846417e+00   4.4850785e+00   4.4855803e+00   4.4860930e+00   4.4865186e+00   4.4869664e+00   4.4875541e+00   4.4880862e+00   4.4886696e+00   4.4893393e+00   4.4900523e+00   4.4907759e+00   4.4913016e+00   4.4918273e+00   4.4924103e+00   4.4929237e+00   4.4933991e+00   4.4937930e+00   4.4943673e+00   4.4951212e+00   4.4959258e+00   4.4968585e+00   4.4978576e+00   4.4986884e+00   4.4991153e+00   4.4995423e+00   4.4999806e+00   4.5003891e+00   4.5007976e+00   4.5011511e+00   4.5015139e+00   4.5019915e+00   4.5024097e+00   4.5027867e+00   4.5032037e+00   4.5036788e+00   4.5041554e+00   4.5046211e+00   4.5050759e+00   4.5055250e+00   4.5060506e+00   4.5065227e+00   4.5069938e+00   4.5074621e+00   4.5079481e+00   4.5083711e+00   4.5088193e+00   4.5092259e+00   4.5096466e+00   4.5101938e+00   4.5110398e+00   4.5120877e+00   4.5129721e+00   4.5138996e+00   4.5145252e+00   4.5151509e+00   4.5158361e+00   4.5166388e+00   4.5172232e+00   4.5178076e+00   4.5183952e+00   4.5189294e+00   4.5194321e+00   4.5199433e+00   4.5204613e+00   4.5209491e+00   4.5215301e+00   4.5223391e+00   4.5230573e+00   4.5237077e+00   4.5242774e+00   4.5248205e+00   4.5253169e+00   4.5257585e+00   4.5262424e+00   4.5267105e+00   4.5272069e+00   4.5277474e+00   4.5283162e+00   4.5289037e+00   4.5294816e+00   4.5301907e+00   4.5308863e+00   4.5315406e+00   4.5320717e+00   4.5325848e+00   4.5331602e+00   4.5337567e+00   4.5344500e+00   4.5349906e+00   4.5355313e+00   4.5360327e+00   4.5366134e+00   4.5373681e+00   4.5379408e+00   4.5383715e+00   4.5388022e+00   4.5391658e+00   4.5395587e+00   4.5399574e+00   4.5403462e+00   4.5408372e+00   4.5412883e+00   4.5417537e+00   4.5422286e+00   4.5427835e+00   4.5432812e+00   4.5437099e+00   4.5440830e+00   4.5444560e+00   4.5448730e+00   4.5453080e+00   4.5457611e+00   4.5463008e+00   4.5467517e+00   4.5472026e+00   4.5477853e+00   4.5483421e+00   4.5487430e+00   4.5491439e+00   4.5495676e+00   4.5499580e+00   4.5503001e+00   4.5506725e+00   4.5510738e+00   4.5514847e+00   4.5518511e+00   4.5522576e+00   4.5526800e+00   4.5531575e+00   4.5537078e+00   4.5543160e+00   4.5550367e+00   4.5556315e+00   4.5562264e+00   4.5567642e+00   4.5573567e+00   4.5578818e+00   4.5583680e+00   4.5588985e+00   4.5593277e+00   4.5597569e+00   4.5602265e+00   4.5607920e+00   4.5612558e+00   4.5617387e+00   4.5622320e+00   4.5626736e+00   4.5630916e+00   4.5637271e+00   4.5642959e+00   4.5647636e+00   4.5652314e+00   4.5657613e+00   4.5662034e+00   4.5675726e+00   4.5683412e+00   4.5691099e+00   4.5697592e+00   4.5703640e+00   4.5708882e+00   4.5713729e+00   4.5718575e+00   4.5723296e+00   4.5729793e+00   4.5735849e+00   4.5740872e+00   4.5746726e+00   4.5752282e+00   4.5759393e+00   4.5766428e+00   4.5771176e+00   4.5775923e+00   4.5781243e+00   4.5786377e+00   4.5791427e+00   4.5795723e+00   4.5800020e+00   4.5803764e+00   4.5807857e+00   4.5813045e+00   4.5816839e+00   4.5820633e+00   4.5824533e+00   4.5829755e+00   4.5835184e+00   4.5842467e+00   4.5849088e+00   4.5855370e+00   4.5861279e+00   4.5866359e+00   4.5872081e+00   4.5879835e+00   4.5887787e+00   4.5894283e+00   4.5901263e+00   4.5908300e+00   4.5915195e+00   4.5921273e+00   4.5926902e+00   4.5932089e+00   4.5936866e+00   4.5941426e+00   4.5946645e+00   4.5952081e+00   4.5958384e+00   4.5964978e+00   4.5972213e+00   4.5979314e+00   4.5986026e+00   4.5991554e+00   4.5996653e+00   4.6003110e+00   4.6008662e+00   4.6014214e+00   4.6019027e+00   4.6025212e+00   4.6030493e+00   4.6036236e+00   4.6040870e+00   4.6045468e+00   4.6049687e+00   4.6053516e+00   4.6058433e+00   4.6062913e+00   4.6068114e+00   4.6073282e+00   4.6078874e+00   4.6084624e+00   4.6089225e+00   4.6093827e+00   4.6099150e+00   4.6104901e+00   4.6111252e+00   4.6117313e+00   4.6123312e+00   4.6130727e+00   4.6137601e+00   4.6143286e+00   4.6150381e+00   4.6154678e+00   4.6158976e+00   4.6163425e+00   4.6171673e+00   4.6179922e+00   4.6187376e+00   4.6193666e+00   4.6198948e+00   4.6203661e+00   4.6208322e+00   4.6213506e+00   4.6218289e+00   4.6222573e+00   4.6227823e+00   4.6232997e+00   4.6237900e+00   4.6243042e+00   4.6246610e+00   4.6250179e+00   4.6254351e+00   4.6259784e+00   4.6265423e+00   4.6272058e+00   4.6278621e+00   4.6285380e+00   4.6292911e+00   4.6299597e+00   4.6306586e+00   4.6311999e+00   4.6317412e+00   4.6323245e+00   4.6328352e+00   4.6332771e+00   4.6336810e+00   4.6341222e+00   4.6347226e+00   4.6355624e+00   4.6365464e+00   4.6373387e+00   4.6379743e+00   4.6386489e+00   4.6392516e+00   4.6398540e+00   4.6406176e+00   4.6413208e+00   4.6418925e+00   4.6423590e+00   4.6428054e+00   4.6432008e+00   4.6435735e+00   4.6440274e+00   4.6446289e+00   4.6452170e+00   4.6459594e+00   4.6467446e+00   4.6473804e+00   4.6480373e+00   4.6487568e+00   4.6493959e+00   4.6501439e+00   4.6508565e+00   4.6515019e+00   4.6520297e+00   4.6525672e+00   4.6530234e+00   4.6534627e+00   4.6538606e+00   4.6542685e+00   4.6546505e+00   4.6550586e+00   4.6554152e+00   4.6558293e+00   4.6563549e+00   4.6568033e+00   4.6571111e+00   4.6574189e+00   4.6577652e+00   4.6581709e+00   4.6586051e+00   4.6591299e+00   4.6597506e+00   4.6603324e+00   4.6608110e+00   4.6613417e+00   4.6618679e+00   4.6623395e+00   4.6628111e+00   4.6634298e+00   4.6639574e+00   4.6645340e+00   4.6649182e+00   4.6653023e+00   4.6656354e+00   4.6660068e+00   4.6663744e+00   4.6669156e+00   4.6674568e+00   4.6680109e+00   4.6685369e+00   4.6690862e+00   4.6694754e+00   4.6698647e+00   4.6702448e+00   4.6706921e+00   4.6711620e+00   4.6716294e+00   4.6721535e+00   4.6727488e+00   4.6733793e+00   4.6740981e+00   4.6748111e+00   4.6755372e+00   4.6758808e+00   4.6762243e+00   4.6765949e+00   4.6769800e+00   4.6773981e+00   4.6779705e+00   4.6785856e+00   4.6792702e+00   4.6798256e+00   4.6803284e+00   4.6808540e+00   4.6813796e+00   4.6819024e+00   4.6824244e+00   4.6829280e+00   4.6834081e+00   4.6838859e+00   4.6843637e+00   4.6848401e+00   4.6853348e+00   4.6857626e+00   4.6863123e+00   4.6869672e+00   4.6875973e+00   4.6883374e+00   4.6889959e+00   4.6896985e+00   4.6902747e+00   4.6906671e+00   4.6910595e+00   4.6914611e+00   4.6918555e+00   4.6922738e+00   4.6927788e+00   4.6933265e+00   4.6938777e+00   4.6944378e+00   4.6949604e+00   4.6954033e+00   4.6958462e+00   4.6964058e+00   4.6969777e+00   4.6975533e+00   4.6980412e+00   4.6985961e+00   4.6990875e+00   4.6995329e+00   4.6999275e+00   4.7003653e+00   4.7007685e+00   4.7011346e+00   4.7014876e+00   4.7019445e+00   4.7023264e+00   4.7027765e+00   4.7031888e+00   4.7036546e+00   4.7041007e+00   4.7046037e+00   4.7052205e+00   4.7057715e+00   4.7062921e+00   4.7068349e+00   4.7074946e+00   4.7081184e+00   4.7086976e+00   4.7091902e+00   4.7098204e+00   4.7104490e+00   4.7110867e+00   4.7117604e+00   4.7123545e+00   4.7129496e+00   4.7134715e+00   4.7140393e+00   4.7146351e+00   4.7152349e+00   4.7158523e+00   4.7163760e+00   4.7167128e+00   4.7170495e+00   4.7174569e+00   4.7179847e+00   4.7186385e+00   4.7192183e+00   4.7197879e+00   4.7203372e+00   4.7207954e+00   4.7212537e+00   4.7216816e+00   4.7221902e+00   4.7227156e+00   4.7231535e+00   4.7235954e+00   4.7241872e+00   4.7247433e+00   4.7253655e+00   4.7259200e+00   4.7265102e+00   4.7271319e+00   4.7277040e+00   4.7283426e+00   4.7289495e+00   4.7294324e+00   4.7299154e+00   4.7304675e+00   4.7310020e+00   4.7314330e+00   4.7319008e+00   4.7323288e+00   4.7328972e+00   4.7335020e+00   4.7341476e+00   4.7347623e+00   4.7352614e+00   4.7357604e+00   4.7361995e+00   4.7366488e+00   4.7370290e+00   4.7373652e+00   4.7377921e+00   4.7382759e+00   4.7387583e+00   4.7393025e+00   4.7399027e+00   4.7404646e+00   4.7409840e+00   4.7415035e+00   4.7420783e+00   4.7426107e+00   4.7431377e+00   4.7436989e+00   4.7444028e+00   4.7449676e+00   4.7458075e+00   4.7463050e+00   4.7467030e+00   4.7471009e+00   4.7475506e+00   4.7481162e+00   4.7486420e+00   4.7492477e+00   4.7499236e+00   4.7505974e+00   4.7512151e+00   4.7517992e+00   4.7522916e+00   4.7527841e+00   4.7532623e+00   4.7537458e+00   4.7542830e+00   4.7549620e+00   4.7556929e+00   4.7564138e+00   4.7570974e+00   4.7577174e+00   4.7581368e+00   4.7585561e+00   4.7590640e+00   4.7595785e+00   4.7600598e+00   4.7605411e+00   4.7610851e+00   4.7616692e+00   4.7621974e+00   4.7625738e+00   4.7629502e+00   4.7634326e+00   4.7638318e+00   4.7642373e+00   4.7646635e+00   4.7651312e+00   4.7655134e+00   4.7659476e+00   4.7663880e+00   4.7671974e+00   4.7680068e+00   4.7687592e+00   4.7694810e+00   4.7699767e+00   4.7703642e+00   4.7707517e+00   4.7713322e+00   4.7718503e+00   4.7724214e+00   4.7730152e+00   4.7735862e+00   4.7741016e+00   4.7747228e+00   4.7753204e+00   4.7760129e+00   4.7765769e+00   4.7772857e+00   4.7778982e+00   4.7785065e+00   4.7792013e+00   4.7798230e+00   4.7802192e+00   4.7806155e+00   4.7810560e+00   4.7814705e+00   4.7818739e+00   4.7822804e+00   4.7826797e+00   4.7831907e+00   4.7836220e+00   4.7839863e+00   4.7843187e+00   4.7846650e+00   4.7851024e+00   4.7856120e+00   4.7860640e+00   4.7865428e+00   4.7870057e+00   4.7876785e+00   4.7881109e+00   4.7885433e+00   4.7890281e+00   4.7896558e+00   4.7903052e+00   4.7909139e+00   4.7913275e+00   4.7917412e+00   4.7921849e+00   4.7926481e+00   4.7932193e+00   4.7936998e+00   4.7941678e+00   4.7948479e+00   4.7954236e+00   4.7960160e+00   4.7965951e+00   4.7971493e+00   4.7976740e+00   4.7981611e+00   4.7985750e+00   4.7990530e+00   4.7995209e+00   4.7999066e+00   4.8003156e+00   4.8007261e+00   4.8010842e+00   4.8016138e+00   4.8021316e+00   4.8026424e+00   4.8031334e+00   4.8037414e+00   4.8042541e+00   4.8048157e+00   4.8054278e+00   4.8059420e+00   4.8063564e+00   4.8068055e+00   4.8072421e+00   4.8077446e+00   4.8085196e+00   4.8094784e+00   4.8102555e+00   4.8109008e+00   4.8114361e+00   4.8119713e+00   4.8124070e+00   4.8128790e+00   4.8133987e+00   4.8140723e+00   4.8146868e+00   4.8152240e+00   4.8158376e+00   4.8163682e+00   4.8168827e+00   4.8173579e+00   4.8178331e+00   4.8183460e+00   4.8187892e+00   4.8191801e+00   4.8196428e+00   4.8201411e+00   4.8205133e+00   4.8208856e+00   4.8212835e+00   4.8219444e+00   4.8225069e+00   4.8230549e+00   4.8235077e+00   4.8240124e+00   4.8246362e+00   4.8251776e+00   4.8257372e+00   4.8263343e+00   4.8269828e+00   4.8275970e+00   4.8282235e+00   4.8288300e+00   4.8296702e+00   4.8304196e+00   4.8310297e+00   4.8314695e+00   4.8319093e+00   4.8324022e+00   4.8328787e+00   4.8333273e+00   4.8338317e+00   4.8343826e+00   4.8349321e+00   4.8354705e+00   4.8359979e+00   4.8365092e+00   4.8369430e+00   4.8373769e+00   4.8380110e+00   4.8386657e+00   4.8392711e+00   4.8399567e+00   4.8406754e+00   4.8414954e+00   4.8424121e+00   4.8431376e+00   4.8438631e+00   4.8448080e+00   4.8455204e+00   4.8462328e+00   4.8468434e+00   4.8475488e+00   4.8481809e+00   4.8487491e+00   4.8494287e+00   4.8501069e+00   4.8507672e+00   4.8514358e+00   4.8519963e+00   4.8525402e+00   4.8529885e+00   4.8534755e+00   4.8540062e+00   4.8545963e+00   4.8552176e+00   4.8558439e+00   4.8561825e+00   4.8565210e+00   4.8568423e+00   4.8573097e+00   4.8577325e+00   4.8581609e+00   4.8585823e+00   4.8591163e+00   4.8597812e+00   4.8605195e+00   4.8612257e+00   4.8619901e+00   4.8625926e+00   4.8631951e+00   4.8637519e+00   4.8644119e+00   4.8650507e+00   4.8657964e+00   4.8664236e+00   4.8670374e+00   4.8675845e+00   4.8681317e+00   4.8687920e+00   4.8695028e+00   4.8703956e+00   4.8711634e+00   4.8719312e+00   4.8726237e+00   4.8732515e+00   4.8738674e+00   4.8745513e+00   4.8751866e+00   4.8757110e+00   4.8763409e+00   4.8770512e+00   4.8776977e+00   4.8782642e+00   4.8788998e+00   4.8794300e+00   4.8799328e+00   4.8804178e+00   4.8810112e+00   4.8816621e+00   4.8823234e+00   4.8829698e+00   4.8836336e+00   4.8843358e+00   4.8850248e+00   4.8856848e+00   4.8864284e+00   4.8870588e+00   4.8875470e+00   4.8880352e+00   4.8884933e+00   4.8889173e+00   4.8893968e+00   4.8897896e+00   4.8901440e+00   4.8905919e+00   4.8910159e+00   4.8915478e+00   4.8921822e+00   4.8927533e+00   4.8933080e+00   4.8938626e+00   4.8943982e+00   4.8948837e+00   4.8953045e+00   4.8956452e+00   4.8960863e+00   4.8965041e+00   4.8969201e+00   4.8972633e+00   4.8976935e+00   4.8980524e+00   4.8984417e+00   4.8989136e+00   4.8993793e+00   4.8997984e+00   4.9001657e+00   4.9007250e+00   4.9012434e+00   4.9018775e+00   4.9024926e+00   4.9030588e+00   4.9037123e+00   4.9042690e+00   4.9048235e+00   4.9054117e+00   4.9060963e+00   4.9063916e+00   4.9066869e+00   4.9070252e+00   4.9073523e+00   4.9077301e+00   4.9081236e+00   4.9084927e+00   4.9090323e+00   4.9095340e+00   4.9101480e+00   4.9108619e+00   4.9115550e+00   4.9120841e+00   4.9126132e+00   4.9130308e+00   4.9134484e+00   4.9140007e+00   4.9146884e+00   4.9152781e+00   4.9159232e+00   4.9165440e+00   4.9170414e+00   4.9176623e+00   4.9182832e+00   4.9188526e+00   4.9194545e+00   4.9199157e+00   4.9203769e+00   4.9208009e+00   4.9213609e+00   4.9219296e+00   4.9223909e+00   4.9228917e+00   4.9234475e+00   4.9239212e+00   4.9243304e+00   4.9247395e+00   4.9251651e+00   4.9255861e+00   4.9261361e+00   4.9266819e+00   4.9272585e+00   4.9278306e+00   4.9285142e+00   4.9292849e+00   4.9300112e+00   4.9306347e+00   4.9310771e+00   4.9315196e+00   4.9319411e+00   4.9324064e+00   4.9330201e+00   4.9335433e+00   4.9339825e+00   4.9344906e+00   4.9349652e+00   4.9354399e+00   4.9360001e+00   4.9364928e+00   4.9371858e+00   4.9379172e+00   4.9385047e+00   4.9390540e+00   4.9396577e+00   4.9401437e+00   4.9406928e+00   4.9412170e+00   4.9417034e+00   4.9421958e+00   4.9427874e+00   4.9433380e+00   4.9438989e+00   4.9443935e+00   4.9448482e+00   4.9453247e+00   4.9458634e+00   4.9464341e+00   4.9469108e+00   4.9473525e+00   4.9477904e+00   4.9482432e+00   4.9486387e+00   4.9490342e+00   4.9494241e+00   4.9499212e+00   4.9503850e+00   4.9508406e+00   4.9512886e+00   4.9518131e+00   4.9524980e+00   4.9531165e+00   4.9537692e+00   4.9544232e+00   4.9549992e+00   4.9553728e+00   4.9557463e+00   4.9562185e+00   4.9567596e+00   4.9572386e+00   4.9577239e+00   4.9582752e+00   4.9587614e+00   4.9592359e+00   4.9596937e+00   4.9603522e+00   4.9610007e+00   4.9617555e+00   4.9625062e+00   4.9632889e+00   4.9639325e+00   4.9644917e+00   4.9650557e+00   4.9657511e+00   4.9663325e+00   4.9668338e+00   4.9673592e+00   4.9680564e+00   4.9685610e+00   4.9690657e+00   4.9696273e+00   4.9703210e+00   4.9710107e+00   4.9716888e+00   4.9724077e+00   4.9731563e+00   4.9739226e+00   4.9746116e+00   4.9752544e+00   4.9758546e+00   4.9763863e+00   4.9768675e+00   4.9773486e+00   4.9777390e+00   4.9781372e+00   4.9785365e+00   4.9789016e+00   4.9792536e+00   4.9795977e+00   4.9800304e+00   4.9804401e+00   4.9808159e+00   4.9812174e+00   4.9816335e+00   4.9820790e+00   4.9826944e+00   4.9833610e+00   4.9839151e+00   4.9844692e+00   4.9850588e+00   4.9856272e+00   4.9862702e+00   4.9868556e+00   4.9873536e+00   4.9878516e+00   4.9883271e+00   4.9887225e+00   4.9891895e+00   4.9897994e+00   4.9903789e+00   4.9910701e+00   4.9918155e+00   4.9924325e+00   4.9929809e+00   4.9934573e+00   4.9939993e+00   4.9945208e+00   4.9951028e+00   4.9956328e+00   4.9961926e+00   4.9967001e+00   4.9972077e+00   4.9973955e+00   4.9975832e+00   4.9978186e+00   4.9981461e+00   4.9986349e+00   4.9990520e+00   4.9994687e+00   5.0000232e+00   5.0006449e+00   5.0012352e+00   5.0018842e+00   5.0025288e+00   5.0031247e+00   5.0036273e+00   5.0041948e+00   5.0047492e+00   5.0053155e+00   5.0059190e+00   5.0065862e+00   5.0071974e+00   5.0078029e+00   5.0084482e+00   5.0092129e+00   5.0098841e+00   5.0104936e+00   5.0107354e+00   5.0109772e+00   5.0112572e+00   5.0115806e+00   5.0120818e+00   5.0125569e+00   5.0131161e+00   5.0137603e+00   5.0146061e+00   5.0153519e+00   5.0160065e+00   5.0166287e+00   5.0171878e+00   5.0177957e+00   5.0185715e+00   5.0193474e+00   5.0198869e+00   5.0204264e+00   5.0212106e+00   5.0220139e+00   5.0227968e+00   5.0232968e+00   5.0237968e+00   5.0242138e+00   5.0246306e+00   5.0250086e+00   5.0255346e+00   5.0259743e+00   5.0264524e+00   5.0269294e+00   5.0274262e+00   5.0279044e+00   5.0286204e+00   5.0291276e+00   5.0296348e+00   5.0302427e+00   5.0307814e+00   5.0314280e+00   5.0321382e+00   5.0327080e+00   5.0332777e+00   5.0339374e+00   5.0345236e+00   5.0352988e+00   5.0361038e+00   5.0367880e+00   5.0375972e+00   5.0383322e+00   5.0390153e+00   5.0397008e+00   5.0401418e+00   5.0405829e+00   5.0412839e+00   5.0417453e+00   5.0422067e+00   5.0426381e+00   5.0431536e+00   5.0436760e+00   5.0442115e+00   5.0447333e+00   5.0453025e+00   5.0457933e+00   5.0462978e+00   5.0467560e+00   5.0471991e+00   5.0477194e+00   5.0481062e+00   5.0484931e+00   5.0488546e+00   5.0492161e+00   5.0496317e+00   5.0500879e+00   5.0505910e+00   5.0512724e+00   5.0518564e+00   5.0523444e+00   5.0529624e+00   5.0536779e+00   5.0543368e+00   5.0548696e+00   5.0553387e+00   5.0558623e+00   5.0563721e+00   5.0568089e+00   5.0572205e+00   5.0575843e+00   5.0579906e+00   5.0585909e+00   5.0591427e+00   5.0596665e+00   5.0600900e+00   5.0605135e+00   5.0610043e+00   5.0615088e+00   5.0620272e+00   5.0624953e+00   5.0628640e+00   5.0632327e+00   5.0636097e+00   5.0640072e+00   5.0644980e+00   5.0649070e+00   5.0653077e+00   5.0658253e+00   5.0663381e+00   5.0669459e+00   5.0675004e+00   5.0680313e+00   5.0688876e+00   5.0697440e+00   5.0704408e+00   5.0713214e+00   5.0718744e+00   5.0724274e+00   5.0730198e+00   5.0735272e+00   5.0740480e+00   5.0747121e+00   5.0752651e+00   5.0759225e+00   5.0765151e+00   5.0771077e+00   5.0774176e+00   5.0777275e+00   5.0782196e+00   5.0787273e+00   5.0791851e+00   5.0795546e+00   5.0799242e+00   5.0802374e+00   5.0805626e+00   5.0809482e+00   5.0813742e+00   5.0819657e+00   5.0825475e+00   5.0832380e+00   5.0838163e+00   5.0844286e+00   5.0849212e+00   5.0854336e+00   5.0860073e+00   5.0865191e+00   5.0869386e+00   5.0873587e+00   5.0877312e+00   5.0882403e+00   5.0887190e+00   5.0891211e+00   5.0895231e+00   5.0899187e+00   5.0903904e+00   5.0909185e+00   5.0914654e+00   5.0920642e+00   5.0926514e+00   5.0934644e+00   5.0940802e+00   5.0946959e+00   5.0954313e+00   5.0962473e+00   5.0968357e+00   5.0974242e+00   5.0980568e+00   5.0986946e+00   5.0993635e+00   5.0999595e+00   5.1006014e+00   5.1013184e+00   5.1022479e+00   5.1029769e+00   5.1035222e+00   5.1040674e+00   5.1046148e+00   5.1052936e+00   5.1059269e+00   5.1066806e+00   5.1075127e+00   5.1083009e+00   5.1090918e+00   5.1097986e+00   5.1103892e+00   5.1108785e+00   5.1114235e+00   5.1119149e+00   5.1123437e+00   5.1127469e+00   5.1132274e+00   5.1136648e+00   5.1143035e+00   5.1149612e+00   5.1155178e+00   5.1160282e+00   5.1166384e+00   5.1171795e+00   5.1178576e+00   5.1185256e+00   5.1194652e+00   5.1204048e+00   5.1212971e+00   5.1220871e+00   5.1226871e+00   5.1232871e+00   5.1238765e+00   5.1244073e+00   5.1249902e+00   5.1255095e+00   5.1261166e+00   5.1266990e+00   5.1271479e+00   5.1275968e+00   5.1281241e+00   5.1286077e+00   5.1290554e+00   5.1294677e+00   5.1298496e+00   5.1302111e+00   5.1305591e+00   5.1310736e+00   5.1316905e+00   5.1323269e+00   5.1328736e+00   5.1334263e+00   5.1339597e+00   5.1345215e+00   5.1350348e+00   5.1357145e+00   5.1363070e+00   5.1368995e+00   5.1373763e+00   5.1378518e+00   5.1383185e+00   5.1387487e+00   5.1392921e+00   5.1399070e+00   5.1404403e+00   5.1408514e+00   5.1412625e+00   5.1416044e+00   5.1420260e+00   5.1424384e+00   5.1428689e+00   5.1432161e+00   5.1436638e+00   5.1441562e+00   5.1445911e+00   5.1450801e+00   5.1455655e+00   5.1459175e+00   5.1462695e+00   5.1466936e+00   5.1471505e+00   5.1477877e+00   5.1485655e+00   5.1492737e+00   5.1499785e+00   5.1506885e+00   5.1514141e+00   5.1521411e+00   5.1526977e+00   5.1532543e+00   5.1538378e+00   5.1543982e+00   5.1550294e+00   5.1554617e+00   5.1558941e+00   5.1563357e+00   5.1568386e+00   5.1572316e+00   5.1576246e+00   5.1581096e+00   5.1585277e+00   5.1590659e+00   5.1595892e+00   5.1602070e+00   5.1608248e+00   5.1614018e+00   5.1620974e+00   5.1626735e+00   5.1631137e+00   5.1635539e+00   5.1640813e+00   5.1646087e+00   5.1651131e+00   5.1654860e+00   5.1658589e+00   5.1664230e+00   5.1670476e+00   5.1676542e+00   5.1681812e+00   5.1687089e+00   5.1691843e+00   5.1696598e+00   5.1701681e+00   5.1706999e+00   5.1710810e+00   5.1714621e+00   5.1718133e+00   5.1722189e+00   5.1726559e+00   5.1731244e+00   5.1734723e+00   5.1738202e+00   5.1743110e+00   5.1748432e+00   5.1753167e+00   5.1758619e+00   5.1763535e+00   5.1768797e+00   5.1774634e+00   5.1779802e+00   5.1785431e+00   5.1790780e+00   5.1796129e+00   5.1801328e+00   5.1806695e+00   5.1811771e+00   5.1816077e+00   5.1820284e+00   5.1824510e+00   5.1828645e+00   5.1832766e+00   5.1837205e+00   5.1842044e+00   5.1846442e+00   5.1850468e+00   5.1853997e+00   5.1857793e+00   5.1861475e+00   5.1866862e+00   5.1872170e+00   5.1876868e+00   5.1882099e+00   5.1886409e+00   5.1890122e+00   5.1895339e+00   5.1902212e+00   5.1909137e+00   5.1915424e+00   5.1921949e+00   5.1927847e+00   5.1933030e+00   5.1939233e+00   5.1945756e+00   5.1952278e+00   5.1958846e+00   5.1963529e+00   5.1968212e+00   5.1973305e+00   5.1978447e+00   5.1984809e+00   5.1991436e+00   5.1999865e+00   5.2008218e+00   5.2015117e+00   5.2021777e+00   5.2029478e+00   5.2038099e+00   5.2046138e+00   5.2053624e+00   5.2060713e+00   5.2067447e+00   5.2071620e+00   5.2075794e+00   5.2079436e+00   5.2083513e+00   5.2088280e+00   5.2093441e+00   5.2098136e+00   5.2103037e+00   5.2108882e+00   5.2114820e+00   5.2120179e+00   5.2125537e+00   5.2129863e+00   5.2134335e+00   5.2139644e+00   5.2144313e+00   5.2148530e+00   5.2152012e+00   5.2156349e+00   5.2161286e+00   5.2166014e+00   5.2170063e+00   5.2174758e+00   5.2178846e+00   5.2182802e+00   5.2187195e+00   5.2196688e+00   5.2206181e+00   5.2217081e+00   5.2226221e+00   5.2233898e+00   5.2243119e+00   5.2251375e+00   5.2260382e+00   5.2267692e+00   5.2274195e+00   5.2279254e+00   5.2284314e+00   5.2290282e+00   5.2297209e+00   5.2302771e+00   5.2308127e+00   5.2313059e+00   5.2318100e+00   5.2323537e+00   5.2328209e+00   5.2332597e+00   5.2337357e+00   5.2342375e+00   5.2348962e+00   5.2357110e+00   5.2364752e+00   5.2371246e+00   5.2378429e+00   5.2385264e+00   5.2392670e+00   5.2399171e+00   5.2406741e+00   5.2414843e+00   5.2422500e+00   5.2430105e+00   5.2436651e+00   5.2442810e+00   5.2449636e+00   5.2454273e+00   5.2458909e+00   5.2463219e+00   5.2468245e+00   5.2473091e+00   5.2477989e+00   5.2484625e+00   5.2491466e+00   5.2497187e+00   5.2503020e+00   5.2508925e+00   5.2515520e+00   5.2522410e+00   5.2528717e+00   5.2534807e+00   5.2540505e+00   5.2545683e+00   5.2550094e+00   5.2555463e+00   5.2561179e+00   5.2567234e+00   5.2572097e+00   5.2577566e+00   5.2582684e+00   5.2588106e+00   5.2593529e+00   5.2599705e+00   5.2605140e+00   5.2611655e+00   5.2617757e+00   5.2622927e+00   5.2627993e+00   5.2632523e+00   5.2636964e+00   5.2642511e+00   5.2646172e+00   5.2649833e+00   5.2654168e+00   5.2658691e+00   5.2663112e+00   5.2667256e+00   5.2671401e+00   5.2677030e+00   5.2684248e+00   5.2691463e+00   5.2696203e+00   5.2700942e+00   5.2704979e+00   5.2709016e+00   5.2713966e+00   5.2719043e+00   5.2724001e+00   5.2729645e+00   5.2735849e+00   5.2742249e+00   5.2747900e+00   5.2754252e+00   5.2761647e+00   5.2768874e+00   5.2775650e+00   5.2782247e+00   5.2786007e+00   5.2789767e+00   5.2793036e+00   5.2796505e+00   5.2800323e+00   5.2804255e+00   5.2808187e+00   5.2812488e+00   5.2815947e+00   5.2819696e+00   5.2824938e+00   5.2831143e+00   5.2836281e+00   5.2841293e+00   5.2846365e+00   5.2851504e+00   5.2856055e+00   5.2861841e+00   5.2867526e+00   5.2873304e+00   5.2878245e+00   5.2883284e+00   5.2888005e+00   5.2892449e+00   5.2896447e+00   5.2900922e+00   5.2906595e+00   5.2912170e+00   5.2918080e+00   5.2924021e+00   5.2930829e+00   5.2936589e+00   5.2941589e+00   5.2946019e+00   5.2950449e+00   5.2954458e+00   5.2958902e+00   5.2964640e+00   5.2970241e+00   5.2975842e+00   5.2983215e+00   5.2990839e+00   5.2997419e+00   5.3003294e+00   5.3009409e+00   5.3015722e+00   5.3021200e+00   5.3025335e+00   5.3029471e+00   5.3033188e+00   5.3038001e+00   5.3042479e+00   5.3047730e+00   5.3054192e+00   5.3060191e+00   5.3064992e+00   5.3069633e+00   5.3074245e+00   5.3079551e+00   5.3083218e+00   5.3086884e+00   5.3092285e+00   5.3098008e+00   5.3103972e+00   5.3110351e+00   5.3118744e+00   5.3125870e+00   5.3132538e+00   5.3141146e+00   5.3149087e+00   5.3157058e+00   5.3166312e+00   5.3174087e+00   5.3181758e+00   5.3190487e+00   5.3198221e+00   5.3200588e+00   5.3202954e+00   5.3207181e+00   5.3212643e+00   5.3218561e+00   5.3225884e+00   5.3231820e+00   5.3239123e+00   5.3248494e+00   5.3256952e+00   5.3266424e+00   5.3276192e+00   5.3284135e+00   5.3291108e+00   5.3299203e+00   5.3306235e+00   5.3312384e+00   5.3319349e+00   5.3325835e+00   5.3331824e+00   5.3338412e+00   5.3344098e+00   5.3349676e+00   5.3355473e+00   5.3360224e+00   5.3366344e+00   5.3371293e+00   5.3375928e+00   5.3381352e+00   5.3386625e+00   5.3391945e+00   5.3396111e+00   5.3400277e+00   5.3405679e+00   5.3411080e+00   5.3416758e+00   5.3421767e+00   5.3427603e+00   5.3432633e+00   5.3438225e+00   5.3443020e+00   5.3447417e+00   5.3452032e+00   5.3455778e+00   5.3460137e+00   5.3464064e+00   5.3468771e+00   5.3474258e+00   5.3478772e+00   5.3482716e+00   5.3486864e+00   5.3491049e+00   5.3496061e+00   5.3502599e+00   5.3509129e+00   5.3515908e+00   5.3523147e+00   5.3530077e+00   5.3534529e+00   5.3538981e+00   5.3544660e+00   5.3550770e+00   5.3555692e+00   5.3560299e+00   5.3564685e+00   5.3570599e+00   5.3575137e+00   5.3579675e+00   5.3584480e+00   5.3588611e+00   5.3593125e+00   5.3597363e+00   5.3602275e+00   5.3607632e+00   5.3612924e+00   5.3618240e+00   5.3623165e+00   5.3627930e+00   5.3631050e+00   5.3634169e+00   5.3638202e+00   5.3641671e+00   5.3645765e+00   5.3650111e+00   5.3653922e+00   5.3657733e+00   5.3661716e+00   5.3667227e+00   5.3673907e+00   5.3681656e+00   5.3689917e+00   5.3695415e+00   5.3700912e+00   5.3705645e+00   5.3710378e+00   5.3714308e+00   5.3719438e+00   5.3724075e+00   5.3728032e+00   5.3731433e+00   5.3735608e+00   5.3740918e+00   5.3746529e+00   5.3751230e+00   5.3755849e+00   5.3760468e+00   5.3764381e+00   5.3769011e+00   5.3773305e+00   5.3777494e+00   5.3782083e+00   5.3787301e+00   5.3792763e+00   5.3797709e+00   5.3802252e+00   5.3807205e+00   5.3811559e+00   5.3816450e+00   5.3820885e+00   5.3825263e+00   5.3829908e+00   5.3834567e+00   5.3839244e+00   5.3844734e+00   5.3849129e+00   5.3853281e+00   5.3858166e+00   5.3863638e+00   5.3868038e+00   5.3874454e+00   5.3880168e+00   5.3886867e+00   5.3893049e+00   5.3898323e+00   5.3904087e+00   5.3910440e+00   5.3917154e+00   5.3922873e+00   5.3928591e+00   5.3934627e+00   5.3940580e+00   5.3946677e+00   5.3950960e+00   5.3955243e+00   5.3959739e+00   5.3963383e+00   5.3967176e+00   5.3972222e+00   5.3977380e+00   5.3982595e+00   5.3987011e+00   5.3991597e+00   5.3996673e+00   5.4002971e+00   5.4008302e+00   5.4012972e+00   5.4019042e+00   5.4025260e+00   5.4030755e+00   5.4037444e+00   5.4045560e+00   5.4052981e+00   5.4058992e+00   5.4064578e+00   5.4069424e+00   5.4075022e+00   5.4080930e+00   5.4085667e+00   5.4092584e+00   5.4099434e+00   5.4105404e+00   5.4111373e+00   5.4119057e+00   5.4126131e+00   5.4131962e+00   5.4138332e+00   5.4144176e+00   5.4150019e+00   5.4155197e+00   5.4159764e+00   5.4164638e+00   5.4170753e+00   5.4176056e+00   5.4181360e+00   5.4187807e+00   5.4195284e+00   5.4202850e+00   5.4207584e+00   5.4212317e+00   5.4216578e+00   5.4220903e+00   5.4225518e+00   5.4229780e+00   5.4235587e+00   5.4240322e+00   5.4244846e+00   5.4249477e+00   5.4254555e+00   5.4260651e+00   5.4266909e+00   5.4273423e+00   5.4279340e+00   5.4286314e+00   5.4292250e+00   5.4297181e+00   5.4301938e+00   5.4306680e+00   5.4311799e+00   5.4318096e+00   5.4324239e+00   5.4331982e+00   5.4339385e+00   5.4348590e+00   5.4356043e+00   5.4363060e+00   5.4369583e+00   5.4374863e+00   5.4379222e+00   5.4384261e+00   5.4389580e+00   5.4395103e+00   5.4400249e+00   5.4406379e+00   5.4411426e+00   5.4417538e+00   5.4421579e+00   5.4425619e+00   5.4429699e+00   5.4433737e+00   5.4437470e+00   5.4441734e+00   5.4446206e+00   5.4450261e+00   5.4453720e+00   5.4457744e+00   5.4462772e+00   5.4467550e+00   5.4473659e+00   5.4479069e+00   5.4483183e+00   5.4487297e+00   5.4491619e+00   5.4495941e+00   5.4500684e+00   5.4505957e+00   5.4511851e+00   5.4517813e+00   5.4524466e+00   5.4530084e+00   5.4535394e+00   5.4540837e+00   5.4546686e+00   5.4552172e+00   5.4557253e+00   5.4563438e+00   5.4569464e+00   5.4575446e+00   5.4581324e+00   5.4587260e+00   5.4593613e+00   5.4597589e+00   5.4601565e+00   5.4606756e+00   5.4611607e+00   5.4616772e+00   5.4621305e+00   5.4624723e+00   5.4628141e+00   5.4632691e+00   5.4637826e+00   5.4642080e+00   5.4645929e+00   5.4650622e+00   5.4657013e+00   5.4663379e+00   5.4670584e+00   5.4676494e+00   5.4681852e+00   5.4689018e+00   5.4696348e+00   5.4702677e+00   5.4709082e+00   5.4718550e+00   5.4722244e+00   5.4725939e+00   5.4730362e+00   5.4734677e+00   5.4738405e+00   5.4742835e+00   5.4746803e+00   5.4750641e+00   5.4754347e+00   5.4758511e+00   5.4763864e+00   5.4768471e+00   5.4772549e+00   5.4776934e+00   5.4781212e+00   5.4784938e+00   5.4789185e+00   5.4793994e+00   5.4801487e+00   5.4807414e+00   5.4813340e+00   5.4817991e+00   5.4822642e+00   5.4827026e+00   5.4832046e+00   5.4837804e+00   5.4843458e+00   5.4849113e+00   5.4856602e+00   5.4863240e+00   5.4869703e+00   5.4876819e+00   5.4883005e+00   5.4889535e+00   5.4895526e+00   5.4902223e+00   5.4908184e+00   5.4912651e+00   5.4917117e+00   5.4922268e+00   5.4927112e+00   5.4932105e+00   5.4937113e+00   5.4942094e+00   5.4947179e+00   5.4953252e+00   5.4960040e+00   5.4966828e+00   5.4974033e+00   5.4978453e+00   5.4982873e+00   5.4987976e+00   5.4992406e+00   5.4996115e+00   5.4999336e+00   5.5003418e+00   5.5007900e+00   5.5012944e+00   5.5018618e+00   5.5023453e+00   5.5029038e+00   5.5034703e+00   5.5041120e+00   5.5046452e+00   5.5054032e+00   5.5064257e+00   5.5068286e+00   5.5072316e+00   5.5075963e+00   5.5080751e+00   5.5086552e+00   5.5092078e+00   5.5096875e+00   5.5101789e+00   5.5106308e+00   5.5110827e+00   5.5116049e+00   5.5122331e+00   5.5128350e+00   5.5132765e+00   5.5137180e+00   5.5141188e+00   5.5145102e+00   5.5148619e+00   5.5152498e+00   5.5156545e+00   5.5161195e+00   5.5166566e+00   5.5170879e+00   5.5175192e+00   5.5179560e+00   5.5184137e+00   5.5188250e+00   5.5194508e+00   5.5201050e+00   5.5206705e+00   5.5212668e+00   5.5217402e+00   5.5222136e+00   5.5226282e+00   5.5229788e+00   5.5234383e+00   5.5238129e+00   5.5242717e+00   5.5247278e+00   5.5251946e+00   5.5256680e+00   5.5262139e+00   5.5267704e+00   5.5274514e+00   5.5282379e+00   5.5289358e+00   5.5294861e+00   5.5300365e+00   5.5306525e+00   5.5312075e+00   5.5317447e+00   5.5323323e+00   5.5329639e+00   5.5336123e+00   5.5344011e+00   5.5350071e+00   5.5356131e+00   5.5362330e+00   5.5369135e+00   5.5375146e+00   5.5378949e+00   5.5382752e+00   5.5387079e+00   5.5390929e+00   5.5394802e+00   5.5398675e+00   5.5403946e+00   5.5408585e+00   5.5414268e+00   5.5419638e+00   5.5425209e+00   5.5430389e+00   5.5436472e+00   5.5441797e+00   5.5446453e+00   5.5451346e+00   5.5455571e+00   5.5459666e+00   5.5465359e+00   5.5470513e+00   5.5475922e+00   5.5480820e+00   5.5485718e+00   5.5491703e+00   5.5496810e+00   5.5502147e+00   5.5508296e+00   5.5514059e+00   5.5520970e+00   5.5525218e+00   5.5529466e+00   5.5535440e+00   5.5540688e+00   5.5546296e+00   5.5551979e+00   5.5557479e+00   5.5563085e+00   5.5568450e+00   5.5572783e+00   5.5578723e+00   5.5585882e+00   5.5590704e+00   5.5595525e+00   5.5601063e+00   5.5605380e+00   5.5609697e+00   5.5614461e+00   5.5620022e+00   5.5626547e+00   5.5632434e+00   5.5640925e+00   5.5647542e+00   5.5654160e+00   5.5660426e+00   5.5667163e+00   5.5673695e+00   5.5679212e+00   5.5684916e+00   5.5690588e+00   5.5697284e+00   5.5702995e+00   5.5708809e+00   5.5712577e+00   5.5716345e+00   5.5725813e+00   5.5735282e+00   5.5741302e+00   5.5747322e+00   5.5754436e+00   5.5760697e+00   5.5766958e+00   5.5773209e+00   5.5779355e+00   5.5784569e+00   5.5792156e+00   5.5798882e+00   5.5804561e+00   5.5810079e+00   5.5815675e+00   5.5820903e+00   5.5826225e+00   5.5832024e+00   5.5839232e+00   5.5845865e+00   5.5851991e+00   5.5858117e+00   5.5865470e+00   5.5871819e+00   5.5877480e+00   5.5882571e+00   5.5889290e+00   5.5895341e+00   5.5901199e+00   5.5906764e+00   5.5912328e+00   5.5917224e+00   5.5921698e+00   5.5926411e+00   5.5932814e+00   5.5938665e+00   5.5945536e+00   5.5950504e+00   5.5955472e+00   5.5960540e+00   5.5965853e+00   5.5971829e+00   5.5976937e+00   5.5982904e+00   5.5987920e+00   5.5992989e+00   5.5998058e+00   5.6002629e+00   5.6009216e+00   5.6014819e+00   5.6018475e+00   5.6022132e+00   5.6026117e+00   5.6029467e+00   5.6032922e+00   5.6036520e+00   5.6040459e+00   5.6045241e+00   5.6049857e+00   5.6054924e+00   5.6060691e+00   5.6066442e+00   5.6071646e+00   5.6078569e+00   5.6084505e+00   5.6089622e+00   5.6095645e+00   5.6100554e+00   5.6105915e+00   5.6111077e+00   5.6115821e+00   5.6120727e+00   5.6125332e+00   5.6128993e+00   5.6132653e+00   5.6136485e+00   5.6141379e+00   5.6145951e+00   5.6150673e+00   5.6155539e+00   5.6160888e+00   5.6166107e+00   5.6170630e+00   5.6175438e+00   5.6180214e+00   5.6186150e+00   5.6194565e+00   5.6203261e+00   5.6210365e+00   5.6217470e+00   5.6226939e+00   5.6236408e+00   5.6239328e+00   5.6242247e+00   5.6245576e+00   5.6250151e+00   5.6254445e+00   5.6258462e+00   5.6263153e+00   5.6268236e+00   5.6274711e+00   5.6280009e+00   5.6285840e+00   5.6291764e+00   5.6296901e+00   5.6303253e+00   5.6308976e+00   5.6314180e+00   5.6318649e+00   5.6323017e+00   5.6327193e+00   5.6331294e+00   5.6335997e+00   5.6341292e+00   5.6347657e+00   5.6355270e+00   5.6362140e+00   5.6369868e+00   5.6377088e+00   5.6383886e+00   5.6390910e+00   5.6398389e+00   5.6404756e+00   5.6411124e+00   5.6417741e+00   5.6424435e+00   5.6430814e+00   5.6436157e+00   5.6441066e+00   5.6446411e+00   5.6451832e+00   5.6457430e+00   5.6462416e+00   5.6467858e+00   5.6473075e+00   5.6479121e+00   5.6484437e+00   5.6489917e+00   5.6494636e+00   5.6499706e+00   5.6505502e+00   5.6511679e+00   5.6518424e+00   5.6524332e+00   5.6530240e+00   5.6535977e+00   5.6542555e+00   5.6550541e+00   5.6558454e+00   5.6565610e+00   5.6572066e+00   5.6579154e+00   5.6584918e+00   5.6590383e+00   5.6595450e+00   5.6602591e+00   5.6609390e+00   5.6614032e+00   5.6618674e+00   5.6623274e+00   5.6627823e+00   5.6632981e+00   5.6638518e+00   5.6643462e+00   5.6649052e+00   5.6654373e+00   5.6658680e+00   5.6664748e+00   5.6670918e+00   5.6677405e+00   5.6684853e+00   5.6691034e+00   5.6697276e+00   5.6702651e+00   5.6707614e+00   5.6713094e+00   5.6719506e+00   5.6724241e+00   5.6728976e+00   5.6735337e+00   5.6740916e+00   5.6745915e+00   5.6750011e+00   5.6754704e+00   5.6760837e+00   5.6766467e+00   5.6772468e+00   5.6779377e+00   5.6786011e+00   5.6791614e+00   5.6796579e+00   5.6803476e+00   5.6810259e+00   5.6813053e+00   5.6815847e+00   5.6820466e+00   5.6825154e+00   5.6829699e+00   5.6835047e+00   5.6840703e+00   5.6846306e+00   5.6851923e+00   5.6856532e+00   5.6860984e+00   5.6864618e+00   5.6869621e+00   5.6875251e+00   5.6881504e+00   5.6889661e+00   5.6899386e+00   5.6907778e+00   5.6916170e+00   5.6924898e+00   5.6932658e+00   5.6940159e+00   5.6947401e+00   5.6953524e+00   5.6958720e+00   5.6963659e+00   5.6968431e+00   5.6973468e+00   5.6978063e+00   5.6982237e+00   5.6987361e+00   5.6995321e+00   5.7002330e+00   5.7009837e+00   5.7017196e+00   5.7024554e+00   5.7031652e+00   5.7039493e+00   5.7046029e+00   5.7052444e+00   5.7059072e+00   5.7066029e+00   5.7073344e+00   5.7081183e+00   5.7087783e+00   5.7093985e+00   5.7101839e+00   5.7108086e+00   5.7114333e+00   5.7121147e+00   5.7126867e+00   5.7132126e+00   5.7137298e+00   5.7141910e+00   5.7146562e+00   5.7150602e+00   5.7154941e+00   5.7159463e+00   5.7164506e+00   5.7170525e+00   5.7175772e+00   5.7179227e+00   5.7182682e+00   5.7185608e+00   5.7189488e+00   5.7193981e+00   5.7197932e+00   5.7201511e+00   5.7204978e+00   5.7208445e+00   5.7212477e+00   5.7217831e+00   5.7222556e+00   5.7227291e+00   5.7232026e+00   5.7238155e+00   5.7244895e+00   5.7252958e+00   5.7261483e+00   5.7269596e+00   5.7276372e+00   5.7281268e+00   5.7286164e+00   5.7291576e+00   5.7297994e+00   5.7304390e+00   5.7311959e+00   5.7318973e+00   5.7323867e+00   5.7328761e+00   5.7332906e+00   5.7338395e+00   5.7343892e+00   5.7348594e+00   5.7352621e+00   5.7356329e+00   5.7359851e+00   5.7364234e+00   5.7369499e+00   5.7374843e+00   5.7379699e+00   5.7385318e+00   5.7391533e+00   5.7397553e+00   5.7403689e+00   5.7409839e+00   5.7414743e+00   5.7419647e+00   5.7424678e+00   5.7427274e+00   5.7429870e+00   5.7433483e+00   5.7438970e+00   5.7445651e+00   5.7452779e+00   5.7459717e+00   5.7466521e+00   5.7472547e+00   5.7479217e+00   5.7486265e+00   5.7492565e+00   5.7499457e+00   5.7505406e+00   5.7510795e+00   5.7515504e+00   5.7520987e+00   5.7526637e+00   5.7532968e+00   5.7540083e+00   5.7544641e+00   5.7549199e+00   5.7553200e+00   5.7557702e+00   5.7564539e+00   5.7570435e+00   5.7573330e+00   5.7576226e+00   5.7578944e+00   5.7583090e+00   5.7588196e+00   5.7593664e+00   5.7600177e+00   5.7605982e+00   5.7610953e+00   5.7615437e+00   5.7621437e+00   5.7626744e+00   5.7632162e+00   5.7637390e+00   5.7642752e+00   5.7647808e+00   5.7651851e+00   5.7655894e+00   5.7660606e+00   5.7666223e+00   5.7671368e+00   5.7676020e+00   5.7680407e+00   5.7684795e+00   5.7690868e+00   5.7695893e+00   5.7701789e+00   5.7708630e+00   5.7715151e+00   5.7721061e+00   5.7726178e+00   5.7730913e+00   5.7735648e+00   5.7740518e+00   5.7745077e+00   5.7750510e+00   5.7756812e+00   5.7763126e+00   5.7770335e+00   5.7776289e+00   5.7782242e+00   5.7787974e+00   5.7794320e+00   5.7801643e+00   5.7808564e+00   5.7814780e+00   5.7822542e+00   5.7829698e+00   5.7836422e+00   5.7843727e+00   5.7850095e+00   5.7855604e+00   5.7860353e+00   5.7867123e+00   5.7873146e+00   5.7878540e+00   5.7883933e+00   5.7889395e+00   5.7894919e+00   5.7902608e+00   5.7909051e+00   5.7914273e+00   5.7919438e+00   5.7925986e+00   5.7932491e+00   5.7937841e+00   5.7943352e+00   5.7948021e+00   5.7954090e+00   5.7959496e+00   5.7965765e+00   5.7972137e+00   5.7976299e+00   5.7980461e+00   5.7985558e+00   5.7990333e+00   5.7995771e+00   5.8001484e+00   5.8006889e+00   5.8012392e+00   5.8020029e+00   5.8028791e+00   5.8036693e+00   5.8041855e+00   5.8047017e+00   5.8052968e+00   5.8057952e+00   5.8065058e+00   5.8070902e+00   5.8076745e+00   5.8081814e+00   5.8089060e+00   5.8096359e+00   5.8099481e+00   5.8102604e+00   5.8106677e+00   5.8110334e+00   5.8116397e+00   5.8122615e+00   5.8129697e+00   5.8133730e+00   5.8137764e+00   5.8142440e+00   5.8147363e+00   5.8152677e+00   5.8157597e+00   5.8161870e+00   5.8166940e+00   5.8171037e+00   5.8174547e+00   5.8178452e+00   5.8184045e+00   5.8190300e+00   5.8196005e+00   5.8200993e+00   5.8206894e+00   5.8212010e+00   5.8216402e+00   5.8221795e+00   5.8227187e+00   5.8236658e+00   5.8243339e+00   5.8250019e+00   5.8256305e+00   5.8262091e+00   5.8265767e+00   5.8269443e+00   5.8272750e+00   5.8276038e+00   5.8280479e+00   5.8285552e+00   5.8290687e+00   5.8296816e+00   5.8303212e+00   5.8309104e+00   5.8315518e+00   5.8320914e+00   5.8327378e+00   5.8334355e+00   5.8339656e+00   5.8344957e+00   5.8350909e+00   5.8357918e+00   5.8364909e+00   5.8371571e+00   5.8378467e+00   5.8384241e+00   5.8386725e+00   5.8389209e+00   5.8391724e+00   5.8395469e+00   5.8399265e+00   5.8404259e+00   5.8408963e+00   5.8414231e+00   5.8419274e+00   5.8424748e+00   5.8430004e+00   5.8434143e+00   5.8438282e+00   5.8441749e+00   5.8445215e+00   5.8449254e+00   5.8453042e+00   5.8457523e+00   5.8462028e+00   5.8465442e+00   5.8468855e+00   5.8473990e+00   5.8479210e+00   5.8484642e+00   5.8488255e+00   5.8491868e+00   5.8496521e+00   5.8502447e+00   5.8508660e+00   5.8513933e+00   5.8518487e+00   5.8523721e+00   5.8529625e+00   5.8535018e+00   5.8540412e+00   5.8546814e+00   5.8552888e+00   5.8558945e+00   5.8565866e+00   5.8573313e+00   5.8580744e+00   5.8586436e+00   5.8592129e+00   5.8599056e+00   5.8606097e+00   5.8610952e+00   5.8615807e+00   5.8620212e+00   5.8625197e+00   5.8630027e+00   5.8636005e+00   5.8641300e+00   5.8646267e+00   5.8650774e+00   5.8656099e+00   5.8661241e+00   5.8666861e+00   5.8671592e+00   5.8677447e+00   5.8682864e+00   5.8688026e+00   5.8692806e+00   5.8698311e+00   5.8703711e+00   5.8709087e+00   5.8715599e+00   5.8720205e+00   5.8723786e+00   5.8727368e+00   5.8734319e+00   5.8741270e+00   5.8748032e+00   5.8754896e+00   5.8763195e+00   5.8771865e+00   5.8780245e+00   5.8787473e+00   5.8792563e+00   5.8797653e+00   5.8803567e+00   5.8810770e+00   5.8816802e+00   5.8822834e+00   5.8826704e+00   5.8830573e+00   5.8833818e+00   5.8837348e+00   5.8841333e+00   5.8846655e+00   5.8852672e+00   5.8859180e+00   5.8867152e+00   5.8874843e+00   5.8885413e+00   5.8896526e+00   5.8907768e+00   5.8917208e+00   5.8926294e+00   5.8933565e+00   5.8940836e+00   5.8946866e+00   5.8952734e+00   5.8958450e+00   5.8964980e+00   5.8970527e+00   5.8976004e+00   5.8982480e+00   5.8985275e+00   5.8988070e+00   5.8991750e+00   5.8996112e+00   5.9001363e+00   5.9006121e+00   5.9011586e+00   5.9017052e+00   5.9022313e+00   5.9026804e+00   5.9031516e+00   5.9035947e+00   5.9040623e+00   5.9045566e+00   5.9050880e+00   5.9055383e+00   5.9059887e+00   5.9064559e+00   5.9069142e+00   5.9074381e+00   5.9078862e+00   5.9083382e+00   5.9088247e+00   5.9093120e+00   5.9096683e+00   5.9100247e+00   5.9103968e+00   5.9109579e+00   5.9114671e+00   5.9120101e+00   5.9124651e+00   5.9129700e+00   5.9135480e+00   5.9142351e+00   5.9148508e+00   5.9154484e+00   5.9160259e+00   5.9166033e+00   5.9174504e+00   5.9180393e+00   5.9186283e+00   5.9192391e+00   5.9199804e+00   5.9206261e+00   5.9212223e+00   5.9218213e+00   5.9224350e+00   5.9231452e+00   5.9236188e+00   5.9240924e+00   5.9244531e+00   5.9248137e+00   5.9251833e+00   5.9255509e+00   5.9258827e+00   5.9262309e+00   5.9265713e+00   5.9269372e+00   5.9272766e+00   5.9278468e+00   5.9284170e+00   5.9290081e+00   5.9295715e+00   5.9301002e+00   5.9306289e+00   5.9311229e+00   5.9318049e+00   5.9323537e+00   5.9328692e+00   5.9333294e+00   5.9338319e+00   5.9344618e+00   5.9350529e+00   5.9356081e+00   5.9361411e+00   5.9366672e+00   5.9372348e+00   5.9378609e+00   5.9384193e+00   5.9389373e+00   5.9394501e+00   5.9400927e+00   5.9406669e+00   5.9412600e+00   5.9419155e+00   5.9424840e+00   5.9430526e+00   5.9435717e+00   5.9441340e+00   5.9447428e+00   5.9453516e+00   5.9458478e+00   5.9463440e+00   5.9466765e+00   5.9470089e+00   5.9475447e+00   5.9480252e+00   5.9484786e+00   5.9488673e+00   5.9493388e+00   5.9499713e+00   5.9505449e+00   5.9512000e+00   5.9519548e+00   5.9527018e+00   5.9533177e+00   5.9540112e+00   5.9546522e+00   5.9553087e+00   5.9558754e+00   5.9564421e+00   5.9569491e+00   5.9575086e+00   5.9581207e+00   5.9588122e+00   5.9596043e+00   5.9603209e+00   5.9610333e+00   5.9616203e+00   5.9621580e+00   5.9628189e+00   5.9634824e+00   5.9642451e+00   5.9649156e+00   5.9656205e+00   5.9663335e+00   5.9669654e+00   5.9675085e+00   5.9680285e+00   5.9686494e+00   5.9692637e+00   5.9698084e+00   5.9704280e+00   5.9709336e+00   5.9716001e+00   5.9721768e+00   5.9728152e+00   5.9734494e+00   5.9743966e+00   5.9753438e+00   5.9760698e+00   5.9767958e+00   5.9774129e+00   5.9779452e+00   5.9786252e+00   5.9792585e+00   5.9798327e+00   5.9803689e+00   5.9808773e+00   5.9812565e+00   5.9816357e+00   5.9820753e+00   5.9825411e+00   5.9831835e+00   5.9836015e+00   5.9840196e+00   5.9844346e+00   5.9847875e+00   5.9851583e+00   5.9855088e+00   5.9858665e+00   5.9863443e+00   5.9869171e+00   5.9874115e+00   5.9879129e+00   5.9885428e+00   5.9891664e+00   5.9897946e+00   5.9905852e+00   5.9913184e+00   5.9920516e+00   5.9927693e+00   5.9932950e+00   5.9938207e+00   5.9943765e+00   5.9950550e+00   5.9958216e+00   5.9963792e+00   5.9969367e+00   5.9975938e+00   5.9981203e+00   5.9986468e+00   5.9991788e+00   5.9996757e+00   6.0001727e+00   6.0008394e+00   6.0014927e+00   6.0020060e+00   6.0025194e+00   6.0030995e+00   6.0037555e+00   6.0045398e+00   6.0054698e+00   6.0064145e+00   6.0072092e+00   6.0079419e+00   6.0085332e+00   6.0090578e+00   6.0096138e+00   6.0101887e+00   6.0107693e+00   6.0111920e+00   6.0116148e+00   6.0121841e+00   6.0129013e+00   6.0137968e+00   6.0146065e+00   6.0153728e+00   6.0160356e+00   6.0167683e+00   6.0175840e+00   6.0183379e+00   6.0192250e+00   6.0197496e+00   6.0202743e+00   6.0206794e+00   6.0210845e+00   6.0215198e+00   6.0219659e+00   6.0226054e+00   6.0232598e+00   6.0238142e+00   6.0247615e+00   6.0254509e+00   6.0261403e+00   6.0267942e+00   6.0274086e+00   6.0280724e+00   6.0287322e+00   6.0293122e+00   6.0298550e+00   6.0303565e+00   6.0309845e+00   6.0315498e+00   6.0320503e+00   6.0325508e+00   6.0332305e+00   6.0335108e+00   6.0337910e+00   6.0342965e+00   6.0347045e+00   6.0350844e+00   6.0355570e+00   6.0360681e+00   6.0365565e+00   6.0370349e+00   6.0375022e+00   6.0380081e+00   6.0385942e+00   6.0393130e+00   6.0399811e+00   6.0407139e+00   6.0413296e+00   6.0421347e+00   6.0432588e+00   6.0439989e+00   6.0447390e+00   6.0452627e+00   6.0457864e+00   6.0462732e+00   6.0468772e+00   6.0475369e+00   6.0481173e+00   6.0486812e+00   6.0492450e+00   6.0496470e+00   6.0500490e+00   6.0504348e+00   6.0508355e+00   6.0512423e+00   6.0516549e+00   6.0521264e+00   6.0525221e+00   6.0530638e+00   6.0535375e+00   6.0540435e+00   6.0546697e+00   6.0554530e+00   6.0561371e+00   6.0567195e+00   6.0571954e+00   6.0577256e+00   6.0582429e+00   6.0587478e+00   6.0592994e+00   6.0597997e+00   6.0603041e+00   6.0608053e+00   6.0613296e+00   6.0617823e+00   6.0622695e+00   6.0627917e+00   6.0633817e+00   6.0639697e+00   6.0644549e+00   6.0649350e+00   6.0652821e+00   6.0656292e+00   6.0660062e+00   6.0663948e+00   6.0667435e+00   6.0671273e+00   6.0674467e+00   6.0677751e+00   6.0681522e+00   6.0685500e+00   6.0690202e+00   6.0696724e+00   6.0704473e+00   6.0710945e+00   6.0715575e+00   6.0720205e+00   6.0724945e+00   6.0730579e+00   6.0735518e+00   6.0740162e+00   6.0742531e+00   6.0744899e+00   6.0749137e+00   6.0752766e+00   6.0758083e+00   6.0763335e+00   6.0768103e+00   6.0772817e+00   6.0777363e+00   6.0783747e+00   6.0789384e+00   6.0795409e+00   6.0800953e+00   6.0806314e+00   6.0811619e+00   6.0816863e+00   6.0823853e+00   6.0831471e+00   6.0838834e+00   6.0845509e+00   6.0851648e+00   6.0857818e+00   6.0863750e+00   6.0868742e+00   6.0873734e+00   6.0881366e+00   6.0889959e+00   6.0897522e+00   6.0903912e+00   6.0910772e+00   6.0916641e+00   6.0922301e+00   6.0927753e+00   6.0933721e+00   6.0939384e+00   6.0944908e+00   6.0950609e+00   6.0955256e+00   6.0959147e+00   6.0963219e+00   6.0967228e+00   6.0971563e+00   6.0976566e+00   6.0981957e+00   6.0986294e+00   6.0990580e+00   6.0995120e+00   6.1000366e+00   6.1004942e+00   6.1011015e+00   6.1015898e+00   6.1020918e+00   6.1025939e+00   6.1030130e+00   6.1034588e+00   6.1039162e+00   6.1044959e+00   6.1050100e+00   6.1055241e+00   6.1060894e+00   6.1066549e+00   6.1071282e+00   6.1076014e+00   6.1080990e+00   6.1086982e+00   6.1095082e+00   6.1104999e+00   6.1107765e+00   6.1110531e+00   6.1113861e+00   6.1118112e+00   6.1121704e+00   6.1125455e+00   6.1129303e+00   6.1133028e+00   6.1138373e+00   6.1144321e+00   6.1149346e+00   6.1154500e+00   6.1159380e+00   6.1165252e+00   6.1172238e+00   6.1180923e+00   6.1189431e+00   6.1195682e+00   6.1201933e+00   6.1208540e+00   6.1214142e+00   6.1220047e+00   6.1225951e+00   6.1232802e+00   6.1238332e+00   6.1243680e+00   6.1248417e+00   6.1253153e+00   6.1257532e+00   6.1262256e+00   6.1266766e+00   6.1271560e+00   6.1277249e+00   6.1283095e+00   6.1288306e+00   6.1293649e+00   6.1298500e+00   6.1304143e+00   6.1309375e+00   6.1316004e+00   6.1320797e+00   6.1325591e+00   6.1330078e+00   6.1334554e+00   6.1339031e+00   6.1343577e+00   6.1349119e+00   6.1354202e+00   6.1358544e+00   6.1364005e+00   6.1370472e+00   6.1376290e+00   6.1383457e+00   6.1389261e+00   6.1394535e+00   6.1399413e+00   6.1403914e+00   6.1407699e+00   6.1413033e+00   6.1418951e+00   6.1423693e+00   6.1428435e+00   6.1435376e+00   6.1440430e+00   6.1445484e+00   6.1450859e+00   6.1457497e+00   6.1462470e+00   6.1467443e+00   6.1471731e+00   6.1476516e+00   6.1482446e+00   6.1489110e+00   6.1494966e+00   6.1501651e+00   6.1506177e+00   6.1510703e+00   6.1515526e+00   6.1519869e+00   6.1523580e+00   6.1527114e+00   6.1531853e+00   6.1536145e+00   6.1540513e+00   6.1545841e+00   6.1550879e+00   6.1557443e+00   6.1563969e+00   6.1570759e+00   6.1577106e+00   6.1583970e+00   6.1588597e+00   6.1593225e+00   6.1598700e+00   6.1604798e+00   6.1610544e+00   6.1615463e+00   6.1620665e+00   6.1627737e+00   6.1634525e+00   6.1642503e+00   6.1649921e+00   6.1656992e+00   6.1663495e+00   6.1668886e+00   6.1676276e+00   6.1681035e+00   6.1685794e+00   6.1691755e+00   6.1698291e+00   6.1705714e+00   6.1712351e+00   6.1717909e+00   6.1722983e+00   6.1727770e+00   6.1732611e+00   6.1739752e+00   6.1747036e+00   6.1756509e+00   6.1765983e+00   6.1774160e+00   6.1781682e+00   6.1787736e+00   6.1793421e+00   6.1798154e+00   6.1802632e+00   6.1807967e+00   6.1812574e+00   6.1817100e+00   6.1821118e+00   6.1824594e+00   6.1828693e+00   6.1833356e+00   6.1838356e+00   6.1843403e+00   6.1849243e+00   6.1854794e+00   6.1860420e+00   6.1865088e+00   6.1870186e+00   6.1876099e+00   6.1881406e+00   6.1885864e+00   6.1891335e+00   6.1896223e+00   6.1901111e+00   6.1906224e+00   6.1910725e+00   6.1914600e+00   6.1918535e+00   6.1924227e+00   6.1928974e+00   6.1934255e+00   6.1938581e+00   6.1944804e+00   6.1952063e+00   6.1959486e+00   6.1967872e+00   6.1975644e+00   6.1982749e+00   6.1987277e+00   6.1991806e+00   6.1997068e+00   6.2002025e+00   6.2007671e+00   6.2013538e+00   6.2019737e+00   6.2026155e+00   6.2031779e+00   6.2037384e+00   6.2042727e+00   6.2047385e+00   6.2052241e+00   6.2057182e+00   6.2063438e+00   6.2069060e+00   6.2074682e+00   6.2080407e+00   6.2086513e+00   6.2092806e+00   6.2098538e+00   6.2103941e+00   6.2109459e+00   6.2114647e+00   6.2119943e+00   6.2126287e+00   6.2132166e+00   6.2137584e+00   6.2143064e+00   6.2148649e+00   6.2153404e+00   6.2158340e+00   6.2162696e+00   6.2167956e+00   6.2173158e+00   6.2178369e+00   6.2184344e+00   6.2189711e+00   6.2194952e+00   6.2200379e+00   6.2206539e+00   6.2210541e+00   6.2214543e+00   6.2220204e+00   6.2226150e+00   6.2232150e+00   6.2237553e+00   6.2246381e+00   6.2253589e+00   6.2263063e+00   6.2272537e+00   6.2281623e+00   6.2289306e+00   6.2296585e+00   6.2302450e+00   6.2309775e+00   6.2317842e+00   6.2327736e+00   6.2336088e+00   6.2343920e+00   6.2351825e+00   6.2359066e+00   6.2367394e+00   6.2375477e+00   6.2385159e+00   6.2393844e+00   6.2401578e+00   6.2409688e+00   6.2416399e+00   6.2422620e+00   6.2430899e+00   6.2437523e+00   6.2443923e+00   6.2451962e+00   6.2459295e+00   6.2465891e+00   6.2471188e+00   6.2479741e+00   6.2489083e+00   6.2496936e+00   6.2504710e+00   6.2511227e+00   6.2517743e+00   6.2524982e+00   6.2533986e+00   6.2541660e+00   6.2548116e+00   6.2553677e+00   6.2561485e+00   6.2566958e+00   6.2572431e+00   6.2577836e+00   6.2582819e+00   6.2588226e+00   6.2592608e+00   6.2596879e+00   6.2600791e+00   6.2604735e+00   6.2611265e+00   6.2616493e+00   6.2621523e+00   6.2625574e+00   6.2629624e+00   6.2635259e+00   6.2642170e+00   6.2648761e+00   6.2654636e+00   6.2658982e+00   6.2663327e+00   6.2668229e+00   6.2673908e+00   6.2680618e+00   6.2688453e+00   6.2695158e+00   6.2701425e+00   6.2707047e+00   6.2714225e+00   6.2721685e+00   6.2729588e+00   6.2735596e+00   6.2741604e+00   6.2747219e+00   6.2752236e+00   6.2757051e+00   6.2766525e+00   6.2772601e+00   6.2778677e+00   6.2784524e+00   6.2789326e+00   6.2793631e+00   6.2799562e+00   6.2805320e+00   6.2810627e+00   6.2816010e+00   6.2821426e+00   6.2827451e+00   6.2832733e+00   6.2838268e+00   6.2845493e+00   6.2856459e+00   6.2867273e+00   6.2876965e+00   6.2885398e+00   6.2895068e+00   6.2904143e+00   6.2911509e+00   6.2914500e+00   6.2917492e+00   6.2921060e+00   6.2924770e+00   6.2929525e+00   6.2933356e+00   6.2937153e+00   6.2940977e+00   6.2945472e+00   6.2949704e+00   6.2953905e+00   6.2958689e+00   6.2963473e+00   6.2969719e+00   6.2974869e+00   6.2979318e+00   6.2985153e+00   6.2990840e+00   6.2995867e+00   6.3000453e+00   6.3004889e+00   6.3009746e+00   6.3014142e+00   6.3018532e+00   6.3022922e+00   6.3027017e+00   6.3032186e+00   6.3037125e+00   6.3041500e+00   6.3046041e+00   6.3050814e+00   6.3057962e+00   6.3063258e+00   6.3068554e+00   6.3073531e+00   6.3078509e+00   6.3082204e+00   6.3085899e+00   6.3090307e+00   6.3094977e+00   6.3099349e+00   6.3104821e+00   6.3109506e+00   6.3114287e+00   6.3118955e+00   6.3123184e+00   6.3127932e+00   6.3133622e+00   6.3139443e+00   6.3145264e+00   6.3151617e+00   6.3159946e+00   6.3168415e+00   6.3175763e+00   6.3181784e+00   6.3188543e+00   6.3194899e+00   6.3200269e+00   6.3205080e+00   6.3210366e+00   6.3215554e+00   6.3220792e+00   6.3226836e+00   6.3233104e+00   6.3239372e+00   6.3245871e+00   6.3252419e+00   6.3258846e+00   6.3277795e+00   6.3290148e+00   6.3302501e+00   6.3315022e+00   6.3325647e+00   6.3336539e+00   6.3345974e+00   6.3354073e+00   6.3360561e+00   6.3366907e+00   6.3373472e+00   6.3379036e+00   6.3385499e+00   6.3391485e+00   6.3397350e+00   6.3402910e+00   6.3408574e+00   6.3413640e+00   6.3418619e+00   6.3424554e+00   6.3429754e+00   6.3436219e+00   6.3441588e+00   6.3444993e+00   6.3448398e+00   6.3452822e+00   6.3457295e+00   6.3462437e+00   6.3468062e+00   6.3474907e+00   6.3480816e+00   6.3488261e+00   6.3495959e+00   6.3503693e+00   6.3508982e+00   6.3514272e+00   6.3521510e+00   6.3529811e+00   6.3537752e+00   6.3545102e+00   6.3552466e+00   6.3560951e+00   6.3569722e+00   6.3577086e+00   6.3584170e+00   6.3593078e+00   6.3600809e+00   6.3609662e+00   6.3619273e+00   6.3626197e+00   6.3633121e+00   6.3640429e+00   6.3645700e+00   6.3650971e+00   6.3655926e+00   6.3660350e+00   6.3664467e+00   6.3668465e+00   6.3672940e+00   6.3677172e+00   6.3681405e+00   6.3685644e+00   6.3689883e+00   6.3694510e+00   6.3699864e+00   6.3705627e+00   6.3710577e+00   6.3716390e+00   6.3722307e+00   6.3728262e+00   6.3734238e+00   6.3741278e+00   6.3749703e+00   6.3754061e+00   6.3758419e+00   6.3761993e+00   6.3780942e+00   6.3786985e+00   6.3793028e+00   6.3798128e+00   6.3802326e+00   6.3808038e+00   6.3814853e+00   6.3820656e+00   6.3827087e+00   6.3835158e+00   6.3842146e+00   6.3849480e+00   6.3855451e+00   6.3862096e+00   6.3868343e+00   6.3874595e+00   6.3880909e+00   6.3888832e+00   6.3895844e+00   6.3902363e+00   6.3908304e+00   6.3913718e+00   6.3918380e+00   6.3923907e+00   6.3929619e+00   6.3934967e+00   6.3940139e+00   6.3945247e+00   6.3950355e+00   6.3956554e+00   6.3962951e+00   6.3970120e+00   6.3978551e+00   6.3987799e+00   6.3994437e+00   6.4001075e+00   6.4005596e+00   6.4009209e+00   6.4012822e+00   6.4017180e+00   6.4021882e+00   6.4026723e+00   6.4031096e+00   6.4035622e+00   6.4040612e+00   6.4045594e+00   6.4050955e+00   6.4055341e+00   6.4059940e+00   6.4066763e+00   6.4072851e+00   6.4080353e+00   6.4087915e+00   6.4093387e+00   6.4098858e+00   6.4104836e+00   6.4110143e+00   6.4115937e+00   6.4122846e+00   6.4129993e+00   6.4138624e+00   6.4147033e+00   6.4155277e+00   6.4162360e+00   6.4168779e+00   6.4174263e+00   6.4178931e+00   6.4182862e+00   6.4186949e+00   6.4191808e+00   6.4196907e+00   6.4201640e+00   6.4206689e+00   6.4212423e+00   6.4217302e+00   6.4222181e+00   6.4227202e+00   6.4231549e+00   6.4236629e+00   6.4242979e+00   6.4249064e+00   6.4257302e+00   6.4263939e+00   6.4268676e+00   6.4273414e+00   6.4277390e+00   6.4282615e+00   6.4287719e+00   6.4292768e+00   6.4297992e+00   6.4305144e+00   6.4312960e+00   6.4321576e+00   6.4329497e+00   6.4335043e+00   6.4340588e+00   6.4347417e+00   6.4352669e+00   6.4357921e+00   6.4363399e+00   6.4368425e+00   6.4373451e+00   6.4378284e+00   6.4384936e+00   6.4387879e+00   6.4390822e+00   6.4394754e+00   6.4399112e+00   6.4404869e+00   6.4410167e+00   6.4414914e+00   6.4419868e+00   6.4425821e+00   6.4431835e+00   6.4435995e+00   6.4440155e+00   6.4444369e+00   6.4449603e+00   6.4455037e+00   6.4460042e+00   6.4466370e+00   6.4474579e+00   6.4481882e+00   6.4489856e+00   6.4498633e+00   6.4505791e+00   6.4513907e+00   6.4521329e+00   6.4527721e+00   6.4534424e+00   6.4540206e+00   6.4545988e+00   6.4550654e+00   6.4554893e+00   6.4561198e+00   6.4565437e+00   6.4569675e+00   6.4574692e+00   6.4580781e+00   6.4586800e+00   6.4592232e+00   6.4598358e+00   6.4604601e+00   6.4609843e+00   6.4614977e+00   6.4621543e+00   6.4628419e+00   6.4634067e+00   6.4639177e+00   6.4646717e+00   6.4653084e+00   6.4659229e+00   6.4665797e+00   6.4672531e+00   6.4678247e+00   6.4684902e+00   6.4694825e+00   6.4703979e+00   6.4709955e+00   6.4715931e+00   6.4720789e+00   6.4725300e+00   6.4730779e+00   6.4737647e+00   6.4740515e+00   6.4743383e+00   6.4746108e+00   6.4749655e+00   6.4754116e+00   6.4758490e+00   6.4763209e+00   6.4767182e+00   6.4776658e+00   6.4786133e+00   6.4796319e+00   6.4804844e+00   6.4812816e+00   6.4820216e+00   6.4828609e+00   6.4837359e+00   6.4846133e+00   6.4851520e+00   6.4856906e+00   6.4862376e+00   6.4867125e+00   6.4871459e+00   6.4875744e+00   6.4880513e+00   6.4885733e+00   6.4890953e+00   6.4896119e+00   6.4903608e+00   6.4909896e+00   6.4916184e+00   6.4921316e+00   6.4926144e+00   6.4932356e+00   6.4939080e+00   6.4944705e+00   6.4949329e+00   6.4954396e+00   6.4959281e+00   6.4964448e+00   6.4969722e+00   6.4975085e+00   6.4982140e+00   6.4990880e+00   6.4998646e+00   6.5006299e+00   6.5011487e+00   6.5016674e+00   6.5020807e+00   6.5024940e+00   6.5028934e+00   6.5033392e+00   6.5037835e+00   6.5043079e+00   6.5047388e+00   6.5051697e+00   6.5057457e+00   6.5063041e+00   6.5067663e+00   6.5073367e+00   6.5077129e+00   6.5080890e+00   6.5085022e+00   6.5090439e+00   6.5096352e+00   6.5102992e+00   6.5108337e+00   6.5115594e+00   6.5122417e+00   6.5128613e+00   6.5134300e+00   6.5141453e+00   6.5149530e+00   6.5157842e+00   6.5165076e+00   6.5172310e+00   6.5180363e+00   6.5187698e+00   6.5193803e+00   6.5199907e+00   6.5206006e+00   6.5212495e+00   6.5218960e+00   6.5224264e+00   6.5228707e+00   6.5233088e+00   6.5237496e+00   6.5243215e+00   6.5247885e+00   6.5253823e+00   6.5260200e+00   6.5267298e+00   6.5276773e+00   6.5286249e+00   6.5292615e+00   6.5297687e+00   6.5302759e+00   6.5307908e+00   6.5312476e+00   6.5317036e+00   6.5322727e+00   6.5327646e+00   6.5331700e+00   6.5335602e+00   6.5340020e+00   6.5344839e+00   6.5350165e+00   6.5355212e+00   6.5360905e+00   6.5365465e+00   6.5370025e+00   6.5376394e+00   6.5383226e+00   6.5387559e+00   6.5391893e+00   6.5397170e+00   6.5403342e+00   6.5408333e+00   6.5412430e+00   6.5416090e+00   6.5420033e+00   6.5424368e+00   6.5428581e+00   6.5433268e+00   6.5439383e+00   6.5444822e+00   6.5450848e+00   6.5455618e+00   6.5460388e+00   6.5464900e+00   6.5469758e+00   6.5475422e+00   6.5479655e+00   6.5483888e+00   6.5488462e+00   6.5493103e+00   6.5497565e+00   6.5501552e+00   6.5506660e+00   6.5513609e+00   6.5519798e+00   6.5526195e+00   6.5532774e+00   6.5539624e+00   6.5547013e+00   6.5554370e+00   6.5561393e+00   6.5569291e+00   6.5574250e+00   6.5579209e+00   6.5584392e+00   6.5589701e+00   6.5594310e+00   6.5598786e+00   6.5603581e+00   6.5607783e+00   6.5613130e+00   6.5618802e+00   6.5624816e+00   6.5630565e+00   6.5636261e+00   6.5642240e+00   6.5649667e+00   6.5657230e+00   6.5666276e+00   6.5674168e+00   6.5682003e+00   6.5684532e+00   6.5687061e+00   6.5690331e+00   6.5693983e+00   6.5697705e+00   6.5701346e+00   6.5705269e+00   6.5708699e+00   6.5713541e+00   6.5718373e+00   6.5724161e+00   6.5730918e+00   6.5739332e+00   6.5746346e+00   6.5753360e+00   6.5759666e+00   6.5766746e+00   6.5774043e+00   6.5783519e+00   6.5790964e+00   6.5798409e+00   6.5804937e+00   6.5812160e+00   6.5819852e+00   6.5827470e+00   6.5834982e+00   6.5844116e+00   6.5853874e+00   6.5863834e+00   6.5873720e+00   6.5882100e+00   6.5890158e+00   6.5897232e+00   6.5902113e+00   6.5906994e+00   6.5910988e+00   6.5914546e+00   6.5918906e+00   6.5922979e+00   6.5927766e+00   6.5931599e+00   6.5936533e+00   6.5940671e+00   6.5946045e+00   6.5951896e+00   6.5958764e+00   6.5965173e+00   6.5971063e+00   6.5977299e+00   6.5983260e+00   6.5989086e+00   6.5994913e+00   6.5999945e+00   6.6005308e+00   6.6010019e+00   6.6015071e+00   6.6020871e+00   6.6025781e+00   6.6032550e+00   6.6040397e+00   6.6047217e+00   6.6054035e+00   6.6059679e+00   6.6065780e+00   6.6074737e+00   6.6080240e+00   6.6085743e+00   6.6092359e+00   6.6100551e+00   6.6109005e+00   6.6117491e+00   6.6122973e+00   6.6127144e+00   6.6131315e+00   6.6136876e+00   6.6141852e+00   6.6147102e+00   6.6151227e+00   6.6155351e+00   6.6159194e+00   6.6164033e+00   6.6168307e+00   6.6172546e+00   6.6176615e+00   6.6181084e+00   6.6186584e+00   6.6191576e+00   6.6197739e+00   6.6203681e+00   6.6208685e+00   6.6213893e+00   6.6218806e+00   6.6224581e+00   6.6230279e+00   6.6236204e+00   6.6242754e+00   6.6248035e+00   6.6253316e+00   6.6259242e+00   6.6266822e+00   6.6273252e+00   6.6279127e+00   6.6288603e+00   6.6295636e+00   6.6302670e+00   6.6308242e+00   6.6312354e+00   6.6316465e+00   6.6321736e+00   6.6327756e+00   6.6334119e+00   6.6341457e+00   6.6347478e+00   6.6353938e+00   6.6360145e+00   6.6365914e+00   6.6371713e+00   6.6377132e+00   6.6381791e+00   6.6386451e+00   6.6390612e+00   6.6394819e+00   6.6400180e+00   6.6405409e+00   6.6410653e+00   6.6415528e+00   6.6421289e+00   6.6426895e+00   6.6432975e+00   6.6439157e+00   6.6444113e+00   6.6450187e+00   6.6457372e+00   6.6466576e+00   6.6475349e+00   6.6483620e+00   6.6491427e+00   6.6497837e+00   6.6504540e+00   6.6509315e+00   6.6514090e+00   6.6520062e+00   6.6524395e+00   6.6528727e+00   6.6532461e+00   6.6536928e+00   6.6540733e+00   6.6544019e+00   6.6548676e+00   6.6554842e+00   6.6561363e+00   6.6567785e+00   6.6575579e+00   6.6582144e+00   6.6586847e+00   6.6591551e+00   6.6597572e+00   6.6604132e+00   6.6610065e+00   6.6616185e+00   6.6623945e+00   6.6629671e+00   6.6635398e+00   6.6642461e+00   6.6649253e+00   6.6656517e+00   6.6664356e+00   6.6670975e+00   6.6676499e+00   6.6682022e+00   6.6688260e+00   6.6692726e+00   6.6697192e+00   6.6702698e+00   6.6707671e+00   6.6711876e+00   6.6717443e+00   6.6722448e+00   6.6727108e+00   6.6731941e+00   6.6736589e+00   6.6741722e+00   6.6745899e+00   6.6751745e+00   6.6758442e+00   6.6764592e+00   6.6769602e+00   6.6774612e+00   6.6779602e+00   6.6784340e+00   6.6789078e+00   6.6793960e+00   6.6799281e+00   6.6803360e+00   6.6807439e+00   6.6812359e+00   6.6818609e+00   6.6826699e+00   6.6832616e+00   6.6838533e+00   6.6843474e+00   6.6848139e+00   6.6853172e+00   6.6857528e+00   6.6862502e+00   6.6867275e+00   6.6874159e+00   6.6880340e+00   6.6884659e+00   6.6888977e+00   6.6895541e+00   6.6901199e+00   6.6907761e+00   6.6914679e+00   6.6923256e+00   6.6929352e+00   6.6935449e+00   6.6940539e+00   6.6946298e+00   6.6951985e+00   6.6955334e+00   6.6958004e+00   6.6960673e+00   6.6964037e+00   6.6968933e+00   6.6974182e+00   6.6979745e+00   6.6984910e+00   6.6991377e+00   6.6998087e+00   6.7005162e+00   6.7013058e+00   6.7021574e+00   6.7028591e+00   6.7034333e+00   6.7039947e+00   6.7045768e+00   6.7051869e+00   6.7057469e+00   6.7063559e+00   6.7070292e+00   6.7078399e+00   6.7087544e+00   6.7095048e+00   6.7103641e+00   6.7110660e+00   6.7116579e+00   6.7123846e+00   6.7131356e+00   6.7138655e+00   6.7145455e+00   6.7151293e+00   6.7157131e+00   6.7164815e+00   6.7172276e+00   6.7179553e+00   6.7184857e+00   6.7190161e+00   6.7194445e+00   6.7199324e+00   6.7206067e+00   6.7210440e+00   6.7214814e+00   6.7219191e+00   6.7223789e+00   6.7228387e+00   6.7232178e+00   6.7235711e+00   6.7239668e+00   6.7244310e+00   6.7248425e+00   6.7253010e+00   6.7258686e+00   6.7264435e+00   6.7269211e+00   6.7274538e+00   6.7280729e+00   6.7290205e+00   6.7296899e+00   6.7303594e+00   6.7311298e+00   6.7318818e+00   6.7325077e+00   6.7331830e+00   6.7338285e+00   6.7343365e+00   6.7348445e+00   6.7353457e+00   6.7359718e+00   6.7365488e+00   6.7370876e+00   6.7375893e+00   6.7380354e+00   6.7384918e+00   6.7389358e+00   6.7393799e+00   6.7398965e+00   6.7403185e+00   6.7408358e+00   6.7415736e+00   6.7423783e+00   6.7431091e+00   6.7437531e+00   6.7443837e+00   6.7449358e+00   6.7454515e+00   6.7458498e+00   6.7462482e+00   6.7467507e+00   6.7472551e+00   6.7478019e+00   6.7483180e+00   6.7487404e+00   6.7493118e+00   6.7498924e+00   6.7503715e+00   6.7508987e+00   6.7513494e+00   6.7520336e+00   6.7526312e+00   6.7531278e+00   6.7537062e+00   6.7542591e+00   6.7547489e+00   6.7552583e+00   6.7559746e+00   6.7566488e+00   6.7572520e+00   6.7578741e+00   6.7584221e+00   6.7588704e+00   6.7593187e+00   6.7598235e+00   6.7603158e+00   6.7608080e+00   6.7613139e+00   6.7618506e+00   6.7623090e+00   6.7628120e+00   6.7633918e+00   6.7639244e+00   6.7644249e+00   6.7649426e+00   6.7653202e+00   6.7656978e+00   6.7661714e+00   6.7667564e+00   6.7673779e+00   6.7678774e+00   6.7685369e+00   6.7692257e+00   6.7699145e+00   6.7705500e+00   6.7711001e+00   6.7715996e+00   6.7720382e+00   6.7724397e+00   6.7728109e+00   6.7731821e+00   6.7736698e+00   6.7742843e+00   6.7748367e+00   6.7754522e+00   6.7761442e+00   6.7767278e+00   6.7773542e+00   6.7780184e+00   6.7784322e+00   6.7793798e+00   6.7803274e+00   6.7810162e+00   6.7817049e+00   6.7823999e+00   6.7830070e+00   6.7835263e+00   6.7840997e+00   6.7846428e+00   6.7852242e+00   6.7859073e+00   6.7864812e+00   6.7869328e+00   6.7873844e+00   6.7879645e+00   6.7885842e+00   6.7892509e+00   6.7898774e+00   6.7903942e+00   6.7909007e+00   6.7914238e+00   6.7919469e+00   6.7923677e+00   6.7928864e+00   6.7933742e+00   6.7937874e+00   6.7942941e+00   6.7947776e+00   6.7953004e+00   6.7958260e+00   6.7964301e+00   6.7968865e+00   6.7973429e+00   6.7977418e+00   6.7981883e+00   6.7987430e+00   6.7992903e+00   6.7998246e+00   6.8003623e+00   6.8008354e+00   6.8014255e+00   6.8021509e+00   6.8024628e+00   6.8027747e+00   6.8030748e+00   6.8033750e+00   6.8037476e+00   6.8041825e+00   6.8047920e+00   6.8054792e+00   6.8061175e+00   6.8068076e+00   6.8075116e+00   6.8081740e+00   6.8087994e+00   6.8094133e+00   6.8099410e+00   6.8106115e+00   6.8113499e+00   6.8121750e+00   6.8130731e+00   6.8139288e+00   6.8148527e+00   6.8157765e+00   6.8162804e+00   6.8167843e+00   6.8172749e+00   6.8177041e+00   6.8181332e+00   6.8186392e+00   6.8192697e+00   6.8198829e+00   6.8205627e+00   6.8211678e+00   6.8216450e+00   6.8221223e+00   6.8227098e+00   6.8232302e+00   6.8237800e+00   6.8243161e+00   6.8248691e+00   6.8254138e+00   6.8259585e+00   6.8266515e+00   6.8273759e+00   6.8281573e+00   6.8287860e+00   6.8297336e+00   6.8304855e+00   6.8312374e+00   6.8319217e+00   6.8325877e+00   6.8330573e+00   6.8335270e+00   6.8340528e+00   6.8345786e+00   6.8349997e+00   6.8354767e+00   6.8360160e+00   6.8365722e+00   6.8370395e+00   6.8375087e+00   6.8381160e+00   6.8386333e+00   6.8391866e+00   6.8397400e+00   6.8403276e+00   6.8408818e+00   6.8413804e+00   6.8418607e+00   6.8423047e+00   6.8427868e+00   6.8432219e+00   6.8436192e+00   6.8440294e+00   6.8444057e+00   6.8448524e+00   6.8453837e+00   6.8461434e+00   6.8469477e+00   6.8476578e+00   6.8483988e+00   6.8490114e+00   6.8496096e+00   6.8501759e+00   6.8507565e+00   6.8513056e+00   6.8517989e+00   6.8524121e+00   6.8529511e+00   6.8534620e+00   6.8539793e+00   6.8546362e+00   6.8550558e+00   6.8554754e+00   6.8559859e+00   6.8565274e+00   6.8570726e+00   6.8575611e+00   6.8580992e+00   6.8586073e+00   6.8590559e+00   6.8594443e+00   6.8598019e+00   6.8602742e+00   6.8606938e+00   6.8611133e+00   6.8615691e+00   6.8619792e+00   6.8624113e+00   6.8628257e+00   6.8631975e+00   6.8635448e+00   6.8640192e+00   6.8645599e+00   6.8651127e+00   6.8657708e+00   6.8663966e+00   6.8669127e+00   6.8674498e+00   6.8679895e+00   6.8684629e+00   6.8689363e+00   6.8695636e+00   6.8702997e+00   6.8710201e+00   6.8717272e+00   6.8722914e+00   6.8728557e+00   6.8734606e+00   6.8740683e+00   6.8746759e+00   6.8752845e+00   6.8758680e+00   6.8763842e+00   6.8769303e+00   6.8775400e+00   6.8781182e+00   6.8786969e+00   6.8792979e+00   6.8811932e+00   6.8818908e+00   6.8825885e+00   6.8831749e+00   6.8836812e+00   6.8843137e+00   6.8850684e+00   6.8857644e+00   6.8865239e+00   6.8871644e+00   6.8878729e+00   6.8884328e+00   6.8889927e+00   6.8896143e+00   6.8903023e+00   6.8909047e+00   6.8915263e+00   6.8921477e+00   6.8928945e+00   6.8937497e+00   6.8943863e+00   6.8948541e+00   6.8953218e+00   6.8958015e+00   6.8962812e+00   6.8967335e+00   6.8970915e+00   6.8974496e+00   6.8979070e+00   6.8984328e+00   6.8990168e+00   6.8995749e+00   6.9000445e+00   6.9003648e+00   6.9006851e+00   6.9010612e+00   6.9014159e+00   6.9018547e+00   6.9022446e+00   6.9027470e+00   6.9031950e+00   6.9036430e+00   6.9041426e+00   6.9047966e+00   6.9055707e+00   6.9061929e+00   6.9067019e+00   6.9072110e+00   6.9077150e+00   6.9081337e+00   6.9085525e+00   6.9091546e+00   6.9096634e+00   6.9101896e+00   6.9108460e+00   6.9116257e+00   6.9122883e+00   6.9130200e+00   6.9137476e+00   6.9144349e+00   6.9150051e+00   6.9156663e+00   6.9162785e+00   6.9170397e+00   6.9177779e+00   6.9184527e+00   6.9190558e+00   6.9197651e+00   6.9204248e+00   6.9210592e+00   6.9218228e+00   6.9226645e+00   6.9231988e+00   6.9237332e+00   6.9243371e+00   6.9250059e+00   6.9259046e+00   6.9266858e+00   6.9274322e+00   6.9282919e+00   6.9289938e+00   6.9296767e+00   6.9306244e+00   6.9315720e+00   6.9324178e+00   6.9331430e+00   6.9339292e+00   6.9347427e+00   6.9353158e+00   6.9358889e+00   6.9365473e+00   6.9371937e+00   6.9378795e+00   6.9384596e+00   6.9392023e+00   6.9399154e+00   6.9406284e+00   6.9412786e+00   6.9416906e+00   6.9421026e+00   6.9425225e+00   6.9429215e+00   6.9433494e+00   6.9438231e+00   6.9442435e+00   6.9447100e+00   6.9451082e+00   6.9454627e+00   6.9458151e+00   6.9460573e+00   6.9462994e+00   6.9465543e+00   6.9468989e+00   6.9471866e+00   6.9474632e+00   6.9478739e+00   6.9483092e+00   6.9487219e+00   6.9491671e+00   6.9495428e+00   6.9501087e+00   6.9507048e+00   6.9513359e+00   6.9519688e+00   6.9524862e+00   6.9530474e+00   6.9536190e+00   6.9543005e+00   6.9549425e+00   6.9554722e+00   6.9560018e+00   6.9566975e+00   6.9572961e+00   6.9578947e+00   6.9585133e+00   6.9590996e+00   6.9597196e+00   6.9602656e+00   6.9608480e+00   6.9615187e+00   6.9621092e+00   6.9628464e+00   6.9635148e+00   6.9640464e+00   6.9645780e+00   6.9650969e+00   6.9656823e+00   6.9663489e+00   6.9668551e+00   6.9673613e+00   6.9679676e+00   6.9684418e+00   6.9689161e+00   6.9693693e+00   6.9699212e+00   6.9704554e+00   6.9709895e+00   6.9715813e+00   6.9720629e+00   6.9726303e+00   6.9730905e+00   6.9736200e+00   6.9742449e+00   6.9749250e+00   6.9753825e+00   6.9757460e+00   6.9761096e+00   6.9765892e+00   6.9772181e+00   6.9778642e+00   6.9782686e+00   6.9786731e+00   6.9791480e+00   6.9796860e+00   6.9806337e+00   6.9815814e+00   6.9824037e+00   6.9831673e+00   6.9839107e+00   6.9845676e+00   6.9851240e+00   6.9856216e+00   6.9860375e+00   6.9864915e+00   6.9868991e+00   6.9873054e+00   6.9877667e+00   6.9883335e+00   6.9888300e+00   6.9893973e+00   6.9899556e+00   6.9907081e+00   6.9915631e+00   6.9923070e+00   6.9931814e+00   6.9937312e+00   6.9942809e+00   6.9947405e+00   6.9952001e+00   6.9957784e+00   6.9965020e+00   6.9971071e+00   6.9978532e+00   6.9985206e+00   6.9988227e+00   6.9991247e+00   6.9995201e+00   6.9999866e+00   7.0005740e+00   7.0012531e+00   7.0018070e+00   7.0023691e+00   7.0030478e+00   7.0036770e+00   7.0043286e+00   7.0049737e+00   7.0052887e+00   7.0056037e+00   7.0059115e+00   7.0063075e+00   7.0067871e+00   7.0072583e+00   7.0077870e+00   7.0082596e+00   7.0087478e+00   7.0093257e+00   7.0098472e+00   7.0104182e+00   7.0109893e+00   7.0115565e+00   7.0122389e+00   7.0130056e+00   7.0138166e+00   7.0145434e+00   7.0151823e+00   7.0158292e+00   7.0163981e+00   7.0169101e+00   7.0175605e+00   7.0181612e+00   7.0188815e+00   7.0196048e+00   7.0201846e+00   7.0209785e+00   7.0217195e+00   7.0224091e+00   7.0230760e+00   7.0237926e+00   7.0244699e+00   7.0250360e+00   7.0255520e+00   7.0259773e+00   7.0265809e+00   7.0271345e+00   7.0276489e+00   7.0281858e+00   7.0287616e+00   7.0292961e+00   7.0298593e+00   7.0317547e+00   7.0336501e+00   7.0348272e+00   7.0356698e+00   7.0365123e+00   7.0373453e+00   7.0380688e+00   7.0387162e+00   7.0393527e+00   7.0400428e+00   7.0408977e+00   7.0416201e+00   7.0422930e+00   7.0431575e+00   7.0439503e+00   7.0447683e+00   7.0456798e+00   7.0464359e+00   7.0471265e+00   7.0477313e+00   7.0483455e+00   7.0490627e+00   7.0497280e+00   7.0503119e+00   7.0508753e+00   7.0515212e+00   7.0521585e+00   7.0526922e+00   7.0533778e+00   7.0541767e+00   7.0547898e+00   7.0554029e+00   7.0559487e+00   7.0566017e+00   7.0572755e+00   7.0580106e+00   7.0585241e+00   7.0590376e+00   7.0595747e+00   7.0600577e+00   7.0604540e+00   7.0609390e+00   7.0613741e+00   7.0618093e+00   7.0622661e+00   7.0626660e+00   7.0631345e+00   7.0637592e+00   7.0643166e+00   7.0648236e+00   7.0653411e+00   7.0657646e+00   7.0662291e+00   7.0668532e+00   7.0674967e+00   7.0681197e+00   7.0687427e+00   7.0692903e+00   7.0697391e+00   7.0701834e+00   7.0706494e+00   7.0712402e+00   7.0719485e+00   7.0727981e+00   7.0736855e+00   7.0739767e+00   7.0742679e+00   7.0745332e+00   7.0747467e+00   7.0750022e+00   7.0753149e+00   7.0756498e+00   7.0760732e+00   7.0765287e+00   7.0770904e+00   7.0776268e+00   7.0783701e+00   7.0791350e+00   7.0797988e+00   7.0804231e+00   7.0813708e+00   7.0823185e+00   7.0829152e+00   7.0835118e+00   7.0842126e+00   7.0848946e+00   7.0855476e+00   7.0863571e+00   7.0870955e+00   7.0879584e+00   7.0887419e+00   7.0895833e+00   7.0903549e+00   7.0910606e+00   7.0919372e+00   7.0927681e+00   7.0933592e+00   7.0939502e+00   7.0945612e+00   7.0951197e+00   7.0957560e+00   7.0961537e+00   7.0965514e+00   7.0970018e+00   7.0975131e+00   7.0980634e+00   7.0985303e+00   7.0991813e+00   7.0997901e+00   7.1006414e+00   7.1013673e+00   7.1020461e+00   7.1026105e+00   7.1033374e+00   7.1040089e+00   7.1047110e+00   7.1054132e+00   7.1060022e+00   7.1066060e+00   7.1071456e+00   7.1076311e+00   7.1079666e+00   7.1083021e+00   7.1087174e+00   7.1091486e+00   7.1095798e+00   7.1100944e+00   7.1106979e+00   7.1112309e+00   7.1117626e+00   7.1122152e+00   7.1127589e+00   7.1132359e+00   7.1137911e+00   7.1142875e+00   7.1148106e+00   7.1153079e+00   7.1158248e+00   7.1163292e+00   7.1169892e+00   7.1174450e+00   7.1179008e+00   7.1183506e+00   7.1188712e+00   7.1193178e+00   7.1197932e+00   7.1204426e+00   7.1208748e+00   7.1213071e+00   7.1217025e+00   7.1221084e+00   7.1224373e+00   7.1230158e+00   7.1235574e+00   7.1240015e+00   7.1245377e+00   7.1251052e+00   7.1255395e+00   7.1259738e+00   7.1263780e+00   7.1268317e+00   7.1274246e+00   7.1280529e+00   7.1287405e+00   7.1294751e+00   7.1299732e+00   7.1304713e+00   7.1314190e+00   7.1323668e+00   7.1330330e+00   7.1335553e+00   7.1340776e+00   7.1346634e+00   7.1352893e+00   7.1359018e+00   7.1364585e+00   7.1370621e+00   7.1376749e+00   7.1382986e+00   7.1390105e+00   7.1396223e+00   7.1404138e+00   7.1411861e+00   7.1420527e+00   7.1423806e+00   7.1427084e+00   7.1430996e+00   7.1434750e+00   7.1438802e+00   7.1443105e+00   7.1448371e+00   7.1453235e+00   7.1458834e+00   7.1463304e+00   7.1467774e+00   7.1473907e+00   7.1480643e+00   7.1487092e+00   7.1494072e+00   7.1502114e+00   7.1510230e+00   7.1517224e+00   7.1524398e+00   7.1530598e+00   7.1538483e+00   7.1545073e+00   7.1551644e+00   7.1558168e+00   7.1565733e+00   7.1573179e+00   7.1579225e+00   7.1585271e+00   7.1591619e+00   7.1598964e+00   7.1606658e+00   7.1612962e+00   7.1618560e+00   7.1625802e+00   7.1631761e+00   7.1638067e+00   7.1644909e+00   7.1651550e+00   7.1657934e+00   7.1663383e+00   7.1668156e+00   7.1673299e+00   7.1677956e+00   7.1682977e+00   7.1688997e+00   7.1694558e+00   7.1701352e+00   7.1707355e+00   7.1713358e+00   7.1718608e+00   7.1724396e+00   7.1729350e+00   7.1734985e+00   7.1741560e+00   7.1748103e+00   7.1755634e+00   7.1762756e+00   7.1770481e+00   7.1778896e+00   7.1784356e+00   7.1789816e+00   7.1795471e+00   7.1801960e+00   7.1808610e+00   7.1818087e+00   7.1827564e+00   7.1836346e+00   7.1843877e+00   7.1850462e+00   7.1857394e+00   7.1864394e+00   7.1871896e+00   7.1877868e+00   7.1883841e+00   7.1889175e+00   7.1894830e+00   7.1900920e+00   7.1908131e+00   7.1915038e+00   7.1921298e+00   7.1929362e+00   7.1937051e+00   7.1943306e+00   7.1949339e+00   7.1957078e+00   7.1964603e+00   7.1972166e+00   7.1978352e+00   7.1984079e+00   7.1991257e+00   7.1999267e+00   7.2008428e+00   7.2016853e+00   7.2025143e+00   7.2033489e+00   7.2040486e+00   7.2045915e+00   7.2051344e+00   7.2058408e+00   7.2068072e+00   7.2073580e+00   7.2079089e+00   7.2083955e+00   7.2088300e+00   7.2092931e+00   7.2097618e+00   7.2102394e+00   7.2107820e+00   7.2112780e+00   7.2118936e+00   7.2125286e+00   7.2131547e+00   7.2138637e+00   7.2145100e+00   7.2150362e+00   7.2154892e+00   7.2160684e+00   7.2166777e+00   7.2173378e+00   7.2179466e+00   7.2183582e+00   7.2187698e+00   7.2193637e+00   7.2199057e+00   7.2204252e+00   7.2208480e+00   7.2213609e+00   7.2221211e+00   7.2226809e+00   7.2232406e+00   7.2238653e+00   7.2244430e+00   7.2249074e+00   7.2253574e+00   7.2259392e+00   7.2264865e+00   7.2271215e+00   7.2273959e+00   7.2276703e+00   7.2280040e+00   7.2284611e+00   7.2290383e+00   7.2296051e+00   7.2302240e+00   7.2309408e+00   7.2319240e+00   7.2329072e+00   7.2337635e+00   7.2344604e+00   7.2351573e+00   7.2359463e+00   7.2366281e+00   7.2372040e+00   7.2377314e+00   7.2383097e+00   7.2387887e+00   7.2393159e+00   7.2400115e+00   7.2407754e+00   7.2414129e+00   7.2420819e+00   7.2427562e+00   7.2435449e+00   7.2442984e+00   7.2451424e+00   7.2458606e+00   7.2462769e+00   7.2466931e+00   7.2472185e+00   7.2478024e+00   7.2484370e+00   7.2491393e+00   7.2498252e+00   7.2506481e+00   7.2511950e+00   7.2517419e+00   7.2522059e+00   7.2527700e+00   7.2534212e+00   7.2542005e+00   7.2550887e+00   7.2559636e+00   7.2566988e+00   7.2571835e+00   7.2576682e+00   7.2581920e+00   7.2587957e+00   7.2594266e+00   7.2600181e+00   7.2606416e+00   7.2612464e+00   7.2617781e+00   7.2622997e+00   7.2628367e+00   7.2632688e+00   7.2636757e+00   7.2641317e+00   7.2644985e+00   7.2650088e+00   7.2656559e+00   7.2662390e+00   7.2667582e+00   7.2671988e+00   7.2675854e+00   7.2679443e+00   7.2684197e+00   7.2689137e+00   7.2692739e+00   7.2696341e+00   7.2699997e+00   7.2703784e+00   7.2707405e+00   7.2710970e+00   7.2714893e+00   7.2720224e+00   7.2726375e+00   7.2732359e+00   7.2737971e+00   7.2744316e+00   7.2749984e+00   7.2756536e+00   7.2762571e+00   7.2766293e+00   7.2770014e+00   7.2773638e+00   7.2777193e+00   7.2781159e+00   7.2786325e+00   7.2791112e+00   7.2795899e+00   7.2801168e+00   7.2807575e+00   7.2813817e+00   7.2819046e+00   7.2822977e+00   7.2826907e+00   7.2832211e+00   7.2838267e+00   7.2843816e+00   7.2848267e+00   7.2852498e+00   7.2857127e+00   7.2863385e+00   7.2872093e+00   7.2880355e+00   7.2887261e+00   7.2893970e+00   7.2900010e+00   7.2905685e+00   7.2911885e+00   7.2917685e+00   7.2922699e+00   7.2927959e+00   7.2933626e+00   7.2939536e+00   7.2947337e+00   7.2954248e+00   7.2960078e+00   7.2965907e+00   7.2972095e+00   7.2977607e+00   7.2983944e+00   7.2990713e+00   7.2996929e+00   7.3001237e+00   7.3005545e+00   7.3009839e+00   7.3014872e+00   7.3019934e+00   7.3025744e+00   7.3031435e+00   7.3038570e+00   7.3045288e+00   7.3051794e+00   7.3058691e+00   7.3065297e+00   7.3072864e+00   7.3080872e+00   7.3089171e+00   7.3096586e+00   7.3104642e+00   7.3112788e+00   7.3119422e+00   7.3125946e+00   7.3133204e+00   7.3140338e+00   7.3148028e+00   7.3156546e+00   7.3163314e+00   7.3170082e+00   7.3177139e+00   7.3183369e+00   7.3188455e+00   7.3192925e+00   7.3197249e+00   7.3202381e+00   7.3207726e+00   7.3212969e+00   7.3220191e+00   7.3226756e+00   7.3232691e+00   7.3238346e+00   7.3243432e+00   7.3247697e+00   7.3252055e+00   7.3255916e+00   7.3260220e+00   7.3265828e+00   7.3271903e+00   7.3277579e+00   7.3282554e+00   7.3287529e+00   7.3293357e+00   7.3298791e+00   7.3304753e+00   7.3311745e+00   7.3318847e+00   7.3329973e+00   7.3341098e+00   7.3352309e+00   7.3361618e+00   7.3368701e+00   7.3375784e+00   7.3380589e+00   7.3385394e+00   7.3390331e+00   7.3395458e+00   7.3399240e+00   7.3403021e+00   7.3407468e+00   7.3412214e+00   7.3415694e+00   7.3419174e+00   7.3423613e+00   7.3429002e+00   7.3434150e+00   7.3439297e+00   7.3444762e+00   7.3453633e+00   7.3460536e+00   7.3467439e+00   7.3474088e+00   7.3479743e+00   7.3485398e+00   7.3491219e+00   7.3497085e+00   7.3502184e+00   7.3508360e+00   7.3515994e+00   7.3522514e+00   7.3528804e+00   7.3536046e+00   7.3543458e+00   7.3550728e+00   7.3557223e+00   7.3562820e+00   7.3568759e+00   7.3574698e+00   7.3581303e+00   7.3589976e+00   7.3597751e+00   7.3604033e+00   7.3610314e+00   7.3616093e+00   7.3623292e+00   7.3630865e+00   7.3638175e+00   7.3644991e+00   7.3652193e+00   7.3658105e+00   7.3663754e+00   7.3669304e+00   7.3674370e+00   7.3678569e+00   7.3682484e+00   7.3687059e+00   7.3691435e+00   7.3696217e+00   7.3700991e+00   7.3707554e+00   7.3714038e+00   7.3723453e+00   7.3729614e+00   7.3734326e+00   7.3739038e+00   7.3744935e+00   7.3750776e+00   7.3755744e+00   7.3761278e+00   7.3767822e+00   7.3773282e+00   7.3779927e+00   7.3786740e+00   7.3791627e+00   7.3796514e+00   7.3801637e+00   7.3807150e+00   7.3812322e+00   7.3818223e+00   7.3823369e+00   7.3835203e+00   7.3843642e+00   7.3849706e+00   7.3855769e+00   7.3862843e+00   7.3871798e+00   7.3879921e+00   7.3885658e+00   7.3891396e+00   7.3897181e+00   7.3904258e+00   7.3912211e+00   7.3919191e+00   7.3925558e+00   7.3931788e+00   7.3937727e+00   7.3943976e+00   7.3949023e+00   7.3955383e+00   7.3961771e+00   7.3969182e+00   7.3977650e+00   7.3983878e+00   7.3990106e+00   7.3996317e+00   7.4002257e+00   7.4008118e+00   7.4013594e+00   7.4020768e+00   7.4027518e+00   7.4034268e+00   7.4042245e+00   7.4049904e+00   7.4057839e+00   7.4066723e+00   7.4075124e+00   7.4082405e+00   7.4089518e+00   7.4097017e+00   7.4105618e+00   7.4113650e+00   7.4120197e+00   7.4124338e+00   7.4128480e+00   7.4132835e+00   7.4137772e+00   7.4142787e+00   7.4147604e+00   7.4152854e+00   7.4158720e+00   7.4165011e+00   7.4172220e+00   7.4179451e+00   7.4185847e+00   7.4192242e+00   7.4197659e+00   7.4204265e+00   7.4211731e+00   7.4218735e+00   7.4223858e+00   7.4228982e+00   7.4235566e+00   7.4241319e+00   7.4245592e+00   7.4249866e+00   7.4253656e+00   7.4258560e+00   7.4265148e+00   7.4273702e+00   7.4280792e+00   7.4289087e+00   7.4297912e+00   7.4305410e+00   7.4313275e+00   7.4320141e+00   7.4326197e+00   7.4338784e+00   7.4351370e+00   7.4362394e+00   7.4371394e+00   7.4381461e+00   7.4388846e+00   7.4396230e+00   7.4404009e+00   7.4411209e+00   7.4417114e+00   7.4423246e+00   7.4429910e+00   7.4437251e+00   7.4443137e+00   7.4448845e+00   7.4454540e+00   7.4460377e+00   7.4468183e+00   7.4475797e+00   7.4482423e+00   7.4488613e+00   7.4494347e+00   7.4499267e+00   7.4504187e+00   7.4508807e+00   7.4513165e+00   7.4519858e+00   7.4525364e+00   7.4530869e+00   7.4537024e+00   7.4542616e+00   7.4548156e+00   7.4555465e+00   7.4562179e+00   7.4570618e+00   7.4579316e+00   7.4587203e+00   7.4594303e+00   7.4600410e+00   7.4606719e+00   7.4609883e+00   7.4613047e+00   7.4616485e+00   7.4620991e+00   7.4626101e+00   7.4631345e+00   7.4635869e+00   7.4641107e+00   7.4646269e+00   7.4652712e+00   7.4659322e+00   7.4664673e+00   7.4670024e+00   7.4674874e+00   7.4679895e+00   7.4685628e+00   7.4691554e+00   7.4698042e+00   7.4703804e+00   7.4711308e+00   7.4721983e+00   7.4730982e+00   7.4739054e+00   7.4745261e+00   7.4751468e+00   7.4758847e+00   7.4765856e+00   7.4772059e+00   7.4778341e+00   7.4784682e+00   7.4792141e+00   7.4796735e+00   7.4801329e+00   7.4805152e+00   7.4811005e+00   7.4818056e+00   7.4824625e+00   7.4830206e+00   7.4843594e+00   7.4851330e+00   7.4859067e+00   7.4866077e+00   7.4871708e+00   7.4877025e+00   7.4882522e+00   7.4887724e+00   7.4894475e+00   7.4900496e+00   7.4905458e+00   7.4909759e+00   7.4914440e+00   7.4921906e+00   7.4928793e+00   7.4935494e+00   7.4941490e+00   7.4946743e+00   7.4952510e+00   7.4958321e+00   7.4965335e+00   7.4973623e+00   7.4980689e+00   7.4989651e+00   7.4997581e+00   7.5007970e+00   7.5018485e+00   7.5027307e+00   7.5037031e+00   7.5043280e+00   7.5048118e+00   7.5052957e+00   7.5058025e+00   7.5063695e+00   7.5070071e+00   7.5075966e+00   7.5082506e+00   7.5088268e+00   7.5095104e+00   7.5101867e+00   7.5106955e+00   7.5112043e+00   7.5117787e+00   7.5123136e+00   7.5128739e+00   7.5135991e+00   7.5141319e+00   7.5146646e+00   7.5152266e+00   7.5157885e+00   7.5163958e+00   7.5171350e+00   7.5177845e+00   7.5184687e+00   7.5191956e+00   7.5199371e+00   7.5204264e+00   7.5207917e+00   7.5211570e+00   7.5216611e+00   7.5221318e+00   7.5225762e+00   7.5230599e+00   7.5238030e+00   7.5244864e+00   7.5251146e+00   7.5257431e+00   7.5263348e+00   7.5269122e+00   7.5275829e+00   7.5283585e+00   7.5290471e+00   7.5296682e+00   7.5302583e+00   7.5310141e+00   7.5318110e+00   7.5328251e+00   7.5334323e+00   7.5348563e+00   7.5357681e+00   7.5366799e+00   7.5377141e+00   7.5386020e+00   7.5393699e+00   7.5400429e+00   7.5405225e+00   7.5410022e+00   7.5415933e+00   7.5420842e+00   7.5426032e+00   7.5434470e+00   7.5443667e+00   7.5454959e+00   7.5466353e+00   7.5475820e+00   7.5485462e+00   7.5495585e+00   7.5503801e+00   7.5511079e+00   7.5515985e+00   7.5520890e+00   7.5525880e+00   7.5530591e+00   7.5536024e+00   7.5542722e+00   7.5549627e+00   7.5555534e+00   7.5563721e+00   7.5570979e+00   7.5577621e+00   7.5583053e+00   7.5588024e+00   7.5593715e+00   7.5599290e+00   7.5604376e+00   7.5611382e+00   7.5617825e+00   7.5626462e+00   7.5632001e+00   7.5637541e+00   7.5643491e+00   7.5648900e+00   7.5654114e+00   7.5661840e+00   7.5668128e+00   7.5674669e+00   7.5681141e+00   7.5687500e+00   7.5694274e+00   7.5700583e+00   7.5706621e+00   7.5713231e+00   7.5719082e+00   7.5725001e+00   7.5730416e+00   7.5737981e+00   7.5745204e+00   7.5751372e+00   7.5757152e+00   7.5761210e+00   7.5765267e+00   7.5770226e+00   7.5776024e+00   7.5781235e+00   7.5786566e+00   7.5791897e+00   7.5796723e+00   7.5801792e+00   7.5807243e+00   7.5813718e+00   7.5820694e+00   7.5825853e+00   7.5831011e+00   7.5837675e+00   7.5852820e+00   7.5858001e+00   7.5863182e+00   7.5867474e+00   7.5871985e+00   7.5877004e+00   7.5881950e+00   7.5885965e+00   7.5890851e+00   7.5895826e+00   7.5900102e+00   7.5904784e+00   7.5909988e+00   7.5915738e+00   7.5921544e+00   7.5927674e+00   7.5933172e+00   7.5939639e+00   7.5943663e+00   7.5947686e+00   7.5951639e+00   7.5955626e+00   7.5961682e+00   7.5966874e+00   7.5973479e+00   7.5982655e+00   7.5988379e+00   7.5994104e+00   7.5999482e+00   7.6006597e+00   7.6012803e+00   7.6017463e+00   7.6022123e+00   7.6026486e+00   7.6031680e+00   7.6037374e+00   7.6042882e+00   7.6050065e+00   7.6058641e+00   7.6065656e+00   7.6073123e+00   7.6080084e+00   7.6086271e+00   7.6095728e+00   7.6104265e+00   7.6111513e+00   7.6116412e+00   7.6121311e+00   7.6127010e+00   7.6132302e+00   7.6137889e+00   7.6143435e+00   7.6148995e+00   7.6153612e+00   7.6157849e+00   7.6162210e+00   7.6166005e+00   7.6170090e+00   7.6175466e+00   7.6180433e+00   7.6185400e+00   7.6192879e+00   7.6199043e+00   7.6205754e+00   7.6211272e+00   7.6216155e+00   7.6220491e+00   7.6224826e+00   7.6229310e+00   7.6234289e+00   7.6238944e+00   7.6244210e+00   7.6252321e+00   7.6260308e+00   7.6268527e+00   7.6277589e+00   7.6288283e+00   7.6295645e+00   7.6303007e+00   7.6307742e+00   7.6312476e+00   7.6318676e+00   7.6323787e+00   7.6328784e+00   7.6334348e+00   7.6338819e+00   7.6354923e+00   7.6365825e+00   7.6376728e+00   7.6386090e+00   7.6395001e+00   7.6404626e+00   7.6412288e+00   7.6419950e+00   7.6426251e+00   7.6432110e+00   7.6438055e+00   7.6443284e+00   7.6447746e+00   7.6454005e+00   7.6460947e+00   7.6466320e+00   7.6471693e+00   7.6476926e+00   7.6482927e+00   7.6489848e+00   7.6494550e+00   7.6499253e+00   7.6504642e+00   7.6510199e+00   7.6515372e+00   7.6520601e+00   7.6526068e+00   7.6531065e+00   7.6539205e+00   7.6546233e+00   7.6552459e+00   7.6560137e+00   7.6566770e+00   7.6572394e+00   7.6578085e+00   7.6583776e+00   7.6589814e+00   7.6597211e+00   7.6603338e+00   7.6609465e+00   7.6616695e+00   7.6622807e+00   7.6628597e+00   7.6634386e+00   7.6639681e+00   7.6644800e+00   7.6649086e+00   7.6653206e+00   7.6657320e+00   7.6661498e+00   7.6666077e+00   7.6670070e+00   7.6674099e+00   7.6678542e+00   7.6685054e+00   7.6693052e+00   7.6701188e+00   7.6708993e+00   7.6715986e+00   7.6725183e+00   7.6733122e+00   7.6740658e+00   7.6749192e+00   7.6756304e+00   7.6763787e+00   7.6768713e+00   7.6773639e+00   7.6777719e+00   7.6783415e+00   7.6788186e+00   7.6793807e+00   7.6799017e+00   7.6805297e+00   7.6813053e+00   7.6819679e+00   7.6826096e+00   7.6830528e+00   7.6834961e+00   7.6839281e+00   7.6856403e+00   7.6862075e+00   7.6867748e+00   7.6873107e+00   7.6879023e+00   7.6885481e+00   7.6891939e+00   7.6899340e+00   7.6907516e+00   7.6915471e+00   7.6924223e+00   7.6930715e+00   7.6937207e+00   7.6942428e+00   7.6947487e+00   7.6951763e+00   7.6956314e+00   7.6961924e+00   7.6967819e+00   7.6973714e+00   7.6979271e+00   7.6983698e+00   7.6988126e+00   7.6992928e+00   7.6997687e+00   7.7002007e+00   7.7006395e+00   7.7011434e+00   7.7017718e+00   7.7022987e+00   7.7028255e+00   7.7033217e+00   7.7038209e+00   7.7042866e+00   7.7047486e+00   7.7052102e+00   7.7057656e+00   7.7062690e+00   7.7068797e+00   7.7076157e+00   7.7083602e+00   7.7092067e+00   7.7099287e+00   7.7107149e+00   7.7114432e+00   7.7121295e+00   7.7125544e+00   7.7129793e+00   7.7134645e+00   7.7139701e+00   7.7144169e+00   7.7148636e+00   7.7153553e+00   7.7158464e+00   7.7163752e+00   7.7169960e+00   7.7175700e+00   7.7183031e+00   7.7189602e+00   7.7196402e+00   7.7202500e+00   7.7207387e+00   7.7212876e+00   7.7218154e+00   7.7223735e+00   7.7227999e+00   7.7232263e+00   7.7237327e+00   7.7241489e+00   7.7245462e+00   7.7249434e+00   7.7253654e+00   7.7257911e+00   7.7262218e+00   7.7266525e+00   7.7270915e+00   7.7274431e+00   7.7278860e+00   7.7283768e+00   7.7288560e+00   7.7296016e+00   7.7300219e+00   7.7304422e+00   7.7310654e+00   7.7315798e+00   7.7321416e+00   7.7326044e+00   7.7331876e+00   7.7336722e+00   7.7341077e+00   7.7350180e+00   7.7359283e+00   7.7365395e+00   7.7371506e+00   7.7377585e+00   7.7383819e+00   7.7390700e+00   7.7397634e+00   7.7403781e+00   7.7409991e+00   7.7414776e+00   7.7419562e+00   7.7425441e+00   7.7432928e+00   7.7439632e+00   7.7446335e+00   7.7451690e+00   7.7457046e+00   7.7462697e+00   7.7467884e+00   7.7473071e+00   7.7478259e+00   7.7482793e+00   7.7488338e+00   7.7493680e+00   7.7499763e+00   7.7507311e+00   7.7515014e+00   7.7521869e+00   7.7528242e+00   7.7534524e+00   7.7542557e+00   7.7550957e+00   7.7557180e+00   7.7563403e+00   7.7569231e+00   7.7576486e+00   7.7583562e+00   7.7590900e+00   7.7598691e+00   7.7606989e+00   7.7613799e+00   7.7619282e+00   7.7624743e+00   7.7630032e+00   7.7633553e+00   7.7637074e+00   7.7640453e+00   7.7644074e+00   7.7648145e+00   7.7652767e+00   7.7657130e+00   7.7661004e+00   7.7665520e+00   7.7671574e+00   7.7678748e+00   7.7684713e+00   7.7690309e+00   7.7694900e+00   7.7698919e+00   7.7702454e+00   7.7706768e+00   7.7711981e+00   7.7716576e+00   7.7721268e+00   7.7726538e+00   7.7732343e+00   7.7737543e+00   7.7743729e+00   7.7748825e+00   7.7753569e+00   7.7758528e+00   7.7763454e+00   7.7767947e+00   7.7771513e+00   7.7775079e+00   7.7778387e+00   7.7782081e+00   7.7785609e+00   7.7789137e+00   7.7793763e+00   7.7798194e+00   7.7802610e+00   7.7806903e+00   7.7812063e+00   7.7817578e+00   7.7824037e+00   7.7830280e+00   7.7836523e+00   7.7841948e+00   7.7851042e+00   7.7860136e+00   7.7868000e+00   7.7878230e+00   7.7887897e+00   7.7897800e+00   7.7906598e+00   7.7915434e+00   7.7923293e+00   7.7931476e+00   7.7938773e+00   7.7946346e+00   7.7953471e+00   7.7958791e+00   7.7964110e+00   7.7969315e+00   7.7975313e+00   7.7982588e+00   7.7990742e+00   7.7997840e+00   7.8003739e+00   7.8010876e+00   7.8019362e+00   7.8024986e+00   7.8030611e+00   7.8037758e+00   7.8044596e+00   7.8052029e+00   7.8059189e+00   7.8065769e+00   7.8074044e+00   7.8082564e+00   7.8086171e+00   7.8089778e+00   7.8093518e+00   7.8097390e+00   7.8102274e+00   7.8108069e+00   7.8114765e+00   7.8122980e+00   7.8130971e+00   7.8140221e+00   7.8151998e+00   7.8157887e+00   7.8163777e+00   7.8170689e+00   7.8177064e+00   7.8183038e+00   7.8189301e+00   7.8195642e+00   7.8200487e+00   7.8205333e+00   7.8210688e+00   7.8217938e+00   7.8225848e+00   7.8228617e+00   7.8231386e+00   7.8234798e+00   7.8239293e+00   7.8245484e+00   7.8251297e+00   7.8256807e+00   7.8262912e+00   7.8269017e+00   7.8275150e+00   7.8282107e+00   7.8287902e+00   7.8293714e+00   7.8297708e+00   7.8301702e+00   7.8306918e+00   7.8312685e+00   7.8318817e+00   7.8324415e+00   7.8330236e+00   7.8337401e+00   7.8343555e+00   7.8348680e+00   7.8353804e+00   7.8359029e+00   7.8363771e+00   7.8369802e+00   7.8374931e+00   7.8379940e+00   7.8385242e+00   7.8391294e+00   7.8399794e+00   7.8406940e+00   7.8414783e+00   7.8422030e+00   7.8428367e+00   7.8435626e+00   7.8441907e+00   7.8447850e+00   7.8453542e+00   7.8459117e+00   7.8465796e+00   7.8472638e+00   7.8479480e+00   7.8486364e+00   7.8492349e+00   7.8498679e+00   7.8505364e+00   7.8509111e+00   7.8512857e+00   7.8516675e+00   7.8521162e+00   7.8524930e+00   7.8529251e+00   7.8533697e+00   7.8537130e+00   7.8540562e+00   7.8544855e+00   7.8550570e+00   7.8555358e+00   7.8560607e+00   7.8566649e+00   7.8572495e+00   7.8580123e+00   7.8587387e+00   7.8593464e+00   7.8599152e+00   7.8605666e+00   7.8612600e+00   7.8620678e+00   7.8626341e+00   7.8632005e+00   7.8637238e+00   7.8642700e+00   7.8647773e+00   7.8653029e+00   7.8658801e+00   7.8664609e+00   7.8672110e+00   7.8678241e+00   7.8682833e+00   7.8687424e+00   7.8693647e+00   7.8699254e+00   7.8704468e+00   7.8708920e+00   7.8714320e+00   7.8720310e+00   7.8727108e+00   7.8734587e+00   7.8741158e+00   7.8746673e+00   7.8752623e+00   7.8759691e+00   7.8766161e+00   7.8772630e+00   7.8781021e+00   7.8783944e+00   7.8786867e+00   7.8790806e+00   7.8795223e+00   7.8800493e+00   7.8806285e+00   7.8813388e+00   7.8821582e+00   7.8829477e+00   7.8837028e+00   7.8843320e+00   7.8850717e+00   7.8853061e+00   7.8855404e+00   7.8859611e+00   7.8863474e+00   7.8868322e+00   7.8872943e+00   7.8877157e+00   7.8881047e+00   7.8884640e+00   7.8887780e+00   7.8891637e+00   7.8896016e+00   7.8901925e+00   7.8907784e+00   7.8913417e+00   7.8919803e+00   7.8925001e+00   7.8929163e+00   7.8934974e+00   7.8941145e+00   7.8946133e+00   7.8950963e+00   7.8956477e+00   7.8960943e+00   7.8966924e+00   7.8973391e+00   7.8979221e+00   7.8986292e+00   7.8992257e+00   7.8998997e+00   7.9005969e+00   7.9012677e+00   7.9018993e+00   7.9024621e+00   7.9030096e+00   7.9034832e+00   7.9041844e+00   7.9047652e+00   7.9053161e+00   7.9058249e+00   7.9064145e+00   7.9069767e+00   7.9077160e+00   7.9086597e+00   7.9096039e+00   7.9105388e+00   7.9113665e+00   7.9122315e+00   7.9128673e+00   7.9135031e+00   7.9141122e+00   7.9146213e+00   7.9150207e+00   7.9154200e+00   7.9158072e+00   7.9163007e+00   7.9169034e+00   7.9176208e+00   7.9184460e+00   7.9189360e+00   7.9193232e+00   7.9197104e+00   7.9201784e+00   7.9206204e+00   7.9209998e+00   7.9214131e+00   7.9218789e+00   7.9223258e+00   7.9228161e+00   7.9233665e+00   7.9239519e+00   7.9244364e+00   7.9249209e+00   7.9254499e+00   7.9260964e+00   7.9267742e+00   7.9276327e+00   7.9282230e+00   7.9288133e+00   7.9293727e+00   7.9300773e+00   7.9307822e+00   7.9313845e+00   7.9319983e+00   7.9326758e+00   7.9333088e+00   7.9341436e+00   7.9348639e+00   7.9354501e+00   7.9359623e+00   7.9364745e+00   7.9368896e+00   7.9373531e+00   7.9378851e+00   7.9384327e+00   7.9389160e+00   7.9394237e+00   7.9399263e+00   7.9403785e+00   7.9409561e+00   7.9414462e+00   7.9420583e+00   7.9425978e+00   7.9430943e+00   7.9437070e+00   7.9444900e+00   7.9454218e+00   7.9462705e+00   7.9471280e+00   7.9478324e+00   7.9484924e+00   7.9492639e+00   7.9500041e+00   7.9508556e+00   7.9514663e+00   7.9520770e+00   7.9525797e+00   7.9531336e+00   7.9536536e+00   7.9541148e+00   7.9545760e+00   7.9550236e+00   7.9554063e+00   7.9558773e+00   7.9562923e+00   7.9566851e+00   7.9571038e+00   7.9575916e+00   7.9581218e+00   7.9588016e+00   7.9596205e+00   7.9603128e+00   7.9609505e+00   7.9616562e+00   7.9624509e+00   7.9633066e+00   7.9639844e+00   7.9644481e+00   7.9649118e+00   7.9653197e+00   7.9657276e+00   7.9661992e+00   7.9668210e+00   7.9677022e+00   7.9684224e+00   7.9691055e+00   7.9697102e+00   7.9703679e+00   7.9709643e+00   7.9715757e+00   7.9721577e+00   7.9727096e+00   7.9732363e+00   7.9737318e+00   7.9741809e+00   7.9746550e+00   7.9751071e+00   7.9755167e+00   7.9760634e+00   7.9766386e+00   7.9772584e+00   7.9778024e+00   7.9783837e+00   7.9788726e+00   7.9795660e+00   7.9802033e+00   7.9807850e+00   7.9813249e+00   7.9818491e+00   7.9822886e+00   7.9827281e+00   7.9831936e+00   7.9837953e+00   7.9842746e+00   7.9847538e+00   7.9854714e+00   7.9864955e+00   7.9875197e+00   7.9886405e+00   7.9895465e+00   7.9903419e+00   7.9911669e+00   7.9918403e+00   7.9926598e+00   7.9935176e+00   7.9942241e+00   7.9948469e+00   7.9955802e+00   7.9962232e+00   7.9966462e+00   7.9970693e+00   7.9974912e+00   7.9978957e+00   7.9983499e+00   7.9988460e+00   7.9993078e+00   7.9997118e+00   8.0001158e+00   8.0006195e+00   8.0010615e+00   8.0014911e+00   8.0020130e+00   8.0025190e+00   8.0030544e+00   8.0035165e+00   8.0040752e+00   8.0046178e+00   8.0051676e+00   8.0057131e+00   8.0062857e+00   8.0070184e+00   8.0076185e+00   8.0082687e+00   8.0089710e+00   8.0096884e+00   8.0102671e+00   8.0107410e+00   8.0111278e+00   8.0116871e+00   8.0122784e+00   8.0129092e+00   8.0135904e+00   8.0142610e+00   8.0148801e+00   8.0155206e+00   8.0163004e+00   8.0169252e+00   8.0175490e+00   8.0182585e+00   8.0190474e+00   8.0197135e+00   8.0203904e+00   8.0210551e+00   8.0216659e+00   8.0223694e+00   8.0230437e+00   8.0236844e+00   8.0243769e+00   8.0250340e+00   8.0256798e+00   8.0264263e+00   8.0271713e+00   8.0277695e+00   8.0282636e+00   8.0287514e+00   8.0292766e+00   8.0298661e+00   8.0303732e+00   8.0310217e+00   8.0316823e+00   8.0323067e+00   8.0328750e+00   8.0335402e+00   8.0341810e+00   8.0347639e+00   8.0353909e+00   8.0360270e+00   8.0370510e+00   8.0378463e+00   8.0386417e+00   8.0393158e+00   8.0401115e+00   8.0409967e+00   8.0417367e+00   8.0423324e+00   8.0428845e+00   8.0434416e+00   8.0439159e+00   8.0443499e+00   8.0447763e+00   8.0451920e+00   8.0457609e+00   8.0463727e+00   8.0469024e+00   8.0475083e+00   8.0482706e+00   8.0490793e+00   8.0496325e+00   8.0501858e+00   8.0509600e+00   8.0517062e+00   8.0525546e+00   8.0532412e+00   8.0538847e+00   8.0545949e+00   8.0552806e+00   8.0558418e+00   8.0564029e+00   8.0569965e+00   8.0574861e+00   8.0579438e+00   8.0584909e+00   8.0590445e+00   8.0596150e+00   8.0600963e+00   8.0607974e+00   8.0614785e+00   8.0622153e+00   8.0629277e+00   8.0636626e+00   8.0643211e+00   8.0648097e+00   8.0652984e+00   8.0657448e+00   8.0661397e+00   8.0665423e+00   8.0670987e+00   8.0677475e+00   8.0684456e+00   8.0691533e+00   8.0698417e+00   8.0704510e+00   8.0710084e+00   8.0716065e+00   8.0721634e+00   8.0727196e+00   8.0734373e+00   8.0741497e+00   8.0748851e+00   8.0754915e+00   8.0762800e+00   8.0770096e+00   8.0776932e+00   8.0783834e+00   8.0790372e+00   8.0797035e+00   8.0803116e+00   8.0809407e+00   8.0815454e+00   8.0820124e+00   8.0824793e+00   8.0829996e+00   8.0835896e+00   8.0841533e+00   8.0846573e+00   8.0851701e+00   8.0856606e+00   8.0862135e+00   8.0882503e+00   8.0888272e+00   8.0894042e+00   8.0901467e+00   8.0907421e+00   8.0912752e+00   8.0918752e+00   8.0924278e+00   8.0930144e+00   8.0936118e+00   8.0943320e+00   8.0949589e+00   8.0955332e+00   8.0963282e+00   8.0972922e+00   8.0980809e+00   8.0988697e+00   8.0995310e+00   8.1001516e+00   8.1007841e+00   8.1013379e+00   8.1018656e+00   8.1025042e+00   8.1032540e+00   8.1040047e+00   8.1048377e+00   8.1056643e+00   8.1065222e+00   8.1072188e+00   8.1079069e+00   8.1085168e+00   8.1091267e+00   8.1098456e+00   8.1104956e+00   8.1108789e+00   8.1112622e+00   8.1117399e+00   8.1122197e+00   8.1127624e+00   8.1133326e+00   8.1138589e+00   8.1143960e+00   8.1150955e+00   8.1157422e+00   8.1162844e+00   8.1168574e+00   8.1174330e+00   8.1180006e+00   8.1185683e+00   8.1190059e+00   8.1194435e+00   8.1198166e+00   8.1202452e+00   8.1206916e+00   8.1212272e+00   8.1217319e+00   8.1221455e+00   8.1225110e+00   8.1229957e+00   8.1236579e+00   8.1242497e+00   8.1248415e+00   8.1255191e+00   8.1261795e+00   8.1267141e+00   8.1273791e+00   8.1279263e+00   8.1286174e+00   8.1291792e+00   8.1296395e+00   8.1301847e+00   8.1308052e+00   8.1314260e+00   8.1320696e+00   8.1327301e+00   8.1333189e+00   8.1338153e+00   8.1342091e+00   8.1346028e+00   8.1349329e+00   8.1353878e+00   8.1357654e+00   8.1361430e+00   8.1365947e+00   8.1371064e+00   8.1376182e+00   8.1381462e+00   8.1387150e+00   8.1393789e+00   8.1399187e+00   8.1405661e+00   8.1412890e+00   8.1421181e+00   8.1428800e+00   8.1437051e+00   8.1444503e+00   8.1450728e+00   8.1458397e+00   8.1464736e+00   8.1471766e+00   8.1477337e+00   8.1482907e+00   8.1489297e+00   8.1495686e+00   8.1501713e+00   8.1507719e+00   8.1513396e+00   8.1519233e+00   8.1524391e+00   8.1530796e+00   8.1537935e+00   8.1545555e+00   8.1551326e+00   8.1557098e+00   8.1563691e+00   8.1570883e+00   8.1576962e+00   8.1583042e+00   8.1589244e+00   8.1597702e+00   8.1605629e+00   8.1612663e+00   8.1621595e+00   8.1631423e+00   8.1634208e+00   8.1636994e+00   8.1640109e+00   8.1644207e+00   8.1648447e+00   8.1654931e+00   8.1660262e+00   8.1665529e+00   8.1670101e+00   8.1675799e+00   8.1680433e+00   8.1686069e+00   8.1690637e+00   8.1695779e+00   8.1700644e+00   8.1705812e+00   8.1711491e+00   8.1716110e+00   8.1722070e+00   8.1727322e+00   8.1732763e+00   8.1739692e+00   8.1746618e+00   8.1754173e+00   8.1761729e+00   8.1767966e+00   8.1772613e+00   8.1777261e+00   8.1782644e+00   8.1787753e+00   8.1792402e+00   8.1796476e+00   8.1801674e+00   8.1807212e+00   8.1814229e+00   8.1822013e+00   8.1829372e+00   8.1836032e+00   8.1842691e+00   8.1848178e+00   8.1853468e+00   8.1859528e+00   8.1865921e+00   8.1871373e+00   8.1876490e+00   8.1881606e+00   8.1886021e+00   8.1890436e+00   8.1894581e+00   8.1898905e+00   8.1905017e+00   8.1911784e+00   8.1917548e+00   8.1923748e+00   8.1930736e+00   8.1937462e+00   8.1944145e+00   8.1950776e+00   8.1957742e+00   8.1966048e+00   8.1974729e+00   8.1983058e+00   8.1991580e+00   8.1999393e+00   8.2006206e+00   8.2012278e+00   8.2017493e+00   8.2023594e+00   8.2029670e+00   8.2037777e+00   8.2045425e+00   8.2053741e+00   8.2062828e+00   8.2070819e+00   8.2077239e+00   8.2084900e+00   8.2091636e+00   8.2098372e+00   8.2105972e+00   8.2112472e+00   8.2118590e+00   8.2124707e+00   8.2131090e+00   8.2136426e+00   8.2141763e+00   8.2148665e+00   8.2154507e+00   8.2160537e+00   8.2165962e+00   8.2170700e+00   8.2178140e+00   8.2184876e+00   8.2190293e+00   8.2195973e+00   8.2201729e+00   8.2205703e+00   8.2209677e+00   8.2213479e+00   8.2218218e+00   8.2222634e+00   8.2227742e+00   8.2231854e+00   8.2237381e+00   8.2244274e+00   8.2251674e+00   8.2260913e+00   8.2268975e+00   8.2277124e+00   8.2281907e+00   8.2286689e+00   8.2291541e+00   8.2296322e+00   8.2301685e+00   8.2308971e+00   8.2318611e+00   8.2326881e+00   8.2334251e+00   8.2340212e+00   8.2347346e+00   8.2354966e+00   8.2363372e+00   8.2371862e+00   8.2376977e+00   8.2382093e+00   8.2386775e+00   8.2391781e+00   8.2397252e+00   8.2403043e+00   8.2409339e+00   8.2416802e+00   8.2424298e+00   8.2431374e+00   8.2436393e+00   8.2441412e+00   8.2448625e+00   8.2455530e+00   8.2462637e+00   8.2469077e+00   8.2475178e+00   8.2480842e+00   8.2486614e+00   8.2490580e+00   8.2494545e+00   8.2498617e+00   8.2503434e+00   8.2507683e+00   8.2511725e+00   8.2516662e+00   8.2520803e+00   8.2524883e+00   8.2529461e+00   8.2533153e+00   8.2537141e+00   8.2541837e+00   8.2546210e+00   8.2551169e+00   8.2556379e+00   8.2562448e+00   8.2568395e+00   8.2574672e+00   8.2581901e+00   8.2589279e+00   8.2596480e+00   8.2604869e+00   8.2612209e+00   8.2618256e+00   8.2624109e+00   8.2631500e+00   8.2639027e+00   8.2646169e+00   8.2652289e+00   8.2658410e+00   8.2664428e+00   8.2671514e+00   8.2679757e+00   8.2684741e+00   8.2688423e+00   8.2692105e+00   8.2696880e+00   8.2703781e+00   8.2709389e+00   8.2716107e+00   8.2723377e+00   8.2729898e+00   8.2737401e+00   8.2744445e+00   8.2750813e+00   8.2756880e+00   8.2762946e+00   8.2766647e+00   8.2770348e+00   8.2774171e+00   8.2778768e+00   8.2785048e+00   8.2792332e+00   8.2798278e+00   8.2804033e+00   8.2808918e+00   8.2813442e+00   8.2821357e+00   8.2828229e+00   8.2835095e+00   8.2840066e+00   8.2845037e+00   8.2849934e+00   8.2855237e+00   8.2859694e+00   8.2864497e+00   8.2870052e+00   8.2876671e+00   8.2881786e+00   8.2886900e+00   8.2891101e+00   8.2896316e+00   8.2902970e+00   8.2909367e+00   8.2917507e+00   8.2925230e+00   8.2933699e+00   8.2939567e+00   8.2945435e+00   8.2952945e+00   8.2960494e+00   8.2967079e+00   8.2971927e+00   8.2976775e+00   8.2981697e+00   8.2987413e+00   8.2993461e+00   8.3001253e+00   8.3010575e+00   8.3017396e+00   8.3024218e+00   8.3033013e+00   8.3040900e+00   8.3048707e+00   8.3055817e+00   8.3061885e+00   8.3068725e+00   8.3075466e+00   8.3082440e+00   8.3088372e+00   8.3093961e+00   8.3099692e+00   8.3105497e+00   8.3111710e+00   8.3118814e+00   8.3124959e+00   8.3129472e+00   8.3133984e+00   8.3137501e+00   8.3141017e+00   8.3146428e+00   8.3151326e+00   8.3155438e+00   8.3160853e+00   8.3166708e+00   8.3173640e+00   8.3180572e+00   8.3187623e+00   8.3194648e+00   8.3200526e+00   8.3207049e+00   8.3214195e+00   8.3222012e+00   8.3230109e+00   8.3238207e+00   8.3244085e+00   8.3249964e+00   8.3254906e+00   8.3260274e+00   8.3265643e+00   8.3271059e+00   8.3276662e+00   8.3284092e+00   8.3290389e+00   8.3296686e+00   8.3302415e+00   8.3308751e+00   8.3313313e+00   8.3317875e+00   8.3322343e+00   8.3326869e+00   8.3331395e+00   8.3337282e+00   8.3342088e+00   8.3346915e+00   8.3351672e+00   8.3357308e+00   8.3362178e+00   8.3366836e+00   8.3371146e+00   8.3377316e+00   8.3397769e+00   8.3418223e+00   8.3429941e+00   8.3434163e+00   8.3438385e+00   8.3442850e+00   8.3448592e+00   8.3452783e+00   8.3456974e+00   8.3461628e+00   8.3467450e+00   8.3474107e+00   8.3481295e+00   8.3487753e+00   8.3493895e+00   8.3499115e+00   8.3503074e+00   8.3507034e+00   8.3511347e+00   8.3515877e+00   8.3521309e+00   8.3526290e+00   8.3532256e+00   8.3539607e+00   8.3546466e+00   8.3552547e+00   8.3558584e+00   8.3564621e+00   8.3570875e+00   8.3577047e+00   8.3583010e+00   8.3589940e+00   8.3594523e+00   8.3599106e+00   8.3604836e+00   8.3611477e+00   8.3617958e+00   8.3623968e+00   8.3631181e+00   8.3639906e+00   8.3647510e+00   8.3654085e+00   8.3660340e+00   8.3666360e+00   8.3673305e+00   8.3678055e+00   8.3682805e+00   8.3688063e+00   8.3692097e+00   8.3696132e+00   8.3700958e+00   8.3706749e+00   8.3713123e+00   8.3718743e+00   8.3726164e+00   8.3733029e+00   8.3740577e+00   8.3746805e+00   8.3751078e+00   8.3755350e+00   8.3760548e+00   8.3765569e+00   8.3770648e+00   8.3775778e+00   8.3780480e+00   8.3784660e+00   8.3790101e+00   8.3795880e+00   8.3803078e+00   8.3809555e+00   8.3815543e+00   8.3820992e+00   8.3825784e+00   8.3830576e+00   8.3834819e+00   8.3839062e+00   8.3842960e+00   8.3846848e+00   8.3851410e+00   8.3855563e+00   8.3859487e+00   8.3865198e+00   8.3873085e+00   8.3879743e+00   8.3888982e+00   8.3898221e+00   8.3903896e+00   8.3909572e+00   8.3917787e+00   8.3925956e+00   8.3935577e+00   8.3943357e+00   8.3951186e+00   8.3957849e+00   8.3965283e+00   8.3973074e+00   8.3978136e+00   8.3983198e+00   8.3988861e+00   8.3993869e+00   8.3999274e+00   8.4005667e+00   8.4010219e+00   8.4014771e+00   8.4019307e+00   8.4024476e+00   8.4031016e+00   8.4037001e+00   8.4043835e+00   8.4048405e+00   8.4052976e+00   8.4059359e+00   8.4064044e+00   8.4068729e+00   8.4074379e+00   8.4080172e+00   8.4085964e+00   8.4091315e+00   8.4097249e+00   8.4102770e+00   8.4110184e+00   8.4118033e+00   8.4124311e+00   8.4130589e+00   8.4136299e+00   8.4142972e+00   8.4150160e+00   8.4156347e+00   8.4162711e+00   8.4167900e+00   8.4173088e+00   8.4176788e+00   8.4180489e+00   8.4185033e+00   8.4188970e+00   8.4193059e+00   8.4198256e+00   8.4203395e+00   8.4209705e+00   8.4216427e+00   8.4222915e+00   8.4229403e+00   8.4235675e+00   8.4241991e+00   8.4248198e+00   8.4254641e+00   8.4261922e+00   8.4268300e+00   8.4275154e+00   8.4281398e+00   8.4285627e+00   8.4288710e+00   8.4291793e+00   8.4295231e+00   8.4299239e+00   8.4304667e+00   8.4309332e+00   8.4313998e+00   8.4318478e+00   8.4323240e+00   8.4328629e+00   8.4333070e+00   8.4337877e+00   8.4343235e+00   8.4347653e+00   8.4351808e+00   8.4356035e+00   8.4360885e+00   8.4366774e+00   8.4373529e+00   8.4381364e+00   8.4391586e+00   8.4401809e+00   8.4408454e+00   8.4413389e+00   8.4418325e+00   8.4422449e+00   8.4426995e+00   8.4431845e+00   8.4436696e+00   8.4441191e+00   8.4445686e+00   8.4450868e+00   8.4456956e+00   8.4463243e+00   8.4469140e+00   8.4475622e+00   8.4481494e+00   8.4488144e+00   8.4496313e+00   8.4505638e+00   8.4513553e+00   8.4521467e+00   8.4528540e+00   8.4534340e+00   8.4540714e+00   8.4549288e+00   8.4556428e+00   8.4562741e+00   8.4568090e+00   8.4572623e+00   8.4577156e+00   8.4582412e+00   8.4587746e+00   8.4593461e+00   8.4599786e+00   8.4608339e+00   8.4617284e+00   8.4626850e+00   8.4635213e+00   8.4643029e+00   8.4650844e+00   8.4659260e+00   8.4666589e+00   8.4672230e+00   8.4677871e+00   8.4683382e+00   8.4689649e+00   8.4695353e+00   8.4701315e+00   8.4707528e+00   8.4715053e+00   8.4722841e+00   8.4729386e+00   8.4736506e+00   8.4744813e+00   8.4756646e+00   8.4760650e+00   8.4764654e+00   8.4771610e+00   8.4777611e+00   8.4783993e+00   8.4790735e+00   8.4797459e+00   8.4802362e+00   8.4807266e+00   8.4812883e+00   8.4818056e+00   8.4822157e+00   8.4826259e+00   8.4831808e+00   8.4836904e+00   8.4841863e+00   8.4847292e+00   8.4852881e+00   8.4858998e+00   8.4864270e+00   8.4869306e+00   8.4874472e+00   8.4880506e+00   8.4886993e+00   8.4892103e+00   8.4897214e+00   8.4903134e+00   8.4909025e+00   8.4915277e+00   8.4920923e+00   8.4927384e+00   8.4933556e+00   8.4938929e+00   8.4944035e+00   8.4948378e+00   8.4952442e+00   8.4957700e+00   8.4963482e+00   8.4969044e+00   8.4975287e+00   8.4981130e+00   8.4988591e+00   8.4994895e+00   8.5000621e+00   8.5005819e+00   8.5011504e+00   8.5018602e+00   8.5025568e+00   8.5031391e+00   8.5037215e+00   8.5042833e+00   8.5049103e+00   8.5056769e+00   8.5062517e+00   8.5068266e+00   8.5072900e+00   8.5079269e+00   8.5086342e+00   8.5093831e+00   8.5099063e+00   8.5104295e+00   8.5110972e+00   8.5120349e+00   8.5129553e+00   8.5138198e+00   8.5146800e+00   8.5154364e+00   8.5159353e+00   8.5164343e+00   8.5169625e+00   8.5174681e+00   8.5179231e+00   8.5186339e+00   8.5193578e+00   8.5201565e+00   8.5208160e+00   8.5216175e+00   8.5218722e+00   8.5221269e+00   8.5224919e+00   8.5229796e+00   8.5235196e+00   8.5241476e+00   8.5247142e+00   8.5252922e+00   8.5258218e+00   8.5263372e+00   8.5268526e+00   8.5274155e+00   8.5279796e+00   8.5285574e+00   8.5292156e+00   8.5299315e+00   8.5306486e+00   8.5311212e+00   8.5315938e+00   8.5320421e+00   8.5323995e+00   8.5327568e+00   8.5332519e+00   8.5338614e+00   8.5345710e+00   8.5351406e+00   8.5357102e+00   8.5363158e+00   8.5368464e+00   8.5373366e+00   8.5379770e+00   8.5386563e+00   8.5392709e+00   8.5407069e+00   8.5421430e+00   8.5424987e+00   8.5428545e+00   8.5433136e+00   8.5437513e+00   8.5442178e+00   8.5448556e+00   8.5456267e+00   8.5462567e+00   8.5469464e+00   8.5475843e+00   8.5481926e+00   8.5489547e+00   8.5495726e+00   8.5500999e+00   8.5506764e+00   8.5513349e+00   8.5518676e+00   8.5524004e+00   8.5528855e+00   8.5533405e+00   8.5537634e+00   8.5542140e+00   8.5548466e+00   8.5554489e+00   8.5558980e+00   8.5563471e+00   8.5569066e+00   8.5575396e+00   8.5581666e+00   8.5588023e+00   8.5594016e+00   8.5599183e+00   8.5603981e+00   8.5609449e+00   8.5615465e+00   8.5622809e+00   8.5633141e+00   8.5643372e+00   8.5651686e+00   8.5654628e+00   8.5657569e+00   8.5660885e+00   8.5665559e+00   8.5671903e+00   8.5678249e+00   8.5684121e+00   8.5689820e+00   8.5695455e+00   8.5702701e+00   8.5709121e+00   8.5716597e+00   8.5727079e+00   8.5739642e+00   8.5749076e+00   8.5758510e+00   8.5767774e+00   8.5774436e+00   8.5777059e+00   8.5779682e+00   8.5783392e+00   8.5787420e+00   8.5793145e+00   8.5801716e+00   8.5809643e+00   8.5816663e+00   8.5824639e+00   8.5831406e+00   8.5836970e+00   8.5843767e+00   8.5851267e+00   8.5857422e+00   8.5864118e+00   8.5870022e+00   8.5876956e+00   8.5884222e+00   8.5888904e+00   8.5893586e+00   8.5900529e+00   8.5906056e+00   8.5911583e+00   8.5919015e+00   8.5926585e+00   8.5933244e+00   8.5939013e+00   8.5944258e+00   8.5951147e+00   8.5958759e+00   8.5964753e+00   8.5970747e+00   8.5979038e+00   8.5986243e+00   8.5995541e+00   8.6003791e+00   8.6012860e+00   8.6016045e+00   8.6019231e+00   8.6023309e+00   8.6027548e+00   8.6032462e+00   8.6039274e+00   8.6045107e+00   8.6051268e+00   8.6057830e+00   8.6064837e+00   8.6069605e+00   8.6074372e+00   8.6078488e+00   8.6082613e+00   8.6087000e+00   8.6091512e+00   8.6096665e+00   8.6101920e+00   8.6108168e+00   8.6116504e+00   8.6122454e+00   8.6128404e+00   8.6133273e+00   8.6138334e+00   8.6143395e+00   8.6147507e+00   8.6151685e+00   8.6157540e+00   8.6164480e+00   8.6173126e+00   8.6181324e+00   8.6189299e+00   8.6196938e+00   8.6204151e+00   8.6210133e+00   8.6216504e+00   8.6222328e+00   8.6227741e+00   8.6233477e+00   8.6238786e+00   8.6245924e+00   8.6254004e+00   8.6262626e+00   8.6271107e+00   8.6282403e+00   8.6288845e+00   8.6295287e+00   8.6303876e+00   8.6312415e+00   8.6319466e+00   8.6326518e+00   8.6334533e+00   8.6340699e+00   8.6346865e+00   8.6353769e+00   8.6360165e+00   8.6367089e+00   8.6374793e+00   8.6381655e+00   8.6387952e+00   8.6394925e+00   8.6400034e+00   8.6405143e+00   8.6410672e+00   8.6415334e+00   8.6419574e+00   8.6423308e+00   8.6427041e+00   8.6433462e+00   8.6439666e+00   8.6444887e+00   8.6450997e+00   8.6456979e+00   8.6464295e+00   8.6472186e+00   8.6480822e+00   8.6489223e+00   8.6498139e+00   8.6504379e+00   8.6510619e+00   8.6518535e+00   8.6528189e+00   8.6534672e+00   8.6541155e+00   8.6548196e+00   8.6554338e+00   8.6560518e+00   8.6566481e+00   8.6573425e+00   8.6579775e+00   8.6588456e+00   8.6597255e+00   8.6607129e+00   8.6615879e+00   8.6623248e+00   8.6630617e+00   8.6636803e+00   8.6641870e+00   8.6646937e+00   8.6651723e+00   8.6656448e+00   8.6662047e+00   8.6668990e+00   8.6676467e+00   8.6681220e+00   8.6684901e+00   8.6688583e+00   8.6692345e+00   8.6697650e+00   8.6702895e+00   8.6708192e+00   8.6713655e+00   8.6719534e+00   8.6725658e+00   8.6730875e+00   8.6736092e+00   8.6741680e+00   8.6747791e+00   8.6754542e+00   8.6759156e+00   8.6763769e+00   8.6768551e+00   8.6774105e+00   8.6780600e+00   8.6788519e+00   8.6796532e+00   8.6803310e+00   8.6810935e+00   8.6818825e+00   8.6827892e+00   8.6833598e+00   8.6839304e+00   8.6843791e+00   8.6848278e+00   8.6853111e+00   8.6858649e+00   8.6864779e+00   8.6870565e+00   8.6877242e+00   8.6884432e+00   8.6890823e+00   8.6897510e+00   8.6907727e+00   8.6910917e+00   8.6914108e+00   8.6918826e+00   8.6924596e+00   8.6930737e+00   8.6937919e+00   8.6944463e+00   8.6949145e+00   8.6953827e+00   8.6959701e+00   8.6965151e+00   8.6972473e+00   8.6980982e+00   8.6988151e+00   8.6992963e+00   8.6997775e+00   8.7003203e+00   8.7008023e+00   8.7011985e+00   8.7017511e+00   8.7023564e+00   8.7029064e+00   8.7034290e+00   8.7038638e+00   8.7043908e+00   8.7049188e+00   8.7054520e+00   8.7059546e+00   8.7064734e+00   8.7070806e+00   8.7077541e+00   8.7083384e+00   8.7088945e+00   8.7094666e+00   8.7099966e+00   8.7105666e+00   8.7111187e+00   8.7116198e+00   8.7120318e+00   8.7124514e+00   8.7129137e+00   8.7133198e+00   8.7137316e+00   8.7143619e+00   8.7150923e+00   8.7157063e+00   8.7163203e+00   8.7170156e+00   8.7174755e+00   8.7179353e+00   8.7184924e+00   8.7191227e+00   8.7197670e+00   8.7204963e+00   8.7211094e+00   8.7216824e+00   8.7222629e+00   8.7227368e+00   8.7230272e+00   8.7233176e+00   8.7236382e+00   8.7240823e+00   8.7245460e+00   8.7251515e+00   8.7257761e+00   8.7264408e+00   8.7271091e+00   8.7278657e+00   8.7285276e+00   8.7290866e+00   8.7296545e+00   8.7304789e+00   8.7314114e+00   8.7319761e+00   8.7325408e+00   8.7330247e+00   8.7335086e+00   8.7339549e+00   8.7344180e+00   8.7348279e+00   8.7353331e+00   8.7358893e+00   8.7363811e+00   8.7368881e+00   8.7373742e+00   8.7379053e+00   8.7385502e+00   8.7393182e+00   8.7400350e+00   8.7410565e+00   8.7420781e+00   8.7429885e+00   8.7437905e+00   8.7445406e+00   8.7450884e+00   8.7456361e+00   8.7461958e+00   8.7468817e+00   8.7478064e+00   8.7483983e+00   8.7489902e+00   8.7495817e+00   8.7502043e+00   8.7507965e+00   8.7513887e+00   8.7517727e+00   8.7521567e+00   8.7525834e+00   8.7530119e+00   8.7535873e+00   8.7542584e+00   8.7549429e+00   8.7556889e+00   8.7564752e+00   8.7572554e+00   8.7579866e+00   8.7586887e+00   8.7592478e+00   8.7596625e+00   8.7600771e+00   8.7605718e+00   8.7611257e+00   8.7616343e+00   8.7622884e+00   8.7628830e+00   8.7635295e+00   8.7642865e+00   8.7651713e+00   8.7660157e+00   8.7666873e+00   8.7673588e+00   8.7679952e+00   8.7686526e+00   8.7692182e+00   8.7698957e+00   8.7704952e+00   8.7710473e+00   8.7717779e+00   8.7725831e+00   8.7733367e+00   8.7739895e+00   8.7746195e+00   8.7752765e+00   8.7759888e+00   8.7766142e+00   8.7771925e+00   8.7778561e+00   8.7784734e+00   8.7790914e+00   8.7797307e+00   8.7803353e+00   8.7811206e+00   8.7820024e+00   8.7829191e+00   8.7837096e+00   8.7845080e+00   8.7851464e+00   8.7857847e+00   8.7865867e+00   8.7874742e+00   8.7881993e+00   8.7888569e+00   8.7892574e+00   8.7896578e+00   8.7901459e+00   8.7911674e+00   8.7921889e+00   8.7930675e+00   8.7937333e+00   8.7943990e+00   8.7950731e+00   8.7956561e+00   8.7962558e+00   8.7969503e+00   8.7975602e+00   8.7981821e+00   8.7988504e+00   8.7996202e+00   8.8005648e+00   8.8013326e+00   8.8019950e+00   8.8027774e+00   8.8035936e+00   8.8041519e+00   8.8047101e+00   8.8051650e+00   8.8057158e+00   8.8062915e+00   8.8068287e+00   8.8073982e+00   8.8079069e+00   8.8085002e+00   8.8090852e+00   8.8096641e+00   8.8101705e+00   8.8106213e+00   8.8111909e+00   8.8118393e+00   8.8127190e+00   8.8134602e+00   8.8142699e+00   8.8150957e+00   8.8158396e+00   8.8164879e+00   8.8169272e+00   8.8173665e+00   8.8179631e+00   8.8186445e+00   8.8193525e+00   8.8199561e+00   8.8204945e+00   8.8210107e+00   8.8214629e+00   8.8219151e+00   8.8224771e+00   8.8231232e+00   8.8237316e+00   8.8242933e+00   8.8249072e+00   8.8256037e+00   8.8262151e+00   8.8268410e+00   8.8274995e+00   8.8283831e+00   8.8291937e+00   8.8299331e+00   8.8306159e+00   8.8313024e+00   8.8319915e+00   8.8328418e+00   8.8336396e+00   8.8343250e+00   8.8349103e+00   8.8354747e+00   8.8360581e+00   8.8366190e+00   8.8371644e+00   8.8377052e+00   8.8382329e+00   8.8386731e+00   8.8392348e+00   8.8399096e+00   8.8404803e+00   8.8415017e+00   8.8425231e+00   8.8434818e+00   8.8443135e+00   8.8449501e+00   8.8455867e+00   8.8462656e+00   8.8468187e+00   8.8474451e+00   8.8479926e+00   8.8484957e+00   8.8490077e+00   8.8496796e+00   8.8502290e+00   8.8507784e+00   8.8513882e+00   8.8519279e+00   8.8525726e+00   8.8531450e+00   8.8537175e+00   8.8543760e+00   8.8550849e+00   8.8557387e+00   8.8563925e+00   8.8569971e+00   8.8576434e+00   8.8583184e+00   8.8590457e+00   8.8597327e+00   8.8603815e+00   8.8612296e+00   8.8619669e+00   8.8626093e+00   8.8631345e+00   8.8638562e+00   8.8645917e+00   8.8652413e+00   8.8659065e+00   8.8665159e+00   8.8672445e+00   8.8678653e+00   8.8685446e+00   8.8688574e+00   8.8691703e+00   8.8695903e+00   8.8699776e+00   8.8704069e+00   8.8709307e+00   8.8715777e+00   8.8723243e+00   8.8731549e+00   8.8738745e+00   8.8746025e+00   8.8752045e+00   8.8758049e+00   8.8763899e+00   8.8771085e+00   8.8777608e+00   8.8783309e+00   8.8789111e+00   8.8795620e+00   8.8803023e+00   8.8810103e+00   8.8815779e+00   8.8820566e+00   8.8824538e+00   8.8828198e+00   8.8831084e+00   8.8833969e+00   8.8838504e+00   8.8845403e+00   8.8850167e+00   8.8854930e+00   8.8859715e+00   8.8865190e+00   8.8869889e+00   8.8874997e+00   8.8880837e+00   8.8886802e+00   8.8892418e+00   8.8898530e+00   8.8904704e+00   8.8911044e+00   8.8921257e+00   8.8928883e+00   8.8936509e+00   8.8944195e+00   8.8950385e+00   8.8955337e+00   8.8959236e+00   8.8963135e+00   8.8968583e+00   8.8973053e+00   8.8977523e+00   8.8983730e+00   8.8989558e+00   8.8995007e+00   8.9002073e+00   8.9009606e+00   8.9017627e+00   8.9025060e+00   8.9031684e+00   8.9039427e+00   8.9047530e+00   8.9055151e+00   8.9061858e+00   8.9067934e+00   8.9073948e+00   8.9078948e+00   8.9083065e+00   8.9088368e+00   8.9093830e+00   8.9099620e+00   8.9106578e+00   8.9114451e+00   8.9122645e+00   8.9129591e+00   8.9135441e+00   8.9141613e+00   8.9147626e+00   8.9154366e+00   8.9161033e+00   8.9167582e+00   8.9173865e+00   8.9179030e+00   8.9186940e+00   8.9197138e+00   8.9204246e+00   8.9211354e+00   8.9217570e+00   8.9223834e+00   8.9229781e+00   8.9236681e+00   8.9242375e+00   8.9248068e+00   8.9254821e+00   8.9260345e+00   8.9265836e+00   8.9272515e+00   8.9279691e+00   8.9284774e+00   8.9289857e+00   8.9295201e+00   8.9301524e+00   8.9305896e+00   8.9310268e+00   8.9314363e+00   8.9320197e+00   8.9326436e+00   8.9331340e+00   8.9336243e+00   8.9341019e+00   8.9346979e+00   8.9352412e+00   8.9357917e+00   8.9363250e+00   8.9368067e+00   8.9373888e+00   8.9380931e+00   8.9388842e+00   8.9391996e+00   8.9395151e+00   8.9400183e+00   8.9404252e+00   8.9409297e+00   8.9413340e+00   8.9415942e+00   8.9418545e+00   8.9421274e+00   8.9424540e+00   8.9428906e+00   8.9434087e+00   8.9439532e+00   8.9442999e+00   8.9446465e+00   8.9450061e+00   8.9453987e+00   8.9458238e+00   8.9462510e+00   8.9467503e+00   8.9471930e+00   8.9478677e+00   8.9484696e+00   8.9490604e+00   8.9495542e+00   8.9501416e+00   8.9506863e+00   8.9513441e+00   8.9519424e+00   8.9526754e+00   8.9533539e+00   8.9540780e+00   8.9546839e+00   8.9552540e+00   8.9559300e+00   8.9566177e+00   8.9574220e+00   8.9581057e+00   8.9587895e+00   8.9592939e+00   8.9597982e+00   8.9604669e+00   8.9610277e+00   8.9615886e+00   8.9623585e+00   8.9629321e+00   8.9635058e+00   8.9640035e+00   8.9645123e+00   8.9649536e+00   8.9654121e+00   8.9660475e+00   8.9665996e+00   8.9671776e+00   8.9678669e+00   8.9685979e+00   8.9692722e+00   8.9698340e+00   8.9703957e+00   8.9710618e+00   8.9717412e+00   8.9726565e+00   8.9734576e+00   8.9743294e+00   8.9751511e+00   8.9760773e+00   8.9769820e+00   8.9777355e+00   8.9782831e+00   8.9788308e+00   8.9795972e+00   8.9801373e+00   8.9806774e+00   8.9813484e+00   8.9819506e+00   8.9825290e+00   8.9830805e+00   8.9836091e+00   8.9842302e+00   8.9847928e+00   8.9851520e+00   8.9855112e+00   8.9859709e+00   8.9865422e+00   8.9871278e+00   8.9876071e+00   8.9882096e+00   8.9889002e+00   8.9895585e+00   8.9902825e+00   8.9907846e+00   8.9912867e+00   8.9918599e+00   8.9929311e+00   8.9940024e+00   8.9948721e+00   8.9953194e+00   8.9957667e+00   8.9963078e+00   8.9968460e+00   8.9973970e+00   8.9979455e+00   8.9986162e+00   8.9993228e+00   8.9999456e+00   9.0006787e+00   9.0015023e+00   9.0023557e+00   9.0030737e+00   9.0037806e+00   9.0044571e+00   9.0053773e+00   9.0061541e+00   9.0068419e+00   9.0076889e+00   9.0084375e+00   9.0092248e+00   9.0100409e+00   9.0107569e+00   9.0113831e+00   9.0121466e+00   9.0128845e+00   9.0135596e+00   9.0142381e+00   9.0149145e+00   9.0157643e+00   9.0167710e+00   9.0174835e+00   9.0181960e+00   9.0188071e+00   9.0194181e+00   9.0199659e+00   9.0206757e+00   9.0213379e+00   9.0221930e+00   9.0229069e+00   9.0237144e+00   9.0244146e+00   9.0249450e+00   9.0254754e+00   9.0260569e+00   9.0265888e+00   9.0270238e+00   9.0274395e+00   9.0279963e+00   9.0289149e+00   9.0298427e+00   9.0305476e+00   9.0312525e+00   9.0319498e+00   9.0327090e+00   9.0335831e+00   9.0344014e+00   9.0352196e+00   9.0360257e+00   9.0368059e+00   9.0372979e+00   9.0377900e+00   9.0383785e+00   9.0390012e+00   9.0396572e+00   9.0403373e+00   9.0408170e+00   9.0412967e+00   9.0418531e+00   9.0425707e+00   9.0436731e+00   9.0444830e+00   9.0452928e+00   9.0459363e+00   9.0465798e+00   9.0471381e+00   9.0476695e+00   9.0481985e+00   9.0488909e+00   9.0494002e+00   9.0499096e+00   9.0504275e+00   9.0509896e+00   9.0515375e+00   9.0521195e+00   9.0527422e+00   9.0532627e+00   9.0538260e+00   9.0544755e+00   9.0550223e+00   9.0556065e+00   9.0561234e+00   9.0567302e+00   9.0575266e+00   9.0580545e+00   9.0585823e+00   9.0591957e+00   9.0598295e+00   9.0604852e+00   9.0610779e+00   9.0616901e+00   9.0621967e+00   9.0627033e+00   9.0634454e+00   9.0641600e+00   9.0649162e+00   9.0657158e+00   9.0663778e+00   9.0670399e+00   9.0678598e+00   9.0687318e+00   9.0692127e+00   9.0696936e+00   9.0702641e+00   9.0708761e+00   9.0714550e+00   9.0721604e+00   9.0728027e+00   9.0733203e+00   9.0738939e+00   9.0744111e+00   9.0749100e+00   9.0755844e+00   9.0762590e+00   9.0767188e+00   9.0771786e+00   9.0775975e+00   9.0779633e+00   9.0784875e+00   9.0790192e+00   9.0795946e+00   9.0800701e+00   9.0806073e+00   9.0810918e+00   9.0816924e+00   9.0821886e+00   9.0826847e+00   9.0832410e+00   9.0837073e+00   9.0843222e+00   9.0850283e+00   9.0854798e+00   9.0859313e+00   9.0865817e+00   9.0871631e+00   9.0877445e+00   9.0882233e+00   9.0887021e+00   9.0894723e+00   9.0902198e+00   9.0907521e+00   9.0912844e+00   9.0918705e+00   9.0923580e+00   9.0928093e+00   9.0939435e+00   9.0948183e+00   9.0954767e+00   9.0961351e+00   9.0967860e+00   9.0976692e+00   9.0984384e+00   9.0990341e+00   9.0996298e+00   9.1002391e+00   9.1008350e+00   9.1016242e+00   9.1020996e+00   9.1025750e+00   9.1031201e+00   9.1037124e+00   9.1043866e+00   9.1050688e+00   9.1056756e+00   9.1065507e+00   9.1073466e+00   9.1080387e+00   9.1087769e+00   9.1096046e+00   9.1103322e+00   9.1111042e+00   9.1117414e+00   9.1124214e+00   9.1130950e+00   9.1138288e+00   9.1144946e+00   9.1151696e+00   9.1158098e+00   9.1165597e+00   9.1172671e+00   9.1180090e+00   9.1187915e+00   9.1195949e+00   9.1205169e+00   9.1215082e+00   9.1223204e+00   9.1231389e+00   9.1237286e+00   9.1243183e+00   9.1250499e+00   9.1259449e+00   9.1265398e+00   9.1271347e+00   9.1276447e+00   9.1283126e+00   9.1290648e+00   9.1295751e+00   9.1300855e+00   9.1306697e+00   9.1314176e+00   9.1321217e+00   9.1328171e+00   9.1336303e+00   9.1344305e+00   9.1351155e+00   9.1358355e+00   9.1366148e+00   9.1374036e+00   9.1379193e+00   9.1384351e+00   9.1389543e+00   9.1394224e+00   9.1400602e+00   9.1406703e+00   9.1411669e+00   9.1417430e+00   9.1423044e+00   9.1428878e+00   9.1434712e+00   9.1440546e+00   9.1445642e+00   9.1451601e+00   9.1458693e+00   9.1465422e+00   9.1472738e+00   9.1478995e+00   9.1485216e+00   9.1491438e+00   9.1496691e+00   9.1501437e+00   9.1507028e+00   9.1511723e+00   9.1518315e+00   9.1524827e+00   9.1532548e+00   9.1539055e+00   9.1545696e+00   9.1552769e+00   9.1559001e+00   9.1564715e+00   9.1571791e+00   9.1580753e+00   9.1590259e+00   9.1597974e+00   9.1604735e+00   9.1611073e+00   9.1618640e+00   9.1624121e+00   9.1629602e+00   9.1635306e+00   9.1641841e+00   9.1648812e+00   9.1656977e+00   9.1661768e+00   9.1666559e+00   9.1671429e+00   9.1676269e+00   9.1680565e+00   9.1684826e+00   9.1690604e+00   9.1697077e+00   9.1704366e+00   9.1711107e+00   9.1717719e+00   9.1723630e+00   9.1729611e+00   9.1734565e+00   9.1739527e+00   9.1744532e+00   9.1750497e+00   9.1757884e+00   9.1765537e+00   9.1774881e+00   9.1782788e+00   9.1791893e+00   9.1800740e+00   9.1809231e+00   9.1816978e+00   9.1826278e+00   9.1834566e+00   9.1842383e+00   9.1847507e+00   9.1852630e+00   9.1859478e+00   9.1867129e+00   9.1877992e+00   9.1888629e+00   9.1897149e+00   9.1906600e+00   9.1914414e+00   9.1922360e+00   9.1929085e+00   9.1941087e+00   9.1953090e+00   9.1961270e+00   9.1969450e+00   9.1975023e+00   9.1980595e+00   9.1986248e+00   9.1991901e+00   9.1996720e+00   9.2001878e+00   9.2007036e+00   9.2014798e+00   9.2022156e+00   9.2030671e+00   9.2037820e+00   9.2044284e+00   9.2050747e+00   9.2056849e+00   9.2063451e+00   9.2069434e+00   9.2075708e+00   9.2084342e+00   9.2091542e+00   9.2098426e+00   9.2103159e+00   9.2107892e+00   9.2113363e+00   9.2120429e+00   9.2125034e+00   9.2129640e+00   9.2133884e+00   9.2138126e+00   9.2142644e+00   9.2147479e+00   9.2151815e+00   9.2156195e+00   9.2162313e+00   9.2169892e+00   9.2175172e+00   9.2180452e+00   9.2187545e+00   9.2195202e+00   9.2202840e+00   9.2208974e+00   9.2214461e+00   9.2220819e+00   9.2226010e+00   9.2231530e+00   9.2237947e+00   9.2245683e+00   9.2251963e+00   9.2258572e+00   9.2263124e+00   9.2267677e+00   9.2272635e+00   9.2278049e+00   9.2282571e+00   9.2287422e+00   9.2290479e+00   9.2293537e+00   9.2298118e+00   9.2303299e+00   9.2310101e+00   9.2317075e+00   9.2325446e+00   9.2331020e+00   9.2335110e+00   9.2339200e+00   9.2343693e+00   9.2348833e+00   9.2354418e+00   9.2359912e+00   9.2366111e+00   9.2373049e+00   9.2379987e+00   9.2387182e+00   9.2393646e+00   9.2400110e+00   9.2407448e+00   9.2414930e+00   9.2421395e+00   9.2427764e+00   9.2433890e+00   9.2439358e+00   9.2444827e+00   9.2452115e+00   9.2459325e+00   9.2466769e+00   9.2472149e+00   9.2477528e+00   9.2485256e+00   9.2493584e+00   9.2501207e+00   9.2509510e+00   9.2517429e+00   9.2523936e+00   9.2529265e+00   9.2534816e+00   9.2539470e+00   9.2545011e+00   9.2550743e+00   9.2556968e+00   9.2565840e+00   9.2574112e+00   9.2581490e+00   9.2590378e+00   9.2598324e+00   9.2605141e+00   9.2609806e+00   9.2614471e+00   9.2620865e+00   9.2627551e+00   9.2633166e+00   9.2638189e+00   9.2644050e+00   9.2649000e+00   9.2653765e+00   9.2657812e+00   9.2661858e+00   9.2668344e+00   9.2674155e+00   9.2680291e+00   9.2684711e+00   9.2689130e+00   9.2693520e+00   9.2699074e+00   9.2704260e+00   9.2710127e+00   9.2714529e+00   9.2718931e+00   9.2723978e+00   9.2728813e+00   9.2734077e+00   9.2738909e+00   9.2745027e+00   9.2750362e+00   9.2756138e+00   9.2761176e+00   9.2766452e+00   9.2772222e+00   9.2779424e+00   9.2787091e+00   9.2794427e+00   9.2800959e+00   9.2807654e+00   9.2814363e+00   9.2820003e+00   9.2825673e+00   9.2832232e+00   9.2838509e+00   9.2844464e+00   9.2849580e+00   9.2854695e+00   9.2859108e+00   9.2863961e+00   9.2868848e+00   9.2873381e+00   9.2878438e+00   9.2884003e+00   9.2889971e+00   9.2897842e+00   9.2905144e+00   9.2912612e+00   9.2920080e+00   9.2926876e+00   9.2933282e+00   9.2939356e+00   9.2950294e+00   9.2961231e+00   9.2971784e+00   9.2982862e+00   9.2987168e+00   9.2991475e+00   9.2995193e+00   9.2998851e+00   9.3002794e+00   9.3007505e+00   9.3012163e+00   9.3018567e+00   9.3025459e+00   9.3031705e+00   9.3038153e+00   9.3048161e+00   9.3058144e+00   9.3063930e+00   9.3069716e+00   9.3075889e+00   9.3083278e+00   9.3090681e+00   9.3097720e+00   9.3104113e+00   9.3111531e+00   9.3118634e+00   9.3124551e+00   9.3131843e+00   9.3139142e+00   9.3145611e+00   9.3153301e+00   9.3162189e+00   9.3170087e+00   9.3177795e+00   9.3185504e+00   9.3192326e+00   9.3199149e+00   9.3204689e+00   9.3210806e+00   9.3217992e+00   9.3224733e+00   9.3230748e+00   9.3238755e+00   9.3245683e+00   9.3248562e+00   9.3251441e+00   9.3256145e+00   9.3261187e+00   9.3266721e+00   9.3271805e+00   9.3276693e+00   9.3282402e+00   9.3288564e+00   9.3294725e+00   9.3301484e+00   9.3308678e+00   9.3315417e+00   9.3320662e+00   9.3325908e+00   9.3330256e+00   9.3333499e+00   9.3336742e+00   9.3340582e+00   9.3344593e+00   9.3349044e+00   9.3353545e+00   9.3359645e+00   9.3367678e+00   9.3375472e+00   9.3382500e+00   9.3388400e+00   9.3394211e+00   9.3400556e+00   9.3406900e+00   9.3413617e+00   9.3421148e+00   9.3427919e+00   9.3434700e+00   9.3443438e+00   9.3460639e+00   9.3473498e+00   9.3486357e+00   9.3490054e+00   9.3493750e+00   9.3496950e+00   9.3500899e+00   9.3504153e+00   9.3508911e+00   9.3514105e+00   9.3520935e+00   9.3527756e+00   9.3533957e+00   9.3539837e+00   9.3546442e+00   9.3552962e+00   9.3561389e+00   9.3569250e+00   9.3575545e+00   9.3582115e+00   9.3590530e+00   9.3599005e+00   9.3606867e+00   9.3613763e+00   9.3619153e+00   9.3624543e+00   9.3631906e+00   9.3639172e+00   9.3645758e+00   9.3651610e+00   9.3658705e+00   9.3665524e+00   9.3672342e+00   9.3679159e+00   9.3685335e+00   9.3691512e+00   9.3698913e+00   9.3707447e+00   9.3715096e+00   9.3720928e+00   9.3726760e+00   9.3734707e+00   9.3741180e+00   9.3747654e+00   9.3751957e+00   9.3756260e+00   9.3760571e+00   9.3765227e+00   9.3770233e+00   9.3775751e+00   9.3781525e+00   9.3787298e+00   9.3791937e+00   9.3796575e+00   9.3802211e+00   9.3809294e+00   9.3815641e+00   9.3821464e+00   9.3827126e+00   9.3831949e+00   9.3837141e+00   9.3842704e+00   9.3849207e+00   9.3854680e+00   9.3860153e+00   9.3866404e+00   9.3871591e+00   9.3875853e+00   9.3882159e+00   9.3889024e+00   9.3896990e+00   9.3904637e+00   9.3913570e+00   9.3921020e+00   9.3928414e+00   9.3935146e+00   9.3941538e+00   9.3947546e+00   9.3956921e+00   9.3966296e+00   9.3974495e+00   9.3982361e+00   9.3988934e+00   9.3995764e+00   9.3998953e+00   9.4002141e+00   9.4005879e+00   9.4010745e+00   9.4016216e+00   9.4024141e+00   9.4030854e+00   9.4039328e+00   9.4046720e+00   9.4053104e+00   9.4060332e+00   9.4066772e+00   9.4073213e+00   9.4079120e+00   9.4085026e+00   9.4090698e+00   9.4096558e+00   9.4103638e+00   9.4110986e+00   9.4119805e+00   9.4125676e+00   9.4131548e+00   9.4138711e+00   9.4144518e+00   9.4149961e+00   9.4155148e+00   9.4161346e+00   9.4167655e+00   9.4172216e+00   9.4176777e+00   9.4182849e+00   9.4189917e+00   9.4198587e+00   9.4205789e+00   9.4212437e+00   9.4219161e+00   9.4224798e+00   9.4231882e+00   9.4239223e+00   9.4245277e+00   9.4251621e+00   9.4258602e+00   9.4265956e+00   9.4270773e+00   9.4275590e+00   9.4281639e+00   9.4287773e+00   9.4294611e+00   9.4301247e+00   9.4309174e+00   9.4316943e+00   9.4325588e+00   9.4331429e+00   9.4337270e+00   9.4343126e+00   9.4349209e+00   9.4354731e+00   9.4359385e+00   9.4363738e+00   9.4368746e+00   9.4374715e+00   9.4379779e+00   9.4384836e+00   9.4389791e+00   9.4394300e+00   9.4399530e+00   9.4405464e+00   9.4411711e+00   9.4417436e+00   9.4422109e+00   9.4427218e+00   9.4431609e+00   9.4438440e+00   9.4445183e+00   9.4452153e+00   9.4456060e+00   9.4459966e+00   9.4464480e+00   9.4468612e+00   9.4472968e+00   9.4476780e+00   9.4482490e+00   9.4489478e+00   9.4496020e+00   9.4502998e+00   9.4509703e+00   9.4516193e+00   9.4521786e+00   9.4526961e+00   9.4532136e+00   9.4538763e+00   9.4544052e+00   9.4549342e+00   9.4555890e+00   9.4562275e+00   9.4568210e+00   9.4571086e+00   9.4573962e+00   9.4578009e+00   9.4582075e+00   9.4588832e+00   9.4596242e+00   9.4603581e+00   9.4611346e+00   9.4617810e+00   9.4624275e+00   9.4631412e+00   9.4637933e+00   9.4645067e+00   9.4651001e+00   9.4656845e+00   9.4663520e+00   9.4669185e+00   9.4675427e+00   9.4681226e+00   9.4687571e+00   9.4692851e+00   9.4698917e+00   9.4704112e+00   9.4709099e+00   9.4715401e+00   9.4722626e+00   9.4729984e+00   9.4736045e+00   9.4742325e+00   9.4748918e+00   9.4758667e+00   9.4767897e+00   9.4776691e+00   9.4785767e+00   9.4794343e+00   9.4804802e+00   9.4817253e+00   9.4826361e+00   9.4835469e+00   9.4844453e+00   9.4853968e+00   9.4862158e+00   9.4870855e+00   9.4878751e+00   9.4885526e+00   9.4892662e+00   9.4899379e+00   9.4906156e+00   9.4913070e+00   9.4920706e+00   9.4929686e+00   9.4937356e+00   9.4942467e+00   9.4947578e+00   9.4951420e+00   9.4955262e+00   9.4970887e+00   9.4982645e+00   9.4994403e+00   9.5002018e+00   9.5009633e+00   9.5018874e+00   9.5028248e+00   9.5037149e+00   9.5045310e+00   9.5053515e+00   9.5062626e+00   9.5069160e+00   9.5075695e+00   9.5081559e+00   9.5087380e+00   9.5093260e+00   9.5099762e+00   9.5106611e+00   9.5113460e+00   9.5118892e+00   9.5124324e+00   9.5128920e+00   9.5133516e+00   9.5139461e+00   9.5147100e+00   9.5153786e+00   9.5158196e+00   9.5162605e+00   9.5166883e+00   9.5171434e+00   9.5175479e+00   9.5180177e+00   9.5186205e+00   9.5191318e+00   9.5197584e+00   9.5202511e+00   9.5207437e+00   9.5212685e+00   9.5217697e+00   9.5223746e+00   9.5230520e+00   9.5238200e+00   9.5245749e+00   9.5252189e+00   9.5258741e+00   9.5264258e+00   9.5270599e+00   9.5276639e+00   9.5283241e+00   9.5289872e+00   9.5297737e+00   9.5306430e+00   9.5314032e+00   9.5320100e+00   9.5326169e+00   9.5334006e+00   9.5342842e+00   9.5349553e+00   9.5356265e+00   9.5364410e+00   9.5373238e+00   9.5381120e+00   9.5388220e+00   9.5395289e+00   9.5401953e+00   9.5408475e+00   9.5415932e+00   9.5422605e+00   9.5428207e+00   9.5433126e+00   9.5437956e+00   9.5444178e+00   9.5449591e+00   9.5454247e+00   9.5458678e+00   9.5464813e+00   9.5470948e+00   9.5477928e+00   9.5486155e+00   9.5494096e+00   9.5502468e+00   9.5509040e+00   9.5515612e+00   9.5521732e+00   9.5527297e+00   9.5533425e+00   9.5539552e+00   9.5545054e+00   9.5550524e+00   9.5556982e+00   9.5562854e+00   9.5570575e+00   9.5576955e+00   9.5582685e+00   9.5587898e+00   9.5593087e+00   9.5598923e+00   9.5605335e+00   9.5611137e+00   9.5616939e+00   9.5623986e+00   9.5630949e+00   9.5638423e+00   9.5645429e+00   9.5654208e+00   9.5659646e+00   9.5665084e+00   9.5670434e+00   9.5675182e+00   9.5680669e+00   9.5685228e+00   9.5690967e+00   9.5696746e+00   9.5702633e+00   9.5708698e+00   9.5714065e+00   9.5718156e+00   9.5722246e+00   9.5727270e+00   9.5733262e+00   9.5737739e+00   9.5742216e+00   9.5747744e+00   9.5752358e+00   9.5757912e+00   9.5765725e+00   9.5772908e+00   9.5779744e+00   9.5786866e+00   9.5795357e+00   9.5803228e+00   9.5809535e+00   9.5816536e+00   9.5822870e+00   9.5829204e+00   9.5836327e+00   9.5842098e+00   9.5847869e+00   9.5854926e+00   9.5862796e+00   9.5874083e+00   9.5883405e+00   9.5887573e+00   9.5891741e+00   9.5896196e+00   9.5902734e+00   9.5909377e+00   9.5914887e+00   9.5920578e+00   9.5925728e+00   9.5931455e+00   9.5937021e+00   9.5943137e+00   9.5949518e+00   9.5956972e+00   9.5963030e+00   9.5975530e+00   9.5988030e+00   9.5999347e+00   9.6009187e+00   9.6020474e+00   9.6027560e+00   9.6034646e+00   9.6042025e+00   9.6049771e+00   9.6057846e+00   9.6064444e+00   9.6071255e+00   9.6077864e+00   9.6083748e+00   9.6088661e+00   9.6093627e+00   9.6099100e+00   9.6104389e+00   9.6112192e+00   9.6119882e+00   9.6126713e+00   9.6136023e+00   9.6144420e+00   9.6152374e+00   9.6155244e+00   9.6158115e+00   9.6162451e+00   9.6167582e+00   9.6173276e+00   9.6179387e+00   9.6184865e+00   9.6192034e+00   9.6199023e+00   9.6205014e+00   9.6211278e+00   9.6216321e+00   9.6221364e+00   9.6226799e+00   9.6232763e+00   9.6239797e+00   9.6246543e+00   9.6252438e+00   9.6258333e+00   9.6264932e+00   9.6271249e+00   9.6277403e+00   9.6284534e+00   9.6290836e+00   9.6297174e+00   9.6304769e+00   9.6310920e+00   9.6316475e+00   9.6320416e+00   9.6324356e+00   9.6329289e+00   9.6335036e+00   9.6340911e+00   9.6347928e+00   9.6352986e+00   9.6358044e+00   9.6363462e+00   9.6369942e+00   9.6377345e+00   9.6385475e+00   9.6393568e+00   9.6398748e+00   9.6403927e+00   9.6410437e+00   9.6417683e+00   9.6424493e+00   9.6432219e+00   9.6437612e+00   9.6443004e+00   9.6448579e+00   9.6454740e+00   9.6459824e+00   9.6464974e+00   9.6474349e+00   9.6480827e+00   9.6487305e+00   9.6494400e+00   9.6500918e+00   9.6506188e+00   9.6512368e+00   9.6518020e+00   9.6522720e+00   9.6528901e+00   9.6535189e+00   9.6541995e+00   9.6551092e+00   9.6558991e+00   9.6566136e+00   9.6572487e+00   9.6579495e+00   9.6585219e+00   9.6590536e+00   9.6597268e+00   9.6603358e+00   9.6611355e+00   9.6617513e+00   9.6623671e+00   9.6629636e+00   9.6635601e+00   9.6640510e+00   9.6645756e+00   9.6651025e+00   9.6658288e+00   9.6664748e+00   9.6670005e+00   9.6675368e+00   9.6682292e+00   9.6690372e+00   9.6698640e+00   9.6705720e+00   9.6713742e+00   9.6719424e+00   9.6725106e+00   9.6730209e+00   9.6734137e+00   9.6738066e+00   9.6743338e+00   9.6749423e+00   9.6755620e+00   9.6760695e+00   9.6765770e+00   9.6771606e+00   9.6777679e+00   9.6782890e+00   9.6790342e+00   9.6796683e+00   9.6803072e+00   9.6806032e+00   9.6808992e+00   9.6812516e+00   9.6816333e+00   9.6821078e+00   9.6827005e+00   9.6833593e+00   9.6840259e+00   9.6845061e+00   9.6849864e+00   9.6854715e+00   9.6861011e+00   9.6866505e+00   9.6871208e+00   9.6875910e+00   9.6881006e+00   9.6887251e+00   9.6893630e+00   9.6899670e+00   9.6905070e+00   9.6910600e+00   9.6915162e+00   9.6920320e+00   9.6926014e+00   9.6932805e+00   9.6939226e+00   9.6947466e+00   9.6955359e+00   9.6962060e+00   9.6968775e+00   9.6987525e+00   9.6999301e+00   9.7003740e+00   9.7008178e+00   9.7013197e+00   9.7019259e+00   9.7026534e+00   9.7034104e+00   9.7041179e+00   9.7048705e+00   9.7054050e+00   9.7058278e+00   9.7062505e+00   9.7067613e+00   9.7072041e+00   9.7078321e+00   9.7084784e+00   9.7093005e+00   9.7101308e+00   9.7108469e+00   9.7115588e+00   9.7124115e+00   9.7130304e+00   9.7136493e+00   9.7143309e+00   9.7150469e+00   9.7157313e+00   9.7163643e+00   9.7170586e+00   9.7173535e+00   9.7176485e+00   9.7179943e+00   9.7184617e+00   9.7188878e+00   9.7193865e+00   9.7200862e+00   9.7210614e+00   9.7218598e+00   9.7227355e+00   9.7235720e+00   9.7243543e+00   9.7250519e+00   9.7256702e+00   9.7265700e+00   9.7273489e+00   9.7280005e+00   9.7285436e+00   9.7291752e+00   9.7296996e+00   9.7302949e+00   9.7309607e+00   9.7315387e+00   9.7319767e+00   9.7324147e+00   9.7328993e+00   9.7333562e+00   9.7338199e+00   9.7343815e+00   9.7348744e+00   9.7354885e+00   9.7361884e+00   9.7368051e+00   9.7374619e+00   9.7380664e+00   9.7385976e+00   9.7390981e+00   9.7396523e+00   9.7402446e+00   9.7409119e+00   9.7416551e+00   9.7424379e+00   9.7431124e+00   9.7439847e+00   9.7448824e+00   9.7458776e+00   9.7468770e+00   9.7477301e+00   9.7483551e+00   9.7489801e+00   9.7495371e+00   9.7502059e+00   9.7510510e+00   9.7516493e+00   9.7522475e+00   9.7528426e+00   9.7535207e+00   9.7541635e+00   9.7547997e+00   9.7553301e+00   9.7558604e+00   9.7563694e+00   9.7568671e+00   9.7573978e+00   9.7580400e+00   9.7588170e+00   9.7596012e+00   9.7602025e+00   9.7608038e+00   9.7614269e+00   9.7619885e+00   9.7624632e+00   9.7629335e+00   9.7633237e+00   9.7637139e+00   9.7641708e+00   9.7647902e+00   9.7653740e+00   9.7659578e+00   9.7665398e+00   9.7670867e+00   9.7676104e+00   9.7681214e+00   9.7686722e+00   9.7692636e+00   9.7697537e+00   9.7703408e+00   9.7710118e+00   9.7716087e+00   9.7723044e+00   9.7728661e+00   9.7734699e+00   9.7741629e+00   9.7747459e+00   9.7752527e+00   9.7757232e+00   9.7764650e+00   9.7769647e+00   9.7774645e+00   9.7780730e+00   9.7787213e+00   9.7792903e+00   9.7798542e+00   9.7805069e+00   9.7811378e+00   9.7817575e+00   9.7825010e+00   9.7832533e+00   9.7840775e+00   9.7847227e+00   9.7853680e+00   9.7861643e+00   9.7870999e+00   9.7878256e+00   9.7885513e+00   9.7892858e+00   9.7899667e+00   9.7905114e+00   9.7911345e+00   9.7917447e+00   9.7923337e+00   9.7929173e+00   9.7934240e+00   9.7939307e+00   9.7944031e+00   9.7950207e+00   9.7955555e+00   9.7962279e+00   9.7969913e+00   9.7977493e+00   9.7989993e+00   9.8002493e+00   9.8013549e+00   9.8022962e+00   9.8031404e+00   9.8037672e+00   9.8043941e+00   9.8051519e+00   9.8056133e+00   9.8060747e+00   9.8065958e+00   9.8070914e+00   9.8077438e+00   9.8086181e+00   9.8091613e+00   9.8097044e+00   9.8103420e+00   9.8109211e+00   9.8115282e+00   9.8122205e+00   9.8129813e+00   9.8136630e+00   9.8143870e+00   9.8149996e+00   9.8156121e+00   9.8162764e+00   9.8170569e+00   9.8176638e+00   9.8182706e+00   9.8190053e+00   9.8199546e+00   9.8207466e+00   9.8214296e+00   9.8220309e+00   9.8227349e+00   9.8233274e+00   9.8239199e+00   9.8244928e+00   9.8250023e+00   9.8255848e+00   9.8261419e+00   9.8266567e+00   9.8271203e+00   9.8276817e+00   9.8281648e+00   9.8286362e+00   9.8292349e+00   9.8298758e+00   9.8303690e+00   9.8308621e+00   9.8315535e+00   9.8323029e+00   9.8329231e+00   9.8333930e+00   9.8338629e+00   9.8343706e+00   9.8348337e+00   9.8352506e+00   9.8357264e+00   9.8363263e+00   9.8370680e+00   9.8379069e+00   9.8386265e+00   9.8394632e+00   9.8401862e+00   9.8408517e+00   9.8414968e+00   9.8421710e+00   9.8428451e+00   9.8434624e+00   9.8440857e+00   9.8445542e+00   9.8450226e+00   9.8457251e+00   9.8463001e+00   9.8468816e+00   9.8475486e+00   9.8482506e+00   9.8495006e+00   9.8507506e+00   9.8517566e+00   9.8526844e+00   9.8532097e+00   9.8537351e+00   9.8542677e+00   9.8550474e+00   9.8558318e+00   9.8563442e+00   9.8568566e+00   9.8574676e+00   9.8580240e+00   9.8585367e+00   9.8591352e+00   9.8597826e+00   9.8603598e+00   9.8608690e+00   9.8613708e+00   9.8618520e+00   9.8623428e+00   9.8628337e+00   9.8632762e+00   9.8638065e+00   9.8642357e+00   9.8647813e+00   9.8652761e+00   9.8659144e+00   9.8665635e+00   9.8672188e+00   9.8677832e+00   9.8683475e+00   9.8688908e+00   9.8694095e+00   9.8701229e+00   9.8707538e+00   9.8713984e+00   9.8718415e+00   9.8722847e+00   9.8728501e+00   9.8734306e+00   9.8741008e+00   9.8746055e+00   9.8751101e+00   9.8757031e+00   9.8764736e+00   9.8772630e+00   9.8780875e+00   9.8787522e+00   9.8793995e+00   9.8800222e+00   9.8806637e+00   9.8814186e+00   9.8822617e+00   9.8831127e+00   9.8838149e+00   9.8843928e+00   9.8849431e+00   9.8856554e+00   9.8864188e+00   9.8872793e+00   9.8882198e+00   9.8891591e+00   9.8897323e+00   9.8903056e+00   9.8909669e+00   9.8915875e+00   9.8923848e+00   9.8933083e+00   9.8942575e+00   9.8949812e+00   9.8957049e+00   9.8964556e+00   9.8970658e+00   9.8975530e+00   9.8980402e+00   9.8985474e+00   9.9010474e+00   9.9018844e+00   9.9027214e+00   9.9034840e+00   9.9042317e+00   9.9048769e+00   9.9056719e+00   9.9062545e+00   9.9068371e+00   9.9073087e+00   9.9077183e+00   9.9082507e+00   9.9088149e+00   9.9093644e+00   9.9100346e+00   9.9106936e+00   9.9114021e+00   9.9121102e+00   9.9128183e+00   9.9132742e+00   9.9137301e+00   9.9142943e+00   9.9148077e+00   9.9153612e+00   9.9161330e+00   9.9171102e+00   9.9177623e+00   9.9184143e+00   9.9189713e+00   9.9195319e+00   9.9201068e+00   9.9206703e+00   9.9212339e+00   9.9221021e+00   9.9224260e+00   9.9227499e+00   9.9231407e+00   9.9235100e+00   9.9238794e+00   9.9243699e+00   9.9250231e+00   9.9255249e+00   9.9260268e+00   9.9264580e+00   9.9269756e+00   9.9275761e+00   9.9281965e+00   9.9288271e+00   9.9294867e+00   9.9301608e+00   9.9307089e+00   9.9312046e+00   9.9317933e+00   9.9323690e+00   9.9329958e+00   9.9336643e+00   9.9343494e+00   9.9348623e+00   9.9353751e+00   9.9360302e+00   9.9367541e+00   9.9374178e+00   9.9381855e+00   9.9389038e+00   9.9398154e+00   9.9404479e+00   9.9410804e+00   9.9416716e+00   9.9420945e+00   9.9425175e+00   9.9431681e+00   9.9437909e+00   9.9445499e+00   9.9453857e+00   9.9462286e+00   9.9470676e+00   9.9477726e+00   9.9483372e+00   9.9489836e+00   9.9503506e+00   9.9517176e+00   9.9525660e+00   9.9534144e+00   9.9543906e+00   9.9553537e+00   9.9563396e+00   9.9572494e+00   9.9580631e+00   9.9587352e+00   9.9593265e+00   9.9597625e+00   9.9601985e+00   9.9607710e+00   9.9613057e+00   9.9620735e+00   9.9628167e+00   9.9634130e+00   9.9640686e+00   9.9648243e+00   9.9655692e+00   9.9664501e+00   9.9672231e+00   9.9680834e+00   9.9689760e+00   9.9697302e+00   9.9704343e+00   9.9710940e+00   9.9718626e+00   9.9726545e+00   9.9735121e+00   9.9742534e+00   9.9749634e+00   9.9757149e+00   9.9763895e+00   9.9768260e+00   9.9772626e+00   9.9777760e+00   9.9782461e+00   9.9787806e+00   9.9793940e+00   9.9799656e+00   9.9805384e+00   9.9810729e+00   9.9814834e+00   9.9818940e+00   9.9824410e+00   9.9829317e+00   9.9835201e+00   9.9842154e+00   9.9849139e+00   9.9856286e+00   9.9863566e+00   9.9871040e+00   9.9879360e+00   9.9886539e+00   9.9893808e+00   9.9900346e+00   9.9905926e+00   9.9911514e+00   9.9917651e+00   9.9922166e+00   9.9926682e+00   9.9932057e+00   9.9936609e+00   9.9941859e+00   9.9948231e+00   9.9952897e+00   9.9957564e+00   9.9962700e+00   9.9967119e+00   9.9970808e+00   9.9976327e+00   9.9982749e+00   9.9990857e+00   9.9991771e+00   9.9992686e+00   9.9993600e+00   9.9994514e+00   9.9995428e+00   9.9996343e+00   9.9997257e+00   9.9998171e+00   9.9999086e+00


==> Data/Case-01/theta_hat.dat <==
   0.0000000e+00   8.4500000e-01   6.6600000e-01   3.4380000e-01   3.3190000e-01
   2.3453196e-03   8.3933034e-01   6.5921599e-01   3.1897580e-01   2.4783079e-01
   5.6598299e-03   8.2919939e-01   6.4716396e-01   2.7497721e-01   1.0107236e-01
   9.1152851e-03   8.1573183e-01   6.3122041e-01   2.1662389e-01  -9.0283848e-02
   1.3305057e-02   7.9558287e-01   6.0743098e-01   1.2858086e-01  -3.7386942e-01
   1.8102508e-02   7.6927088e-01   5.7634654e-01   1.0645363e-02  -7.4651968e-01
   2.3402495e-02   7.4163131e-01   5.4353383e-01  -1.1924630e-01  -1.1490702e+00
   2.8159174e-02   7.2429852e-01   5.2278653e-01  -2.0606025e-01  -1.4134092e+00
   3.3282440e-02   7.1845422e-01   5.1572908e-01  -2.3726852e-01  -1.5071110e+00
   3.9830720e-02   7.3130670e-01   5.3155396e-01  -1.5808575e-01  -1.2754422e+00
   4.5277907e-02   7.5410467e-01   5.6002169e-01  -1.4819168e-03  -8.2511034e-01
   4.9921558e-02   7.7620607e-01   5.8799284e-01   1.6807705e-01  -3.4533010e-01
   5.3824672e-02   7.9319192e-01   6.0973691e-01   3.1239753e-01   5.7292163e-02
   5.6867523e-02   8.0411545e-01   6.2384208e-01   4.1364020e-01   3.3636517e-01
   5.8114201e-02   8.0781355e-01   6.2864327e-01   4.4995425e-01   4.3570328e-01
   5.9504156e-02   8.1134262e-01   6.3323987e-01   4.8588626e-01   5.3354272e-01
   6.1227215e-02   8.1480883e-01   6.3777176e-01   5.2276014e-01   6.3340195e-01
   6.3109768e-02   8.1742617e-01   6.4120879e-01   5.5210753e-01   7.1237912e-01
   6.5122525e-02   8.1889916e-01   6.4315200e-01   5.6961060e-01   7.5916849e-01
   6.7838713e-02   8.1887363e-01   6.4311651e-01   5.6906344e-01   7.5777998e-01
   6.9870227e-02   8.1753737e-01   6.4133196e-01   5.5021504e-01   7.0829840e-01
   7.1791949e-02   8.1543170e-01   6.3850688e-01   5.1829074e-01   6.2506831e-01
   7.3696533e-02   8.1272756e-01   6.3486234e-01   4.7403532e-01   5.1048510e-01
   7.5210450e-02   8.1026979e-01   6.3153639e-01   4.3076973e-01   3.9915773e-01
   7.6628298e-02   8.0781552e-01   6.2820358e-01   3.8456325e-01   2.8090302e-01
   8.0074668e-02   8.0171426e-01   6.1987062e-01   2.5458642e-01  -4.8705314e-02
   8.4493700e-02   7.9482048e-01   6.1037071e-01   6.9853695e-02  -5.1034349e-01
   8.9840571e-02   7.8955044e-01   6.0302735e-01  -1.3524745e-01  -1.0137462e+00
   9.5715038e-02   7.8771004e-01   6.0043136e-01  -2.7728185e-01  -1.3553794e+00
   1.0066611e-01   7.8762962e-01   6.0031645e-01  -2.9791771e-01  -1.4042849e+00
   1.0650342e-01   7.8620559e-01   5.9824654e-01  -1.9938428e-01  -1.1779374e+00
   1.1163258e-01   7.8167653e-01   5.9158934e-01  -2.3900287e-02  -7.8280364e-01
   1.1712119e-01   7.7282264e-01   5.7842000e-01   2.1280931e-01  -2.6085019e-01
   1.2150454e-01   7.6367347e-01   5.6466310e-01   4.0282971e-01   1.4992134e-01
   1.2405268e-01   7.5811491e-01   5.5624295e-01   5.0240403e-01   3.6209362e-01
   1.2581103e-01   7.5442406e-01   5.5062621e-01   5.6331024e-01   4.9070387e-01
   1.2817579e-01   7.4991884e-01   5.4374024e-01   6.3252400e-01   6.3561171e-01
   1.3092384e-01   7.4575211e-01   5.3733758e-01   6.9152462e-01   7.5783591e-01
   1.3475310e-01   7.4275053e-01   5.3269631e-01   7.3043509e-01   8.3743589e-01
   1.3884058e-01   7.4424850e-01   5.3503983e-01   7.1370009e-01   8.0401411e-01
   1.4257869e-01   7.5051726e-01   5.4490737e-01   6.4836163e-01   6.7515711e-01
   1.4490943e-01   7.5684687e-01   5.5492986e-01   5.8648209e-01   5.5463500e-01
   1.4673545e-01   7.6304095e-01   5.6477943e-01   5.2850691e-01   4.4272625e-01
   1.4816863e-01   7.6860586e-01   5.7365814e-01   4.7811658e-01   3.4614712e-01
   1.5140950e-01   7.8316275e-01   5.9699707e-01   3.5228441e-01   1.0746590e-01
   1.5636439e-01   8.0909176e-01   6.3891802e-01   1.4457548e-01  -2.7945062e-01
   1.6202959e-01   8.3983002e-01   6.8914779e-01  -8.0455967e-02  -6.8894953e-01
   1.6746354e-01   8.6486562e-01   7.3052388e-01  -2.4866963e-01  -9.8762749e-01
   1.7415164e-01   8.8271483e-01   7.6037203e-01  -3.5917303e-01  -1.1788766e+00
   1.8062867e-01   8.8166876e-01   7.5855984e-01  -3.5403975e-01  -1.1707321e+00
   1.8674965e-01   8.6313240e-01   7.2665489e-01  -2.5812313e-01  -1.0150477e+00
   1.9322528e-01   8.2733077e-01   6.6425124e-01  -8.5486137e-02  -7.4271184e-01
   1.9993026e-01   7.7785718e-01   5.7684756e-01   1.3668081e-01  -4.0286827e-01
   2.0522567e-01   7.3417398e-01   4.9871457e-01   3.2109666e-01  -1.2869642e-01
   2.1105283e-01   6.8545224e-01   4.1056624e-01   5.1564419e-01   1.5287938e-01
   2.1497492e-01   6.5399159e-01   3.5307976e-01   6.3535294e-01   3.2202924e-01
   2.1755008e-01   6.3444846e-01   3.1713283e-01   7.0740370e-01   4.2220645e-01
   2.2035550e-01   6.1445588e-01   2.8015833e-01   7.7924876e-01   5.2077285e-01
   2.2388662e-01   5.9154385e-01   2.3751300e-01   8.5918228e-01   6.2872377e-01
   2.2818531e-01   5.6746819e-01   1.9234797e-01   9.4020938e-01   7.3603687e-01
   2.3330097e-01   5.4471761e-01   1.4926562e-01   1.0136029e+00   8.3097914e-01
   2.3839783e-01   5.2858959e-01   1.1841087e-01   1.0633253e+00   8.9365850e-01
   2.4357353e-01   5.1871115e-01   9.9319804e-02   1.0924563e+00   9.2944070e-01
   2.4834743e-01   5.1501184e-01   9.2102329e-02   1.1029244e+00   9.4198663e-01
   2.5340607e-01   5.1618371e-01   9.4422010e-02   1.0998094e+00   9.3839274e-01
   2.5852573e-01   5.2200536e-01   1.0602997e-01   1.0848091e+00   9.2141386e-01
   2.6302266e-01   5.3036577e-01   1.2285429e-01   1.0641052e+00   8.9855056e-01
   2.6724093e-01   5.4048944e-01   1.4340210e-01   1.0399449e+00   8.7248162e-01
   2.7169994e-01   5.5313240e-01   1.6928403e-01   1.0108749e+00   8.4184146e-01
   2.7615863e-01   5.6733078e-01   1.9860621e-01   9.7946047e-01   8.0952445e-01
   2.8029835e-01   5.8155017e-01   2.2822022e-01   9.4915408e-01   7.7907482e-01
   2.8420066e-01   5.9559810e-01   2.5770785e-01   9.2025284e-01   7.5067650e-01
   2.8790185e-01   6.0929749e-01   2.8667741e-01   8.9300544e-01   7.2446524e-01
   2.9102040e-01   6.2100074e-01   3.1158986e-01   8.7043177e-01   7.0316221e-01
   2.9427908e-01   6.3328662e-01   3.3790403e-01   8.4741302e-01   6.8182696e-01
   2.9684860e-01   6.4295853e-01   3.5873593e-01   8.2977288e-01   6.6574580e-01
   2.9963557e-01   6.5338523e-01   3.8130898e-01   8.1122626e-01   6.4909475e-01
   3.0186032e-01   6.6163295e-01   3.9925026e-01   7.9689965e-01   6.3641624e-01
   3.0407653e-01   6.6976116e-01   4.1700632e-01   7.8307790e-01   6.2433999e-01
   3.0628036e-01   6.7774001e-01   4.3450924e-01   7.6979784e-01   6.1288437e-01
   3.0775922e-01   6.8302835e-01   4.4615051e-01   7.6115362e-01   6.0550714e-01
   3.0929466e-01   6.8845798e-01   4.5813676e-01   7.5240997e-01   5.9811023e-01
   3.1075165e-01   6.9354889e-01   4.6940689e-01   7.4433351e-01   5.9133716e-01
   3.1201709e-01   6.9791937e-01   4.7910687e-01   7.3749453e-01   5.8564737e-01
   3.1312199e-01   7.0169493e-01   4.8750508e-01   7.3165725e-01   5.8082462e-01
   3.1417262e-01   7.0524881e-01   4.9542614e-01   7.2622298e-01   5.7636317e-01
   3.1513983e-01   7.0848847e-01   5.0266042e-01   7.2132045e-01   5.7236210e-01
   3.1595339e-01   7.1118912e-01   5.0870111e-01   7.1727114e-01   5.6907467e-01
   3.1662485e-01   7.1340100e-01   5.1365538e-01   7.1398027e-01   5.6641467e-01
   3.1729741e-01   7.1560082e-01   5.1858879e-01   7.1073028e-01   5.6379812e-01
   3.1790754e-01   7.1758266e-01   5.2303866e-01   7.0782201e-01   5.6146556e-01
   3.1854176e-01   7.1962871e-01   5.2763802e-01   7.0483917e-01   5.5908198e-01
   3.1909722e-01   7.2140882e-01   5.3164397e-01   7.0226036e-01   5.5702852e-01
   3.1964421e-01   7.2315081e-01   5.3556815e-01   6.9975152e-01   5.5503730e-01
   3.2016944e-01   7.2481324e-01   5.3931681e-01   6.9737095e-01   5.5315389e-01
   3.2076802e-01   7.2669541e-01   5.4356541e-01   6.9469189e-01   5.5104138e-01
   3.2114520e-01   7.2787457e-01   5.4622952e-01   6.9302227e-01   5.4972867e-01
   3.2148853e-01   7.2894330e-01   5.4864572e-01   6.9151490e-01   5.4854606e-01
   3.2187886e-01   7.3015295e-01   5.5138241e-01   6.8981550e-01   5.4721571e-01
   3.2223672e-01   7.3125697e-01   5.5388182e-01   6.8827081e-01   5.4600915e-01
   3.2264920e-01   7.3252343e-01   5.5675106e-01   6.8650621e-01   5.4463400e-01
   3.2296014e-01   7.3347388e-01   5.5890577e-01   6.8518715e-01   5.4360826e-01
   3.2322543e-01   7.3428189e-01   5.6073855e-01   6.8406929e-01   5.4274049e-01
   3.2346405e-01   7.3500637e-01   5.6238264e-01   6.8306975e-01   5.4196572e-01
   3.2369598e-01   7.3570844e-01   5.6397654e-01   6.8210363e-01   5.4121792e-01
   3.2391059e-01   7.3635623e-01   5.6544782e-01   6.8121439e-01   5.4053054e-01
   3.2417757e-01   7.3715963e-01   5.6727334e-01   6.8011446e-01   5.3968151e-01
   3.2440439e-01   7.3784003e-01   5.6882009e-01   6.7918545e-01   5.3896549e-01
   3.2463310e-01   7.3852410e-01   5.7037582e-01   6.7825379e-01   5.3824839e-01
   3.2491474e-01   7.3936370e-01   5.7228616e-01   6.7711352e-01   5.3737207e-01
   3.2514404e-01   7.4004498e-01   5.7383703e-01   6.7619088e-01   5.3666408e-01
   3.2533479e-01   7.4061018e-01   5.7512413e-01   6.7542723e-01   5.3607884e-01
   3.2553241e-01   7.4119423e-01   5.7645463e-01   6.7463982e-01   5.3547608e-01
   3.2569853e-01   7.4168400e-01   5.7757075e-01   6.7398084e-01   5.3497219e-01
   3.2587252e-01   7.4219583e-01   5.7873749e-01   6.7329349e-01   5.3444714e-01
   3.2605426e-01   7.4272922e-01   5.7995377e-01   6.7257862e-01   5.3390165e-01
   3.2625076e-01   7.4330443e-01   5.8126588e-01   6.7180932e-01   5.3331529e-01
   3.2642810e-01   7.4382228e-01   5.8244755e-01   6.7111818e-01   5.3278910e-01
   3.2665118e-01   7.4447195e-01   5.8393055e-01   6.7025306e-01   5.3213124e-01
   3.2679271e-01   7.4488311e-01   5.8486942e-01   6.6970667e-01   5.3171620e-01
   3.2694433e-01   7.4532270e-01   5.8587349e-01   6.6912345e-01   5.3127359e-01
   3.2714049e-01   7.4589009e-01   5.8716988e-01   6.6837215e-01   5.3070400e-01
   3.2730019e-01   7.4635093e-01   5.8822317e-01   6.6776316e-01   5.3024280e-01
   3.2749525e-01   7.4691240e-01   5.8950685e-01   6.6702269e-01   5.2968262e-01
   3.2766380e-01   7.4739638e-01   5.9061375e-01   6.6638571e-01   5.2920127e-01
   3.2780864e-01   7.4781137e-01   5.9156314e-01   6.6584050e-01   5.2878964e-01
   3.2802259e-01   7.4842286e-01   5.9296255e-01   6.6503876e-01   5.2818500e-01
   3.2821204e-01   7.4896281e-01   5.9419867e-01   6.6433244e-01   5.2765297e-01
   3.2841044e-01   7.4952675e-01   5.9549018e-01   6.6359637e-01   5.2709917e-01
   3.2857654e-01   7.4999768e-01   5.9656903e-01   6.6298298e-01   5.2663818e-01
   3.2875278e-01   7.5049618e-01   5.9771141e-01   6.6233494e-01   5.2615166e-01
   3.2891931e-01   7.5096607e-01   5.9878858e-01   6.6172528e-01   5.2569441e-01
   3.2911732e-01   7.5152336e-01   6.0006650e-01   6.6100374e-01   5.2515386e-01
   3.2927261e-01   7.5195933e-01   6.0106656e-01   6.6044042e-01   5.2473229e-01
   3.2943041e-01   7.5240136e-01   6.0208082e-01   6.5987028e-01   5.2430602e-01
   3.2964225e-01   7.5299323e-01   6.0343932e-01   6.5910852e-01   5.2373711e-01
   3.2981716e-01   7.5348056e-01   6.0455828e-01   6.5848269e-01   5.2327026e-01
   3.3001623e-01   7.5403371e-01   6.0582883e-01   6.5777385e-01   5.2274210e-01
   3.3021797e-01   7.5459270e-01   6.0711323e-01   6.5705921e-01   5.2221025e-01
   3.3040881e-01   7.5511999e-01   6.0832523e-01   6.5638662e-01   5.2171029e-01
   3.3056305e-01   7.5554508e-01   6.0930265e-01   6.5584546e-01   5.2130845e-01
   3.3076955e-01   7.5611275e-01   6.1060831e-01   6.5512432e-01   5.2077354e-01
   3.3092972e-01   7.5655188e-01   6.1161866e-01   6.5456766e-01   5.2036109e-01
   3.3110234e-01   7.5702399e-01   6.1270524e-01   6.5397034e-01   5.1991897e-01
   3.3128959e-01   7.5753475e-01   6.1388115e-01   6.5332548e-01   5.1944217e-01
   3.3151535e-01   7.5814872e-01   6.1529521e-01   6.5255218e-01   5.1887113e-01
   3.3167378e-01   7.5857838e-01   6.1628512e-01   6.5201224e-01   5.1847287e-01
   3.3188037e-01   7.5913710e-01   6.1757282e-01   6.5131160e-01   5.1795665e-01
   3.3205388e-01   7.5960506e-01   6.1865170e-01   6.5072609e-01   5.1752576e-01
   3.3225878e-01   7.6015614e-01   6.1992266e-01   6.5003811e-01   5.1702003e-01
   3.3247260e-01   7.6072943e-01   6.2124534e-01   6.4932418e-01   5.1649589e-01
   3.3265458e-01   7.6121588e-01   6.2236809e-01   6.4871979e-01   5.1605270e-01
   3.3280849e-01   7.6162627e-01   6.2331556e-01   6.4821092e-01   5.1567994e-01
   3.3302196e-01   7.6219392e-01   6.2462656e-01   6.4750857e-01   5.1516603e-01
   3.3326114e-01   7.6282777e-01   6.2609103e-01   6.4672643e-01   5.1459451e-01
   3.3347467e-01   7.6339172e-01   6.2739455e-01   6.4603241e-01   5.1408808e-01
   3.3379584e-01   7.6423651e-01   6.2934816e-01   6.4499608e-01   5.1333308e-01
   3.3405656e-01   7.6491927e-01   6.3092788e-01   6.4416143e-01   5.1272610e-01
   3.3435802e-01   7.6570531e-01   6.3274752e-01   6.4320374e-01   5.1203082e-01
   3.3476661e-01   7.6676492e-01   6.3520202e-01   6.4191825e-01   5.1109958e-01
   3.3510865e-01   7.6764681e-01   6.3724625e-01   6.4085318e-01   5.1032978e-01
   3.3539650e-01   7.6838534e-01   6.3895914e-01   6.3996465e-01   5.0968880e-01
   3.3570702e-01   7.6917835e-01   6.4079940e-01   6.3901403e-01   5.0900428e-01
   3.3604033e-01   7.7002527e-01   6.4276589e-01   6.3800275e-01   5.0827751e-01
   3.3637976e-01   7.7088317e-01   6.4475909e-01   6.3698257e-01   5.0754585e-01
   3.3693242e-01   7.7227021e-01   6.4798428e-01   6.3534212e-01   5.0637253e-01
   3.3730308e-01   7.7319365e-01   6.5013328e-01   6.3425616e-01   5.0559800e-01
   3.3796215e-01   7.7482212e-01   6.5392655e-01   6.3235323e-01   5.0424504e-01
   3.3853121e-01   7.7621431e-01   6.5717302e-01   6.3073879e-01   5.0310150e-01
   3.3909126e-01   7.7757192e-01   6.6034207e-01   6.2917553e-01   5.0199803e-01
   3.3972719e-01   7.7909840e-01   6.6390917e-01   6.2743098e-01   5.0077110e-01
   3.4026064e-01   7.8036658e-01   6.6687580e-01   6.2599232e-01   4.9976293e-01
   3.4090610e-01   7.8188604e-01   6.7043399e-01   6.2428150e-01   4.9856837e-01
   3.4162134e-01   7.8355063e-01   6.7433680e-01   6.2242354e-01   4.9727648e-01
   3.4237021e-01   7.8527201e-01   6.7837805e-01   6.2052028e-01   4.9595905e-01
   3.4326904e-01   7.8730919e-01   6.8316778e-01   6.1829188e-01   4.9442436e-01
   3.4434774e-01   7.8971259e-01   6.8882852e-01   6.1569685e-01   4.9264803e-01
   3.4511957e-01   7.9140469e-01   6.9282052e-01   6.1389220e-01   4.9141979e-01
   3.4618062e-01   7.9369349e-01   6.9822904e-01   6.1148101e-01   4.8978801e-01
   3.4725590e-01   7.9596914e-01   7.0361671e-01   6.0911824e-01   4.8819955e-01
   3.4806812e-01   7.9765900e-01   7.0762423e-01   6.0738632e-01   4.8704203e-01
   3.4912491e-01   7.9982053e-01   7.1275876e-01   6.0519960e-01   4.8558900e-01
   3.5039504e-01   7.9525565e-01   7.0579785e-01   5.7052109e-01   4.3761740e-01
   3.5142693e-01   7.6964125e-01   6.6002078e-01   4.6680329e-01   2.8978843e-01
   3.5462287e-01   7.0054361e-01   5.3689502e-01   3.0424426e-01   6.0188807e-02
   3.5830149e-01   6.3647438e-01   4.2333249e-01   2.3253381e-01  -3.8377087e-02
   3.6181988e-01   5.8698576e-01   3.3615863e-01   2.0219475e-01  -7.8018178e-02
   3.6516652e-01   5.4813850e-01   2.6818021e-01   1.8722451e-01  -9.6098753e-02
   3.6784513e-01   5.2165303e-01   2.2212835e-01   1.8004716e-01  -1.0389405e-01
   3.7041045e-01   4.9944920e-01   1.8375099e-01   1.7543974e-01  -1.0828477e-01
   3.7267650e-01   4.8202162e-01   1.5380534e-01   1.7253664e-01  -1.1062784e-01
   3.7481605e-01   4.6719300e-01   1.2846925e-01   1.7046785e-01  -1.1199025e-01
   3.7664284e-01   4.5563340e-01   1.0882411e-01   1.6906851e-01  -1.1271168e-01
   3.7820252e-01   4.4648379e-01   9.3348590e-02   1.6807382e-01  -1.1310024e-01
   3.7999892e-01   4.3668906e-01   7.6862703e-02   1.6710437e-01  -1.1336070e-01
   3.8136708e-01   4.2971785e-01   6.5185249e-02   1.6646697e-01  -1.1346002e-01
   3.8264719e-01   4.2354767e-01   5.4892117e-02   1.6593505e-01  -1.1349525e-01
   3.8368191e-01   4.1879314e-01   4.6989860e-02   1.6554386e-01  -1.1349206e-01
   3.8476685e-01   4.1401828e-01   3.9081211e-02   1.6516601e-01  -1.1346482e-01
   3.8564261e-01   4.1031311e-01   3.2964324e-02   1.6488243e-01  -1.1342855e-01
   3.8658746e-01   4.0645762e-01   2.6618874e-02   1.6459570e-01  -1.1337801e-01
   3.8765959e-01   4.0225264e-01   1.9722275e-02   1.6429211e-01  -1.1330933e-01
   3.8875080e-01   3.9814873e-01   1.3017038e-02   1.6400448e-01  -1.1323007e-01
   3.8948545e-01   3.9548106e-01   8.6727051e-03   1.6382188e-01  -1.1317271e-01
   3.9041379e-01   3.9221474e-01   3.3695495e-03   1.6360282e-01  -1.1309685e-01
   3.9162846e-01   3.8810950e-01  -3.2692571e-03   1.6333433e-01  -1.1299372e-01
   3.9285445e-01   3.8414948e-01  -9.6436859e-03   1.6308237e-01  -1.1288717e-01
   3.9403501e-01   3.8050058e-01  -1.5490009e-02   1.6285626e-01  -1.1278390e-01
   3.9498483e-01   3.7767599e-01  -1.9996606e-02   1.6268521e-01  -1.1270123e-01
   3.9587772e-01   3.7510687e-01  -2.4080438e-02   1.6253271e-01  -1.1262437e-01
   3.9678147e-01   3.7258808e-01  -2.8069641e-02   1.6238609e-01  -1.1254782e-01
   3.9783106e-01   3.6976142e-01  -3.2528334e-02   1.6222508e-01  -1.1246089e-01
   3.9890138e-01   3.6698330e-01  -3.6890934e-02   1.6207062e-01  -1.1237485e-01
   4.0007960e-01   3.6404109e-01  -4.1488960e-02   1.6191135e-01  -1.1228358e-01
   4.0101512e-01   3.6178592e-01  -4.5181971e-02   1.6140955e-01  -1.1194823e-01
   4.0183861e-01   3.5986122e-01  -4.8335899e-02   1.6097482e-01  -1.1165629e-01
   4.0290519e-01   3.5744931e-01  -5.2270557e-02   1.6046033e-01  -1.1130998e-01
   4.0392658e-01   3.5522157e-01  -5.5886497e-02   1.6001205e-01  -1.1100747e-01
   4.0508223e-01   3.5279323e-01  -5.9807019e-02   1.5954953e-01  -1.1069455e-01
   4.0633471e-01   3.5026661e-01  -6.3861638e-02   1.5909374e-01  -1.1038534e-01
   4.0780506e-01   3.4743258e-01  -6.8377908e-02   1.5860912e-01  -1.1005560e-01
   4.0895347e-01   3.4531299e-01  -7.1732458e-02   1.5826244e-01  -1.0981910e-01
   4.1059809e-01   3.4241274e-01  -7.6288181e-02   1.5780649e-01  -1.0950728e-01
   4.1269631e-01   3.3892873e-01  -8.1704562e-02   1.5728172e-01  -1.0914733e-01
   4.1523567e-01   3.3501006e-01  -8.7716241e-02   1.5671423e-01  -1.0875691e-01
   4.1737175e-01   3.3194467e-01  -9.2353520e-02   1.5628249e-01  -1.0845918e-01
   4.1940835e-01   3.2920215e-01  -9.6448944e-02   1.5590260e-01  -1.0819676e-01
   4.2223599e-01   3.2566122e-01  -1.0165460e-01   1.5541804e-01  -1.0786157e-01
   4.2497360e-01   3.2250196e-01  -1.0621278e-01   1.5498906e-01  -1.0756447e-01
   4.2768658e-01   3.1960714e-01  -1.1030977e-01   1.5459723e-01  -1.0729289e-01
   4.3046606e-01   3.1686226e-01  -1.1411644e-01   1.5422585e-01  -1.0703533e-01
   4.3383501e-01   3.1380563e-01  -1.1825560e-01   1.5381170e-01  -1.0674799e-01
   4.3653115e-01   3.1155235e-01  -1.2123189e-01   1.5350563e-01  -1.0653559e-01
   4.4002349e-01   3.0886279e-01  -1.2469120e-01   1.5313914e-01  -1.0628121e-01
   4.4346702e-01   3.0643872e-01  -1.2771197e-01   1.5280750e-01  -1.0605099e-01
   4.4730135e-01   3.0397676e-01  -1.3067380e-01   1.5246906e-01  -1.0581604e-01
   4.5155147e-01   3.0158343e-01  -1.3360505e-01   1.5158964e-01  -1.0520546e-01
   4.5609024e-01   2.9944756e-01  -1.3645093e-01   1.4987463e-01  -1.0401472e-01
   4.6059157e-01   2.9753590e-01  -1.3884414e-01   1.4857448e-01  -1.0311202e-01
   4.6532779e-01   2.9571764e-01  -1.4096857e-01   1.4741869e-01  -1.0230955e-01
   4.7015930e-01   2.9404033e-01  -1.4278152e-01   1.4635518e-01  -1.0157115e-01
   4.7503598e-01   2.9250535e-01  -1.4430340e-01   1.4534697e-01  -1.0087114e-01
   4.8038180e-01   2.9098074e-01  -1.4567153e-01   1.4428712e-01  -1.0013527e-01
   4.8540344e-01   2.8967918e-01  -1.4671564e-01   1.4332034e-01  -9.9464026e-02
   4.9148420e-01   2.8824879e-01  -1.4771976e-01   1.4217614e-01  -9.8669599e-02
   4.9736788e-01   2.8699524e-01  -1.4846675e-01   1.4108955e-01  -9.7915170e-02
   5.0319738e-01   2.8602729e-01  -1.4913066e-01   1.3915232e-01  -9.6570135e-02
   5.0833665e-01   2.8536214e-01  -1.4965977e-01   1.3709264e-01  -9.5140078e-02
   5.1430772e-01   2.8461299e-01  -1.5011868e-01   1.3504301e-01  -9.3717004e-02
   5.2033287e-01   2.8388128e-01  -1.5044199e-01   1.3313410e-01  -9.2391634e-02
   5.2713152e-01   2.8308289e-01  -1.5067077e-01   1.3106731e-01  -9.0956643e-02
   5.3331011e-01   2.8238068e-01  -1.5077818e-01   1.2923437e-01  -8.9684014e-02
   5.3957909e-01   2.8168935e-01  -1.5080900e-01   1.2740602e-01  -8.8414570e-02
   5.4509598e-01   2.8109742e-01  -1.5078343e-01   1.2581907e-01  -8.7312743e-02
   5.5112814e-01   2.8050830e-01  -1.5073299e-01   1.2391698e-01  -8.5992104e-02
   5.5802342e-01   2.8013885e-01  -1.5078637e-01   1.2072496e-01  -8.3775853e-02
   5.6443201e-01   2.7974079e-01  -1.5076000e-01   1.1816637e-01  -8.1999399e-02
   5.7089991e-01   2.7929795e-01  -1.5067463e-01   1.1574611e-01  -8.0318994e-02
   5.7863214e-01   2.7872770e-01  -1.5051196e-01   1.1296525e-01  -7.8388217e-02
   5.8531295e-01   2.7820847e-01  -1.5033015e-01   1.1063203e-01  -7.6768244e-02
   5.9193348e-01   2.7767639e-01  -1.5012092e-01   1.0837415e-01  -7.5200577e-02
   5.9867953e-01   2.7712135e-01  -1.4988466e-01   1.0612532e-01  -7.3639195e-02
   6.0610442e-01   2.7676338e-01  -1.4974786e-01   1.0290354e-01  -7.1402285e-02
   6.1342068e-01   2.7640396e-01  -1.4959715e-01   9.9917210e-02  -6.9328848e-02
   6.2051905e-01   2.7598170e-01  -1.4940160e-01   9.7225592e-02  -6.7460033e-02
   6.2812306e-01   2.7546782e-01  -1.4915067e-01   9.4469501e-02  -6.5546455e-02
   6.3517902e-01   2.7494746e-01  -1.4888835e-01   9.2002408e-02  -6.3833530e-02
   6.4250668e-01   2.7437344e-01  -1.4859300e-01   8.9522194e-02  -6.2111496e-02
   6.4996943e-01   2.7376231e-01  -1.4827395e-01   8.7076862e-02  -6.0413680e-02
   6.5837900e-01   2.7336922e-01  -1.4807188e-01   8.3729075e-02  -5.8089281e-02
   6.6553103e-01   2.7295918e-01  -1.4785646e-01   8.1156954e-02  -5.6303435e-02
   6.7300697e-01   2.7245264e-01  -1.4758708e-01   7.8626669e-02  -5.4546635e-02
   6.8017258e-01   2.7190924e-01  -1.4729602e-01   7.6306245e-02  -5.2935544e-02
   6.8720654e-01   2.7133319e-01  -1.4698609e-01   7.4113032e-02  -5.1412777e-02
   6.9589872e-01   2.7057689e-01  -1.4657785e-01   7.1508999e-02  -4.9604774e-02
   7.0415337e-01   2.6996466e-01  -1.4624705e-01   6.8905028e-02  -4.7796813e-02
   7.1277039e-01   2.6942780e-01  -1.4595674e-01   6.6165932e-02  -4.5895035e-02
   7.2073968e-01   2.6882453e-01  -1.4562968e-01   6.3836784e-02  -4.4277886e-02
   7.2844355e-01   2.6816772e-01  -1.4527311e-01   6.1699604e-02  -4.2794023e-02
   7.3669994e-01   2.6740288e-01  -1.4485754e-01   5.9511523e-02  -4.1274819e-02
   7.4509437e-01   2.6657653e-01  -1.4440828e-01   5.7385484e-02  -3.9798691e-02
   7.5349707e-01   2.6581737e-01  -1.4399544e-01   5.5225387e-02  -3.8298916e-02
   7.6123419e-01   2.6523443e-01  -1.4367840e-01   5.3204996e-02  -3.6896141e-02
   7.6847993e-01   2.6459694e-01  -1.4333157e-01   5.1456324e-02  -3.5682023e-02
   7.7765246e-01   2.6369360e-01  -1.4283999e-01   4.9364956e-02  -3.4229967e-02
   7.8525072e-01   2.6288344e-01  -1.4239905e-01   4.7716438e-02  -3.3085386e-02
   7.9306737e-01   2.6200595e-01  -1.4192142e-01   4.6092117e-02  -3.1957606e-02
   8.0011005e-01   2.6118580e-01  -1.4147498e-01   4.4687034e-02  -3.0982044e-02
   8.0748778e-01   2.6052189e-01  -1.4111358e-01   4.3105345e-02  -2.9883863e-02
   8.1434576e-01   2.5984296e-01  -1.4074399e-01   4.1742521e-02  -2.8937642e-02
   8.2186532e-01   2.5901810e-01  -1.4029494e-01   4.0332053e-02  -2.7958342e-02
   8.2951030e-01   2.5811251e-01  -1.3980193e-01   3.8965059e-02  -2.7009226e-02
   8.3666868e-01   2.5721725e-01  -1.3931453e-01   3.7738420e-02  -2.6157559e-02
   8.4297811e-01   2.5639844e-01  -1.3886875e-01   3.6696970e-02  -2.5434471e-02
   8.5002862e-01   2.5545745e-01  -1.3835645e-01   3.5574890e-02  -2.4655401e-02
   8.5706996e-01   2.5468408e-01  -1.3793540e-01   3.4394347e-02  -2.3835739e-02
   8.6348058e-01   2.5393237e-01  -1.3752615e-01   3.3387652e-02  -2.3136782e-02
   8.7084754e-01   2.5299197e-01  -1.3701416e-01   3.2292274e-02  -2.2376252e-02
   8.7835021e-01   2.5196850e-01  -1.3645694e-01   3.1227357e-02  -2.1636870e-02
   8.8442644e-01   2.5110155e-01  -1.3598494e-01   3.0397575e-02  -2.1060745e-02
   8.8935002e-01   2.5037896e-01  -1.3559153e-01   2.9745216e-02  -2.0607806e-02
   8.9388822e-01   2.4969965e-01  -1.3522169e-01   2.9159112e-02  -2.0200869e-02
   8.9979291e-01   2.4879986e-01  -1.3473181e-01   2.8417536e-02  -1.9685986e-02
   9.0429792e-01   2.4820101e-01  -1.3440577e-01   2.7826631e-02  -1.9275716e-02
   9.0989059e-01   2.4746038e-01  -1.3400253e-01   2.7117157e-02  -1.8783122e-02
   9.1439509e-01   2.4682480e-01  -1.3365650e-01   2.6572573e-02  -1.8405012e-02
   9.1968248e-01   2.4604169e-01  -1.3323014e-01   2.5955267e-02  -1.7976411e-02
   9.2488150e-01   2.4523896e-01  -1.3279310e-01   2.5367447e-02  -1.7568282e-02
   9.2895363e-01   2.4459118e-01  -1.3244042e-01   2.4918967e-02  -1.7256898e-02
   9.3378565e-01   2.4380417e-01  -1.3201194e-01   2.4399543e-02  -1.6896258e-02
   9.3894696e-01   2.4294494e-01  -1.3154413e-01   2.3859314e-02  -1.6521172e-02
   9.4263804e-01   2.4232047e-01  -1.3120415e-01   2.3481880e-02  -1.6259117e-02
   9.4693982e-01   2.4158374e-01  -1.3080303e-01   2.3051080e-02  -1.5960008e-02
   9.5024395e-01   2.4101216e-01  -1.3049184e-01   2.2726657e-02  -1.5734758e-02
   9.5454188e-01   2.4035814e-01  -1.3013576e-01   2.2284616e-02  -1.5427845e-02
   9.5794736e-01   2.3983731e-01  -1.2985220e-01   2.1944409e-02  -1.5191636e-02
   9.6170771e-01   2.3923865e-01  -1.2952626e-01   2.1581516e-02  -1.4939677e-02
   9.6502065e-01   2.3869315e-01  -1.2922927e-01   2.1270385e-02  -1.4723655e-02
   9.6882749e-01   2.3804800e-01  -1.2887802e-01   2.0921105e-02  -1.4481148e-02
   9.7141661e-01   2.3759926e-01  -1.2863371e-01   2.0688042e-02  -1.4319330e-02
   9.7459130e-01   2.3703925e-01  -1.2832881e-01   2.0406856e-02  -1.4124100e-02
   9.7718981e-01   2.3657362e-01  -1.2807531e-01   2.0180284e-02  -1.3966789e-02
   9.8000660e-01   2.3606226e-01  -1.2779690e-01   1.9938183e-02  -1.3798696e-02
   9.8268286e-01   2.3557062e-01  -1.2752923e-01   1.9711438e-02  -1.3641265e-02
   9.8481597e-01   2.3517510e-01  -1.2731389e-01   1.9532946e-02  -1.3517336e-02
   9.8720275e-01   2.3472901e-01  -1.2707102e-01   1.9335530e-02  -1.3380269e-02
   9.8950328e-01   2.3429581e-01  -1.2683517e-01   1.9147511e-02  -1.3249726e-02
   9.9174228e-01   2.3387141e-01  -1.2660410e-01   1.8966619e-02  -1.3124131e-02
   9.9423878e-01   2.3339523e-01  -1.2634485e-01   1.8767324e-02  -1.2985758e-02
   9.9653783e-01   2.3295418e-01  -1.2610472e-01   1.8585996e-02  -1.2859860e-02
   9.9896578e-01   2.3248601e-01  -1.2584983e-01   1.8396759e-02  -1.2728472e-02
   1.0011255e+00   2.3206769e-01  -1.2562208e-01   1.8230355e-02  -1.2612936e-02
   1.0036549e+00   2.3164144e-01  -1.2539001e-01   1.8023401e-02  -1.2469246e-02
   1.0057579e+00   2.3127953e-01  -1.2519297e-01   1.7855975e-02  -1.2353001e-02
   1.0078927e+00   2.3090386e-01  -1.2498843e-01   1.7689793e-02  -1.2237618e-02
   1.0100001e+00   2.3052542e-01  -1.2478240e-01   1.7528825e-02  -1.2125857e-02
   1.0123023e+00   2.3010407e-01  -1.2455299e-01   1.7355959e-02  -1.2005835e-02
   1.0140317e+00   2.2978250e-01  -1.2437792e-01   1.7227914e-02  -1.1916932e-02
   1.0158155e+00   2.2944660e-01  -1.2419504e-01   1.7097322e-02  -1.1826261e-02
   1.0176518e+00   2.2909660e-01  -1.2400448e-01   1.6964339e-02  -1.1733930e-02
   1.0196667e+00   2.2870801e-01  -1.2379292e-01   1.6820037e-02  -1.1633739e-02
   1.0218254e+00   2.2828677e-01  -1.2356358e-01   1.6667205e-02  -1.1527627e-02
   1.0237343e+00   2.2791036e-01  -1.2335864e-01   1.6533524e-02  -1.1434811e-02
   1.0256824e+00   2.2752269e-01  -1.2314758e-01   1.6398465e-02  -1.1341039e-02
   1.0274452e+00   2.2716907e-01  -1.2295505e-01   1.6277423e-02  -1.1256997e-02
   1.0293374e+00   2.2678667e-01  -1.2274686e-01   1.6148689e-02  -1.1167617e-02
   1.0314346e+00   2.2635972e-01  -1.2251441e-01   1.6007445e-02  -1.1069550e-02
   1.0332257e+00   2.2599265e-01  -1.2231455e-01   1.5887979e-02  -1.0986603e-02
   1.0350507e+00   2.2561649e-01  -1.2210976e-01   1.5767339e-02  -1.0902842e-02
   1.0373887e+00   2.2513170e-01  -1.2184582e-01   1.5614373e-02  -1.0796636e-02
   1.0400641e+00   2.2457330e-01  -1.2154180e-01   1.5441479e-02  -1.0676594e-02
   1.0418814e+00   2.2419196e-01  -1.2133418e-01   1.5325316e-02  -1.0595941e-02
   1.0439059e+00   2.2376541e-01  -1.2110195e-01   1.5197127e-02  -1.0506939e-02
   1.0459603e+00   2.2333079e-01  -1.2086532e-01   1.5068324e-02  -1.0417510e-02
   1.0479420e+00   2.2291001e-01  -1.2063623e-01   1.4945286e-02  -1.0332083e-02
   1.0499916e+00   2.2247340e-01  -1.2039852e-01   1.4819275e-02  -1.0244592e-02
   1.0524022e+00   2.2198870e-01  -1.2013463e-01   1.4667655e-02  -1.0139322e-02
   1.0546189e+00   2.2156433e-01  -1.1990358e-01   1.4526922e-02  -1.0041609e-02
   1.0570011e+00   2.2109832e-01  -1.1964986e-01   1.4379321e-02  -9.9391285e-03
   1.0588244e+00   2.2073521e-01  -1.1945217e-01   1.4268440e-02  -9.8621430e-03
   1.0609663e+00   2.2030210e-01  -1.1921637e-01   1.4140154e-02  -9.7730728e-03
   1.0632408e+00   2.1983498e-01  -1.1896205e-01   1.4005960e-02  -9.6799009e-03
   1.0651436e+00   2.1943896e-01  -1.1874643e-01   1.3895150e-02  -9.6029641e-03
   1.0670406e+00   2.1903974e-01  -1.1852908e-01   1.3785887e-02  -9.5271022e-03
   1.0695179e+00   2.1851233e-01  -1.1824194e-01   1.3644916e-02  -9.4292245e-03
   1.0716853e+00   2.1804571e-01  -1.1798789e-01   1.3523083e-02  -9.3446352e-03
   1.0734746e+00   2.1765715e-01  -1.1777634e-01   1.3423523e-02  -9.2755094e-03
   1.0755576e+00   2.1720128e-01  -1.1752814e-01   1.3308739e-02  -9.1958137e-03
   1.0778605e+00   2.1669322e-01  -1.1725153e-01   1.3183203e-02  -9.1086533e-03
   1.0796413e+00   2.1629769e-01  -1.1703619e-01   1.3087096e-02  -9.0419253e-03
   1.0820439e+00   2.1576065e-01  -1.1674380e-01   1.2958735e-02  -8.9528032e-03
   1.0842648e+00   2.1526107e-01  -1.1647180e-01   1.2841390e-02  -8.8713295e-03
   1.0867892e+00   2.1468988e-01  -1.1616083e-01   1.2709510e-02  -8.7797642e-03
   1.0889836e+00   2.1419076e-01  -1.1588908e-01   1.2596147e-02  -8.7010550e-03
   1.0909585e+00   2.1373969e-01  -1.1564350e-01   1.2495121e-02  -8.6309120e-03
   1.0932145e+00   2.1322249e-01  -1.1536191e-01   1.2380869e-02  -8.5515855e-03
   1.0963191e+00   2.1250766e-01  -1.1497273e-01   1.2225600e-02  -8.4437810e-03
   1.0986110e+00   2.1197796e-01  -1.1468434e-01   1.2112417e-02  -8.3651972e-03
   1.1011554e+00   2.1138814e-01  -1.1436321e-01   1.1988171e-02  -8.2789318e-03
   1.1039055e+00   2.1080963e-01  -1.1404825e-01   1.1848753e-02  -8.1821325e-03
   1.1062844e+00   2.1029971e-01  -1.1377062e-01   1.1731150e-02  -8.1004796e-03
   1.1087325e+00   2.0976546e-01  -1.1347975e-01   1.1612562e-02  -8.0181429e-03
   1.1116665e+00   2.0911370e-01  -1.1312491e-01   1.1473130e-02  -7.9213343e-03
   1.1143762e+00   2.0850176e-01  -1.1279174e-01   1.1346590e-02  -7.8334763e-03
   1.1174160e+00   2.0780514e-01  -1.1241247e-01   1.1206904e-02  -7.7364914e-03
   1.1207664e+00   2.0702638e-01  -1.1198848e-01   1.1055491e-02  -7.6313635e-03
   1.1237782e+00   2.0631771e-01  -1.1160264e-01   1.0921509e-02  -7.5383392e-03
   1.1271046e+00   2.0552677e-01  -1.1117202e-01   1.0775769e-02  -7.4371501e-03
   1.1308327e+00   2.0463145e-01  -1.1068457e-01   1.0615119e-02  -7.3256094e-03
   1.1348312e+00   2.0366239e-01  -1.1015697e-01   1.0445878e-02  -7.2081043e-03
   1.1387547e+00   2.0270415e-01  -1.0963526e-01   1.0282810e-02  -7.0948846e-03
   1.1425458e+00   2.0177258e-01  -1.0912808e-01   1.0127995e-02  -6.9873953e-03
   1.1467713e+00   2.0072900e-01  -1.0855990e-01   9.9585584e-03  -6.8697537e-03
   1.1511210e+00   1.9965012e-01  -1.0797251e-01   9.7874827e-03  -6.7509743e-03
   1.1556149e+00   1.9861790e-01  -1.0741053e-01   9.6076920e-03  -6.6261441e-03
   1.1605075e+00   1.9746190e-01  -1.0678115e-01   9.4190150e-03  -6.4951439e-03
   1.1649719e+00   1.9638058e-01  -1.0619243e-01   9.2517504e-03  -6.3790106e-03
   1.1695914e+00   1.9523986e-01  -1.0557137e-01   9.0827447e-03  -6.2616685e-03
   1.1741880e+00   1.9408685e-01  -1.0494362e-01   8.9182730e-03  -6.1474743e-03
   1.1796283e+00   1.9270377e-01  -1.0419061e-01   8.7280615e-03  -6.0154087e-03
   1.1856470e+00   1.9115584e-01  -1.0334785e-01   8.5229807e-03  -5.8730193e-03
   1.1907680e+00   1.8982792e-01  -1.0262487e-01   8.3527527e-03  -5.7548285e-03
   1.1971579e+00   1.8816125e-01  -1.0171746e-01   8.1456596e-03  -5.6110419e-03
   1.2022983e+00   1.8683496e-01  -1.0099537e-01   7.9820485e-03  -5.4974453e-03
   1.2085461e+00   1.8529428e-01  -1.0015656e-01   7.7846355e-03  -5.3603797e-03
   1.2152250e+00   1.8359313e-01  -9.9230374e-02   7.5820677e-03  -5.2197350e-03
   1.2211698e+00   1.8204360e-01  -9.8386738e-02   7.4073922e-03  -5.0984563e-03
   1.2278698e+00   1.8026812e-01  -9.7420091e-02   7.2161083e-03  -4.9656461e-03
   1.2350170e+00   1.7835044e-01  -9.6376022e-02   7.0181524e-03  -4.8282036e-03
   1.2419620e+00   1.7647199e-01  -9.5353309e-02   6.8315472e-03  -4.6986419e-03
   1.2494629e+00   1.7443407e-01  -9.4243774e-02   6.6361230e-03  -4.5629572e-03
   1.2576764e+00   1.7229860e-01  -9.3081127e-02   6.4255883e-03  -4.4167810e-03
   1.2656972e+00   1.7017873e-01  -9.1926978e-02   6.2283667e-03  -4.2798483e-03
   1.2730583e+00   1.6818725e-01  -9.0842730e-02   6.0538809e-03  -4.1587013e-03
   1.2816945e+00   1.6581497e-01  -8.9551155e-02   5.8561436e-03  -4.0214106e-03
   1.2903777e+00   1.6340784e-01  -8.8240602e-02   5.6644494e-03  -3.8883155e-03
   1.2986574e+00   1.6110429e-01  -8.6986448e-02   5.4879989e-03  -3.7658044e-03
   1.3081050e+00   1.5857596e-01  -8.5609912e-02   5.2915104e-03  -3.6293806e-03
   1.3171233e+00   1.5613446e-01  -8.4280651e-02   5.1118796e-03  -3.5046614e-03
   1.3256479e+00   1.5377891e-01  -8.2998185e-02   4.9486017e-03  -3.3912961e-03
   1.3343490e+00   1.5134844e-01  -8.1674930e-02   4.7878125e-03  -3.2796587e-03
   1.3437036e+00   1.4872396e-01  -8.0246049e-02   4.6211996e-03  -3.1639779e-03
   1.3538788e+00   1.4591166e-01  -7.8714904e-02   4.4462713e-03  -3.0425236e-03
   1.3638330e+00   1.4323585e-01  -7.7258074e-02   4.2812161e-03  -2.9279243e-03
   1.3743190e+00   1.4034807e-01  -7.5685841e-02   4.1151902e-03  -2.8126511e-03
   1.3847810e+00   1.3743491e-01  -7.4099785e-02   3.9564766e-03  -2.7024548e-03
   1.3961384e+00   1.3426738e-01  -7.2375244e-02   3.7915120e-03  -2.5879184e-03
   1.4067989e+00   1.3138708e-01  -7.0807082e-02   3.6424267e-03  -2.4844072e-03
   1.4191616e+00   1.2806851e-01  -6.9000300e-02   3.4774316e-03  -2.3698496e-03
   1.4307882e+00   1.2489702e-01  -6.7273601e-02   3.3297319e-03  -2.2673004e-03
   1.4426266e+00   1.2166148e-01  -6.5512030e-02   3.1861136e-03  -2.1675849e-03
   1.4550390e+00   1.1834289e-01  -6.3705245e-02   3.0420911e-03  -2.0675888e-03
   1.4666104e+00   1.1534157e-01  -6.2071193e-02   2.9137056e-03  -1.9784496e-03
   1.4800672e+00   1.1179407e-01  -6.0139775e-02   2.7718085e-03  -1.8799292e-03
   1.4906261e+00   1.0900823e-01  -5.8623037e-02   2.6655218e-03  -1.8061333e-03
   1.5019778e+00   1.0603663e-01  -5.7005169e-02   2.5559432e-03  -1.7300520e-03
   1.5153595e+00   1.0272929e-01  -5.5204507e-02   2.4321754e-03  -1.6441189e-03
   1.5271735e+00   9.9760202e-02  -5.3588001e-02   2.3283381e-03  -1.5720237e-03
   1.5393925e+00   9.6691032e-02  -5.1917008e-02   2.2257464e-03  -1.5007934e-03
   1.5520452e+00   9.3547603e-02  -5.0205586e-02   2.1243792e-03  -1.4304132e-03
   1.5634090e+00   9.0904086e-02  -4.8766338e-02   2.0370547e-03  -1.3697830e-03
   1.5758330e+00   8.7971182e-02  -4.7169534e-02   1.9459713e-03  -1.3065430e-03
   1.5892927e+00   8.4800554e-02  -4.5443304e-02   1.8519793e-03  -1.2412836e-03
   1.6033782e+00   8.1551193e-02  -4.3674207e-02   1.7584971e-03  -1.1763780e-03
   1.6155198e+00   7.8921305e-02  -4.2242380e-02   1.6816215e-03  -1.1230026e-03
   1.6289311e+00   7.5987402e-02  -4.0645032e-02   1.6007422e-03  -1.0668474e-03
   1.6420899e+00   7.3130318e-02  -3.9089509e-02   1.5251924e-03  -1.0143925e-03
   1.6548717e+00   7.0443059e-02  -3.7626446e-02   1.4551896e-03  -9.6578895e-04
   1.6655742e+00   6.8320016e-02  -3.6470566e-02   1.3990111e-03  -9.2678369e-04
   1.6783115e+00   6.5775097e-02  -3.5084999e-02   1.3350130e-03  -8.8234925e-04
   1.6917214e+00   6.3119695e-02  -3.3639280e-02   1.2707842e-03  -8.3775460e-04
   1.7044634e+00   6.0674923e-02  -3.2308238e-02   1.2125796e-03  -7.9734261e-04
   1.7170939e+00   5.8413496e-02  -3.1077016e-02   1.1574589e-03  -7.5907185e-04
   1.7298863e+00   5.6110556e-02  -2.9823193e-02   1.1041790e-03  -7.2207914e-04
   1.7416645e+00   5.4013302e-02  -2.8681356e-02   1.0572614e-03  -6.8950379e-04
   1.7534672e+00   5.1961929e-02  -2.7564497e-02   1.0122056e-03  -6.5822119e-04
   1.7662930e+00   4.9920654e-02  -2.6453136e-02   9.6535027e-04  -6.2568911e-04
   1.7788929e+00   4.7901332e-02  -2.5353727e-02   9.2139901e-04  -5.9517336e-04
   1.7922157e+00   4.5791717e-02  -2.4205159e-02   8.7704485e-04  -5.6437787e-04
   1.8052578e+00   4.3805246e-02  -2.3123636e-02   8.3562901e-04  -5.3562247e-04
   1.8186802e+00   4.1921856e-02  -2.2098235e-02   7.9497512e-04  -5.0739612e-04
   1.8324100e+00   3.9989460e-02  -2.1046153e-02   7.5536931e-04  -4.7989745e-04
   1.8466787e+00   3.8016367e-02  -1.9971913e-02   7.1621750e-04  -4.5271400e-04
   1.8599291e+00   3.6317239e-02  -1.9046832e-02   6.8160011e-04  -4.2867884e-04
   1.8725923e+00   3.4764663e-02  -1.8201541e-02   6.5001115e-04  -4.0674634e-04
   1.8864563e+00   3.3071847e-02  -1.7279896e-02   6.1702196e-04  -3.8384165e-04
   1.9008208e+00   3.1357688e-02  -1.6346632e-02   5.8451404e-04  -3.6127111e-04
   1.9158459e+00   2.9752171e-02  -1.5472517e-02   5.5223967e-04  -3.3886273e-04
   1.9294282e+00   2.8317159e-02  -1.4691233e-02   5.2450769e-04  -3.1960817e-04
   1.9439423e+00   2.6805220e-02  -1.3868066e-02   4.9631140e-04  -3.0003123e-04
   1.9596332e+00   2.5287551e-02  -1.3041780e-02   4.6741554e-04  -2.7996858e-04
   1.9753969e+00   2.3870499e-02  -1.2270274e-02   4.3995445e-04  -2.6090210e-04
   1.9905443e+00   2.2515912e-02  -1.1532776e-02   4.1496806e-04  -2.4355383e-04
   2.0054263e+00   2.1236896e-02  -1.0836423e-02   3.9168630e-04  -2.2738909e-04
   2.0208639e+00   2.0071880e-02  -1.0202136e-02   3.6879193e-04  -2.1149333e-04
   2.0355156e+00   1.8956839e-02  -9.5950586e-03   3.4818339e-04  -1.9718463e-04
   2.0492217e+00   1.7933961e-02  -9.0381585e-03   3.2984312e-04  -1.8445082e-04
   2.0661197e+00   1.6821016e-02  -8.4322217e-03   3.0841562e-04  -1.6957352e-04
   2.0822219e+00   1.5789537e-02  -7.8706386e-03   2.8914633e-04  -1.5619468e-04
   2.0997174e+00   1.4687197e-02  -7.2704757e-03   2.6940812e-04  -1.4249026e-04
   2.1163600e+00   1.3775486e-02  -6.7740998e-03   2.5172350e-04  -1.3021168e-04
   2.1330910e+00   1.2881530e-02  -6.2873905e-03   2.3495435e-04  -1.1856871e-04
   2.1501032e+00   1.1985577e-02  -5.7995939e-03   2.1888214e-04  -1.0740963e-04
   2.1658318e+00   1.1272066e-02  -5.4111265e-03   2.0484978e-04  -9.7666836e-05
   2.1833988e+00   1.0493314e-02  -4.9871395e-03   1.9006369e-04  -8.7400718e-05
   2.2009779e+00   9.7231008e-03  -4.5678012e-03   1.7614986e-04  -7.7740223e-05
   2.2175834e+00   9.1087306e-03  -4.2333108e-03   1.6376759e-04  -6.9143099e-05
   2.2351553e+00   8.4643723e-03  -3.8824935e-03   1.5142457e-04  -6.0573233e-05
   2.2508770e+00   7.8936590e-03  -3.5717718e-03   1.4100572e-04  -5.3339334e-05
   2.2665165e+00   7.4176647e-03  -3.3126194e-03   1.3119169e-04  -4.6525364e-05
   2.2856522e+00   6.8412473e-03  -2.9987921e-03   1.1989122e-04  -3.8679350e-05
   2.3033000e+00   6.3132996e-03  -2.7113539e-03   1.1011804e-04  -3.1893742e-05
   2.3187803e+00   5.9407660e-03  -2.5085301e-03   1.0202438e-04  -2.6274239e-05
   2.3353879e+00   5.5299572e-03  -2.2848675e-03   9.3815199e-05  -2.0574533e-05
   2.3513301e+00   5.1362036e-03  -2.0704905e-03   8.6370187e-05  -1.5405395e-05
   2.3695168e+00   4.7708508e-03  -1.8715762e-03   7.8364655e-05  -9.8470829e-06
   2.3863556e+00   4.4304467e-03  -1.6862451e-03   7.1392854e-05  -5.0064994e-06
   2.4042858e+00   4.0676072e-03  -1.4886992e-03   6.4405913e-05  -1.5540348e-07
   2.4207998e+00   3.8091427e-03  -1.3479796e-03   5.8343089e-05   4.0540690e-06
   2.4387934e+00   3.5111479e-03  -1.1857380e-03   5.2124212e-05   8.3718906e-06
   2.4581461e+00   3.2022551e-03  -1.0175630e-03   4.5856377e-05   1.2723705e-05
   2.4751348e+00   2.9880783e-03  -9.0095568e-04   4.0690414e-05   1.6310479e-05
   2.4921013e+00   2.7583242e-03  -7.7586728e-04   3.5828785e-05   1.9685951e-05
   2.5112425e+00   2.5215230e-03  -6.4694219e-04   3.0676943e-05   2.3262921e-05
   2.5289121e+00   2.3368305e-03  -5.4638741e-04   2.6216373e-05   2.6359934e-05
   2.5456100e+00   2.1511683e-03  -4.4530465e-04   2.2246850e-05   2.9116010e-05
   2.5628234e+00   1.9840318e-03  -3.5430812e-04   1.8388070e-05   3.1795195e-05
   2.5812981e+00   1.8274443e-03  -2.6905490e-04   1.4496275e-05   3.4497303e-05
   2.5986472e+00   1.6702283e-03  -1.8345956e-04   1.1063359e-05   3.6880807e-05
   2.6159454e+00   1.5420720e-03  -1.1368553e-04   7.8393836e-06   3.9119242e-05
   2.6327460e+00   1.4252282e-03  -5.0070568e-05   4.8894150e-06   4.1167432e-05
   2.6494960e+00   1.3012841e-03   1.7410091e-05   2.1156937e-06   4.3093251e-05
   2.6711864e+00   1.1759398e-03   8.5653076e-05  -1.2455404e-06   4.5426986e-05
   2.6892197e+00   1.0714396e-03   1.4254764e-04  -3.8521776e-06   4.7236797e-05
   2.7054914e+00   9.7298870e-04   1.9614869e-04  -6.0674348e-06   4.8774870e-05
   2.7241357e+00   8.9529535e-04   2.3844841e-04  -8.4577023e-06   5.0434454e-05
   2.7454215e+00   7.9345920e-04   2.9389253e-04  -1.1001949e-05   5.2200947e-05
   2.7627524e+00   7.1956883e-04   3.3412173e-04  -1.2939209e-05   5.3546005e-05
   2.7826118e+00   6.5048154e-04   3.7173593e-04  -1.5019838e-05   5.4990603e-05
   2.8011934e+00   5.7704429e-04   4.1171843e-04  -1.6839880e-05   5.6254275e-05
   2.8184331e+00   5.2641693e-04   4.3928221e-04  -1.8427248e-05   5.7356399e-05
   2.8363577e+00   4.7383228e-04   4.6791164e-04  -1.9978921e-05   5.8433739e-05
   2.8565302e+00   4.0868120e-04   5.0338278e-04  -2.1612757e-05   5.9568126e-05
   2.8773579e+00   3.6603195e-04   5.2660293e-04  -2.3184428e-05   6.0659351e-05
   2.8957825e+00   3.1975127e-04   5.5180018e-04  -2.4481933e-05   6.1560220e-05
   2.9152961e+00   2.7868482e-04   5.7415859e-04  -2.5768732e-05   6.2453656e-05
   2.9333002e+00   2.4687112e-04   5.9147938e-04  -2.6880549e-05   6.3225601e-05
   2.9503414e+00   2.1174801e-04   6.1060196e-04  -2.7870228e-05   6.3912744e-05
   2.9715248e+00   1.8117376e-04   6.2724794e-04  -2.9021873e-05   6.4712341e-05
   2.9901770e+00   1.5336231e-04   6.4238973e-04  -2.9967340e-05   6.5368788e-05
   3.0090569e+00   1.2278376e-04   6.5903805e-04  -3.0863618e-05   6.5991081e-05
   3.0285265e+00   1.0542210e-04   6.6849051e-04  -3.1728596e-05   6.6591643e-05
   3.0486913e+00   8.0302353e-05   6.8216682e-04  -3.2564054e-05   6.7171709e-05
   3.0693052e+00   6.1596264e-05   6.9235124e-04  -3.3359841e-05   6.7724231e-05
   3.0904813e+00   4.3499626e-05   7.0220386e-04  -3.4119510e-05   6.8251676e-05
   3.1094366e+00   2.4759992e-05   7.1240655e-04  -3.4753375e-05   6.8691774e-05
   3.1279990e+00   1.6415394e-05   7.1694972e-04  -3.5335096e-05   6.9095668e-05
   3.1461562e+00   3.4751757e-06   7.2399495e-04  -3.5868407e-05   6.9465951e-05
   3.1674302e+00  -8.1052535e-06   7.3029985e-04  -3.6451929e-05   6.9871096e-05
   3.1869486e+00  -1.6288417e-05   7.3475513e-04  -3.6950318e-05   7.0217131e-05
   3.2043480e+00  -2.6147407e-05   7.4012280e-04  -3.7366711e-05   7.0506237e-05
   3.2233075e+00  -3.0642183e-05   7.4256995e-04  -3.7792796e-05   7.0802071e-05
   3.2444515e+00  -3.7548347e-05   7.4632998e-04  -3.8235553e-05   7.1109482e-05
   3.2645383e+00  -4.3552220e-05   7.4959875e-04  -3.8626987e-05   7.1381257e-05
   3.2850854e+00  -4.6013744e-05   7.5093892e-04  -3.8999918e-05   7.1640187e-05
   3.3046778e+00  -5.1060124e-05   7.5368639e-04  -3.9331274e-05   7.1870250e-05
   3.3231092e+00  -5.1637325e-05   7.5400064e-04  -3.9623112e-05   7.2072876e-05
   3.3430609e+00  -5.3440366e-05   7.5498230e-04  -3.9918336e-05   7.2277853e-05
   3.3613322e+00  -5.5982649e-05   7.5636643e-04  -4.0171177e-05   7.2453403e-05
   3.3807635e+00  -5.4229547e-05   7.5541196e-04  -4.0423029e-05   7.2628265e-05
   3.4002475e+00  -5.4909689e-05   7.5578226e-04  -4.0658785e-05   7.2791953e-05
   3.4184901e+00  -5.3999526e-05   7.5528673e-04  -4.0865493e-05   7.2935473e-05
   3.4406306e+00  -5.2015161e-05   7.5420635e-04  -4.1099180e-05   7.3097723e-05
   3.4603547e+00  -5.1706678e-05   7.5403840e-04  -4.1292578e-05   7.3232001e-05
   3.4811826e+00  -4.7712004e-05   7.5186352e-04  -4.1482920e-05   7.3364157e-05
   3.5002849e+00  -4.5770644e-05   7.5080656e-04  -4.1645581e-05   7.3477094e-05
   3.5173988e+00  -4.3245009e-05   7.4943149e-04  -4.1782393e-05   7.3572084e-05
   3.5372445e+00  -3.9316037e-05   7.4729239e-04  -4.1931069e-05   7.3675311e-05
   3.5563881e+00  -3.6664695e-05   7.4584888e-04  -4.2064963e-05   7.3768275e-05
   3.5766754e+00  -3.1899763e-05   7.4325464e-04  -4.2197453e-05   7.3860264e-05
   3.5982716e+00  -2.7593171e-05   7.4090994e-04  -4.2328432e-05   7.3951204e-05
   3.6214731e+00  -2.2310874e-05   7.3803402e-04  -4.2458555e-05   7.4041550e-05
   3.6411325e+00  -1.7485667e-05   7.3540696e-04  -4.2560788e-05   7.4112531e-05
   3.6603986e+00  -1.3447178e-05   7.3320823e-04  -4.2654340e-05   7.4177484e-05
   3.6779294e+00  -8.2422188e-06   7.3037442e-04  -4.2734190e-05   7.4232925e-05
   3.6967952e+00  -3.4275827e-06   7.2775312e-04  -4.2814754e-05   7.4288861e-05
   3.7177766e+00   2.0549818e-06   7.2476816e-04  -4.2898318e-05   7.4346880e-05
   3.7411329e+00   8.8704676e-06   7.2105751e-04  -4.2984368e-05   7.4406626e-05
   3.7611302e+00   1.4057966e-05   7.1823321e-04  -4.3052616e-05   7.4454011e-05
   3.7821453e+00   2.0696429e-05   7.1461893e-04  -4.3119389e-05   7.4500372e-05
   3.8017057e+00   2.6270862e-05   7.1158396e-04  -4.3177230e-05   7.4540532e-05
   3.8208811e+00   3.2025361e-05   7.0845096e-04  -4.3230217e-05   7.4577321e-05
   3.8428621e+00   3.8814812e-05   7.0475448e-04  -4.3286708e-05   7.4616543e-05
   3.8614606e+00   4.4170584e-05   7.0183856e-04  -4.3331202e-05   7.4647436e-05
   3.8797120e+00   5.0138041e-05   6.9858961e-04  -4.3372149e-05   7.4675866e-05
   3.8982864e+00   5.5834985e-05   6.9548794e-04  -4.3411187e-05   7.4702971e-05
   3.9189872e+00   6.2194037e-05   6.9202579e-04  -4.3451800e-05   7.4731168e-05
   3.9395923e+00   6.8826080e-05   6.8841501e-04  -4.3489389e-05   7.4757267e-05
   3.9602556e+00   7.5111946e-05   6.8499271e-04  -4.3524436e-05   7.4781600e-05
   3.9801889e+00   8.1597611e-05   6.8146162e-04  -4.3555928e-05   7.4803465e-05
   4.0007767e+00   8.8037351e-05   6.7795554e-04  -4.3586202e-05   7.4824484e-05
   4.0182787e+00   9.3491574e-05   6.7498602e-04  -4.3610271e-05   7.4841196e-05
   4.0401729e+00   1.0053751e-04   6.7114990e-04  -4.3638367e-05   7.4860703e-05
   4.0628292e+00   1.0751049e-04   6.6735350e-04  -4.3665240e-05   7.4879362e-05
   4.0821278e+00   1.1373790e-04   6.6396302e-04  -4.3686508e-05   7.4894128e-05
   4.0997083e+00   1.1921498e-04   6.6098106e-04  -4.3704656e-05   7.4906729e-05
   4.1183345e+00   1.2497537e-04   6.5784484e-04  -4.3722699e-05   7.4919256e-05
   4.1372384e+00   1.3095585e-04   6.5458880e-04  -4.3739840e-05   7.4931157e-05
   4.1581983e+00   1.3737227e-04   6.5109542e-04  -4.3757552e-05   7.4943455e-05
   4.1785410e+00   1.4370119e-04   6.4764968e-04  -4.3773542e-05   7.4954556e-05
   4.2000601e+00   1.5028097e-04   6.4406735e-04  -4.3789248e-05   7.4965462e-05
   4.2187802e+00   1.5593983e-04   6.4098641e-04  -4.3801977e-05   7.4974299e-05
   4.2408312e+00   1.6266290e-04   6.3732608e-04  -4.3815933e-05   7.4983989e-05
   4.2642554e+00   1.6960871e-04   6.3354447e-04  -4.3829612e-05   7.4993487e-05
   4.2874294e+00   1.7656447e-04   6.2975745e-04  -4.3842082e-05   7.5002145e-05
   4.3093899e+00   1.8298326e-04   6.2626277e-04  -4.3852991e-05   7.5009719e-05
   4.3330234e+00   1.8990569e-04   6.2249389e-04  -4.3863828e-05   7.5017243e-05
   4.3524556e+00   1.9549651e-04   6.1945000e-04  -4.3872084e-05   7.5022975e-05
   4.3727072e+00   2.0127932e-04   6.1630158e-04  -4.3880107e-05   7.5028546e-05
   4.3980805e+00   2.0846042e-04   6.1239187e-04  -4.3889382e-05   7.5034986e-05
   4.4197758e+00   2.1449871e-04   6.0910436e-04  -4.3896681e-05   7.5040053e-05
   4.4404050e+00   2.2021651e-04   6.0599133e-04  -4.3903121e-05   7.5044524e-05
   4.4591841e+00   2.2532845e-04   6.0320817e-04  -4.3908589e-05   7.5048321e-05
   4.4778505e+00   2.3038514e-04   6.0045508e-04  -4.3913677e-05   7.5051854e-05
   4.4991153e+00   2.3606969e-04   5.9736016e-04  -4.3919079e-05   7.5055604e-05
   4.5204613e+00   2.4169307e-04   5.9429854e-04  -4.3924109e-05   7.5059096e-05
   4.5422286e+00   2.4737756e-04   5.9120365e-04  -4.3928862e-05   7.5062397e-05
   4.5612558e+00   2.5226381e-04   5.8854336e-04  -4.3932727e-05   7.5065080e-05
   4.5829755e+00   2.5779122e-04   5.8553399e-04  -4.3936835e-05   7.5067932e-05
   4.6062913e+00   2.6362932e-04   5.8235547e-04  -4.3940906e-05   7.5070759e-05
   4.6285380e+00   2.6912165e-04   5.7936520e-04  -4.3944491e-05   7.5073248e-05
   4.6530234e+00   2.7507459e-04   5.7612416e-04  -4.3948123e-05   7.5075770e-05
   4.6711620e+00   2.7941780e-04   5.7375952e-04  -4.3950619e-05   7.5077503e-05
   4.6922738e+00   2.8441405e-04   5.7103934e-04  -4.3953329e-05   7.5079385e-05
   4.7129496e+00   2.8923011e-04   5.6841726e-04  -4.3955795e-05   7.5081096e-05
   4.7341476e+00   2.9410070e-04   5.6576549e-04  -4.3958142e-05   7.5082726e-05
   4.7556929e+00   2.9897541e-04   5.6311149e-04  -4.3960355e-05   7.5084262e-05
   4.7772857e+00   3.0378406e-04   5.6049345e-04  -4.3962409e-05   7.5085689e-05
   4.7971493e+00   3.0814402e-04   5.5811969e-04  -4.3964166e-05   7.5086908e-05
   4.8183460e+00   3.1272480e-04   5.5562571e-04  -4.3965909e-05   7.5088119e-05
   4.8399567e+00   3.1732169e-04   5.5312295e-04  -4.3967557e-05   7.5089263e-05
   4.8644119e+00   3.2243618e-04   5.5033840e-04  -4.3969276e-05   7.5090456e-05
   4.8893968e+00   3.2756085e-04   5.4754830e-04  -4.3970885e-05   7.5091574e-05
   4.9081236e+00   3.3134101e-04   5.4549022e-04  -4.3972001e-05   7.5092349e-05
   4.9300112e+00   3.3568599e-04   5.4312461e-04  -4.3973216e-05   7.5093192e-05
   4.9503850e+00   3.3966697e-04   5.4095719e-04  -4.3974265e-05   7.5093920e-05
   4.9739226e+00   3.4418558e-04   5.3849706e-04  -4.3975387e-05   7.5094699e-05
   4.9945208e+00   3.4807009e-04   5.3638216e-04  -4.3976294e-05   7.5095329e-05
   5.0153519e+00   3.5193737e-04   5.3427664e-04  -4.3977147e-05   7.5095922e-05
   5.0397008e+00   3.5636847e-04   5.3186415e-04  -4.3978068e-05   7.5096561e-05
   5.0596665e+00   3.5994204e-04   5.2991854e-04  -4.3978766e-05   7.5097046e-05
   5.0802374e+00   3.6355801e-04   5.2794985e-04  -4.3979436e-05   7.5097510e-05
   5.1029769e+00   3.6748740e-04   5.2581052e-04  -4.3980121e-05   7.5097986e-05
   5.1275968e+00   3.7165663e-04   5.2354060e-04  -4.3980804e-05   7.5098460e-05
   5.1466936e+00   3.7483119e-04   5.2181223e-04  -4.3981294e-05   7.5098800e-05
   5.1687089e+00   3.7843208e-04   5.1985174e-04  -4.3981819e-05   7.5099165e-05
   5.1872170e+00   3.8139979e-04   5.1823599e-04  -4.3982230e-05   7.5099450e-05
   5.2108882e+00   3.8513532e-04   5.1620220e-04  -4.3982718e-05   7.5099789e-05
   5.2342375e+00   3.8874063e-04   5.1423931e-04  -4.3983161e-05   7.5100097e-05
   5.2588106e+00   3.9246116e-04   5.1221369e-04  -4.3983589e-05   7.5100394e-05
   5.2796505e+00   3.9555097e-04   5.1053146e-04  -4.3983924e-05   7.5100627e-05
   5.3003294e+00   3.9856251e-04   5.0889184e-04  -4.3984233e-05   7.5100841e-05
   5.3239123e+00   4.0193193e-04   5.0705738e-04  -4.3984559e-05   7.5101068e-05
   5.3474258e+00   4.0521756e-04   5.0526854e-04  -4.3984858e-05   7.5101275e-05
   5.3667227e+00   4.0786733e-04   5.0382589e-04  -4.3985085e-05   7.5101433e-05
   5.3863638e+00   4.1051834e-04   5.0238255e-04  -4.3985301e-05   7.5101583e-05
   5.4085667e+00   4.1345818e-04   5.0078198e-04  -4.3985528e-05   7.5101740e-05
   5.4311799e+00   4.1639026e-04   4.9918562e-04  -4.3985741e-05   7.5101888e-05
   5.4524466e+00   4.1909113e-04   4.9771515e-04  -4.3985927e-05   7.5102017e-05
   5.4738405e+00   4.2175359e-04   4.9626559e-04  -4.3986100e-05   7.5102138e-05
   5.4947179e+00   4.2429977e-04   4.9487933e-04  -4.3986257e-05   7.5102247e-05
   5.5152498e+00   4.2675473e-04   4.9354275e-04  -4.3986400e-05   7.5102346e-05
   5.5369135e+00   4.2929319e-04   4.9216069e-04  -4.3986541e-05   7.5102443e-05
   5.5572783e+00   4.3163157e-04   4.9088757e-04  -4.3986663e-05   7.5102529e-05
   5.5815675e+00   4.3436111e-04   4.8940149e-04  -4.3986798e-05   7.5102622e-05
   5.6032922e+00   4.3674864e-04   4.8810162e-04  -4.3986909e-05   7.5102700e-05
   5.6245576e+00   4.3903743e-04   4.8685550e-04  -4.3987010e-05   7.5102770e-05
   5.6473075e+00   4.4143418e-04   4.8555060e-04  -4.3987110e-05   7.5102839e-05
   5.6707614e+00   4.4384992e-04   4.8423536e-04  -4.3987205e-05   7.5102905e-05
   5.6940159e+00   4.4619105e-04   4.8296075e-04  -4.3987292e-05   7.5102965e-05
   5.7179227e+00   4.4854275e-04   4.8168038e-04  -4.3987374e-05   7.5103022e-05
   5.7385318e+00   4.5052620e-04   4.8060050e-04  -4.3987439e-05   7.5103067e-05
   5.7600177e+00   4.5255152e-04   4.7949782e-04  -4.3987502e-05   7.5103111e-05
   5.7822542e+00   4.5460285e-04   4.7838099e-04  -4.3987563e-05   7.5103153e-05
   5.8057952e+00   4.5672581e-04   4.7722516e-04  -4.3987622e-05   7.5103194e-05
   5.8269443e+00   4.5859121e-04   4.7620955e-04  -4.3987671e-05   7.5103228e-05
   5.8465442e+00   4.6028533e-04   4.7528720e-04  -4.3987713e-05   7.5103258e-05
   5.8682864e+00   4.6212615e-04   4.7428497e-04  -4.3987757e-05   7.5103288e-05
   5.8940836e+00   4.6425911e-04   4.7312369e-04  -4.3987804e-05   7.5103321e-05
   5.9135480e+00   4.6583227e-04   4.7226720e-04  -4.3987837e-05   7.5103344e-05
   5.9350529e+00   4.6753495e-04   4.7134018e-04  -4.3987871e-05   7.5103367e-05
   5.9575086e+00   4.6927398e-04   4.7039337e-04  -4.3987904e-05   7.5103390e-05
   5.9825411e+00   4.7116672e-04   4.6936288e-04  -4.3987938e-05   7.5103414e-05
   6.0054698e+00   4.7285885e-04   4.6844161e-04  -4.3987966e-05   7.5103433e-05
   6.0309845e+00   4.7469613e-04   4.6744132e-04  -4.3987995e-05   7.5103454e-05
   6.0525221e+00   4.7621038e-04   4.6661689e-04  -4.3988018e-05   7.5103469e-05
   6.0724945e+00   4.7758517e-04   4.6586840e-04  -4.3988037e-05   7.5103483e-05
   6.0950609e+00   4.7910527e-04   4.6504079e-04  -4.3988058e-05   7.5103497e-05
   6.1144321e+00   4.8038237e-04   4.6434547e-04  -4.3988074e-05   7.5103508e-05
   6.1364005e+00   4.8180038e-04   4.6357344e-04  -4.3988091e-05   7.5103520e-05
   6.1577106e+00   4.8314566e-04   4.6284101e-04  -4.3988106e-05   7.5103530e-05
   6.1821118e+00   4.8465030e-04   4.6202183e-04  -4.3988122e-05   7.5103542e-05
   6.2037384e+00   4.8595259e-04   4.6131280e-04  -4.3988136e-05   7.5103551e-05
   6.2263063e+00   4.8728085e-04   4.6058963e-04  -4.3988148e-05   7.5103560e-05
   6.2566958e+00   4.8902117e-04   4.5964213e-04  -4.3988164e-05   7.5103571e-05
   6.2793631e+00   4.9028398e-04   4.5895460e-04  -4.3988175e-05   7.5103578e-05
   6.3018532e+00   4.9150790e-04   4.5828824e-04  -4.3988184e-05   7.5103585e-05
   6.3233104e+00   4.9264912e-04   4.5766691e-04  -4.3988193e-05   7.5103591e-05
   6.3514272e+00   4.9410640e-04   4.5687350e-04  -4.3988203e-05   7.5103598e-05
   6.3761993e+00   4.9535523e-04   4.5619358e-04  -4.3988212e-05   7.5103604e-05
   6.4017180e+00   4.9660825e-04   4.5551138e-04  -4.3988219e-05   7.5103609e-05
   6.4242979e+00   4.9768926e-04   4.5492283e-04  -4.3988226e-05   7.5103613e-05
   6.4460042e+00   4.9870455e-04   4.5437006e-04  -4.3988231e-05   7.5103617e-05
   6.4715931e+00   4.9987193e-04   4.5373449e-04  -4.3988237e-05   7.5103622e-05
   6.4949329e+00   5.0090955e-04   4.5316957e-04  -4.3988243e-05   7.5103625e-05
   6.5180363e+00   5.0191168e-04   4.5262396e-04  -4.3988247e-05   7.5103628e-05
   6.5403342e+00   5.0285590e-04   4.5210988e-04  -4.3988251e-05   7.5103631e-05
   6.5613130e+00   5.0372406e-04   4.5163722e-04  -4.3988255e-05   7.5103634e-05
   6.5873720e+00   5.0477577e-04   4.5106462e-04  -4.3988259e-05   7.5103637e-05
   6.6109005e+00   5.0570057e-04   4.5056112e-04  -4.3988263e-05   7.5103639e-05
   6.6327756e+00   5.0653979e-04   4.5010421e-04  -4.3988265e-05   7.5103641e-05
   6.6554842e+00   5.0739048e-04   4.4964106e-04  -4.3988268e-05   7.5103643e-05
   6.6784340e+00   5.0822939e-04   4.4918432e-04  -4.3988271e-05   7.5103645e-05
   6.6998087e+00   5.0899241e-04   4.4876890e-04  -4.3988273e-05   7.5103646e-05
   6.7244310e+00   5.0984985e-04   4.4830207e-04  -4.3988276e-05   7.5103648e-05
   6.7472551e+00   5.1062463e-04   4.4788024e-04  -4.3988278e-05   7.5103649e-05
   6.7685369e+00   5.1133006e-04   4.4749618e-04  -4.3988279e-05   7.5103651e-05
   6.7919469e+00   5.1208753e-04   4.4708378e-04  -4.3988281e-05   7.5103652e-05
   6.8139288e+00   5.1278153e-04   4.4670593e-04  -4.3988283e-05   7.5103653e-05
   6.8375087e+00   5.1350783e-04   4.4631050e-04  -4.3988284e-05   7.5103654e-05
   6.8590559e+00   5.1415547e-04   4.4595790e-04  -4.3988286e-05   7.5103655e-05
   6.8818908e+00   5.1482545e-04   4.4559313e-04  -4.3988287e-05   7.5103656e-05
   6.9036430e+00   5.1544838e-04   4.4525398e-04  -4.3988288e-05   7.5103657e-05
   6.9296767e+00   5.1617473e-04   4.4485852e-04  -4.3988289e-05   7.5103657e-05
   6.9507048e+00   5.1674656e-04   4.4454719e-04  -4.3988290e-05   7.5103658e-05
   6.9736200e+00   5.1735490e-04   4.4421598e-04  -4.3988291e-05   7.5103659e-05
   6.9971071e+00   5.1796280e-04   4.4388502e-04  -4.3988292e-05   7.5103659e-05
   7.0196048e+00   5.1853059e-04   4.4357589e-04  -4.3988293e-05   7.5103660e-05
   7.0497280e+00   5.1926918e-04   4.4317376e-04  -4.3988294e-05   7.5103661e-05
   7.0719485e+00   5.1979854e-04   4.4288556e-04  -4.3988294e-05   7.5103661e-05
   7.0965514e+00   5.2036973e-04   4.4257458e-04  -4.3988295e-05   7.5103661e-05
   7.1183506e+00   5.2086304e-04   4.4230600e-04  -4.3988295e-05   7.5103662e-05
   7.1411861e+00   5.2136723e-04   4.4203149e-04  -4.3988296e-05   7.5103662e-05
   7.1657934e+00   5.2189647e-04   4.4174335e-04  -4.3988296e-05   7.5103662e-05
   7.1915038e+00   5.2243425e-04   4.4145056e-04  -4.3988297e-05   7.5103663e-05
   7.2173378e+00   5.2295937e-04   4.4116466e-04  -4.3988297e-05   7.5103663e-05
   7.2407754e+00   5.2342293e-04   4.4091228e-04  -4.3988298e-05   7.5103663e-05
   7.2650088e+00   5.2388970e-04   4.4065815e-04  -4.3988298e-05   7.5103664e-05
   7.2843816e+00   5.2425388e-04   4.4045987e-04  -4.3988298e-05   7.5103664e-05
   7.3089171e+00   5.2470398e-04   4.4021482e-04  -4.3988299e-05   7.5103664e-05
   7.3341098e+00   5.2515348e-04   4.3997009e-04  -4.3988299e-05   7.5103664e-05
   7.3581303e+00   5.2557045e-04   4.3974307e-04  -4.3988299e-05   7.5103664e-05
   7.3818223e+00   5.2597088e-04   4.3952506e-04  -4.3988299e-05   7.5103665e-05
   7.4097017e+00   5.2642867e-04   4.3927582e-04  -4.3988300e-05   7.5103665e-05
   7.4362394e+00   5.2685133e-04   4.3904570e-04  -4.3988300e-05   7.5103665e-05
   7.4616485e+00   5.2724439e-04   4.3883171e-04  -4.3988300e-05   7.5103665e-05
   7.4871708e+00   5.2762804e-04   4.3862283e-04  -4.3988300e-05   7.5103665e-05
   7.5128739e+00   5.2800343e-04   4.3841845e-04  -4.3988300e-05   7.5103665e-05
   7.5400429e+00   5.2838858e-04   4.3820876e-04  -4.3988300e-05   7.5103665e-05
   7.5668128e+00   5.2875670e-04   4.3800834e-04  -4.3988301e-05   7.5103665e-05
   7.5900102e+00   5.2906680e-04   4.3783951e-04  -4.3988301e-05   7.5103665e-05
   7.6137889e+00   5.2937634e-04   4.3767098e-04  -4.3988301e-05   7.5103666e-05
   7.6395001e+00   5.2970179e-04   4.3749379e-04  -4.3988301e-05   7.5103666e-05
   7.6639681e+00   5.3000282e-04   4.3732989e-04  -4.3988301e-05   7.5103666e-05
   7.6885481e+00   5.3029693e-04   4.3716977e-04  -4.3988301e-05   7.5103666e-05
   7.7121295e+00   5.3057147e-04   4.3702030e-04  -4.3988301e-05   7.5103666e-05
   7.7321416e+00   5.3079875e-04   4.3689656e-04  -4.3988301e-05   7.5103666e-05
   7.7569231e+00   5.3107311e-04   4.3674718e-04  -4.3988301e-05   7.5103666e-05
   7.7775079e+00   5.3129520e-04   4.3662627e-04  -4.3988301e-05   7.5103666e-05
   7.8037758e+00   5.3157113e-04   4.3647604e-04  -4.3988301e-05   7.5103666e-05
   7.8282107e+00   5.3182048e-04   4.3634028e-04  -4.3988301e-05   7.5103666e-05
   7.8516675e+00   5.3205340e-04   4.3621347e-04  -4.3988301e-05   7.5103666e-05
   7.8741158e+00   5.3227052e-04   4.3609526e-04  -4.3988301e-05   7.5103666e-05
   7.8950963e+00   5.3246846e-04   4.3598749e-04  -4.3988301e-05   7.5103666e-05
   7.9197104e+00   5.3269470e-04   4.3586432e-04  -4.3988302e-05   7.5103666e-05
   7.9420583e+00   5.3289465e-04   4.3575545e-04  -4.3988302e-05   7.5103666e-05
   7.9661992e+00   5.3310497e-04   4.3564095e-04  -4.3988302e-05   7.5103666e-05
   7.9911669e+00   5.3331643e-04   4.3552582e-04  -4.3988302e-05   7.5103666e-05
   8.0135904e+00   5.3350125e-04   4.3542520e-04  -4.3988302e-05   7.5103666e-05
   8.0401115e+00   5.3371376e-04   4.3530949e-04  -4.3988302e-05   7.5103666e-05
   8.0648097e+00   5.3390592e-04   4.3520487e-04  -4.3988302e-05   7.5103666e-05
   8.0901467e+00   5.3409745e-04   4.3510060e-04  -4.3988302e-05   7.5103666e-05
   8.1157422e+00   5.3428533e-04   4.3499831e-04  -4.3988302e-05   7.5103666e-05
   8.1365947e+00   5.3443434e-04   4.3491718e-04  -4.3988302e-05   7.5103666e-05
   8.1631423e+00   5.3461893e-04   4.3481668e-04  -4.3988302e-05   7.5103666e-05
   8.1848178e+00   5.3476549e-04   4.3473688e-04  -4.3988302e-05   7.5103666e-05
   8.2112472e+00   5.3493930e-04   4.3464225e-04  -4.3988302e-05   7.5103666e-05
   8.2354966e+00   5.3509416e-04   4.3455794e-04  -4.3988302e-05   7.5103666e-05
   8.2574672e+00   5.3523076e-04   4.3448357e-04  -4.3988302e-05   7.5103666e-05
   8.2821357e+00   5.3538004e-04   4.3440230e-04  -4.3988302e-05   7.5103666e-05
   8.3075466e+00   5.3552941e-04   4.3432098e-04  -4.3988302e-05   7.5103666e-05
   8.3313313e+00   5.3566528e-04   4.3424700e-04  -4.3988302e-05   7.5103666e-05
   8.3558584e+00   5.3580151e-04   4.3417283e-04  -4.3988302e-05   7.5103666e-05
   8.3790101e+00   5.3592658e-04   4.3410474e-04  -4.3988302e-05   7.5103666e-05
   8.4031016e+00   5.3605320e-04   4.3403580e-04  -4.3988302e-05   7.5103666e-05
   8.4261922e+00   5.3617128e-04   4.3397151e-04  -4.3988302e-05   7.5103666e-05
   8.4475622e+00   5.3627775e-04   4.3391354e-04  -4.3988302e-05   7.5103666e-05
   8.4756646e+00   5.3641380e-04   4.3383947e-04  -4.3988302e-05   7.5103666e-05
   8.4975287e+00   5.3651660e-04   4.3378351e-04  -4.3988302e-05   7.5103666e-05
   8.5224919e+00   5.3663080e-04   4.3372133e-04  -4.3988302e-05   7.5103666e-05
   8.5462567e+00   5.3673648e-04   4.3366379e-04  -4.3988302e-05   7.5103666e-05
   8.5695455e+00   5.3683722e-04   4.3360894e-04  -4.3988302e-05   7.5103666e-05
   8.5964753e+00   5.3695034e-04   4.3354735e-04  -4.3988302e-05   7.5103666e-05
   8.6204151e+00   5.3704796e-04   4.3349421e-04  -4.3988302e-05   7.5103666e-05
   8.6464295e+00   5.3715097e-04   4.3343813e-04  -4.3988302e-05   7.5103666e-05
   8.6725658e+00   5.3725135e-04   4.3338348e-04  -4.3988302e-05   7.5103666e-05
   8.6965151e+00   5.3734066e-04   4.3333485e-04  -4.3988302e-05   7.5103666e-05
   8.7184924e+00   5.3742044e-04   4.3329141e-04  -4.3988302e-05   7.5103666e-05
   8.7420781e+00   5.3750380e-04   4.3324603e-04  -4.3988302e-05   7.5103666e-05
   8.7673588e+00   5.3759063e-04   4.3319876e-04  -4.3988302e-05   7.5103666e-05
   8.7950731e+00   5.3768289e-04   4.3314853e-04  -4.3988302e-05   7.5103666e-05
   8.8204945e+00   5.3776491e-04   4.3310387e-04  -4.3988302e-05   7.5103666e-05
   8.8468187e+00   5.3784730e-04   4.3305901e-04  -4.3988302e-05   7.5103666e-05
   8.8709307e+00   5.3792055e-04   4.3301913e-04  -4.3988302e-05   7.5103666e-05
   8.8950385e+00   5.3799174e-04   4.3298037e-04  -4.3988302e-05   7.5103666e-05
   8.9204246e+00   5.3806455e-04   4.3294073e-04  -4.3988302e-05   7.5103666e-05
   8.9418545e+00   5.3812434e-04   4.3290818e-04  -4.3988302e-05   7.5103666e-05
   8.9640035e+00   5.3818457e-04   4.3287539e-04  -4.3988302e-05   7.5103666e-05
   8.9889002e+00   5.3825041e-04   4.3283954e-04  -4.3988302e-05   7.5103666e-05
   9.0174835e+00   5.3832366e-04   4.3279966e-04  -4.3988302e-05   7.5103666e-05
   9.0444830e+00   5.3839060e-04   4.3276321e-04  -4.3988302e-05   7.5103666e-05
   9.0692127e+00   5.3845008e-04   4.3273083e-04  -4.3988302e-05   7.5103666e-05
   9.0912844e+00   5.3850171e-04   4.3270272e-04  -4.3988302e-05   7.5103666e-05
   9.1187915e+00   5.3856419e-04   4.3266870e-04  -4.3988302e-05   7.5103666e-05
   9.1451601e+00   5.3862221e-04   4.3263712e-04  -4.3988302e-05   7.5103666e-05
   9.1704366e+00   5.3867615e-04   4.3260775e-04  -4.3988302e-05   7.5103666e-05
   9.2001878e+00   5.3873760e-04   4.3257429e-04  -4.3988302e-05   7.5103666e-05
   9.2245683e+00   5.3878636e-04   4.3254774e-04  -4.3988302e-05   7.5103666e-05
   9.2477528e+00   5.3883145e-04   4.3252320e-04  -4.3988302e-05   7.5103666e-05
   9.2718931e+00   5.3887709e-04   4.3249835e-04  -4.3988302e-05   7.5103666e-05
   9.2971784e+00   5.3892351e-04   4.3247308e-04  -4.3988302e-05   7.5103666e-05
   9.3238755e+00   5.3897103e-04   4.3244720e-04  -4.3988302e-05   7.5103666e-05
   9.3490054e+00   5.3901441e-04   4.3242358e-04  -4.3988302e-05   7.5103666e-05
   9.3747654e+00   5.3905755e-04   4.3240010e-04  -4.3988302e-05   7.5103666e-05
   9.3995764e+00   5.3909787e-04   4.3237815e-04  -4.3988302e-05   7.5103666e-05
   9.4245277e+00   5.3913723e-04   4.3235671e-04  -4.3988302e-05   7.5103666e-05
   9.4472968e+00   5.3917215e-04   4.3233771e-04  -4.3988302e-05   7.5103666e-05
   9.4709099e+00   5.3920737e-04   4.3231853e-04  -4.3988302e-05   7.5103666e-05
   9.5037149e+00   5.3925469e-04   4.3229277e-04  -4.3988302e-05   7.5103666e-05
   9.5276639e+00   5.3928808e-04   4.3227459e-04  -4.3988302e-05   7.5103666e-05
   9.5545054e+00   5.3932439e-04   4.3225482e-04  -4.3988302e-05   7.5103666e-05
   9.5779744e+00   5.3935520e-04   4.3223804e-04  -4.3988302e-05   7.5103666e-05
   9.6071255e+00   5.3939229e-04   4.3221785e-04  -4.3988302e-05   7.5103666e-05
   9.6316475e+00   5.3942250e-04   4.3220140e-04  -4.3988302e-05   7.5103666e-05
   9.6566136e+00   5.3945237e-04   4.3218514e-04  -4.3988302e-05   7.5103666e-05
   9.6806032e+00   5.3948023e-04   4.3216997e-04  -4.3988302e-05   7.5103666e-05
   9.7054050e+00   5.3950822e-04   4.3215473e-04  -4.3988302e-05   7.5103666e-05
   9.7309607e+00   5.3953620e-04   4.3213950e-04  -4.3988302e-05   7.5103666e-05
   9.7563694e+00   5.3956318e-04   4.3212481e-04  -4.3988302e-05   7.5103666e-05
   9.7792903e+00   5.3958683e-04   4.3211193e-04  -4.3988302e-05   7.5103666e-05
   9.8070914e+00   5.3961466e-04   4.3209678e-04  -4.3988302e-05   7.5103666e-05
   9.8323029e+00   5.3963910e-04   4.3208347e-04  -4.3988302e-05   7.5103666e-05
   9.8585367e+00   5.3966377e-04   4.3207005e-04  -4.3988302e-05   7.5103666e-05
   9.8822617e+00   5.3968542e-04   4.3205826e-04  -4.3988302e-05   7.5103666e-05
   9.9114021e+00   5.3971118e-04   4.3204423e-04  -4.3988302e-05   7.5103666e-05
   9.9343494e+00   5.3973084e-04   4.3203353e-04  -4.3988302e-05   7.5103666e-05
   9.9634130e+00   5.3975498e-04   4.3202039e-04  -4.3988302e-05   7.5103666e-05
   9.9900346e+00   5.3977637e-04   4.3200874e-04  -4.3988302e-05   7.5103666e-05


==> Data/Case-01/x.dat <==
   0.0000000e+00   2.5000000e+00   3.0000000e+00
   2.3453196e-03   2.4871535e+00   2.9684537e+00
   5.6598299e-03   2.4691670e+00   2.9295735e+00
   9.1152851e-03   2.4506036e+00   2.8963350e+00
   1.3305057e-02   2.4283152e+00   2.8659707e+00
   1.8102508e-02   2.4030354e+00   2.8436141e+00
   2.3402495e-02   2.3753387e+00   2.8315898e+00
   2.8159174e-02   2.3506386e+00   2.8288803e+00
   3.3282440e-02   2.3241662e+00   2.8311819e+00
   3.9830720e-02   2.2904968e+00   2.8380909e+00
   4.5277907e-02   2.2626173e+00   2.8452279e+00
   4.9921558e-02   2.2389379e+00   2.8521105e+00
   5.3824672e-02   2.2190992e+00   2.8550502e+00
   5.6867523e-02   2.2036803e+00   2.8566850e+00
   5.8114201e-02   2.1973752e+00   2.8573121e+00
   5.9504156e-02   2.1903538e+00   2.8579879e+00
   6.1227215e-02   2.1816620e+00   2.8587803e+00
   6.3109768e-02   2.1721813e+00   2.8595808e+00
   6.5122525e-02   2.1620629e+00   2.8603560e+00
   6.7838713e-02   2.1484384e+00   2.8612364e+00
   6.9870227e-02   2.1382709e+00   2.8617669e+00
   7.1791949e-02   2.1286711e+00   2.8621745e+00
   7.3696533e-02   2.1191743e+00   2.8624793e+00
   7.5210450e-02   2.1116381e+00   2.8626481e+00
   7.6628298e-02   2.1045902e+00   2.8627463e+00
   8.0074668e-02   2.0875004e+00   2.8626553e+00
   8.4493700e-02   2.0656758e+00   2.8619776e+00
   8.9840571e-02   2.0393972e+00   2.8624385e+00
   9.5715038e-02   2.0106860e+00   2.8622664e+00
   1.0066611e-01   1.9866213e+00   2.8613367e+00
   1.0650342e-01   1.9584100e+00   2.8593517e+00
   1.1163258e-01   1.9337682e+00   2.8569258e+00
   1.1712119e-01   1.9075540e+00   2.8540577e+00
   1.2150454e-01   1.8867357e+00   2.8502297e+00
   1.2405268e-01   1.8746840e+00   2.8475835e+00
   1.2581103e-01   1.8663895e+00   2.8456652e+00
   1.2817579e-01   1.8552630e+00   2.8429810e+00
   1.3092384e-01   1.8423741e+00   2.8397193e+00
   1.3475310e-01   1.8244885e+00   2.8349304e+00
   1.3884058e-01   1.8054930e+00   2.8295270e+00
   1.4257869e-01   1.7882088e+00   2.8243344e+00
   1.4490943e-01   1.7774745e+00   2.8209824e+00
   1.4673545e-01   1.7690878e+00   2.8182954e+00
   1.4816863e-01   1.7625195e+00   2.8161491e+00
   1.5140950e-01   1.7477127e+00   2.8111574e+00
   1.5636439e-01   1.7251999e+00   2.8029165e+00
   1.6202959e-01   1.6996454e+00   2.7938849e+00
   1.6746354e-01   1.6753175e+00   2.7852039e+00
   1.7415164e-01   1.6456211e+00   2.7742011e+00
   1.8062867e-01   1.6171218e+00   2.7631378e+00
   1.8674965e-01   1.5904251e+00   2.7523099e+00
   1.9322528e-01   1.5624320e+00   2.7404905e+00
   1.9993026e-01   1.5337193e+00   2.7279433e+00
   2.0522567e-01   1.5112381e+00   2.7179172e+00
   2.1105283e-01   1.4867005e+00   2.7058552e+00
   2.1497492e-01   1.4703056e+00   2.6974291e+00
   2.1755008e-01   1.4595940e+00   2.6918093e+00
   2.2035550e-01   1.4479725e+00   2.6856141e+00
   2.2388662e-01   1.4334160e+00   2.6777056e+00
   2.2818531e-01   1.4158025e+00   2.6679088e+00
   2.3330097e-01   1.3949952e+00   2.6560050e+00
   2.3839783e-01   1.3744311e+00   2.6438873e+00
   2.4357353e-01   1.3537196e+00   2.6313169e+00
   2.4834743e-01   1.3347688e+00   2.6194806e+00
   2.5340607e-01   1.3148484e+00   2.6066801e+00
   2.5852573e-01   1.2948566e+00   2.5934455e+00
   2.6302266e-01   1.2774369e+00   2.5815817e+00
   2.6724093e-01   1.2612167e+00   2.5702431e+00
   2.7169994e-01   1.2441973e+00   2.5580306e+00
   2.7615863e-01   1.2273097e+00   2.5455798e+00
   2.8029835e-01   1.2117475e+00   2.5337999e+00
   2.8420066e-01   1.1971817e+00   2.5224969e+00
   2.8790185e-01   1.1834600e+00   2.5115943e+00
   2.9102040e-01   1.1719692e+00   2.5022683e+00
   2.9427908e-01   1.1600316e+00   2.4923843e+00
   2.9684860e-01   1.1506688e+00   2.4844894e+00
   2.9963557e-01   1.1405639e+00   2.4758250e+00
   3.0186032e-01   1.1325350e+00   2.4688325e+00
   3.0407653e-01   1.1245702e+00   2.4618003e+00
   3.0628036e-01   1.1166829e+00   2.4547418e+00
   3.0775922e-01   1.1114087e+00   2.4499690e+00
   3.0929466e-01   1.1059485e+00   2.4449829e+00
   3.1075165e-01   1.1007820e+00   2.4402235e+00
   3.1201709e-01   1.0963066e+00   2.4360681e+00
   3.1312199e-01   1.0924078e+00   2.4324237e+00
   3.1417262e-01   1.0887083e+00   2.4289449e+00
   3.1513983e-01   1.0853092e+00   2.4257309e+00
   3.1595339e-01   1.0824550e+00   2.4230192e+00
   3.1662485e-01   1.0801028e+00   2.4207755e+00
   3.1729741e-01   1.0777497e+00   2.4185233e+00
   3.1790754e-01   1.0756178e+00   2.4164760e+00
   3.1854176e-01   1.0734045e+00   2.4143436e+00
   3.1909722e-01   1.0714682e+00   2.4124725e+00
   3.1964421e-01   1.0695636e+00   2.4106269e+00
   3.2016944e-01   1.0677366e+00   2.4088518e+00
   3.2076802e-01   1.0656568e+00   2.4068255e+00
   3.2114520e-01   1.0643476e+00   2.4055467e+00
   3.2148853e-01   1.0631567e+00   2.4043815e+00
   3.2187886e-01   1.0618037e+00   2.4030553e+00
   3.2223672e-01   1.0605642e+00   2.4018381e+00
   3.2264920e-01   1.0591366e+00   2.4004335e+00
   3.2296014e-01   1.0580612e+00   2.3993735e+00
   3.2322543e-01   1.0571442e+00   2.3984684e+00
   3.2346405e-01   1.0563198e+00   2.3976536e+00
   3.2369598e-01   1.0555189e+00   2.3968612e+00
   3.2391059e-01   1.0547782e+00   2.3961274e+00
   3.2417757e-01   1.0538571e+00   2.3952140e+00
   3.2440439e-01   1.0530750e+00   2.3944373e+00
   3.2463310e-01   1.0522867e+00   2.3936537e+00
   3.2491474e-01   1.0513164e+00   2.3926880e+00
   3.2514404e-01   1.0505269e+00   2.3919011e+00
   3.2533479e-01   1.0498704e+00   2.3912462e+00
   3.2553241e-01   1.0491905e+00   2.3905672e+00
   3.2569853e-01   1.0486192e+00   2.3899962e+00
   3.2587252e-01   1.0480210e+00   2.3893978e+00
   3.2605426e-01   1.0473964e+00   2.3887723e+00
   3.2625076e-01   1.0467213e+00   2.3880958e+00
   3.2642810e-01   1.0461123e+00   2.3874848e+00
   3.2665118e-01   1.0453465e+00   2.3867158e+00
   3.2679271e-01   1.0448608e+00   2.3862276e+00
   3.2694433e-01   1.0443407e+00   2.3857043e+00
   3.2714049e-01   1.0436680e+00   2.3850270e+00
   3.2730019e-01   1.0431205e+00   2.3844753e+00
   3.2749525e-01   1.0424521e+00   2.3838010e+00
   3.2766380e-01   1.0418746e+00   2.3832181e+00
   3.2780864e-01   1.0413786e+00   2.3827168e+00
   3.2802259e-01   1.0406462e+00   2.3819760e+00
   3.2821204e-01   1.0399979e+00   2.3813196e+00
   3.2841044e-01   1.0393193e+00   2.3806318e+00
   3.2857654e-01   1.0387513e+00   2.3800556e+00
   3.2875278e-01   1.0381489e+00   2.3794439e+00
   3.2891931e-01   1.0375798e+00   2.3788655e+00
   3.2911732e-01   1.0369035e+00   2.3781774e+00
   3.2927261e-01   1.0363732e+00   2.3776374e+00
   3.2943041e-01   1.0358346e+00   2.3770885e+00
   3.2964225e-01   1.0351117e+00   2.3763510e+00
   3.2981716e-01   1.0345152e+00   2.3757417e+00
   3.3001623e-01   1.0338364e+00   2.3750479e+00
   3.3021797e-01   1.0331488e+00   2.3743442e+00
   3.3040881e-01   1.0324987e+00   2.3736781e+00
   3.3056305e-01   1.0319734e+00   2.3731395e+00
   3.3076955e-01   1.0312704e+00   2.3724179e+00
   3.3092972e-01   1.0307253e+00   2.3718578e+00
   3.3110234e-01   1.0301380e+00   2.3712539e+00
   3.3128959e-01   1.0295013e+00   2.3705984e+00
   3.3151535e-01   1.0287338e+00   2.3698075e+00
   3.3167378e-01   1.0281955e+00   2.3692521e+00
   3.3188037e-01   1.0274938e+00   2.3685275e+00
   3.3205388e-01   1.0269046e+00   2.3679185e+00
   3.3225878e-01   1.0262092e+00   2.3671988e+00
   3.3247260e-01   1.0254837e+00   2.3664473e+00
   3.3265458e-01   1.0248666e+00   2.3658072e+00
   3.3280849e-01   1.0243448e+00   2.3652656e+00
   3.3302196e-01   1.0236214e+00   2.3645139e+00
   3.3326114e-01   1.0228112e+00   2.3636710e+00
   3.3347467e-01   1.0220883e+00   2.3629179e+00
   3.3379584e-01   1.0210015e+00   2.3617842e+00
   3.3405656e-01   1.0201197e+00   2.3608629e+00
   3.3435802e-01   1.0191008e+00   2.3597967e+00
   3.3476661e-01   1.0177208e+00   2.3583499e+00
   3.3510865e-01   1.0165664e+00   2.3571371e+00
   3.3539650e-01   1.0155956e+00   2.3561154e+00
   3.3570702e-01   1.0145490e+00   2.3550122e+00
   3.3604033e-01   1.0134263e+00   2.3538266e+00
   3.3637976e-01   1.0122837e+00   2.3526180e+00
   3.3693242e-01   1.0104251e+00   2.3506471e+00
   3.3730308e-01   1.0091798e+00   2.3493233e+00
   3.3796215e-01   1.0069678e+00   2.3469652e+00
   3.3853121e-01   1.0050603e+00   2.3449250e+00
   3.3909126e-01   1.0031853e+00   2.3429134e+00
   3.3972719e-01   1.0010588e+00   2.3406246e+00
   3.4026064e-01   9.9927714e-01   2.3387008e+00
   3.4090610e-01   9.9712405e-01   2.3363686e+00
   3.4162134e-01   9.9474159e-01   2.3337785e+00
   3.4237021e-01   9.9225092e-01   2.3310599e+00
   3.4326904e-01   9.8926663e-01   2.3277879e+00
   3.4434774e-01   9.8569260e-01   2.3238480e+00
   3.4511957e-01   9.8314026e-01   2.3210201e+00
   3.4618062e-01   9.7963830e-01   2.3171203e+00
   3.4725590e-01   9.7609739e-01   2.3131537e+00
   3.4806812e-01   9.7342810e-01   2.3101478e+00
   3.4912491e-01   9.6996196e-01   2.3062240e+00
   3.5039504e-01   9.6580644e-01   2.3014886e+00
   3.5142693e-01   9.6243866e-01   2.2976257e+00
   3.5462287e-01   9.5205553e-01   2.2855747e+00
   3.5830149e-01   9.4019312e-01   2.2715479e+00
   3.6181988e-01   9.2893661e-01   2.2579841e+00
   3.6516652e-01   9.1831071e-01   2.2449544e+00
   3.6784513e-01   9.0986293e-01   2.2344398e+00
   3.7041045e-01   9.0182010e-01   2.2243013e+00
   3.7267650e-01   8.9475439e-01   2.2152920e+00
   3.7481605e-01   8.8811653e-01   2.2067412e+00
   3.7664284e-01   8.8247471e-01   2.1994074e+00
   3.7820252e-01   8.7767661e-01   2.1931229e+00
   3.7999892e-01   8.7217169e-01   2.1858590e+00
   3.8136708e-01   8.6799447e-01   2.1803090e+00
   3.8264719e-01   8.6409815e-01   2.1751027e+00
   3.8368191e-01   8.6095723e-01   2.1708851e+00
   3.8476685e-01   8.5767203e-01   2.1664543e+00
   3.8564261e-01   8.5502635e-01   2.1628714e+00
   3.8658746e-01   8.5217807e-01   2.1589998e+00
   3.8765959e-01   8.4895379e-01   2.1545990e+00
   3.8875080e-01   8.4568051e-01   2.1501119e+00
   3.8948545e-01   8.4348159e-01   2.1470866e+00
   3.9041379e-01   8.4070837e-01   2.1432587e+00
   3.9162846e-01   8.3708908e-01   2.1382420e+00
   3.9285445e-01   8.3344672e-01   2.1331695e+00
   3.9403501e-01   8.2994938e-01   2.1282768e+00
   3.9498483e-01   8.2714281e-01   2.1243347e+00
   3.9587772e-01   8.2451030e-01   2.1206244e+00
   3.9678147e-01   8.2185154e-01   2.1168648e+00
   3.9783106e-01   8.1877098e-01   2.1124933e+00
   3.9890138e-01   8.1563768e-01   2.1080300e+00
   4.0007960e-01   8.1219788e-01   2.1031107e+00
   4.0101512e-01   8.0947365e-01   2.0992003e+00
   4.0183861e-01   8.0708078e-01   2.0957551e+00
   4.0290519e-01   8.0398872e-01   2.0912888e+00
   4.0392658e-01   8.0103521e-01   2.0870077e+00
   4.0508223e-01   7.9770237e-01   2.0821592e+00
   4.0633471e-01   7.9410093e-01   2.0768994e+00
   4.0780506e-01   7.8988721e-01   2.0707183e+00
   4.0895347e-01   7.8660671e-01   2.0658862e+00
   4.1059809e-01   7.8192499e-01   2.0589603e+00
   4.1269631e-01   7.7597972e-01   2.0501153e+00
   4.1523567e-01   7.6882594e-01   2.0393995e+00
   4.1737175e-01   7.6284337e-01   2.0303784e+00
   4.1940835e-01   7.5716923e-01   2.0217731e+00
   4.2223599e-01   7.4933937e-01   2.0098215e+00
   4.2497360e-01   7.4181201e-01   1.9982498e+00
   4.2768658e-01   7.3440390e-01   1.9867856e+00
   4.3046606e-01   7.2686721e-01   1.9750474e+00
   4.3383501e-01   7.1780385e-01   1.9608354e+00
   4.3653115e-01   7.1060688e-01   1.9494780e+00
   4.4002349e-01   7.0135877e-01   1.9347945e+00
   4.4346702e-01   6.9232155e-01   1.9203531e+00
   4.4730135e-01   6.8235360e-01   1.9043241e+00
   4.5155147e-01   6.7142080e-01   1.8866299e+00
   4.5609024e-01   6.5987934e-01   1.8678310e+00
   4.6059157e-01   6.4856856e-01   1.8492991e+00
   4.6532779e-01   6.3681193e-01   1.8299334e+00
   4.7015930e-01   6.2496990e-01   1.8103321e+00
   4.7503598e-01   6.1317044e-01   1.7907174e+00
   4.8038180e-01   6.0041088e-01   1.7694253e+00
   4.8540344e-01   5.8858995e-01   1.7496359e+00
   4.9148420e-01   5.7448689e-01   1.7259630e+00
   4.9736788e-01   5.6105800e-01   1.7033744e+00
   5.0319738e-01   5.4796022e-01   1.6813143e+00
   5.0833665e-01   5.3658208e-01   1.6621388e+00
   5.1430772e-01   5.2355806e-01   1.6401900e+00
   5.2033287e-01   5.1062601e-01   1.6184084e+00
   5.2713152e-01   4.9628265e-01   1.5942784e+00
   5.3331011e-01   4.8347228e-01   1.5727663e+00
   5.3957909e-01   4.7068928e-01   1.5513507e+00
   5.4509598e-01   4.5961572e-01   1.5328484e+00
   5.5112814e-01   4.4769302e-01   1.5129868e+00
   5.5802342e-01   4.3429684e-01   1.4907539e+00
   5.6443201e-01   4.2206430e-01   1.4705376e+00
   5.7089991e-01   4.0992732e-01   1.4505701e+00
   5.7863214e-01   3.9568725e-01   1.4272690e+00
   5.8531295e-01   3.8361471e-01   1.4076295e+00
   5.9193348e-01   3.7185796e-01   1.3886116e+00
   5.9867953e-01   3.6008566e-01   1.3696820e+00
   6.0610442e-01   3.4736548e-01   1.3493595e+00
   6.1342068e-01   3.3506861e-01   1.3298484e+00
   6.2051905e-01   3.2335787e-01   1.3113963e+00
   6.2812306e-01   3.1104768e-01   1.2921400e+00
   6.3517902e-01   2.9983699e-01   1.2747328e+00
   6.4250668e-01   2.8840593e-01   1.2571120e+00
   6.4996943e-01   2.7698040e-01   1.2396316e+00
   6.5837900e-01   2.6436053e-01   1.2204797e+00
   6.6553103e-01   2.5383555e-01   1.2046332e+00
   6.7300697e-01   2.4303325e-01   1.1884893e+00
   6.8017258e-01   2.3286632e-01   1.1734062e+00
   6.8720654e-01   2.2306025e-01   1.1589607e+00
   6.9589872e-01   2.1117519e-01   1.1415862e+00
   7.0415337e-01   2.0012087e-01   1.1255581e+00
   7.1277039e-01   1.8881674e-01   1.1092976e+00
   7.2073968e-01   1.7857118e-01   1.0946715e+00
   7.2844355e-01   1.6885312e-01   1.0808940e+00
   7.3669994e-01   1.5863669e-01   1.0665089e+00
   7.4509437e-01   1.4845520e-01   1.0522722e+00
   7.5349707e-01   1.3846649e-01   1.0383995e+00
   7.6123419e-01   1.2944432e-01   1.0259460e+00
   7.6847993e-01   1.2114426e-01   1.0145526e+00
   7.7765246e-01   1.1083926e-01   1.0004898e+00
   7.8525072e-01   1.0247030e-01   9.8913266e-01
   7.9306737e-01   9.4015556e-02   9.7771690e-01
   8.0011005e-01   8.6529678e-02   9.6765531e-01
   8.0748778e-01   7.8818914e-02   9.5733546e-01
   8.1434576e-01   7.1769554e-02   9.4793749e-01
   8.2186532e-01   6.4168557e-02   9.3784141e-01
   8.2951030e-01   5.6575866e-02   9.2779314e-01
   8.3666868e-01   4.9587565e-02   9.1857581e-01
   8.4297811e-01   4.3523411e-02   9.1059998e-01
   8.5002862e-01   3.6850892e-02   9.0184786e-01
   8.5706996e-01   3.0294633e-02   8.9327085e-01
   8.6348058e-01   2.4417548e-02   8.8559905e-01
   8.7084754e-01   1.7770050e-02   8.7693859e-01
   8.7835021e-01   1.1114949e-02   8.6828603e-01
   8.8442644e-01   5.8086413e-03   8.6139821e-01
   8.8935002e-01   1.5629311e-03   8.5589316e-01
   8.9388822e-01  -2.3081709e-03   8.5087795e-01
   8.9979291e-01  -7.2849241e-03   8.4443604e-01
   9.0429792e-01  -1.1036886e-02   8.3958342e-01
   9.0989059e-01  -1.5641093e-02   8.3363237e-01
   9.1439509e-01  -1.9306779e-02   8.2889704e-01
   9.1968248e-01  -2.3561569e-02   8.2340319e-01
   9.2488150e-01  -2.7695300e-02   8.1806709e-01
   9.2895363e-01  -3.0898832e-02   8.1393254e-01
   9.3378565e-01  -3.4661604e-02   8.0907668e-01
   9.3894696e-01  -3.8635068e-02   8.0394967e-01
   9.4263804e-01  -4.1447996e-02   8.0032028e-01
   9.4693982e-01  -4.4696470e-02   7.9612849e-01
   9.5024395e-01  -4.7169926e-02   7.9293640e-01
   9.5454188e-01  -5.0359454e-02   7.8881898e-01
   9.5794736e-01  -5.2864476e-02   7.8558417e-01
   9.6170771e-01  -5.5607918e-02   7.8204038e-01
   9.6502065e-01  -5.8005434e-02   7.7894249e-01
   9.6882749e-01  -6.0737987e-02   7.7541033e-01
   9.7141661e-01  -6.2582877e-02   7.7302461e-01
   9.7459130e-01  -6.4830117e-02   7.7011747e-01
   9.7718981e-01  -6.6657362e-02   7.6775267e-01
   9.8000660e-01  -6.8625830e-02   7.6520381e-01
   9.8268286e-01  -7.0484338e-02   7.6279615e-01
   9.8481597e-01  -7.1957507e-02   7.6088683e-01
   9.8720275e-01  -7.3597334e-02   7.5876061e-01
   9.8950328e-01  -7.5169414e-02   7.5672123e-01
   9.9174228e-01  -7.6691490e-02   7.5474575e-01
   9.9423878e-01  -7.8379403e-02   7.5255392e-01
   9.9653783e-01  -7.9925272e-02   7.5054551e-01
   9.9896578e-01  -8.1548971e-02   7.4843489e-01
   1.0011255e+00  -8.2985652e-02   7.4656641e-01
   1.0036549e+00  -8.4659257e-02   7.4438855e-01
   1.0057579e+00  -8.6043319e-02   7.4258647e-01
   1.0078927e+00  -8.7441449e-02   7.4076497e-01
   1.0100001e+00  -8.8814944e-02   7.3897446e-01
   1.0123023e+00  -9.0307803e-02   7.3702721e-01
   1.0140317e+00  -9.1424008e-02   7.3557043e-01
   1.0158155e+00  -9.2570645e-02   7.3407317e-01
   1.0176518e+00  -9.3746193e-02   7.3253728e-01
   1.0196667e+00  -9.5030280e-02   7.3085856e-01
   1.0218254e+00  -9.6399429e-02   7.2906744e-01
   1.0237343e+00  -9.7604460e-02   7.2748995e-01
   1.0256824e+00  -9.8828810e-02   7.2588621e-01
   1.0274452e+00  -9.9931905e-02   7.2444047e-01
   1.0293374e+00  -1.0111106e-01   7.2289417e-01
   1.0314346e+00  -1.0241186e-01   7.2118719e-01
   1.0332257e+00  -1.0351787e-01   7.1973484e-01
   1.0350507e+00  -1.0464011e-01   7.1826020e-01
   1.0373887e+00  -1.0607088e-01   7.1637864e-01
   1.0400641e+00  -1.0769862e-01   7.1423610e-01
   1.0418814e+00  -1.0879862e-01   7.1278698e-01
   1.0439059e+00  -1.1001848e-01   7.1117877e-01
   1.0459603e+00  -1.1125057e-01   7.0955316e-01
   1.0479420e+00  -1.1243354e-01   7.0799118e-01
   1.0499916e+00  -1.1365127e-01   7.0638197e-01
   1.0524022e+00  -1.1507610e-01   7.0449737e-01
   1.0546189e+00  -1.1637933e-01   7.0277188e-01
   1.0570011e+00  -1.1777240e-01   7.0092560e-01
   1.0588244e+00  -1.1883341e-01   6.9951812e-01
   1.0609663e+00  -1.2007404e-01   6.9787091e-01
   1.0632408e+00  -1.2138477e-01   6.9612883e-01
   1.0651436e+00  -1.2247597e-01   6.9467711e-01
   1.0670406e+00  -1.2355907e-01   6.9323491e-01
   1.0695179e+00  -1.2496625e-01   6.9135920e-01
   1.0716853e+00  -1.2619075e-01   6.8972500e-01
   1.0734746e+00  -1.2719696e-01   6.8838084e-01
   1.0755576e+00  -1.2836307e-01   6.8682159e-01
   1.0778605e+00  -1.2964572e-01   6.8510463e-01
   1.0796413e+00  -1.3063280e-01   6.8378193e-01
   1.0820439e+00  -1.3195804e-01   6.8200410e-01
   1.0842648e+00  -1.3317647e-01   6.8036749e-01
   1.0867892e+00  -1.3455371e-01   6.7851516e-01
   1.0889836e+00  -1.3574432e-01   6.7691182e-01
   1.0909585e+00  -1.3681064e-01   6.7547409e-01
   1.0932145e+00  -1.3802260e-01   6.7383799e-01
   1.0963191e+00  -1.3968005e-01   6.7159706e-01
   1.0986110e+00  -1.4089586e-01   6.6995073e-01
   1.1011554e+00  -1.4223800e-01   6.6813089e-01
   1.1039055e+00  -1.4367954e-01   6.6617325e-01
   1.1062844e+00  -1.4491905e-01   6.6448742e-01
   1.1087325e+00  -1.4618734e-01   6.6275992e-01
   1.1116665e+00  -1.4769769e-01   6.6069929e-01
   1.1143762e+00  -1.4908335e-01   6.5880550e-01
   1.1174160e+00  -1.5062724e-01   6.5669159e-01
   1.1207664e+00  -1.5231601e-01   6.5437441e-01
   1.1237782e+00  -1.5382270e-01   6.5230276e-01
   1.1271046e+00  -1.5547431e-01   6.5002704e-01
   1.1308327e+00  -1.5730990e-01   6.4749177e-01
   1.1348312e+00  -1.5926059e-01   6.4479016e-01
   1.1387547e+00  -1.6115667e-01   6.4215661e-01
   1.1425458e+00  -1.6297196e-01   6.3962812e-01
   1.1467713e+00  -1.6497587e-01   6.3682871e-01
   1.1511210e+00  -1.6701765e-01   6.3396722e-01
   1.1556149e+00  -1.6910477e-01   6.3103214e-01
   1.1605075e+00  -1.7135151e-01   6.2786122e-01
   1.1649719e+00  -1.7337859e-01   6.2499022e-01
   1.1695914e+00  -1.7545321e-01   6.2204120e-01
   1.1741880e+00  -1.7749460e-01   6.1912866e-01
   1.1796283e+00  -1.7988140e-01   6.1570925e-01
   1.1856470e+00  -1.8248537e-01   6.1196064e-01
   1.1907680e+00  -1.8467099e-01   6.0879909e-01
   1.1971579e+00  -1.8735997e-01   6.0489007e-01
   1.2022983e+00  -1.8949274e-01   6.0177360e-01
   1.2085461e+00  -1.9204885e-01   5.9801922e-01
   1.2152250e+00  -1.9473797e-01   5.9404531e-01
   1.2211698e+00  -1.9709432e-01   5.9054225e-01
   1.2278698e+00  -1.9970854e-01   5.8663143e-01
   1.2350170e+00  -2.0244935e-01   5.8250276e-01
   1.2419620e+00  -2.0506590e-01   5.7853322e-01
   1.2494629e+00  -2.0784086e-01   5.7429173e-01
   1.2576764e+00  -2.1081951e-01   5.6970069e-01
   1.2656972e+00  -2.1366879e-01   5.6527068e-01
   1.2730583e+00  -2.1623266e-01   5.6125029e-01
   1.2816945e+00  -2.1917937e-01   5.5658793e-01
   1.2903777e+00  -2.2207638e-01   5.5195856e-01
   1.2986574e+00  -2.2477840e-01   5.4759645e-01
   1.3081050e+00  -2.2779068e-01   5.4268015e-01
   1.3171233e+00  -2.3059681e-01   5.3804687e-01
   1.3256479e+00  -2.3318813e-01   5.3371920e-01
   1.3343490e+00  -2.3577276e-01   5.2935350e-01
   1.3437036e+00  -2.3848462e-01   5.2471675e-01
   1.3538788e+00  -2.4135704e-01   5.1973919e-01
   1.3638330e+00  -2.4409046e-01   5.1493500e-01
   1.3743190e+00  -2.4688956e-01   5.0994239e-01
   1.3847810e+00  -2.4960161e-01   5.0502932e-01
   1.3961384e+00  -2.5245638e-01   4.9977322e-01
   1.4067989e+00  -2.5505300e-01   4.9490986e-01
   1.4191616e+00  -2.5796572e-01   4.8935200e-01
   1.4307882e+00  -2.6061051e-01   4.8420555e-01
   1.4426266e+00  -2.6321138e-01   4.7904152e-01
   1.4550390e+00  -2.6584074e-01   4.7370746e-01
   1.4666104e+00  -2.6820390e-01   4.6880823e-01
   1.4800672e+00  -2.7084761e-01   4.6319660e-01
   1.4906261e+00  -2.7284504e-01   4.5885784e-01
   1.5019778e+00  -2.7491857e-01   4.5425451e-01
   1.5153595e+00  -2.7726670e-01   4.4890787e-01
   1.5271735e+00  -2.7925512e-01   4.4425746e-01
   1.5393925e+00  -2.8123008e-01   4.3951429e-01
   1.5520452e+00  -2.8318962e-01   4.3467364e-01
   1.5634090e+00  -2.8487698e-01   4.3038572e-01
   1.5758330e+00  -2.8664493e-01   4.2576241e-01
   1.5892927e+00  -2.8847172e-01   4.2082744e-01
   1.6033782e+00  -2.9028722e-01   4.1574452e-01
   1.6155198e+00  -2.9177511e-01   4.1142776e-01
   1.6289311e+00  -2.9333763e-01   4.0672738e-01
   1.6420899e+00  -2.9479009e-01   4.0218338e-01
   1.6548717e+00  -2.9612629e-01   3.9783456e-01
   1.6655742e+00  -2.9718982e-01   3.9424094e-01
   1.6783115e+00  -2.9839131e-01   3.9001783e-01
   1.6917214e+00  -2.9958247e-01   3.8563435e-01
   1.7044634e+00  -3.0064589e-01   3.8152894e-01
   1.7170939e+00  -3.0163576e-01   3.7751580e-01
   1.7298863e+00  -3.0257467e-01   3.7350671e-01
   1.7416645e+00  -3.0338381e-01   3.6986351e-01
   1.7534672e+00  -3.0414259e-01   3.6625649e-01
   1.7662930e+00  -3.0490940e-01   3.6238722e-01
   1.7788929e+00  -3.0560549e-01   3.5863561e-01
   1.7922157e+00  -3.0628130e-01   3.5472205e-01
   1.8052578e+00  -3.0688437e-01   3.5094292e-01
   1.8186802e+00  -3.0744610e-01   3.4710563e-01
   1.8324100e+00  -3.0796037e-01   3.4323388e-01
   1.8466787e+00  -3.0843187e-01   3.3926669e-01
   1.8599291e+00  -3.0881373e-01   3.3563351e-01
   1.8725923e+00  -3.0912956e-01   3.3220650e-01
   1.8864563e+00  -3.0942169e-01   3.2850509e-01
   1.9008208e+00  -3.0966677e-01   3.2472433e-01
   1.9158459e+00  -3.0986212e-01   3.2082821e-01
   1.9294282e+00  -3.0998653e-01   3.1735565e-01
   1.9439423e+00  -3.1006622e-01   3.1369590e-01
   1.9596332e+00  -3.1009223e-01   3.0979846e-01
   1.9753969e+00  -3.1005733e-01   3.0594217e-01
   1.9905443e+00  -3.0996789e-01   3.0229210e-01
   2.0054263e+00  -3.0982828e-01   2.9875847e-01
   2.0208639e+00  -3.0963089e-01   2.9514583e-01
   2.0355156e+00  -3.0939551e-01   2.9176674e-01
   2.0492217e+00  -3.0913421e-01   2.8864747e-01
   2.0661197e+00  -3.0875902e-01   2.8485850e-01
   2.0822219e+00  -3.0834871e-01   2.8130350e-01
   2.0997174e+00  -3.0784650e-01   2.7750138e-01
   2.1163600e+00  -3.0731612e-01   2.7394222e-01
   2.1330910e+00  -3.0673302e-01   2.7042113e-01
   2.1501032e+00  -3.0609062e-01   2.6689753e-01
   2.1658318e+00  -3.0545383e-01   2.6369001e-01
   2.1833988e+00  -3.0469569e-01   2.6016226e-01
   2.2009779e+00  -3.0388923e-01   2.5668826e-01
   2.2175834e+00  -3.0308517e-01   2.5345805e-01
   2.2351553e+00  -3.0219127e-01   2.5009316e-01
   2.2508770e+00  -3.0135537e-01   2.4712804e-01
   2.2665165e+00  -3.0049120e-01   2.4421978e-01
   2.2856522e+00  -2.9939125e-01   2.4071769e-01
   2.3033000e+00  -2.9833694e-01   2.3754174e-01
   2.3187803e+00  -2.9738188e-01   2.3479726e-01
   2.3353879e+00  -2.9632705e-01   2.3189427e-01
   2.3513301e+00  -2.9528616e-01   2.2914676e-01
   2.3695168e+00  -2.9406620e-01   2.2606035e-01
   2.3863556e+00  -2.9290704e-01   2.2324783e-01
   2.4042858e+00  -2.9164282e-01   2.2029872e-01
   2.4207998e+00  -2.9045230e-01   2.1762341e-01
   2.4387934e+00  -2.8912781e-01   2.1475186e-01
   2.4581461e+00  -2.8767298e-01   2.1171297e-01
   2.4751348e+00  -2.8637118e-01   2.0908657e-01
   2.4921013e+00  -2.8504914e-01   2.0650142e-01
   2.5112425e+00  -2.8353255e-01   2.0363016e-01
   2.5289121e+00  -2.8211013e-01   2.0102024e-01
   2.5456100e+00  -2.8074712e-01   1.9859035e-01
   2.5628234e+00  -2.7932384e-01   1.9612164e-01
   2.5812981e+00  -2.7777679e-01   1.9351043e-01
   2.5986472e+00  -2.7630658e-01   1.9109553e-01
   2.6159454e+00  -2.7482480e-01   1.8872259e-01
   2.6327460e+00  -2.7337130e-01   1.8645140e-01
   2.6494960e+00  -2.7190888e-01   1.8421967e-01
   2.6711864e+00  -2.6999663e-01   1.8137485e-01
   2.6892197e+00  -2.6839190e-01   1.7904830e-01
   2.7054914e+00  -2.6693311e-01   1.7697966e-01
   2.7241357e+00  -2.6524984e-01   1.7464443e-01
   2.7454215e+00  -2.6331383e-01   1.7202340e-01
   2.7627524e+00  -2.6172718e-01   1.6992397e-01
   2.7826118e+00  -2.5989858e-01   1.6755489e-01
   2.8011934e+00  -2.5817833e-01   1.6537322e-01
   2.8184331e+00  -2.5657498e-01   1.6337806e-01
   2.8363577e+00  -2.5490108e-01   1.6133343e-01
   2.8565302e+00  -2.5300973e-01   1.5906721e-01
   2.8773579e+00  -2.5104950e-01   1.5676725e-01
   2.8957825e+00  -2.4930992e-01   1.5476598e-01
   2.9152961e+00  -2.4746263e-01   1.5267881e-01
   2.9333002e+00  -2.4575440e-01   1.5078376e-01
   2.9503414e+00  -2.4413468e-01   1.4901508e-01
   2.9715248e+00  -2.4211808e-01   1.4685009e-01
   2.9901770e+00  -2.4034016e-01   1.4497398e-01
   3.0090569e+00  -2.3853896e-01   1.4310330e-01
   3.0285265e+00  -2.3668041e-01   1.4120365e-01
   3.0486913e+00  -2.3475497e-01   1.3926639e-01
   3.0693052e+00  -2.3278672e-01   1.3731722e-01
   3.0904813e+00  -2.3076555e-01   1.3534802e-01
   3.1094366e+00  -2.2895753e-01   1.3361317e-01
   3.1279990e+00  -2.2718856e-01   1.3193918e-01
   3.1461562e+00  -2.2546010e-01   1.3032459e-01
   3.1674302e+00  -2.2343784e-01   1.2846138e-01
   3.1869486e+00  -2.2158566e-01   1.2677867e-01
   3.2043480e+00  -2.1993752e-01   1.2530018e-01
   3.2233075e+00  -2.1814516e-01   1.2371165e-01
   3.2444515e+00  -2.1615105e-01   1.2196756e-01
   3.2645383e+00  -2.1426178e-01   1.2033792e-01
   3.2850854e+00  -2.1233482e-01   1.1869741e-01
   3.3046778e+00  -2.1050306e-01   1.1715629e-01
   3.3231092e+00  -2.0878519e-01   1.1572704e-01
   3.3430609e+00  -2.0693177e-01   1.1420211e-01
   3.3613322e+00  -2.0524034e-01   1.1282648e-01
   3.3807635e+00  -2.0344800e-01   1.1138441e-01
   3.4002475e+00  -2.0165777e-01   1.0995961e-01
   3.4184901e+00  -1.9998818e-01   1.0864518e-01
   3.4406306e+00  -1.9797071e-01   1.0707463e-01
   3.4603547e+00  -1.9618191e-01   1.0569745e-01
   3.4811826e+00  -1.9430195e-01   1.0426544e-01
   3.5002849e+00  -1.9258607e-01   1.0297199e-01
   3.5173988e+00  -1.9105572e-01   1.0182878e-01
   3.5372445e+00  -1.8928948e-01   1.0052098e-01
   3.5563881e+00  -1.8759444e-01   9.9277842e-02
   3.5766754e+00  -1.8580768e-01   9.7979888e-02
   3.5982716e+00  -1.8391664e-01   9.6619168e-02
   3.6214731e+00  -1.8189793e-01   9.5182080e-02
   3.6411325e+00  -1.8019807e-01   9.3983930e-02
   3.6603986e+00  -1.7854186e-01   9.2826883e-02
   3.6779294e+00  -1.7704323e-01   9.1788219e-02
   3.6967952e+00  -1.7543953e-01   9.0685167e-02
   3.7177766e+00  -1.7366717e-01   8.9475315e-02
   3.7411329e+00  -1.7170812e-01   8.8148558e-02
   3.7611302e+00  -1.7004262e-01   8.7030259e-02
   3.7821453e+00  -1.6830419e-01   8.5872143e-02
   3.8017057e+00  -1.6669712e-01   8.4810300e-02
   3.8208811e+00  -1.6513207e-01   8.3784259e-02
   3.8428621e+00  -1.6335080e-01   8.2626051e-02
   3.8614606e+00  -1.6185438e-01   8.1660842e-02
   3.8797120e+00  -1.6039551e-01   8.0726536e-02
   3.8982864e+00  -1.5892069e-01   7.9788277e-02
   3.9189872e+00  -1.5728879e-01   7.8756816e-02
   3.9395923e+00  -1.5567682e-01   7.7746041e-02
   3.9602556e+00  -1.5407276e-01   7.6747190e-02
   3.9801889e+00  -1.5253724e-01   7.5796943e-02
   4.0007767e+00  -1.5096356e-01   7.4829066e-02
   4.0182787e+00  -1.4963558e-01   7.4017204e-02
   4.0401729e+00  -1.4798705e-01   7.3015119e-02
   4.0628292e+00  -1.4629605e-01   7.1994796e-02
   4.0821278e+00  -1.4486766e-01   7.1138853e-02
   4.0997083e+00  -1.4357606e-01   7.0369297e-02
   4.1183345e+00  -1.4221765e-01   6.9563351e-02
   4.1372384e+00  -1.4084950e-01   6.8756133e-02
   4.1581983e+00  -1.3934494e-01   6.7873487e-02
   4.1785410e+00  -1.3789716e-01   6.7028604e-02
   4.2000601e+00  -1.3637898e-01   6.6147140e-02
   4.2187802e+00  -1.3506942e-01   6.5391002e-02
   4.2408312e+00  -1.3354012e-01   6.4512952e-02
   4.2642554e+00  -1.3193130e-01   6.3593894e-02
   4.2874294e+00  -1.3035553e-01   6.2698781e-02
   4.3093899e+00  -1.2887682e-01   6.1862640e-02
   4.3330234e+00  -1.2730119e-01   6.0976391e-02
   4.3524556e+00  -1.2601785e-01   6.0258219e-02
   4.3727072e+00  -1.2469206e-01   5.9520130e-02
   4.3980805e+00  -1.2304776e-01   5.8610480e-02
   4.4197758e+00  -1.2165656e-01   5.7844914e-02
   4.4404050e+00  -1.2034630e-01   5.7127487e-02
   4.4591841e+00  -1.1916416e-01   5.6483007e-02
   4.4778505e+00  -1.1799910e-01   5.5850552e-02
   4.4991153e+00  -1.1668395e-01   5.5139875e-02
   4.5204613e+00  -1.1537668e-01   5.4436298e-02
   4.5422286e+00  -1.1405685e-01   5.3729162e-02
   4.5612558e+00  -1.1291405e-01   5.3119225e-02
   4.5829755e+00  -1.1162192e-01   5.2432851e-02
   4.6062913e+00  -1.1024942e-01   5.1706763e-02
   4.6285380e+00  -1.0895386e-01   5.1023950e-02
   4.6530234e+00  -1.0754364e-01   5.0283689e-02
   4.6711620e+00  -1.0650950e-01   4.9742743e-02
   4.6922738e+00  -1.0531708e-01   4.9121270e-02
   4.7129496e+00  -1.0416094e-01   4.8520681e-02
   4.7341476e+00  -1.0298748e-01   4.7913085e-02
   4.7556929e+00  -1.0180705e-01   4.7303898e-02
   4.7772857e+00  -1.0063631e-01   4.6701715e-02
   4.7971493e+00  -9.9570142e-02   4.6154879e-02
   4.8183460e+00  -9.8443755e-02   4.5578814e-02
   4.8399567e+00  -9.7307333e-02   4.4999390e-02
   4.8644119e+00  -9.6035788e-02   4.4352869e-02
   4.8893968e+00  -9.4752416e-02   4.3702524e-02
   4.9081236e+00  -9.3800824e-02   4.3221675e-02
   4.9300112e+00  -9.2699751e-02   4.2666636e-02
   4.9503850e+00  -9.1685535e-02   4.2156883e-02
   4.9739226e+00  -9.0526561e-02   4.1576126e-02
   4.9945208e+00  -8.9523450e-02   4.1075240e-02
   5.0153519e+00  -8.8519477e-02   4.0575354e-02
   5.0397008e+00  -8.7359208e-02   3.9998852e-02
   5.0596665e+00  -8.6418369e-02   3.9532375e-02
   5.0802374e+00  -8.5458874e-02   3.9057634e-02
   5.1029769e+00  -8.4409781e-02   3.8539465e-02
   5.1275968e+00  -8.3287473e-02   3.7986201e-02
   5.1466936e+00  -8.2426547e-02   3.7562853e-02
   5.1687089e+00  -8.1444373e-02   3.7080740e-02
   5.1872170e+00  -8.0627149e-02   3.6680428e-02
   5.2108882e+00  -7.9593143e-02   3.6174926e-02
   5.2342375e+00  -7.8585396e-02   3.5683296e-02
   5.2588106e+00  -7.7537775e-02   3.5173482e-02
   5.2796505e+00  -7.6659625e-02   3.4747047e-02
   5.3003294e+00  -7.5797517e-02   3.4329252e-02
   5.3239123e+00  -7.4825506e-02   3.3859345e-02
   5.3474258e+00  -7.3868090e-02   3.3397858e-02
   5.3667227e+00  -7.3091033e-02   3.3023963e-02
   5.3863638e+00  -7.2308075e-02   3.2647909e-02
   5.4085667e+00  -7.1432573e-02   3.2228285e-02
   5.4311799e+00  -7.0551243e-02   3.1806650e-02
   5.4524466e+00  -6.9731835e-02   3.1415531e-02
   5.4738405e+00  -6.8916675e-02   3.1027262e-02
   5.4947179e+00  -6.8129956e-02   3.0653100e-02
   5.5152498e+00  -6.7364615e-02   3.0289561e-02
   5.5369135e+00  -6.6565987e-02   2.9910787e-02
   5.5572783e+00  -6.5823502e-02   2.9559342e-02
   5.5815675e+00  -6.4948292e-02   2.9145827e-02
   5.6032922e+00  -6.4174937e-02   2.8780795e-02
   5.6245576e+00  -6.3426479e-02   2.8428116e-02
   5.6473075e+00  -6.2635046e-02   2.8055798e-02
   5.6707614e+00  -6.1829049e-02   2.7677165e-02
   5.6940159e+00  -6.1039743e-02   2.7306816e-02
   5.7179227e+00  -6.0238401e-02   2.6931644e-02
   5.7385318e+00  -5.9555732e-02   2.6612642e-02
   5.7600177e+00  -5.8851959e-02   2.6284090e-02
   5.7822542e+00  -5.8132047e-02   2.5948793e-02
   5.8057952e+00  -5.7379170e-02   2.5598658e-02
   5.8269443e+00  -5.6710837e-02   2.5288659e-02
   5.8465442e+00  -5.6098192e-02   2.5004776e-02
   5.8682864e+00  -5.5426084e-02   2.4693670e-02
   5.8940836e+00  -5.4638741e-02   2.4329306e-02
   5.9135480e+00  -5.4051861e-02   2.4057878e-02
   5.9350529e+00  -5.3410561e-02   2.3761729e-02
   5.9575086e+00  -5.2748788e-02   2.3456803e-02
   5.9825411e+00  -5.2020471e-02   2.3121683e-02
   6.0054698e+00  -5.1361945e-02   2.2819025e-02
   6.0309845e+00  -5.0638679e-02   2.2486567e-02
   6.0525221e+00  -5.0035865e-02   2.2209580e-02
   6.0724945e+00  -4.9483098e-02   2.1955622e-02
   6.0950609e+00  -4.8865675e-02   2.1672157e-02
   6.1144321e+00  -4.8341657e-02   2.1431789e-02
   6.1364005e+00  -4.7753992e-02   2.1162253e-02
   6.1577106e+00  -4.7190575e-02   2.0903897e-02
   6.1821118e+00  -4.6553374e-02   2.0612191e-02
   6.2037384e+00  -4.5995633e-02   2.0357122e-02
   6.2263063e+00  -4.5420554e-02   2.0094267e-02
   6.2566958e+00  -4.4657217e-02   1.9745548e-02
   6.2793631e+00  -4.4096002e-02   1.9489556e-02
   6.3018532e+00  -4.3545973e-02   1.9238760e-02
   6.3233104e+00  -4.3027443e-02   1.9002548e-02
   6.3514272e+00  -4.2357091e-02   1.8697720e-02
   6.3761993e+00  -4.1774941e-02   1.8433152e-02
   6.4017180e+00  -4.1183417e-02   1.8164496e-02
   6.4242979e+00  -4.0666843e-02   1.7929970e-02
   6.4460042e+00  -4.0176224e-02   1.7707307e-02
   6.4715931e+00  -3.9605269e-02   1.7448274e-02
   6.4949329e+00  -3.9091413e-02   1.7215315e-02
   6.5180363e+00  -3.8589180e-02   1.6987786e-02
   6.5403342e+00  -3.8110444e-02   1.6771382e-02
   6.5613130e+00  -3.7665341e-02   1.6570330e-02
   6.5873720e+00  -3.7119538e-02   1.6323950e-02
   6.6109005e+00  -3.6633394e-02   1.6104620e-02
   6.6327756e+00  -3.6187010e-02   1.5903412e-02
   6.6554842e+00  -3.5729258e-02   1.5696985e-02
   6.6784340e+00  -3.5272406e-02   1.5490861e-02
   6.6998087e+00  -3.4852050e-02   1.5301221e-02
   6.7244310e+00  -3.4373906e-02   1.5085763e-02
   6.7472551e+00  -3.3936420e-02   1.4888682e-02
   6.7685369e+00  -3.3533411e-02   1.4707221e-02
   6.7919469e+00  -3.3095515e-02   1.4510212e-02
   6.8139288e+00  -3.2689437e-02   1.4327741e-02
   6.8375087e+00  -3.2259273e-02   1.4134658e-02
   6.8590559e+00  -3.1871048e-02   1.3960469e-02
   6.8818908e+00  -3.1464625e-02   1.3778194e-02
   6.9036430e+00  -3.1082208e-02   1.3606900e-02
   6.9296767e+00  -3.0630515e-02   1.3404606e-02
   6.9507048e+00  -3.0270382e-02   1.3243313e-02
   6.9736200e+00  -2.9882661e-02   1.3069635e-02
   6.9971071e+00  -2.9490321e-02   1.2893998e-02
   7.0196048e+00  -2.9119254e-02   1.2728043e-02
   7.0497280e+00  -2.8629590e-02   1.2509291e-02
   7.0719485e+00  -2.8273581e-02   1.2350266e-02
   7.0965514e+00  -2.7884477e-02   1.2176613e-02
   7.1183506e+00  -2.7544119e-02   1.2024859e-02
   7.1411861e+00  -2.7191963e-02   1.1868064e-02
   7.1657934e+00  -2.6817448e-02   1.1701527e-02
   7.1915038e+00  -2.6431575e-02   1.1530191e-02
   7.2173378e+00  -2.6049365e-02   1.1360577e-02
   7.2407754e+00  -2.5707331e-02   1.1208842e-02
   7.2650088e+00  -2.5358340e-02   1.1053924e-02
   7.2843816e+00  -2.5082711e-02   1.0931517e-02
   7.3089171e+00  -2.4737862e-02   1.0778537e-02
   7.3341098e+00  -2.4388643e-02   1.0623713e-02
   7.3581303e+00  -2.4060205e-02   1.0478177e-02
   7.3818223e+00  -2.3740533e-02   1.0336607e-02
   7.4097017e+00  -2.3369727e-02   1.0172331e-02
   7.4362394e+00  -2.3022077e-02   1.0018597e-02
   7.4616485e+00  -2.2694002e-02   9.8736767e-03
   7.4871708e+00  -2.2369119e-02   9.7302563e-03
   7.5128739e+00  -2.2046582e-02   9.5879478e-03
   7.5400429e+00  -2.1710651e-02   9.4397581e-03
   7.5668128e+00  -2.1384606e-02   9.2960136e-03
   7.5900102e+00  -2.1105993e-02   9.1732665e-03
   7.6137889e+00  -2.0824128e-02   9.0490624e-03
   7.6395001e+00  -2.0523544e-02   8.9166635e-03
   7.6639681e+00  -2.0241484e-02   8.7925442e-03
   7.6885481e+00  -1.9961998e-02   8.6697128e-03
   7.7121295e+00  -1.9697462e-02   8.5534675e-03
   7.7321416e+00  -1.9475694e-02   8.4560282e-03
   7.7569231e+00  -1.9204499e-02   8.3368803e-03
   7.7775079e+00  -1.8982076e-02   8.2391070e-03
   7.8037758e+00  -1.8701949e-02   8.1160407e-03
   7.8282107e+00  -1.8445048e-02   8.0032802e-03
   7.8516675e+00  -1.8201722e-02   7.8965311e-03
   7.8741158e+00  -1.7971841e-02   7.7958028e-03
   7.8950963e+00  -1.7759596e-02   7.7028230e-03
   7.9197104e+00  -1.7513762e-02   7.5951484e-03
   7.9420583e+00  -1.7293487e-02   7.4986071e-03
   7.9661992e+00  -1.7058627e-02   7.3957025e-03
   7.9911669e+00  -1.6819051e-02   7.2907713e-03
   8.0135904e+00  -1.6606734e-02   7.1978252e-03
   8.0401115e+00  -1.6359050e-02   7.0893589e-03
   8.0648097e+00  -1.6131688e-02   6.9898629e-03
   8.0901467e+00  -1.5901704e-02   6.8892147e-03
   8.1157422e+00  -1.5672677e-02   6.7890421e-03
   8.1365947e+00  -1.5488515e-02   6.7085671e-03
   8.1631423e+00  -1.5257162e-02   6.6075205e-03
   8.1848178e+00  -1.5070816e-02   6.5260910e-03
   8.2112472e+00  -1.4846655e-02   6.4280823e-03
   8.2354966e+00  -1.4643897e-02   6.3394940e-03
   8.2574672e+00  -1.4462568e-02   6.2602917e-03
   8.2821357e+00  -1.4261630e-02   6.1724992e-03
   8.3075466e+00  -1.4057541e-02   6.0833153e-03
   8.3313313e+00  -1.3869140e-02   6.0009063e-03
   8.3558584e+00  -1.3677481e-02   5.9171508e-03
   8.3790101e+00  -1.3498982e-02   5.8391891e-03
   8.4031016e+00  -1.3315694e-02   5.7592589e-03
   8.4261922e+00  -1.3142343e-02   5.6837278e-03
   8.4475622e+00  -1.2983910e-02   5.6146816e-03
   8.4756646e+00  -1.2778450e-02   5.5252198e-03
   8.4975287e+00  -1.2620841e-02   5.4566748e-03
   8.5224919e+00  -1.2443255e-02   5.3794058e-03
   8.5462567e+00  -1.2276506e-02   5.3068827e-03
   8.5695455e+00  -1.2115256e-02   5.2368226e-03
   8.5964753e+00  -1.1931425e-02   5.1570161e-03
   8.6204151e+00  -1.1770341e-02   5.0870387e-03
   8.6464295e+00  -1.1597752e-02   5.0120673e-03
   8.6725658e+00  -1.1426892e-02   4.9378435e-03
   8.6965151e+00  -1.1272532e-02   4.8708136e-03
   8.7184924e+00  -1.1132711e-02   4.8101159e-03
   8.7420781e+00  -1.0984579e-02   4.7458313e-03
   8.7673588e+00  -1.0827983e-02   4.6779385e-03
   8.7950731e+00  -1.0658870e-02   4.6046553e-03
   8.8204945e+00  -1.0506067e-02   4.5384466e-03
   8.8468187e+00  -1.0350139e-02   4.4708198e-03
   8.8709307e+00  -1.0209340e-02   4.4096994e-03
   8.8950385e+00  -1.0070473e-02   4.3494160e-03
   8.9204246e+00  -9.9262752e-03   4.2867824e-03
   8.9418545e+00  -9.8061509e-03   4.2345870e-03
   8.9640035e+00  -9.6835159e-03   4.1812990e-03
   8.9889002e+00  -9.5474882e-03   4.1221779e-03
   9.0174835e+00  -9.3936618e-03   4.0553623e-03
   9.0444830e+00  -9.2506258e-03   3.9932274e-03
   9.0692127e+00  -9.1215166e-03   3.9371345e-03
   9.0912844e+00  -9.0077992e-03   3.8877086e-03
   9.1187915e+00  -8.8680502e-03   3.8269822e-03
   9.1451601e+00  -8.7361103e-03   3.7696658e-03
   9.1704366e+00  -8.6114697e-03   3.7155487e-03
   9.2001878e+00  -8.4670292e-03   3.6528241e-03
   9.2245683e+00  -8.3504611e-03   3.6021293e-03
   9.2477528e+00  -8.2410913e-03   3.5545565e-03
   9.2718931e+00  -8.1287258e-03   3.5057197e-03
   9.2971784e+00  -8.0126634e-03   3.4553277e-03
   9.3238755e+00  -7.8919114e-03   3.4029730e-03
   9.3490054e+00  -7.7799042e-03   3.3544465e-03
   9.3747654e+00  -7.6667322e-03   3.3053926e-03
   9.3995764e+00  -7.5592795e-03   3.2587946e-03
   9.4245277e+00  -7.4527316e-03   3.2125938e-03
   9.4472968e+00  -7.3568071e-03   3.1709942e-03
   9.4709099e+00  -7.2586251e-03   3.1284056e-03
   9.5037149e+00  -7.1243837e-03   3.0701727e-03
   9.5276639e+00  -7.0279449e-03   3.0283503e-03
   9.5545054e+00  -6.9214016e-03   2.9821345e-03
   9.5779744e+00  -6.8295624e-03   2.9423046e-03
   9.6071255e+00  -6.7171752e-03   2.8935764e-03
   9.6316475e+00  -6.6240612e-03   2.8532256e-03
   9.6566136e+00  -6.5305811e-03   2.8127250e-03
   9.6806032e+00  -6.4419948e-03   2.7743566e-03
   9.7054050e+00  -6.3516674e-03   2.7352354e-03
   9.7309607e+00  -6.2599127e-03   2.6954472e-03
   9.7563694e+00  -6.1699924e-03   2.6564312e-03
   9.7792903e+00  -6.0899788e-03   2.6217115e-03
   9.8070914e+00  -5.9943118e-03   2.5801663e-03
   9.8323029e+00  -5.9088468e-03   2.5430474e-03
   9.8585367e+00  -5.8212011e-03   2.5049918e-03
   9.8822617e+00  -5.7430498e-03   2.4710614e-03
   9.9114021e+00  -5.6484847e-03   2.4300080e-03
   9.9343494e+00  -5.5751067e-03   2.3981559e-03
   9.9634130e+00  -5.4835289e-03   2.3584479e-03
   9.9900346e+00  -5.4009590e-03   2.3227029e-03


==> Data/Case-01/z_hat.dat <==
   0.0000000e+00   0.0000000e+00
   2.3453196e-03   1.1325569e-02
   5.6598299e-03   3.6244095e-02
   9.1152851e-03   8.0515175e-02
   1.3305057e-02   1.7588351e-01
   1.8102508e-02   3.7226275e-01
   2.3402495e-02   7.3349829e-01
   2.8159174e-02   1.1871567e+00
   3.3282440e-02   1.7581691e+00
   3.9830720e-02   2.4462511e+00
   4.5277907e-02   2.8222747e+00
   4.9921558e-02   2.9195011e+00
   5.3824672e-02   2.8472710e+00
   5.6867523e-02   2.6924032e+00
   5.8114201e-02   2.6061628e+00
   5.9504156e-02   2.4964421e+00
   6.1227215e-02   2.3435171e+00
   6.3109768e-02   2.1598022e+00
   6.5122525e-02   1.9509438e+00
   6.7838713e-02   1.6628147e+00
   6.9870227e-02   1.4535278e+00
   7.1791949e-02   1.2687057e+00
   7.3696533e-02   1.1047541e+00
   7.5210450e-02   9.9193441e-01
   7.6628298e-02   9.0277408e-01
   8.0074668e-02   7.6336653e-01
   8.4493700e-02   7.6230458e-01
   8.9840571e-02   1.0102305e+00
   9.5715038e-02   1.5293462e+00
   1.0066611e-01   2.0541653e+00
   1.0650342e-01   2.6202838e+00
   1.1163258e-01   2.9581229e+00
   1.1712119e-01   3.0794685e+00
   1.2150454e-01   2.9985225e+00
   1.2405268e-01   2.8843639e+00
   1.2581103e-01   2.7803213e+00
   1.2817579e-01   2.6132244e+00
   1.3092384e-01   2.3892054e+00
   1.3475310e-01   2.0473620e+00
   1.3884058e-01   1.6816172e+00
   1.4257869e-01   1.3808476e+00
   1.4490943e-01   1.2219599e+00
   1.4673545e-01   1.1169357e+00
   1.4816863e-01   1.0478329e+00
   1.5140950e-01   9.3839393e-01
   1.5636439e-01   9.0386882e-01
   1.6202959e-01   1.0418505e+00
   1.6746354e-01   1.3163851e+00
   1.7415164e-01   1.7633469e+00
   1.8062867e-01   2.2151348e+00
   1.8674965e-01   2.5848281e+00
   1.9322528e-01   2.8656100e+00
   1.9993026e-01   3.0143560e+00
   2.0522567e-01   3.0315983e+00
   2.1105283e-01   2.9672895e+00
   2.1497492e-01   2.8824689e+00
   2.1755008e-01   2.8119967e+00
   2.2035550e-01   2.7243608e+00
   2.2388662e-01   2.6013890e+00
   2.2818531e-01   2.4383456e+00
   2.3330097e-01   2.2340101e+00
   2.3839783e-01   2.0280827e+00
   2.4357353e-01   1.8240029e+00
   2.4834743e-01   1.6449650e+00
   2.5340607e-01   1.4681645e+00
   2.5852573e-01   1.3048012e+00
   2.6302266e-01   1.1750161e+00
   2.6724093e-01   1.0650438e+00
   2.7169994e-01   9.6092924e-01
   2.7615863e-01   8.6877628e-01
   2.8029835e-01   7.9331135e-01
   2.8420066e-01   7.3048563e-01
   2.8790185e-01   6.7782164e-01
   2.9102040e-01   6.3830548e-01
   2.9427908e-01   6.0141812e-01
   2.9684860e-01   5.7529009e-01
   2.9963557e-01   5.4969731e-01
   3.0186032e-01   5.3118943e-01
   3.0407653e-01   5.1434294e-01
   3.0628036e-01   4.9907198e-01
   3.0775922e-01   4.8960797e-01
   3.0929466e-01   4.8041511e-01
   3.1075165e-01   4.7226215e-01
   3.1201709e-01   4.6561278e-01
   3.1312199e-01   4.6012214e-01
   3.1417262e-01   4.5516399e-01
   3.1513983e-01   4.5081862e-01
   3.1595339e-01   4.4732144e-01
   3.1662485e-01   4.4454083e-01
   3.1729741e-01   4.4184908e-01
   3.1790754e-01   4.3948651e-01
   3.1854176e-01   4.3710905e-01
   3.1909722e-01   4.3509110e-01
   3.1964421e-01   4.3316151e-01
   3.2016944e-01   4.3136140e-01
   3.2076802e-01   4.2937180e-01
   3.2114520e-01   4.2815144e-01
   3.2148853e-01   4.2706269e-01
   3.2187886e-01   4.2585016e-01
   3.2223672e-01   4.2476177e-01
   3.2264920e-01   4.2353468e-01
   3.2296014e-01   4.2262875e-01
   3.2322543e-01   4.2186870e-01
   3.2346405e-01   4.2119509e-01
   3.2369598e-01   4.2054942e-01
   3.2391059e-01   4.1995983e-01
   3.2417757e-01   4.1923684e-01
   3.2440439e-01   4.1863166e-01
   3.2463310e-01   4.1802979e-01
   3.2491474e-01   4.1730006e-01
   3.2514404e-01   4.1671520e-01
   3.2533479e-01   4.1623493e-01
   3.2553241e-01   4.1574336e-01
   3.2569853e-01   4.1533483e-01
   3.2587252e-01   4.1491150e-01
   3.2605426e-01   4.1447424e-01
   3.2625076e-01   4.1400717e-01
   3.2642810e-01   4.1359065e-01
   3.2665118e-01   4.1307340e-01
   3.2679271e-01   4.1274911e-01
   3.2694433e-01   4.1240501e-01
   3.2714049e-01   4.1196487e-01
   3.2730019e-01   4.1161071e-01
   3.2749525e-01   4.1118324e-01
   3.2766380e-01   4.1081831e-01
   3.2780864e-01   4.1050801e-01
   3.2802259e-01   4.1005517e-01
   3.2821204e-01   4.0965967e-01
   3.2841044e-01   4.0925097e-01
   3.2857654e-01   4.0891309e-01
   3.2875278e-01   4.0855882e-01
   3.2891931e-01   4.0822807e-01
   3.2911732e-01   4.0783982e-01
   3.2927261e-01   4.0753912e-01
   3.2943041e-01   4.0723696e-01
   3.2964225e-01   4.0683668e-01
   3.2981716e-01   4.0651078e-01
   3.3001623e-01   4.0614491e-01
   3.3021797e-01   4.0577954e-01
   3.3040881e-01   4.0543892e-01
   3.3056305e-01   4.0516715e-01
   3.3076955e-01   4.0480819e-01
   3.3092972e-01   4.0453361e-01
   3.3110234e-01   4.0424143e-01
   3.3128959e-01   4.0392885e-01
   3.3151535e-01   4.0355796e-01
   3.3167378e-01   4.0330157e-01
   3.3188037e-01   4.0297203e-01
   3.3205388e-01   4.0269940e-01
   3.3225878e-01   4.0238229e-01
   3.3247260e-01   4.0205694e-01
   3.3265458e-01   4.0178449e-01
   3.3280849e-01   4.0155723e-01
   3.3302196e-01   4.0124679e-01
   3.3326114e-01   4.0090551e-01
   3.3347467e-01   4.0060662e-01
   3.3379584e-01   4.0016726e-01
   3.3405656e-01   3.9981952e-01
   3.3435802e-01   3.9942730e-01
   3.3476661e-01   3.9891237e-01
   3.3510865e-01   3.9849588e-01
   3.3539650e-01   3.9815555e-01
   3.3570702e-01   3.9779870e-01
   3.3604033e-01   3.9742742e-01
   3.3637976e-01   3.9706167e-01
   3.3693242e-01   3.9649241e-01
   3.3730308e-01   3.9612856e-01
   3.3796215e-01   3.9551650e-01
   3.3853121e-01   3.9502326e-01
   3.3909126e-01   3.9456898e-01
   3.3972719e-01   3.9408982e-01
   3.4026064e-01   3.9371728e-01
   3.4090610e-01   3.9330155e-01
   3.4162134e-01   3.9288461e-01
   3.4237021e-01   3.9249599e-01
   3.4326904e-01   3.9209236e-01
   3.4434774e-01   3.9169534e-01
   3.4511957e-01   3.9146764e-01
   3.4618062e-01   3.9122856e-01
   3.4725590e-01   3.9107017e-01
   3.4806812e-01   3.9100432e-01
   3.4912491e-01   3.9098531e-01
   3.5039504e-01   3.9106550e-01
   3.5142693e-01   3.9132339e-01
   3.5462287e-01   3.9224023e-01
   3.5830149e-01   3.9190031e-01
   3.6181988e-01   3.8975970e-01
   3.6516652e-01   3.8621976e-01
   3.6784513e-01   3.8248351e-01
   3.7041045e-01   3.7826674e-01
   3.7267650e-01   3.7409574e-01
   3.7481605e-01   3.6982571e-01
   3.7664284e-01   3.6595675e-01
   3.7820252e-01   3.6250942e-01
   3.7999892e-01   3.5839229e-01
   3.8136708e-01   3.5516204e-01
   3.8264719e-01   3.5207285e-01
   3.8368191e-01   3.4953250e-01
   3.8476685e-01   3.4683051e-01
   3.8564261e-01   3.4462285e-01
   3.8658746e-01   3.4221620e-01
   3.8765959e-01   3.3945633e-01
   3.8875080e-01   3.3661807e-01
   3.8948545e-01   3.3469185e-01
   3.9041379e-01   3.3224128e-01
   3.9162846e-01   3.2900926e-01
   3.9285445e-01   3.2572036e-01
   3.9403501e-01   3.2253046e-01
   3.9498483e-01   3.1994941e-01
   3.9587772e-01   3.1751225e-01
   3.9678147e-01   3.1503575e-01
   3.9783106e-01   3.1214854e-01
   3.9890138e-01   3.0919342e-01
   4.0007960e-01   3.0592924e-01
   4.0101512e-01   3.0332999e-01
   4.0183861e-01   3.0103695e-01
   4.0290519e-01   2.9806096e-01
   4.0392658e-01   2.9520560e-01
   4.0508223e-01   2.9196972e-01
   4.0633471e-01   2.8845795e-01
   4.0780506e-01   2.8433116e-01
   4.0895347e-01   2.8110625e-01
   4.1059809e-01   2.7648773e-01
   4.1269631e-01   2.7059929e-01
   4.1523567e-01   2.6348621e-01
   4.1737175e-01   2.5752039e-01
   4.1940835e-01   2.5185214e-01
   4.2223599e-01   2.4402147e-01
   4.2497360e-01   2.3649129e-01
   4.2768658e-01   2.2908586e-01
   4.3046606e-01   2.2156434e-01
   4.3383501e-01   2.1254500e-01
   4.3653115e-01   2.0540955e-01
   4.4002349e-01   1.9628340e-01
   4.4346702e-01   1.8742041e-01
   4.4730135e-01   1.7771759e-01
   4.5155147e-01   1.6717491e-01
   4.5609024e-01   1.5616878e-01
   4.6059157e-01   1.4551756e-01
   4.6532779e-01   1.3460011e-01
   4.7015930e-01   1.2377264e-01
   4.7503598e-01   1.1316278e-01
   4.8038180e-01   1.0189996e-01
   4.8540344e-01   9.1668364e-02
   4.9148420e-01   7.9725308e-02
   4.9736788e-01   6.8627164e-02
   5.0319738e-01   5.8065146e-02
   5.0833665e-01   4.9101164e-02
   5.1430772e-01   3.9084538e-02
   5.2033287e-01   2.9398121e-02
   5.2713152e-01   1.8957635e-02
   5.3331011e-01   9.9020646e-03
   5.3957909e-01   1.1179765e-03
   5.4509598e-01  -6.2893707e-03
   5.5112814e-01  -1.4057067e-02
   5.5802342e-01  -2.2533073e-02
   5.6443201e-01  -3.0044025e-02
   5.7089991e-01  -3.7283207e-02
   5.7863214e-01  -4.5510952e-02
   5.8531295e-01  -5.2266018e-02
   5.9193348e-01  -5.8654333e-02
   5.9867953e-01  -6.4867136e-02
   6.0610442e-01  -7.1379245e-02
   6.1342068e-01  -7.7482292e-02
   6.2051905e-01  -8.3122714e-02
   6.2812306e-01  -8.8875881e-02
   6.3517902e-01  -9.3962349e-02
   6.4250668e-01  -9.9003059e-02
   6.4996943e-01  -1.0389839e-01
   6.5837900e-01  -1.0914502e-01
   6.6553103e-01  -1.1339621e-01
   6.7300697e-01  -1.1764494e-01
   6.8017258e-01  -1.2154081e-01
   6.8720654e-01  -1.2520645e-01
   6.9589872e-01  -1.2953191e-01
   7.0415337e-01  -1.3344313e-01
   7.1277039e-01  -1.3733564e-01
   7.2073968e-01  -1.4077301e-01
   7.2844355e-01  -1.4395630e-01
   7.3669994e-01  -1.4722426e-01
   7.4509437e-01  -1.5040336e-01
   7.5349707e-01  -1.5344922e-01
   7.6123419e-01  -1.5614060e-01
   7.6847993e-01  -1.5856783e-01
   7.7765246e-01  -1.6151809e-01
   7.8525072e-01  -1.6386415e-01
   7.9306737e-01  -1.6618990e-01
   8.0011005e-01  -1.6821299e-01
   8.0748778e-01  -1.7026238e-01
   8.1434576e-01  -1.7210629e-01
   8.2186532e-01  -1.7406349e-01
   8.2951030e-01  -1.7598720e-01
   8.3666868e-01  -1.7773073e-01
   8.4297811e-01  -1.7922319e-01
   8.5002862e-01  -1.8084379e-01
   8.5706996e-01  -1.8241469e-01
   8.6348058e-01  -1.8380538e-01
   8.7084754e-01  -1.8535890e-01
   8.7835021e-01  -1.8689380e-01
   8.8442644e-01  -1.8810336e-01
   8.8935002e-01  -1.8906226e-01
   8.9388822e-01  -1.8992977e-01
   8.9979291e-01  -1.9103566e-01
   9.0429792e-01  -1.9186251e-01
   9.0989059e-01  -1.9286931e-01
   9.1439509e-01  -1.9366475e-01
   9.1968248e-01  -1.9458130e-01
   9.2488150e-01  -1.9546501e-01
   9.2895363e-01  -1.9614533e-01
   9.3378565e-01  -1.9693941e-01
   9.3894696e-01  -1.9777214e-01
   9.4263804e-01  -1.9835809e-01
   9.4693982e-01  -1.9903116e-01
   9.5024395e-01  -1.9954108e-01
   9.5454188e-01  -2.0019543e-01
   9.5794736e-01  -2.0070688e-01
   9.6170771e-01  -2.0126451e-01
   9.6502065e-01  -2.0174970e-01
   9.6882749e-01  -2.0230031e-01
   9.7141661e-01  -2.0267064e-01
   9.7459130e-01  -2.0312020e-01
   9.7718981e-01  -2.0348450e-01
   9.8000660e-01  -2.0387575e-01
   9.8268286e-01  -2.0424399e-01
   9.8481597e-01  -2.0453509e-01
   9.8720275e-01  -2.0485830e-01
   9.8950328e-01  -2.0516736e-01
   9.9174228e-01  -2.0546585e-01
   9.9423878e-01  -2.0579601e-01
   9.9653783e-01  -2.0609761e-01
   9.9896578e-01  -2.0641358e-01
   1.0011255e+00  -2.0669248e-01
   1.0036549e+00  -2.0701659e-01
   1.0057579e+00  -2.0728399e-01
   1.0078927e+00  -2.0755353e-01
   1.0100001e+00  -2.0781777e-01
   1.0123023e+00  -2.0810434e-01
   1.0140317e+00  -2.0831818e-01
   1.0158155e+00  -2.0853747e-01
   1.0176518e+00  -2.0876190e-01
   1.0196667e+00  -2.0900659e-01
   1.0218254e+00  -2.0926698e-01
   1.0237343e+00  -2.0949572e-01
   1.0256824e+00  -2.0972770e-01
   1.0274452e+00  -2.0993633e-01
   1.0293374e+00  -2.1015897e-01
   1.0314346e+00  -2.1040413e-01
   1.0332257e+00  -2.1061220e-01
   1.0350507e+00  -2.1082299e-01
   1.0373887e+00  -2.1109123e-01
   1.0400641e+00  -2.1139572e-01
   1.0418814e+00  -2.1160108e-01
   1.0439059e+00  -2.1182843e-01
   1.0459603e+00  -2.1205767e-01
   1.0479420e+00  -2.1227737e-01
   1.0499916e+00  -2.1250315e-01
   1.0524022e+00  -2.1276684e-01
   1.0546189e+00  -2.1300757e-01
   1.0570011e+00  -2.1326442e-01
   1.0588244e+00  -2.1345972e-01
   1.0609663e+00  -2.1368772e-01
   1.0632408e+00  -2.1392819e-01
   1.0651436e+00  -2.1412806e-01
   1.0670406e+00  -2.1432616e-01
   1.0695179e+00  -2.1458311e-01
   1.0716853e+00  -2.1480632e-01
   1.0734746e+00  -2.1498946e-01
   1.0755576e+00  -2.1520141e-01
   1.0778605e+00  -2.1543416e-01
   1.0796413e+00  -2.1561301e-01
   1.0820439e+00  -2.1585278e-01
   1.0842648e+00  -2.1607286e-01
   1.0867892e+00  -2.1632123e-01
   1.0889836e+00  -2.1653558e-01
   1.0909585e+00  -2.1672729e-01
   1.0932145e+00  -2.1694489e-01
   1.0963191e+00  -2.1724193e-01
   1.0986110e+00  -2.1745943e-01
   1.1011554e+00  -2.1769915e-01
   1.1039055e+00  -2.1795619e-01
   1.1062844e+00  -2.1817685e-01
   1.1087325e+00  -2.1840231e-01
   1.1116665e+00  -2.1867036e-01
   1.1143762e+00  -2.1891586e-01
   1.1174160e+00  -2.1918894e-01
   1.1207664e+00  -2.1948710e-01
   1.1237782e+00  -2.1975263e-01
   1.1271046e+00  -2.2004319e-01
   1.1308327e+00  -2.2036550e-01
   1.1348312e+00  -2.2070731e-01
   1.1387547e+00  -2.2103890e-01
   1.1425458e+00  -2.2135574e-01
   1.1467713e+00  -2.2170481e-01
   1.1511210e+00  -2.2205975e-01
   1.1556149e+00  -2.2242184e-01
   1.1605075e+00  -2.2281082e-01
   1.1649719e+00  -2.2316104e-01
   1.1695914e+00  -2.2351879e-01
   1.1741880e+00  -2.2387014e-01
   1.1796283e+00  -2.2428012e-01
   1.1856470e+00  -2.2472644e-01
   1.1907680e+00  -2.2510030e-01
   1.1971579e+00  -2.2555933e-01
   1.2022983e+00  -2.2592272e-01
   1.2085461e+00  -2.2635749e-01
   1.2152250e+00  -2.2681406e-01
   1.2211698e+00  -2.2721346e-01
   1.2278698e+00  -2.2765589e-01
   1.2350170e+00  -2.2811900e-01
   1.2419620e+00  -2.2856044e-01
   1.2494629e+00  -2.2902794e-01
   1.2576764e+00  -2.2952911e-01
   1.2656972e+00  -2.3000794e-01
   1.2730583e+00  -2.3043840e-01
   1.2816945e+00  -2.3093270e-01
   1.2903777e+00  -2.3141829e-01
   1.2986574e+00  -2.3187101e-01
   1.3081050e+00  -2.3237563e-01
   1.3171233e+00  -2.3284577e-01
   1.3256479e+00  -2.3328008e-01
   1.3343490e+00  -2.3371347e-01
   1.3437036e+00  -2.3416853e-01
   1.3538788e+00  -2.3465103e-01
   1.3638330e+00  -2.3511084e-01
   1.3743190e+00  -2.3558253e-01
   1.3847810e+00  -2.3604052e-01
   1.3961384e+00  -2.3652370e-01
   1.4067989e+00  -2.3696448e-01
   1.4191616e+00  -2.3746076e-01
   1.4307882e+00  -2.3791321e-01
   1.4426266e+00  -2.3836025e-01
   1.4550390e+00  -2.3881463e-01
   1.4666104e+00  -2.3922541e-01
   1.4800672e+00  -2.3968814e-01
   1.4906261e+00  -2.4004019e-01
   1.5019778e+00  -2.4040820e-01
   1.5153595e+00  -2.4082855e-01
   1.5271735e+00  -2.4118795e-01
   1.5393925e+00  -2.4154848e-01
   1.5520452e+00  -2.4191013e-01
   1.5634090e+00  -2.4222518e-01
   1.5758330e+00  -2.4255931e-01
   1.5892927e+00  -2.4290952e-01
   1.6033782e+00  -2.4326326e-01
   1.6155198e+00  -2.4355813e-01
   1.6289311e+00  -2.4387341e-01
   1.6420899e+00  -2.4417239e-01
   1.6548717e+00  -2.4445319e-01
   1.6655742e+00  -2.4468130e-01
   1.6783115e+00  -2.4494480e-01
   1.6917214e+00  -2.4521307e-01
   1.7044634e+00  -2.4545945e-01
   1.7170939e+00  -2.4569579e-01
   1.7298863e+00  -2.4592743e-01
   1.7416645e+00  -2.4613403e-01
   1.7534672e+00  -2.4633492e-01
   1.7662930e+00  -2.4654638e-01
   1.7788929e+00  -2.4674745e-01
   1.7922157e+00  -2.4695300e-01
   1.8052578e+00  -2.4714742e-01
   1.8186802e+00  -2.4734078e-01
   1.8324100e+00  -2.4753172e-01
   1.8466787e+00  -2.4772304e-01
   1.8599291e+00  -2.4789439e-01
   1.8725923e+00  -2.4805267e-01
   1.8864563e+00  -2.4821996e-01
   1.9008208e+00  -2.4838688e-01
   1.9158459e+00  -2.4855472e-01
   1.9294282e+00  -2.4870079e-01
   1.9439423e+00  -2.4885111e-01
   1.9596332e+00  -2.4900707e-01
   1.9753969e+00  -2.4915729e-01
   1.9905443e+00  -2.4929568e-01
   2.0054263e+00  -2.4942611e-01
   2.0208639e+00  -2.4955592e-01
   2.0355156e+00  -2.4967407e-01
   2.0492217e+00  -2.4978035e-01
   2.0661197e+00  -2.4990581e-01
   2.0822219e+00  -2.5001995e-01
   2.0997174e+00  -2.5013818e-01
   2.1163600e+00  -2.5024523e-01
   2.1330910e+00  -2.5034769e-01
   2.1501032e+00  -2.5044677e-01
   2.1658318e+00  -2.5053396e-01
   2.1833988e+00  -2.5062659e-01
   2.2009779e+00  -2.5071445e-01
   2.2175834e+00  -2.5079315e-01
   2.2351553e+00  -2.5087206e-01
   2.2508770e+00  -2.5093898e-01
   2.2665165e+00  -2.5100226e-01
   2.2856522e+00  -2.5107532e-01
   2.3033000e+00  -2.5113860e-01
   2.3187803e+00  -2.5119100e-01
   2.3353879e+00  -2.5124417e-01
   2.3513301e+00  -2.5129234e-01
   2.3695168e+00  -2.5134389e-01
   2.3863556e+00  -2.5138849e-01
   2.4042858e+00  -2.5143285e-01
   2.4207998e+00  -2.5147095e-01
   2.4387934e+00  -2.5150960e-01
   2.4581461e+00  -2.5154794e-01
   2.4751348e+00  -2.5157897e-01
   2.4921013e+00  -2.5160760e-01
   2.5112425e+00  -2.5163712e-01
   2.5289121e+00  -2.5166193e-01
   2.5456100e+00  -2.5168323e-01
   2.5628234e+00  -2.5170309e-01
   2.5812981e+00  -2.5172224e-01
   2.5986472e+00  -2.5173814e-01
   2.6159454e+00  -2.5175208e-01
   2.6327460e+00  -2.5176384e-01
   2.6494960e+00  -2.5177384e-01
   2.6711864e+00  -2.5178447e-01
   2.6892197e+00  -2.5179137e-01
   2.7054914e+00  -2.5179607e-01
   2.7241357e+00  -2.5179976e-01
   2.7454215e+00  -2.5180183e-01
   2.7627524e+00  -2.5180191e-01
   2.7826118e+00  -2.5180034e-01
   2.8011934e+00  -2.5179733e-01
   2.8184331e+00  -2.5179328e-01
   2.8363577e+00  -2.5178781e-01
   2.8565302e+00  -2.5178022e-01
   2.8773579e+00  -2.5177076e-01
   2.8957825e+00  -2.5176105e-01
   2.9152961e+00  -2.5174953e-01
   2.9333002e+00  -2.5173772e-01
   2.9503414e+00  -2.5172563e-01
   2.9715248e+00  -2.5170939e-01
   2.9901770e+00  -2.5169405e-01
   3.0090569e+00  -2.5167756e-01
   3.0285265e+00  -2.5165957e-01
   3.0486913e+00  -2.5163999e-01
   3.0693052e+00  -2.5161901e-01
   3.0904813e+00  -2.5159645e-01
   3.1094366e+00  -2.5157543e-01
   3.1279990e+00  -2.5155414e-01
   3.1461562e+00  -2.5153270e-01
   3.1674302e+00  -2.5150683e-01
   3.1869486e+00  -2.5148241e-01
   3.2043480e+00  -2.5146009e-01
   3.2233075e+00  -2.5143523e-01
   3.2444515e+00  -2.5140686e-01
   3.2645383e+00  -2.5137925e-01
   3.2850854e+00  -2.5135042e-01
   3.3046778e+00  -2.5132247e-01
   3.3231092e+00  -2.5129578e-01
   3.3430609e+00  -2.5126648e-01
   3.3613322e+00  -2.5123924e-01
   3.3807635e+00  -2.5120989e-01
   3.4002475e+00  -2.5118011e-01
   3.4184901e+00  -2.5115188e-01
   3.4406306e+00  -2.5111723e-01
   3.4603547e+00  -2.5108603e-01
   3.4811826e+00  -2.5105278e-01
   3.5002849e+00  -2.5102202e-01
   3.5173988e+00  -2.5099426e-01
   3.5372445e+00  -2.5096189e-01
   3.5563881e+00  -2.5093046e-01
   3.5766754e+00  -2.5089695e-01
   3.5982716e+00  -2.5086110e-01
   3.6214731e+00  -2.5082235e-01
   3.6411325e+00  -2.5078935e-01
   3.6603986e+00  -2.5075687e-01
   3.6779294e+00  -2.5072724e-01
   3.6967952e+00  -2.5069528e-01
   3.7177766e+00  -2.5065971e-01
   3.7411329e+00  -2.5062012e-01
   3.7611302e+00  -2.5058618e-01
   3.7821453e+00  -2.5055049e-01
   3.8017057e+00  -2.5051723e-01
   3.8208811e+00  -2.5048458e-01
   3.8428621e+00  -2.5044713e-01
   3.8614606e+00  -2.5041541e-01
   3.8797120e+00  -2.5038428e-01
   3.8982864e+00  -2.5035262e-01
   3.9189872e+00  -2.5031739e-01
   3.9395923e+00  -2.5028234e-01
   3.9602556e+00  -2.5024724e-01
   3.9801889e+00  -2.5021349e-01
   4.0007767e+00  -2.5017873e-01
   4.0182787e+00  -2.5014925e-01
   4.0401729e+00  -2.5011250e-01
   4.0628292e+00  -2.5007457e-01
   4.0821278e+00  -2.5004234e-01
   4.0997083e+00  -2.5001306e-01
   4.1183345e+00  -2.4998219e-01
   4.1372384e+00  -2.4995096e-01
   4.1581983e+00  -2.4991646e-01
   4.1785410e+00  -2.4988315e-01
   4.2000601e+00  -2.4984811e-01
   4.2187802e+00  -2.4981775e-01
   4.2408312e+00  -2.4978215e-01
   4.2642554e+00  -2.4974459e-01
   4.2874294e+00  -2.4970766e-01
   4.3093899e+00  -2.4967291e-01
   4.3330234e+00  -2.4963576e-01
   4.3524556e+00  -2.4960540e-01
   4.3727072e+00  -2.4957391e-01
   4.3980805e+00  -2.4953466e-01
   4.4197758e+00  -2.4950133e-01
   4.4404050e+00  -2.4946984e-01
   4.4591841e+00  -2.4944133e-01
   4.4778505e+00  -2.4941316e-01
   4.4991153e+00  -2.4938126e-01
   4.5204613e+00  -2.4934947e-01
   4.5422286e+00  -2.4931728e-01
   4.5612558e+00  -2.4928935e-01
   4.5829755e+00  -2.4925765e-01
   4.6062913e+00  -2.4922391e-01
   4.6285380e+00  -2.4919199e-01
   4.6530234e+00  -2.4915717e-01
   4.6711620e+00  -2.4913159e-01
   4.6922738e+00  -2.4910202e-01
   4.7129496e+00  -2.4907331e-01
   4.7341476e+00  -2.4904411e-01
   4.7556929e+00  -2.4901469e-01
   4.7772857e+00  -2.4898546e-01
   4.7971493e+00  -2.4895881e-01
   4.8183460e+00  -2.4893061e-01
   4.8399567e+00  -2.4890212e-01
   4.8644119e+00  -2.4887020e-01
   4.8893968e+00  -2.4883794e-01
   4.9081236e+00  -2.4881398e-01
   4.9300112e+00  -2.4878624e-01
   4.9503850e+00  -2.4876064e-01
   4.9739226e+00  -2.4873135e-01
   4.9945208e+00  -2.4870593e-01
   5.0153519e+00  -2.4868046e-01
   5.0397008e+00  -2.4865100e-01
   5.0596665e+00  -2.4862710e-01
   5.0802374e+00  -2.4860271e-01
   5.1029769e+00  -2.4857603e-01
   5.1275968e+00  -2.4854748e-01
   5.1466936e+00  -2.4852556e-01
   5.1687089e+00  -2.4850053e-01
   5.1872170e+00  -2.4847970e-01
   5.2108882e+00  -2.4845331e-01
   5.2342375e+00  -2.4842758e-01
   5.2588106e+00  -2.4840080e-01
   5.2796505e+00  -2.4837833e-01
   5.3003294e+00  -2.4835626e-01
   5.3239123e+00  -2.4833134e-01
   5.3474258e+00  -2.4830675e-01
   5.3667227e+00  -2.4828678e-01
   5.3863638e+00  -2.4826664e-01
   5.4085667e+00  -2.4824410e-01
   5.4311799e+00  -2.4822139e-01
   5.4524466e+00  -2.4820026e-01
   5.4738405e+00  -2.4817921e-01
   5.4947179e+00  -2.4815888e-01
   5.5152498e+00  -2.4813911e-01
   5.5369135e+00  -2.4811847e-01
   5.5572783e+00  -2.4809925e-01
   5.5815675e+00  -2.4807659e-01
   5.6032922e+00  -2.4805657e-01
   5.6245576e+00  -2.4803717e-01
   5.6473075e+00  -2.4801665e-01
   5.6707614e+00  -2.4799575e-01
   5.6940159e+00  -2.4797528e-01
   5.7179227e+00  -2.4795447e-01
   5.7385318e+00  -2.4793672e-01
   5.7600177e+00  -2.4791842e-01
   5.7822542e+00  -2.4789968e-01
   5.8057952e+00  -2.4788006e-01
   5.8269443e+00  -2.4786262e-01
   5.8465442e+00  -2.4784663e-01
   5.8682864e+00  -2.4782908e-01
   5.8940836e+00  -2.4780854e-01
   5.9135480e+00  -2.4779323e-01
   5.9350529e+00  -2.4777649e-01
   5.9575086e+00  -2.4775920e-01
   5.9825411e+00  -2.4774015e-01
   6.0054698e+00  -2.4772292e-01
   6.0309845e+00  -2.4770402e-01
   6.0525221e+00  -2.4768828e-01
   6.0724945e+00  -2.4767385e-01
   6.0950609e+00  -2.4765774e-01
   6.1144321e+00  -2.4764407e-01
   6.1364005e+00  -2.4762874e-01
   6.1577106e+00  -2.4761406e-01
   6.1821118e+00  -2.4759743e-01
   6.2037384e+00  -2.4758288e-01
   6.2263063e+00  -2.4756788e-01
   6.2566958e+00  -2.4754797e-01
   6.2793631e+00  -2.4753332e-01
   6.3018532e+00  -2.4751898e-01
   6.3233104e+00  -2.4750545e-01
   6.3514272e+00  -2.4748794e-01
   6.3761993e+00  -2.4747273e-01
   6.4017180e+00  -2.4745729e-01
   6.4242979e+00  -2.4744381e-01
   6.4460042e+00  -2.4743101e-01
   6.4715931e+00  -2.4741612e-01
   6.4949329e+00  -2.4740272e-01
   6.5180363e+00  -2.4738962e-01
   6.5403342e+00  -2.4737711e-01
   6.5613130e+00  -2.4736548e-01
   6.5873720e+00  -2.4735122e-01
   6.6109005e+00  -2.4733852e-01
   6.6327756e+00  -2.4732685e-01
   6.6554842e+00  -2.4731490e-01
   6.6784340e+00  -2.4730299e-01
   6.6998087e+00  -2.4729204e-01
   6.7244310e+00  -2.4727958e-01
   6.7472551e+00  -2.4726817e-01
   6.7685369e+00  -2.4725767e-01
   6.7919469e+00  -2.4724626e-01
   6.8139288e+00  -2.4723566e-01
   6.8375087e+00  -2.4722444e-01
   6.8590559e+00  -2.4721430e-01
   6.8818908e+00  -2.4720370e-01
   6.9036430e+00  -2.4719371e-01
   6.9296767e+00  -2.4718192e-01
   6.9507048e+00  -2.4717253e-01
   6.9736200e+00  -2.4716242e-01
   6.9971071e+00  -2.4715219e-01
   7.0196048e+00  -2.4714251e-01
   7.0497280e+00  -2.4712973e-01
   7.0719485e+00  -2.4712045e-01
   7.0965514e+00  -2.4711029e-01
   7.1183506e+00  -2.4710141e-01
   7.1411861e+00  -2.4709220e-01
   7.1657934e+00  -2.4708240e-01
   7.1915038e+00  -2.4707230e-01
   7.2173378e+00  -2.4706229e-01
   7.2407754e+00  -2.4705333e-01
   7.2650088e+00  -2.4704420e-01
   7.2843816e+00  -2.4703700e-01
   7.3089171e+00  -2.4702798e-01
   7.3341098e+00  -2.4701885e-01
   7.3581303e+00  -2.4701026e-01
   7.3818223e+00  -2.4700190e-01
   7.4097017e+00  -2.4699220e-01
   7.4362394e+00  -2.4698310e-01
   7.4616485e+00  -2.4697451e-01
   7.4871708e+00  -2.4696600e-01
   7.5128739e+00  -2.4695754e-01
   7.5400429e+00  -2.4694874e-01
   7.5668128e+00  -2.4694020e-01
   7.5900102e+00  -2.4693290e-01
   7.6137889e+00  -2.4692551e-01
   7.6395001e+00  -2.4691764e-01
   7.6639681e+00  -2.4691024e-01
   7.6885481e+00  -2.4690291e-01
   7.7121295e+00  -2.4689597e-01
   7.7321416e+00  -2.4689015e-01
   7.7569231e+00  -2.4688304e-01
   7.7775079e+00  -2.4687721e-01
   7.8037758e+00  -2.4686987e-01
   7.8282107e+00  -2.4686313e-01
   7.8516675e+00  -2.4685675e-01
   7.8741158e+00  -2.4685072e-01
   7.8950963e+00  -2.4684514e-01
   7.9197104e+00  -2.4683869e-01
   7.9420583e+00  -2.4683291e-01
   7.9661992e+00  -2.4682676e-01
   7.9911669e+00  -2.4682047e-01
   8.0135904e+00  -2.4681490e-01
   8.0401115e+00  -2.4680841e-01
   8.0648097e+00  -2.4680245e-01
   8.0901467e+00  -2.4679642e-01
   8.1157422e+00  -2.4679041e-01
   8.1365947e+00  -2.4678558e-01
   8.1631423e+00  -2.4677950e-01
   8.1848178e+00  -2.4677462e-01
   8.2112472e+00  -2.4676874e-01
   8.2354966e+00  -2.4676342e-01
   8.2574672e+00  -2.4675867e-01
   8.2821357e+00  -2.4675340e-01
   8.3075466e+00  -2.4674806e-01
   8.3313313e+00  -2.4674313e-01
   8.3558584e+00  -2.4673811e-01
   8.3790101e+00  -2.4673344e-01
   8.4031016e+00  -2.4672863e-01
   8.4261922e+00  -2.4672408e-01
   8.4475622e+00  -2.4671993e-01
   8.4756646e+00  -2.4671453e-01
   8.4975287e+00  -2.4671039e-01
   8.5224919e+00  -2.4670573e-01
   8.5462567e+00  -2.4670135e-01
   8.5695455e+00  -2.4669711e-01
   8.5964753e+00  -2.4669227e-01
   8.6204151e+00  -2.4668804e-01
   8.6464295e+00  -2.4668350e-01
   8.6725658e+00  -2.4667902e-01
   8.6965151e+00  -2.4667496e-01
   8.7184924e+00  -2.4667129e-01
   8.7420781e+00  -2.4666739e-01
   8.7673588e+00  -2.4666327e-01
   8.7950731e+00  -2.4665882e-01
   8.8204945e+00  -2.4665480e-01
   8.8468187e+00  -2.4665070e-01
   8.8709307e+00  -2.4664700e-01
   8.8950385e+00  -2.4664336e-01
   8.9204246e+00  -2.4663958e-01
   8.9418545e+00  -2.4663643e-01
   8.9640035e+00  -2.4663322e-01
   8.9889002e+00  -2.4662965e-01
   9.0174835e+00  -2.4662562e-01
   9.0444830e+00  -2.4662187e-01
   9.0692127e+00  -2.4661849e-01
   9.0912844e+00  -2.4661552e-01
   9.1187915e+00  -2.4661186e-01
   9.1451601e+00  -2.4660840e-01
   9.1704366e+00  -2.4660514e-01
   9.2001878e+00  -2.4660136e-01
   9.2245683e+00  -2.4659831e-01
   9.2477528e+00  -2.4659545e-01
   9.2718931e+00  -2.4659252e-01
   9.2971784e+00  -2.4658948e-01
   9.3238755e+00  -2.4658632e-01
   9.3490054e+00  -2.4658338e-01
   9.3747654e+00  -2.4658041e-01
   9.3995764e+00  -2.4657760e-01
   9.4245277e+00  -2.4657481e-01
   9.4472968e+00  -2.4657230e-01
   9.4709099e+00  -2.4656973e-01
   9.5037149e+00  -2.4656622e-01
   9.5276639e+00  -2.4656370e-01
   9.5545054e+00  -2.4656091e-01
   9.5779744e+00  -2.4655851e-01
   9.6071255e+00  -2.4655557e-01
   9.6316475e+00  -2.4655313e-01
   9.6566136e+00  -2.4655069e-01
   9.6806032e+00  -2.4654837e-01
   9.7054050e+00  -2.4654601e-01
   9.7309607e+00  -2.4654361e-01
   9.7563694e+00  -2.4654126e-01
   9.7792903e+00  -2.4653917e-01
   9.8070914e+00  -2.4653668e-01
   9.8323029e+00  -2.4653445e-01
   9.8585367e+00  -2.4653216e-01
   9.8822617e+00  -2.4653012e-01
   9.9114021e+00  -2.4652766e-01
   9.9343494e+00  -2.4652575e-01
   9.9634130e+00  -2.4652336e-01
   9.9900346e+00  -2.4652120e-01


==> Data/Case-02/Wa_hat.dat <==
   0.0000000e+00   6.0000000e-01   5.0000000e-01   4.0000000e-01   3.0000000e-01   2.0000000e-01   1.0000000e-01
   2.8149632e-03   5.9775278e-01   4.9688750e-01   3.9542216e-01   2.9985955e-01   2.0056181e-01   1.0126406e-01
   6.3912495e-03   5.9491143e-01   4.9290830e-01   3.8949911e-01   2.9968196e-01   2.0127214e-01   1.0286232e-01
   9.3875946e-03   5.9254255e-01   4.8954502e-01   3.8450175e-01   2.9953391e-01   2.0186436e-01   1.0419481e-01
   1.2173163e-02   5.9034984e-01   4.8640790e-01   3.7980274e-01   2.9939687e-01   2.0241254e-01   1.0542821e-01
   1.5138837e-02   5.8802541e-01   4.8308384e-01   3.7476124e-01   2.9925159e-01   2.0299365e-01   1.0673571e-01
   1.8563937e-02   5.8535372e-01   4.7926117e-01   3.6889281e-01   2.9908461e-01   2.0366157e-01   1.0823853e-01
   2.1953623e-02   5.8272313e-01   4.7544388e-01   3.6298336e-01   2.9892020e-01   2.0431922e-01   1.0971824e-01
   2.5788054e-02   5.7976348e-01   4.7106485e-01   3.5621275e-01   2.9873522e-01   2.0505913e-01   1.1138305e-01
   2.9698222e-02   5.7676284e-01   4.6664279e-01   3.4923828e-01   2.9854768e-01   2.0580929e-01   1.1307090e-01
   3.3184087e-02   5.7410261e-01   4.6266337e-01   3.4298914e-01   2.9838141e-01   2.0647435e-01   1.1456728e-01
   3.7267307e-02   5.7100415e-01   4.5802390e-01   3.3555575e-01   2.9818776e-01   2.0724896e-01   1.1631016e-01
   4.0697342e-02   5.6841597e-01   4.5409992e-01   3.2930118e-01   2.9802600e-01   2.0789601e-01   1.1776601e-01
   4.4730856e-02   5.6538942e-01   4.4946781e-01   3.2187387e-01   2.9783684e-01   2.0865265e-01   1.1946845e-01
   4.8416239e-02   5.6264005e-01   4.4520542e-01   3.1504277e-01   2.9766500e-01   2.0933999e-01   1.2101497e-01
   5.2086571e-02   5.5991697e-01   4.4092846e-01   3.0815637e-01   2.9749481e-01   2.1002076e-01   1.2254670e-01
   5.6235488e-02   5.5685682e-01   4.3613830e-01   3.0027006e-01   2.9730355e-01   2.1078579e-01   1.2426804e-01
   6.0716626e-02   5.5357296e-01   4.3095330e-01   2.9177151e-01   2.9709831e-01   2.1160676e-01   1.2611521e-01
   6.4530492e-02   5.5079542e-01   4.2648786e-01   2.8445125e-01   2.9692471e-01   2.1230115e-01   1.2767758e-01
   6.8095028e-02   5.4821378e-01   4.2230880e-01   2.7752917e-01   2.9676336e-01   2.1294655e-01   1.2912975e-01
   7.2675370e-02   5.4491665e-01   4.1694579e-01   2.6863387e-01   2.9655729e-01   2.1377084e-01   1.3098439e-01
   7.6545214e-02   5.4214856e-01   4.1241484e-01   2.6100463e-01   2.9638428e-01   2.1446286e-01   1.3254144e-01
   8.0338483e-02   5.3945079e-01   4.0801001e-01   2.5348134e-01   2.9621567e-01   2.1513730e-01   1.3405893e-01
   8.4380125e-02   5.3659323e-01   4.0321812e-01   2.4544091e-01   2.9603708e-01   2.1585169e-01   1.3566631e-01
   8.8369906e-02   5.3378927e-01   3.9857606e-01   2.3748220e-01   2.9586183e-01   2.1655268e-01   1.3724353e-01
   9.2268835e-02   5.3106533e-01   3.9402305e-01   2.2967616e-01   2.9569158e-01   2.1723367e-01   1.3877575e-01
   9.5807144e-02   5.2860708e-01   3.8984647e-01   2.2250433e-01   2.9553794e-01   2.1784823e-01   1.4015852e-01
   9.9407935e-02   5.2611878e-01   3.8559416e-01   2.1516734e-01   2.9538242e-01   2.1847031e-01   1.4155819e-01
   1.0364037e-01   5.2321112e-01   3.8052892e-01   2.0645058e-01   2.9520069e-01   2.1919722e-01   1.4319375e-01
   1.0759115e-01   5.2051356e-01   3.7584174e-01   1.9844921e-01   2.9503210e-01   2.1987161e-01   1.4471112e-01
   1.1169714e-01   5.1772691e-01   3.7097623e-01   1.9008244e-01   2.9485793e-01   2.2056827e-01   1.4627861e-01
   1.1625551e-01   5.1465328e-01   3.6562460e-01   1.8066041e-01   2.9466583e-01   2.2133668e-01   1.4800753e-01
   1.2060497e-01   5.1174005e-01   3.6048206e-01   1.7178534e-01   2.9448375e-01   2.2206499e-01   1.4964622e-01
   1.2478192e-01   5.0896019e-01   3.5562218e-01   1.6311647e-01   2.9431001e-01   2.2275995e-01   1.5120989e-01
   1.2900000e-01   5.0617058e-01   3.5078176e-01   1.5448424e-01   2.9413566e-01   2.2345736e-01   1.5277905e-01
   1.3349653e-01   5.0321619e-01   3.4563820e-01   1.4522818e-01   2.9395101e-01   2.2419595e-01   1.5444089e-01
   1.3809853e-01   5.0021307e-01   3.4038160e-01   1.3584155e-01   2.9376332e-01   2.2494673e-01   1.5613015e-01
   1.4213401e-01   4.9759664e-01   3.3568057e-01   1.2767821e-01   2.9359979e-01   2.2560084e-01   1.5760189e-01
   1.4664795e-01   4.9468871e-01   3.3038680e-01   1.1861233e-01   2.9341804e-01   2.2632782e-01   1.5923760e-01
   1.5131313e-01   4.9170397e-01   3.2506765e-01   1.0933624e-01   2.9323150e-01   2.2707401e-01   1.6091652e-01
   1.5522728e-01   4.8921578e-01   3.2046654e-01   1.0160997e-01   2.9307599e-01   2.2769605e-01   1.6231612e-01
   1.5938750e-01   4.8658715e-01   3.1584335e-01   9.3509337e-02   2.9291170e-01   2.2835321e-01   1.6379473e-01
   1.6341985e-01   4.8405492e-01   3.1132118e-01   8.5832718e-02   2.9275343e-01   2.2898627e-01   1.6521911e-01
   1.6680496e-01   4.8194093e-01   3.0751191e-01   7.9279916e-02   2.9262131e-01   2.2951477e-01   1.6640823e-01
   1.7003951e-01   4.7993097e-01   3.0386893e-01   7.3180387e-02   2.9249569e-01   2.3001726e-01   1.6753883e-01
   1.7331125e-01   4.7790780e-01   3.0016140e-01   6.7016135e-02   2.9236924e-01   2.3052305e-01   1.6867686e-01
   1.7666698e-01   4.7584298e-01   2.9639239e-01   6.0723426e-02   2.9224019e-01   2.3103925e-01   1.6983832e-01
   1.7998961e-01   4.7380874e-01   2.9263533e-01   5.4644956e-02   2.9211305e-01   2.3154781e-01   1.7098258e-01
   1.8325121e-01   4.7182170e-01   2.8907206e-01   4.8881593e-02   2.9198886e-01   2.3204457e-01   1.7210029e-01
   1.8612786e-01   4.7007724e-01   2.8589953e-01   4.3801184e-02   2.9187983e-01   2.3248069e-01   1.7308156e-01
   1.8857327e-01   4.6860019e-01   2.8317651e-01   3.9466107e-02   2.9178751e-01   2.3284995e-01   1.7391239e-01
   1.9101178e-01   4.6713270e-01   2.8049586e-01   3.5145679e-02   2.9169579e-01   2.3321683e-01   1.7473786e-01
   1.9323299e-01   4.6580064e-01   2.7802698e-01   3.1315570e-02   2.9161254e-01   2.3354984e-01   1.7548714e-01
   1.9520736e-01   4.6462033e-01   2.7583419e-01   2.7992749e-02   2.9153877e-01   2.3384492e-01   1.7615106e-01
   1.9675891e-01   4.6369524e-01   2.7419822e-01   2.5401494e-02   2.9148095e-01   2.3407619e-01   1.7667143e-01
   1.9873414e-01   4.6252065e-01   2.7211480e-01   2.2190641e-02   2.9140754e-01   2.3436984e-01   1.7733214e-01
   2.0014513e-01   4.6168372e-01   2.7059798e-01   1.9835886e-02   2.9135523e-01   2.3457907e-01   1.7780291e-01
   2.0138181e-01   4.6095163e-01   2.6927846e-01   1.7831844e-02   2.9130948e-01   2.3476209e-01   1.7821471e-01
   2.0270226e-01   4.6017145e-01   2.6787108e-01   1.5699250e-02   2.9126072e-01   2.3495714e-01   1.7865356e-01
   2.0399710e-01   4.5940790e-01   2.6648644e-01   1.3619337e-02   2.9121299e-01   2.3514802e-01   1.7908305e-01
   2.0502773e-01   4.5880122e-01   2.6539431e-01   1.1958144e-02   2.9117508e-01   2.3529970e-01   1.7942432e-01
   2.0598936e-01   4.5823600e-01   2.6436170e-01   1.0457102e-02   2.9113975e-01   2.3544100e-01   1.7974225e-01
   2.0671129e-01   4.5781219e-01   2.6361165e-01   9.3273139e-03   2.9111326e-01   2.3554695e-01   1.7998064e-01
   2.0756300e-01   4.5731280e-01   2.6271844e-01   8.0467307e-03   2.9108205e-01   2.3567180e-01   1.8026155e-01
   2.0836324e-01   4.5684416e-01   2.6191669e-01   6.8575681e-03   2.9105276e-01   2.3578896e-01   1.8052516e-01
   2.0923489e-01   4.5633435e-01   2.6098909e-01   5.5160268e-03   2.9102090e-01   2.3591641e-01   1.8081193e-01
   2.1006053e-01   4.5585206e-01   2.6014203e-01   4.2542450e-03   2.9099075e-01   2.3603698e-01   1.8108321e-01
   2.1090269e-01   4.5536074e-01   2.5926954e-01   2.9679964e-03   2.9096005e-01   2.3615982e-01   1.8135959e-01
   2.1150029e-01   4.5501247e-01   2.5864645e-01   2.0848792e-03   2.9093828e-01   2.3624688e-01   1.8155549e-01
   2.1228670e-01   4.5455464e-01   2.5781489e-01   9.0402318e-04   2.9090966e-01   2.3636134e-01   1.8181302e-01
   2.1293641e-01   4.5417680e-01   2.5713323e-01  -7.8245800e-05   2.9088605e-01   2.3645580e-01   1.8202555e-01
   2.1368941e-01   4.5373936e-01   2.5636762e-01  -1.1909819e-03   2.9085871e-01   2.3656516e-01   1.8227161e-01
   2.1442916e-01   4.5331009e-01   2.5561833e-01  -2.2770605e-03   2.9083188e-01   2.3667248e-01   1.8251307e-01
   2.1506672e-01   4.5294050e-01   2.5499808e-01  -3.2065044e-03   2.9080878e-01   2.3676487e-01   1.8272097e-01
   2.1566976e-01   4.5259126e-01   2.5439176e-01  -4.0813684e-03   2.9078695e-01   2.3685219e-01   1.8291742e-01
   2.1632515e-01   4.5221204e-01   2.5374501e-01  -5.0506945e-03   2.9076325e-01   2.3694699e-01   1.8313073e-01
   2.1706463e-01   4.5178463e-01   2.5299519e-01  -6.1460873e-03   2.9073654e-01   2.3705384e-01   1.8337115e-01
   2.1771072e-01   4.5141157e-01   2.5233336e-01  -7.0842518e-03   2.9071322e-01   2.3714711e-01   1.8358099e-01
   2.1859650e-01   4.5090071e-01   2.5145830e-01  -8.3464436e-03   2.9068129e-01   2.3727482e-01   1.8386835e-01
   2.1941118e-01   4.5043146e-01   2.5066248e-01  -9.5155574e-03   2.9065197e-01   2.3739213e-01   1.8413230e-01
   2.2009904e-01   4.5003570e-01   2.4999960e-01  -1.0500763e-02   2.9062723e-01   2.3749107e-01   1.8435492e-01
   2.2089933e-01   4.4957577e-01   2.4922719e-01  -1.1650817e-02   2.9059849e-01   2.3760606e-01   1.8461363e-01
   2.2202121e-01   4.4893194e-01   2.4808371e-01  -1.3252678e-02   2.9055825e-01   2.3776701e-01   1.8497578e-01
   2.2293547e-01   4.4840807e-01   2.4721099e-01  -1.4536166e-02   2.9052550e-01   2.3789798e-01   1.8527046e-01
   2.2406324e-01   4.4776284e-01   2.4609566e-01  -1.6141896e-02   2.9048518e-01   2.3805929e-01   1.8563340e-01
   2.2517542e-01   4.4712759e-01   2.4503378e-01  -1.7717466e-02   2.9044547e-01   2.3821810e-01   1.8599073e-01
   2.2628548e-01   4.4649462e-01   2.4398438e-01  -1.9259319e-02   2.9040591e-01   2.3837634e-01   1.8634678e-01
   2.2756357e-01   4.4576714e-01   2.4274489e-01  -2.0985923e-02   2.9036045e-01   2.3855822e-01   1.8675598e-01
   2.2894378e-01   4.4498309e-01   2.4142979e-01  -2.2905338e-02   2.9031144e-01   2.3875423e-01   1.8719701e-01
   2.3059474e-01   4.4404738e-01   2.3987710e-01  -2.5207600e-02   2.9025296e-01   2.3898816e-01   1.8772335e-01
   2.3206953e-01   4.4321346e-01   2.3852040e-01  -2.7278084e-02   2.9020084e-01   2.3919664e-01   1.8819243e-01
   2.3413957e-01   4.4204607e-01   2.3660635e-01  -3.0196312e-02   2.9012788e-01   2.3948848e-01   1.8884908e-01
   2.3572366e-01   4.4115518e-01   2.3516907e-01  -3.2366635e-02   2.9007220e-01   2.3971121e-01   1.8935021e-01
   2.3774173e-01   4.4002328e-01   2.3330855e-01  -3.5110098e-02   2.9000145e-01   2.3999418e-01   1.8998691e-01
   2.3961389e-01   4.3897627e-01   2.3159096e-01  -3.7638309e-02   2.8993602e-01   2.4025593e-01   1.9057585e-01
   2.4172544e-01   4.3779891e-01   2.2964974e-01  -4.0326517e-02   2.8986243e-01   2.4055027e-01   1.9123811e-01
   2.4403792e-01   4.3651379e-01   2.2774316e-01  -4.3381445e-02   2.8978211e-01   2.4087155e-01   1.9196099e-01
   2.4597618e-01   4.3544006e-01   2.2601846e-01  -4.5808849e-02   2.8971500e-01   2.4113999e-01   1.9256497e-01
   2.4843292e-01   4.3408359e-01   2.2389363e-01  -4.8928218e-02   2.8963022e-01   2.4147910e-01   1.9332798e-01
   2.5068599e-01   4.3284398e-01   2.2274482e-01  -5.0741180e-02   2.8955275e-01   2.4178901e-01   1.9402527e-01
   2.5348774e-01   4.3130936e-01   2.2473988e-01  -4.8581924e-02   2.8945677e-01   2.4217293e-01   1.9488909e-01
   2.5640170e-01   4.2972084e-01   2.2690067e-01  -4.5359037e-02   2.8935737e-01   2.4257052e-01   1.9578366e-01
   2.5900135e-01   4.2830884e-01   2.2880887e-01  -4.2220242e-02   2.8926906e-01   2.4292375e-01   1.9657844e-01
   2.6173121e-01   4.2683060e-01   2.3078807e-01  -3.9255268e-02   2.8917670e-01   2.4329321e-01   1.9740971e-01
   2.6484559e-01   4.2514894e-01   2.3305659e-01  -3.5994721e-02   2.8907179e-01   2.4371285e-01   1.9835392e-01
   2.6797416e-01   4.2346402e-01   2.3531276e-01  -3.2801967e-02   2.8896689e-01   2.4413244e-01   1.9929800e-01
   2.7105869e-01   4.2180640e-01   2.3746293e-01  -2.9838242e-02   2.8886395e-01   2.4454420e-01   2.0022446e-01
   2.7415836e-01   4.2014356e-01   2.3959027e-01  -2.7106251e-02   2.8876098e-01   2.4495607e-01   2.0115116e-01
   2.7763592e-01   4.1828099e-01   2.4192253e-01  -2.4214448e-02   2.8864603e-01   2.4541588e-01   2.0218572e-01
   2.8105705e-01   4.1645164e-01   2.4412218e-01  -2.1577246e-02   2.8853353e-01   2.4586589e-01   2.0319825e-01
   2.8396257e-01   4.1490013e-01   2.4599291e-01  -1.9468440e-02   2.8843843e-01   2.4624627e-01   2.0405410e-01
   2.8684383e-01   4.1336333e-01   2.4777412e-01  -1.7490588e-02   2.8834454e-01   2.4662183e-01   2.0489912e-01
   2.8988340e-01   4.1174384e-01   2.4961297e-01  -1.5548565e-02   2.8824593e-01   2.4701628e-01   2.0578664e-01
   2.9281349e-01   4.1018446e-01   2.5137196e-01  -1.3763075e-02   2.8815129e-01   2.4739482e-01   2.0663836e-01
   2.9550274e-01   4.0875518e-01   2.5293363e-01  -1.2198446e-02   2.8806480e-01   2.4774079e-01   2.0741678e-01
   2.9834900e-01   4.0724411e-01   2.5452915e-01  -1.0651384e-02   2.8797364e-01   2.4810544e-01   2.0823724e-01
   3.0056291e-01   4.0606984e-01   2.5574676e-01  -9.5065063e-03   2.8790300e-01   2.4838800e-01   2.0887300e-01
   3.0286598e-01   4.0484953e-01   2.5700317e-01  -8.3670949e-03   2.8782976e-01   2.4868095e-01   2.0953213e-01
   3.0595923e-01   4.0321262e-01   2.5864673e-01  -6.9583984e-03   2.8773180e-01   2.4907281e-01   2.1041383e-01
   3.0893092e-01   4.0164229e-01   2.6017902e-01  -5.6689958e-03   2.8763811e-01   2.4944757e-01   2.1125704e-01
   3.1189505e-01   4.0007835e-01   2.6167744e-01  -4.4332721e-03   2.8754507e-01   2.4981972e-01   2.1209436e-01
   3.1495799e-01   3.9846504e-01   2.6318841e-01  -3.2562030e-03   2.8744937e-01   2.5020253e-01   2.1295570e-01
   3.1819153e-01   3.9676486e-01   2.6472117e-01  -2.0589357e-03   2.8734881e-01   2.5060477e-01   2.1386073e-01
   3.2111657e-01   3.9522961e-01   2.6611485e-01  -1.0773078e-03   2.8725826e-01   2.5096695e-01   2.1467563e-01
   3.2468388e-01   3.9336097e-01   2.6775446e-01   6.4244629e-05   2.8714837e-01   2.5140651e-01   2.1566465e-01
   3.2762095e-01   3.9182582e-01   2.6903380e-01   9.4542041e-04   2.8705834e-01   2.5176665e-01   2.1647497e-01
   3.3064485e-01   3.9024846e-01   2.7034088e-01   1.8124522e-03   2.8696605e-01   2.5213579e-01   2.1730553e-01
   3.3358418e-01   3.8871825e-01   2.7157072e-01   2.5869632e-03   2.8687675e-01   2.5249300e-01   2.1810926e-01
   3.3639675e-01   3.8725686e-01   2.7269758e-01   3.2833723e-03   2.8679167e-01   2.5283334e-01   2.1887501e-01
   3.3926258e-01   3.8577093e-01   2.7382710e-01   3.9526238e-03   2.8670534e-01   2.5317864e-01   2.1965195e-01
   3.4257059e-01   3.8405996e-01   2.7508931e-01   4.6700956e-03   2.8660615e-01   2.5357539e-01   2.2054462e-01
   3.4540571e-01   3.8259747e-01   2.7615261e-01   5.2508350e-03   2.8652154e-01   2.5391385e-01   2.2130617e-01
   3.4839998e-01   3.8105667e-01   2.7724890e-01   5.8039128e-03   2.8643256e-01   2.5426976e-01   2.2210695e-01
   3.5153238e-01   3.7944899e-01   2.7833652e-01   6.3647617e-03   2.8633991e-01   2.5464037e-01   2.2294084e-01
   3.5431628e-01   3.7802415e-01   2.7930600e-01   6.8327171e-03   2.8625793e-01   2.5496830e-01   2.2367867e-01
   3.5711986e-01   3.7659305e-01   2.8021883e-01   7.2726954e-03   2.8617571e-01   2.5529716e-01   2.2441861e-01
   3.6027738e-01   3.7498598e-01   2.8124171e-01   7.7289183e-03   2.8608353e-01   2.5566589e-01   2.2524825e-01
   3.6322279e-01   3.7349145e-01   2.8218268e-01   8.1240792e-03   2.8599793e-01   2.5600827e-01   2.2601862e-01
   3.6586396e-01   3.7215516e-01   2.8299853e-01   8.4536914e-03   2.8592150e-01   2.5631401e-01   2.2670653e-01
   3.6840328e-01   3.7087380e-01   2.8374810e-01   8.7443822e-03   2.8584830e-01   2.5660682e-01   2.2736534e-01
   3.7102907e-01   3.6955254e-01   2.8452063e-01   9.0432705e-03   2.8577289e-01   2.5690843e-01   2.2804396e-01
   3.7414513e-01   3.6798942e-01   2.8537303e-01   9.3621057e-03   2.8568380e-01   2.5726481e-01   2.2884582e-01
   3.7709095e-01   3.6651683e-01   2.8617164e-01   9.6506232e-03   2.8559995e-01   2.5760019e-01   2.2960044e-01
   3.7993002e-01   3.6510233e-01   2.8693552e-01   9.8927522e-03   2.8551949e-01   2.5792203e-01   2.3032456e-01
   3.8291897e-01   3.6361828e-01   2.8769637e-01   1.0135760e-02   2.8543516e-01   2.5825937e-01   2.3108358e-01
   3.8583758e-01   3.6217429e-01   2.8840518e-01   1.0354141e-02   2.8535317e-01   2.5858732e-01   2.3182147e-01
   3.8885128e-01   3.6068869e-01   2.8912945e-01   1.0554700e-02   2.8526889e-01   2.5892445e-01   2.3258001e-01
   3.9216971e-01   3.5905930e-01   2.8989826e-01   1.0752431e-02   2.8517652e-01   2.5929391e-01   2.3341130e-01
   3.9521090e-01   3.5757201e-01   2.9059178e-01   1.0934101e-02   2.8509228e-01   2.5963089e-01   2.3416951e-01
   3.9837307e-01   3.5603155e-01   2.9126772e-01   1.1111797e-02   2.8500509e-01   2.5997966e-01   2.3495422e-01
   4.0167319e-01   3.5443074e-01   2.9196849e-01   1.1269212e-02   2.8491453e-01   2.6034187e-01   2.3576921e-01
   4.0490517e-01   3.5286982e-01   2.9265339e-01   1.1396640e-02   2.8482628e-01   2.6069488e-01   2.3656347e-01
   4.0824441e-01   3.5126460e-01   2.9328921e-01   1.1523227e-02   2.8473555e-01   2.6105780e-01   2.3738005e-01
   4.1105854e-01   3.4991745e-01   2.9380205e-01   1.1620537e-02   2.8465944e-01   2.6136225e-01   2.3806506e-01
   4.1384322e-01   3.4858956e-01   2.9428782e-01   1.1706370e-02   2.8458444e-01   2.6166225e-01   2.3874005e-01
   4.1667140e-01   3.4724632e-01   2.9477844e-01   1.1780696e-02   2.8450859e-01   2.6196565e-01   2.3942271e-01
   4.1956791e-01   3.4587624e-01   2.9526599e-01   1.1863938e-02   2.8443124e-01   2.6227505e-01   2.4011887e-01
   4.2229093e-01   3.4459336e-01   2.9568278e-01   1.1916559e-02   2.8435882e-01   2.6256470e-01   2.4077058e-01
   4.2535723e-01   3.4315484e-01   2.9611722e-01   1.1976396e-02   2.8427764e-01   2.6288945e-01   2.4150126e-01
   4.2820123e-01   3.4182661e-01   2.9652760e-01   1.2022308e-02   2.8420267e-01   2.6318932e-01   2.4217598e-01
   4.3138572e-01   3.4034627e-01   2.9699212e-01   1.2065279e-02   2.8411910e-01   2.6352358e-01   2.4292806e-01
   4.3449417e-01   3.3890826e-01   2.9739466e-01   1.2100222e-02   2.8403792e-01   2.6384833e-01   2.4365873e-01
   4.3738347e-01   3.3757752e-01   2.9776326e-01   1.2116152e-02   2.8396280e-01   2.6414882e-01   2.4433484e-01
   4.4037089e-01   3.3620791e-01   2.9813310e-01   1.2139084e-02   2.8388546e-01   2.6445815e-01   2.4503084e-01
   4.4347319e-01   3.3479245e-01   2.9849727e-01   1.2141652e-02   2.8380552e-01   2.6477791e-01   2.4575030e-01
   4.4641507e-01   3.3345678e-01   2.9882531e-01   1.2169979e-02   2.8373006e-01   2.6507977e-01   2.4642948e-01
   4.4969307e-01   3.3197594e-01   2.9915234e-01   1.2176313e-02   2.8364636e-01   2.6541455e-01   2.4718273e-01
   4.5282461e-01   3.3056860e-01   2.9945317e-01   1.2193638e-02   2.8356679e-01   2.6573284e-01   2.4789888e-01
   4.5611220e-01   3.2909854e-01   2.9976411e-01   1.2185987e-02   2.8348366e-01   2.6606538e-01   2.4864710e-01
   4.5923570e-01   3.2770908e-01   3.0002128e-01   1.2185423e-02   2.8340505e-01   2.6637981e-01   2.4935457e-01
   4.6328924e-01   3.2591653e-01   3.0035511e-01   1.2186624e-02   2.8330358e-01   2.6678567e-01   2.5026776e-01
   4.6658405e-01   3.2446838e-01   3.0059279e-01   1.2162158e-02   2.8322156e-01   2.6711375e-01   2.5100595e-01
   4.6975689e-01   3.2308146e-01   3.0081629e-01   1.2145604e-02   2.8314296e-01   2.6742816e-01   2.5171336e-01
   4.7327341e-01   3.2155322e-01   3.0104950e-01   1.2138544e-02   2.8305628e-01   2.6777488e-01   2.5249348e-01
   4.7679805e-01   3.2003088e-01   3.0125073e-01   1.2116067e-02   2.8296986e-01   2.6812057e-01   2.5327129e-01
   4.8040110e-01   3.1848442e-01   3.0143277e-01   1.2103295e-02   2.8288198e-01   2.6847207e-01   2.5406215e-01
   4.8371793e-01   3.1706948e-01   3.0160531e-01   1.2097501e-02   2.8280151e-01   2.6879397e-01   2.5478643e-01
   4.8739235e-01   3.1551214e-01   3.0175501e-01   1.2091340e-02   2.8271282e-01   2.6914871e-01   2.5558459e-01
   4.9111545e-01   3.1394492e-01   3.0188507e-01   1.2084198e-02   2.8262346e-01   2.6950616e-01   2.5638885e-01
   4.9450206e-01   3.1252844e-01   3.0200411e-01   1.2069775e-02   2.8254261e-01   2.6982957e-01   2.5711653e-01
   4.9786610e-01   3.1113007e-01   3.0210504e-01   1.2062514e-02   2.8246270e-01   2.7014921e-01   2.5783572e-01
   5.0121208e-01   3.0974790e-01   3.0218640e-01   1.2053498e-02   2.8238362e-01   2.7046553e-01   2.5854745e-01
   5.0510714e-01   3.0814964e-01   3.0225226e-01   1.2042426e-02   2.8229206e-01   2.7083177e-01   2.5937149e-01
   5.0853830e-01   3.0675160e-01   3.0231286e-01   1.2031427e-02   2.8221184e-01   2.7115262e-01   2.6009340e-01
   5.1240293e-01   3.0518753e-01   3.0235444e-01   1.2030888e-02   2.8212199e-01   2.7151204e-01   2.6090209e-01
   5.1610651e-01   3.0369921e-01   3.0238899e-01   1.2031735e-02   2.8203637e-01   2.7185453e-01   2.6167269e-01
   5.1975840e-01   3.0224228e-01   3.0240060e-01   1.2049716e-02   2.8195241e-01   2.7219038e-01   2.6242835e-01
   5.2412018e-01   3.0051585e-01   3.0238038e-01   1.2073724e-02   2.8185272e-01   2.7258911e-01   2.6332550e-01
   5.2755492e-01   2.9916677e-01   3.0235978e-01   1.2084555e-02   2.8177468e-01   2.7290127e-01   2.6402785e-01
   5.3167368e-01   2.9756077e-01   3.0231902e-01   1.2116908e-02   2.8168163e-01   2.7327347e-01   2.6486531e-01
   5.3523215e-01   2.9618383e-01   3.0225194e-01   1.2133970e-02   2.8160170e-01   2.7359320e-01   2.6558470e-01
   5.3907730e-01   2.9470679e-01   3.0216839e-01   1.2159010e-02   2.8151581e-01   2.7393677e-01   2.6635774e-01
   5.4333353e-01   2.9308474e-01   3.0205065e-01   1.2187815e-02   2.8142131e-01   2.7431477e-01   2.6720824e-01
   5.4680827e-01   2.9177088e-01   3.0195727e-01   1.2229416e-02   2.8134460e-01   2.7462158e-01   2.6789856e-01
   5.5083126e-01   2.9026172e-01   3.0183238e-01   1.2275216e-02   2.8125630e-01   2.7497481e-01   2.6869333e-01
   5.5507753e-01   2.8868219e-01   3.0167245e-01   1.2332906e-02   2.8116366e-01   2.7534534e-01   2.6952702e-01
   5.5971954e-01   2.8697107e-01   3.0147594e-01   1.2399325e-02   2.8106307e-01   2.7574771e-01   2.7043235e-01
   5.6424090e-01   2.8532019e-01   3.0128093e-01   1.2480789e-02   2.8096577e-01   2.7613694e-01   2.7130811e-01
   5.6865919e-01   2.8372181e-01   3.0107287e-01   1.2567697e-02   2.8087131e-01   2.7651475e-01   2.7215818e-01
   5.7260027e-01   2.8230870e-01   3.0086960e-01   1.2650641e-02   2.8078759e-01   2.7684965e-01   2.7291171e-01
   5.7680977e-01   2.8081243e-01   3.0064063e-01   1.2746910e-02   2.8069871e-01   2.7720518e-01   2.7371164e-01
   5.8187450e-01   2.7902994e-01   3.0034153e-01   1.2879147e-02   2.8059251e-01   2.7762997e-01   2.7466744e-01
   5.8669313e-01   2.7735149e-01   3.0002926e-01   1.3004588e-02   2.8049221e-01   2.7803114e-01   2.7557007e-01
   5.9089387e-01   2.7590263e-01   2.9975302e-01   1.3144335e-02   2.8040537e-01   2.7837851e-01   2.7635165e-01
   5.9566682e-01   2.7427253e-01   2.9942259e-01   1.3286985e-02   2.8030736e-01   2.7877055e-01   2.7723374e-01
   6.0052492e-01   2.7263095e-01   2.9903574e-01   1.3448873e-02   2.8020832e-01   2.7916671e-01   2.7812510e-01
   6.0539527e-01   2.7100289e-01   2.9865171e-01   1.3623293e-02   2.8010975e-01   2.7956099e-01   2.7901222e-01
   6.1074128e-01   2.6923579e-01   2.9822874e-01   1.3823953e-02   2.8000238e-01   2.7999046e-01   2.7997854e-01
   6.1487021e-01   2.6788552e-01   2.9785874e-01   1.3977022e-02   2.7992005e-01   2.8031981e-01   2.8071958e-01
   6.1977716e-01   2.6629707e-01   2.9743901e-01   1.4173193e-02   2.7982285e-01   2.8070858e-01   2.8159431e-01
   6.2537663e-01   2.6450613e-01   2.9691960e-01   1.4432650e-02   2.7971282e-01   2.8114874e-01   2.8258466e-01
   6.3074897e-01   2.6280916e-01   2.9640653e-01   1.4665109e-02   2.7960810e-01   2.8156758e-01   2.8352706e-01
   6.3648008e-01   2.6102122e-01   2.9582092e-01   1.4945733e-02   2.7949733e-01   2.8201069e-01   2.8452404e-01
   6.4282083e-01   2.5906994e-01   2.9516500e-01   1.5264230e-02   2.7937587e-01   2.8249651e-01   2.8561714e-01
   6.4878954e-01   2.5725860e-01   2.9451393e-01   1.5580299e-02   2.7926259e-01   2.8294962e-01   2.8663665e-01
   6.5481433e-01   2.5545573e-01   2.9383395e-01   1.5921614e-02   2.7914928e-01   2.8340290e-01   2.8765652e-01
   6.6118659e-01   2.5357701e-01   2.9309028e-01   1.6295405e-02   2.7903053e-01   2.8387788e-01   2.8872523e-01
   6.6726808e-01   2.5180980e-01   2.9234288e-01   1.6641742e-02   2.7891826e-01   2.8432697e-01   2.8973568e-01
   6.7307885e-01   2.5014524e-01   2.9163346e-01   1.7010948e-02   2.7881193e-01   2.8475226e-01   2.9069259e-01
   6.7984961e-01   2.4823532e-01   2.9075669e-01   1.7449414e-02   2.7868921e-01   2.8524316e-01   2.9179711e-01
   6.8657495e-01   2.4636791e-01   2.8988872e-01   1.7883372e-02   2.7856854e-01   2.8572586e-01   2.9288318e-01
   6.9281025e-01   2.4466260e-01   2.8906443e-01   1.8308141e-02   2.7845774e-01   2.8616905e-01   2.9388036e-01
   6.9924936e-01   2.4292866e-01   2.8820756e-01   1.8772313e-02   2.7834440e-01   2.8662240e-01   2.9490040e-01
   7.0596053e-01   2.4115083e-01   2.8727345e-01   1.9288703e-02   2.7822743e-01   2.8709027e-01   2.9595311e-01
   7.1379408e-01   2.3911176e-01   2.8618056e-01   1.9873632e-02   2.7809238e-01   2.8763046e-01   2.9716854e-01
   7.2016236e-01   2.3748352e-01   2.8525610e-01   2.0364721e-02   2.7798376e-01   2.8806496e-01   2.9814615e-01
   7.2725263e-01   2.3570007e-01   2.8420980e-01   2.0918648e-02   2.7786404e-01   2.8854385e-01   2.9922367e-01
   7.3366954e-01   2.3411371e-01   2.8322415e-01   2.1433937e-02   2.7775678e-01   2.8897290e-01   3.0018902e-01
   7.4093291e-01   2.3235001e-01   2.8209295e-01   2.2032558e-02   2.7763660e-01   2.8945359e-01   3.0127057e-01
   7.4821207e-01   2.3061541e-01   2.8096651e-01   2.2646695e-02   2.7751748e-01   2.8993009e-01   3.0234270e-01
   7.5730060e-01   2.2849473e-01   2.7952438e-01   2.3418095e-02   2.7737055e-01   2.9051778e-01   3.0366501e-01
   7.6439192e-01   2.2687451e-01   2.7836810e-01   2.4036382e-02   2.7725730e-01   2.9097080e-01   3.0468430e-01
   7.7238016e-01   2.2508474e-01   2.7705689e-01   2.4743880e-02   2.7713116e-01   2.9147537e-01   3.0581959e-01
   7.8124045e-01   2.2314438e-01   2.7559137e-01   2.5561272e-02   2.7699300e-01   2.9202800e-01   3.0706300e-01
   7.8985616e-01   2.2130103e-01   2.7410582e-01   2.6370190e-02   2.7686041e-01   2.9255838e-01   3.0825635e-01
   7.9812481e-01   2.1957145e-01   2.7265201e-01   2.7145312e-02   2.7673475e-01   2.9306099e-01   3.0938722e-01
   8.0668710e-01   2.1782050e-01   2.7111788e-01   2.7968540e-02   2.7660627e-01   2.9357491e-01   3.1054356e-01
   8.1578485e-01   2.1600554e-01   2.6946782e-01   2.8832774e-02   2.7647155e-01   2.9411380e-01   3.1175604e-01
   8.2403811e-01   2.1439618e-01   2.6797778e-01   2.9635370e-02   2.7635092e-01   2.9459634e-01   3.1284176e-01
   8.3269939e-01   2.1274422e-01   2.6640530e-01   3.0456998e-02   2.7622591e-01   2.9509635e-01   3.1396679e-01
   8.4059184e-01   2.1127205e-01   2.6494088e-01   3.1215009e-02   2.7611341e-01   2.9554636e-01   3.1497930e-01
   8.4921677e-01   2.0969963e-01   2.6331434e-01   3.2068474e-02   2.7599198e-01   2.9603207e-01   3.1607217e-01
   8.5929722e-01   2.0791060e-01   2.6140110e-01   3.3069085e-02   2.7585204e-01   2.9659185e-01   3.1733166e-01
   8.6804286e-01   2.0639884e-01   2.5975904e-01   3.3917852e-02   2.7573233e-01   2.9707069e-01   3.1840906e-01
   8.7640995e-01   2.0498644e-01   2.5815014e-01   3.4734319e-02   2.7561926e-01   2.9752297e-01   3.1942668e-01
   8.8569156e-01   2.0345860e-01   2.5632460e-01   3.5644581e-02   2.7549548e-01   2.9801808e-01   3.2054068e-01
   8.9399153e-01   2.0212697e-01   2.5468892e-01   3.6459893e-02   2.7538624e-01   2.9845503e-01   3.2152382e-01
   9.0317790e-01   2.0068941e-01   2.5285319e-01   3.7347337e-02   2.7526691e-01   2.9893234e-01   3.2259777e-01
   9.1293755e-01   1.9920489e-01   2.5089069e-01   3.8287392e-02   2.7514193e-01   2.9943229e-01   3.2372264e-01
   9.2193223e-01   1.9787343e-01   2.4906626e-01   3.9162591e-02   2.7502835e-01   2.9988661e-01   3.2474487e-01
   9.3135102e-01   1.9651622e-01   2.4715460e-01   4.0079571e-02   2.7491104e-01   3.0035583e-01   3.2580061e-01
   9.4162257e-01   1.9507825e-01   2.4506384e-01   4.1079824e-02   2.7478499e-01   3.0086003e-01   3.2693506e-01
   9.5214433e-01   1.9364899e-01   2.4287849e-01   4.2102994e-02   2.7465787e-01   3.0136852e-01   3.2807917e-01
   9.6279941e-01   1.9224747e-01   2.4067145e-01   4.3123466e-02   2.7453117e-01   3.0187534e-01   3.2921951e-01
   9.7257257e-01   1.9100052e-01   2.3860719e-01   4.4010689e-02   2.7441671e-01   3.0233314e-01   3.3024957e-01
   9.8303271e-01   1.8970640e-01   2.3642146e-01   4.5015495e-02   2.7429606e-01   3.0281574e-01   3.3133543e-01
   9.9207064e-01   1.8862056e-01   2.3452646e-01   4.5879340e-02   2.7419333e-01   3.0322668e-01   3.3226002e-01
   1.0013379e+00   1.8753794e-01   2.3256858e-01   4.6765805e-02   2.7408943e-01   3.0364229e-01   3.3319515e-01
   1.0116034e+00   1.8637376e-01   2.3039606e-01   4.7735181e-02   2.7397601e-01   3.0409598e-01   3.3421595e-01
   1.0216891e+00   1.8526534e-01   2.2824269e-01   4.8661326e-02   2.7386626e-01   3.0453497e-01   3.3520368e-01
   1.0318942e+00   1.8417950e-01   2.2605780e-01   4.9571161e-02   2.7375689e-01   3.0497245e-01   3.3618800e-01
   1.0420893e+00   1.8313104e-01   2.2384569e-01   5.0488809e-02   2.7364928e-01   3.0540286e-01   3.3715644e-01
   1.0529620e+00   1.8205203e-01   2.2149217e-01   5.1458957e-02   2.7353633e-01   3.0585469e-01   3.3817305e-01
   1.0640838e+00   1.8098909e-01   2.1906919e-01   5.2437997e-02   2.7342268e-01   3.0630930e-01   3.3919592e-01
   1.0755141e+00   1.7993796e-01   2.1657000e-01   5.3400687e-02   2.7330783e-01   3.0676869e-01   3.4022956e-01
   1.0872522e+00   1.7890177e-01   2.1402010e-01   5.4447912e-02   2.7319192e-01   3.0723232e-01   3.4127273e-01
   1.0979124e+00   1.7799629e-01   2.1170323e-01   5.5348419e-02   2.7308841e-01   3.0764637e-01   3.4220433e-01
   1.1090585e+00   1.7708602e-01   2.0926588e-01   5.6277079e-02   2.7298193e-01   3.0807226e-01   3.4316259e-01
   1.1190008e+00   1.7630484e-01   2.0706862e-01   5.7098209e-02   2.7288845e-01   3.0844620e-01   3.4400394e-01
   1.1298389e+00   1.7548411e-01   2.0471206e-01   5.7969516e-02   2.7278812e-01   3.0884752e-01   3.4490692e-01
   1.1401622e+00   1.7473164e-01   2.0244101e-01   5.8818866e-02   2.7269406e-01   3.0922376e-01   3.4575346e-01
   1.1514102e+00   1.7394419e-01   1.9997366e-01   5.9757668e-02   2.7259322e-01   3.0962713e-01   3.4666103e-01
   1.1633845e+00   1.7314339e-01   1.9733503e-01   6.0705446e-02   2.7248772e-01   3.1004912e-01   3.4761053e-01
   1.1747377e+00   1.7241856e-01   1.9484964e-01   6.1601178e-02   2.7238943e-01   3.1044229e-01   3.4849515e-01
   1.1869245e+00   1.7167656e-01   1.9216618e-01   6.2529970e-02   2.7228576e-01   3.1085694e-01   3.4942812e-01
   1.1976216e+00   1.7105713e-01   1.8981945e-01   6.3306564e-02   2.7219632e-01   3.1121471e-01   3.5023310e-01
   1.2091882e+00   1.7041983e-01   1.8728138e-01   6.4170283e-02   2.7210121e-01   3.1159516e-01   3.5108910e-01
   1.2208451e+00   1.6981094e-01   1.8472946e-01   6.5054319e-02   2.7200701e-01   3.1197195e-01   3.5193690e-01
   1.2326432e+00   1.6922659e-01   1.8214140e-01   6.5889846e-02   2.7191333e-01   3.1234666e-01   3.5277999e-01
   1.2447482e+00   1.6865999e-01   1.7948635e-01   6.6744175e-02   2.7181893e-01   3.1272429e-01   3.5362965e-01
   1.2567121e+00   1.6813442e-01   1.7685299e-01   6.7590516e-02   2.7172729e-01   3.1309084e-01   3.5445439e-01
   1.2676209e+00   1.6768343e-01   1.7447693e-01   6.8310241e-02   2.7164516e-01   3.1341938e-01   3.5519360e-01
   1.2788050e+00   1.6724819e-01   1.7203879e-01   6.9043218e-02   2.7156233e-01   3.1375067e-01   3.5593900e-01
   1.2904915e+00   1.6682077e-01   1.6950362e-01   6.9820298e-02   2.7147726e-01   3.1409096e-01   3.5670465e-01
   1.3026729e+00   1.6640670e-01   1.6686273e-01   7.0589519e-02   2.7139016e-01   3.1443936e-01   3.5748856e-01
   1.3152166e+00   1.6601119e-01   1.6413354e-01   7.1351858e-02   2.7130212e-01   3.1479154e-01   3.5828096e-01
   1.3275820e+00   1.6565362e-01   1.6147275e-01   7.2142857e-02   2.7121693e-01   3.1513228e-01   3.5904764e-01
   1.3395602e+00   1.6533732e-01   1.5886953e-01   7.2885303e-02   2.7113590e-01   3.1545639e-01   3.5977687e-01
   1.3514024e+00   1.6505468e-01   1.5633234e-01   7.3542745e-02   2.7105722e-01   3.1577114e-01   3.6048506e-01
   1.3626611e+00   1.6481177e-01   1.5393253e-01   7.4180611e-02   2.7098369e-01   3.1606524e-01   3.6114679e-01
   1.3741339e+00   1.6458784e-01   1.5149630e-01   7.4815137e-02   2.7091003e-01   3.1635987e-01   3.6180970e-01
   1.3862018e+00   1.6437880e-01   1.4894200e-01   7.5486891e-02   2.7083391e-01   3.1666435e-01   3.6249479e-01
   1.3971774e+00   1.6421315e-01   1.4662639e-01   7.6061478e-02   2.7076587e-01   3.1693653e-01   3.6310720e-01
   1.4071945e+00   1.6408149e-01   1.4452235e-01   7.6604903e-02   2.7070473e-01   3.1718107e-01   3.6365740e-01
   1.4162868e+00   1.6397790e-01   1.4261167e-01   7.7072148e-02   2.7065003e-01   3.1739986e-01   3.6414969e-01
   1.4260390e+00   1.6388404e-01   1.4056817e-01   7.7573006e-02   2.7059219e-01   3.1763125e-01   3.6467030e-01
   1.4353270e+00   1.6381080e-01   1.3863843e-01   7.7998969e-02   2.7053788e-01   3.1784849e-01   3.6515910e-01
   1.4434811e+00   1.6375862e-01   1.3695018e-01   7.8387213e-02   2.7049082e-01   3.1803673e-01   3.6558265e-01
   1.4522939e+00   1.6371557e-01   1.3513450e-01   7.8818550e-02   2.7044060e-01   3.1823761e-01   3.6603462e-01
   1.4623744e+00   1.6368333e-01   1.3306011e-01   7.9296952e-02   2.7038396e-01   3.1846415e-01   3.6654434e-01
   1.4703282e+00   1.6367070e-01   1.3143160e-01   7.9664616e-02   2.7033988e-01   3.1864050e-01   3.6694112e-01
   1.4794687e+00   1.6366973e-01   1.2957221e-01   8.0065429e-02   2.7028986e-01   3.1884057e-01   3.6739129e-01
   1.4864085e+00   1.6367830e-01   1.2816518e-01   8.0374874e-02   2.7025234e-01   3.1899066e-01   3.6772898e-01
   1.4922808e+00   1.6369156e-01   1.2697291e-01   8.0626236e-02   2.7022089e-01   3.1911644e-01   3.6801199e-01
   1.4982812e+00   1.6371122e-01   1.2576213e-01   8.0896664e-02   2.7018904e-01   3.1924383e-01   3.6829861e-01
   1.5075831e+00   1.6375415e-01   1.2388081e-01   8.1329414e-02   2.7014024e-01   3.1943905e-01   3.6873786e-01
   1.5134500e+00   1.6378850e-01   1.2269911e-01   8.1577011e-02   2.7010980e-01   3.1956079e-01   3.6901177e-01
   1.5196349e+00   1.6383128e-01   1.2146149e-01   8.1830542e-02   2.7007801e-01   3.1968797e-01   3.6929793e-01
   1.5239092e+00   1.6386447e-01   1.2061387e-01   8.1989500e-02   2.7005621e-01   3.1977517e-01   3.6949414e-01
   1.5295247e+00   1.6391206e-01   1.1950397e-01   8.2196998e-02   2.7002778e-01   3.1988890e-01   3.6975002e-01
   1.5346097e+00   1.6395931e-01   1.1850147e-01   8.2390333e-02   2.7000224e-01   3.1999106e-01   3.6997988e-01
   1.5386699e+00   1.6399990e-01   1.1770577e-01   8.2540911e-02   2.6998198e-01   3.2007207e-01   3.7016215e-01
   1.5421971e+00   1.6403716e-01   1.1701136e-01   8.2670617e-02   2.6996449e-01   3.2014205e-01   3.7031960e-01
   1.5452939e+00   1.6407136e-01   1.1640156e-01   8.2791013e-02   2.6994920e-01   3.2020318e-01   3.7045716e-01
   1.5482577e+00   1.6410548e-01   1.1582414e-01   8.2903088e-02   2.6993464e-01   3.2026142e-01   3.7058820e-01
   1.5515784e+00   1.6414522e-01   1.1517813e-01   8.3032001e-02   2.6991841e-01   3.2032637e-01   3.7073434e-01
   1.5550258e+00   1.6418816e-01   1.1450695e-01   8.3182491e-02   2.6990164e-01   3.2039346e-01   3.7088528e-01
   1.5576789e+00   1.6422238e-01   1.1398546e-01   8.3281419e-02   2.6988879e-01   3.2044485e-01   3.7100092e-01
   1.5606688e+00   1.6426224e-01   1.1340763e-01   8.3387739e-02   2.6987437e-01   3.2050253e-01   3.7113069e-01
   1.5634510e+00   1.6430052e-01   1.1286850e-01   8.3501353e-02   2.6986101e-01   3.2055596e-01   3.7125091e-01
   1.5654746e+00   1.6432906e-01   1.1247520e-01   8.3569945e-02   2.6985133e-01   3.2059469e-01   3.7133805e-01
   1.5686484e+00   1.6437492e-01   1.1186347e-01   8.3684895e-02   2.6983620e-01   3.2065519e-01   3.7147417e-01
   1.5715644e+00   1.6441836e-01   1.1129961e-01   8.3787300e-02   2.6982237e-01   3.2071052e-01   3.7159867e-01
   1.5737114e+00   1.6445114e-01   1.1088554e-01   8.3863891e-02   2.6981222e-01   3.2075111e-01   3.7168999e-01
   1.5762257e+00   1.6449042e-01   1.1040065e-01   8.3955648e-02   2.6980038e-01   3.2079847e-01   3.7179656e-01
   1.5792006e+00   1.6453807e-01   1.0983138e-01   8.4058715e-02   2.6978643e-01   3.2085428e-01   3.7192214e-01
   1.5823730e+00   1.6459034e-01   1.0922203e-01   8.4166059e-02   2.6977162e-01   3.2091352e-01   3.7205543e-01
   1.5851824e+00   1.6463782e-01   1.0868279e-01   8.4282930e-02   2.6975856e-01   3.2096575e-01   3.7217294e-01
   1.5887043e+00   1.6469896e-01   1.0800786e-01   8.4406433e-02   2.6974227e-01   3.2103092e-01   3.7231956e-01
   1.5912022e+00   1.6474342e-01   1.0752951e-01   8.4490687e-02   2.6973077e-01   3.2107693e-01   3.7242308e-01
   1.5937572e+00   1.6478985e-01   1.0704308e-01   8.4580420e-02   2.6971905e-01   3.2112381e-01   3.7252857e-01
   1.5962081e+00   1.6483526e-01   1.0657602e-01   8.4663545e-02   2.6970785e-01   3.2116861e-01   3.7262938e-01
   1.5986073e+00   1.6488056e-01   1.0611946e-01   8.4746471e-02   2.6969692e-01   3.2121231e-01   3.7272770e-01
   1.6009405e+00   1.6492540e-01   1.0567502e-01   8.4826893e-02   2.6968634e-01   3.2125466e-01   3.7282298e-01
   1.6041020e+00   1.6498735e-01   1.0507842e-01   8.4928125e-02   2.6967205e-01   3.2131180e-01   3.7295156e-01
   1.6065292e+00   1.6503584e-01   1.0462068e-01   8.5000113e-02   2.6966113e-01   3.2135549e-01   3.7304985e-01
   1.6100621e+00   1.6510798e-01   1.0395551e-01   8.5120762e-02   2.6964530e-01   3.2141880e-01   3.7319230e-01
   1.6129366e+00   1.6516795e-01   1.0341161e-01   8.5215500e-02   2.6963249e-01   3.2147006e-01   3.7330763e-01
   1.6166158e+00   1.6524628e-01   1.0272247e-01   8.5331532e-02   2.6961616e-01   3.2153535e-01   3.7345454e-01
   1.6188921e+00   1.6529567e-01   1.0229433e-01   8.5410032e-02   2.6960611e-01   3.2157557e-01   3.7354502e-01
   1.6216778e+00   1.6535711e-01   1.0177216e-01   8.5499437e-02   2.6959385e-01   3.2162459e-01   3.7365534e-01
   1.6251318e+00   1.6543488e-01   1.0112618e-01   8.5604771e-02   2.6957873e-01   3.2168510e-01   3.7379147e-01
   1.6282791e+00   1.6550718e-01   1.0053646e-01   8.5708089e-02   2.6956501e-01   3.2173996e-01   3.7391491e-01
   1.6309341e+00   1.6556922e-01   1.0004145e-01   8.5805954e-02   2.6955349e-01   3.2178604e-01   3.7401859e-01
   1.6334437e+00   1.6562875e-01   9.9575708e-02   8.5885275e-02   2.6954264e-01   3.2182943e-01   3.7411621e-01
   1.6359849e+00   1.6568993e-01   9.9104731e-02   8.5965591e-02   2.6953170e-01   3.2187319e-01   3.7421469e-01
   1.6384209e+00   1.6574939e-01   9.8655815e-02   8.6033219e-02   2.6952125e-01   3.2191499e-01   3.7430873e-01
   1.6411650e+00   1.6581731e-01   9.8150412e-02   8.6121700e-02   2.6950953e-01   3.2196190e-01   3.7441426e-01
   1.6438918e+00   1.6588579e-01   9.7648919e-02   8.6202122e-02   2.6949792e-01   3.2200831e-01   3.7451870e-01
   1.6464088e+00   1.6594985e-01   9.7186830e-02   8.6282364e-02   2.6948725e-01   3.2205099e-01   3.7461473e-01
   1.6489678e+00   1.6601582e-01   9.6715626e-02   8.6363739e-02   2.6947645e-01   3.2209421e-01   3.7471198e-01
   1.6519668e+00   1.6609426e-01   9.6163408e-02   8.6457597e-02   2.6946384e-01   3.2214466e-01   3.7482548e-01
   1.6541418e+00   1.6615192e-01   9.5765221e-02   8.6524017e-02   2.6945472e-01   3.2218110e-01   3.7490748e-01
   1.6566939e+00   1.6622032e-01   9.5299290e-02   8.6598417e-02   2.6944407e-01   3.2222371e-01   3.7500335e-01
   1.6601713e+00   1.6631497e-01   9.4665061e-02   8.6718273e-02   2.6942962e-01   3.2228151e-01   3.7513340e-01
   1.6640569e+00   1.6642269e-01   9.3957597e-02   8.6826304e-02   2.6941357e-01   3.2234574e-01   3.7527791e-01
   1.6676026e+00   1.6652269e-01   9.3314682e-02   8.6932256e-02   2.6939899e-01   3.2240402e-01   3.7540905e-01
   1.6716980e+00   1.6664025e-01   9.2575784e-02   8.7049593e-02   2.6938226e-01   3.2247096e-01   3.7555965e-01
   1.6757685e+00   1.6675919e-01   9.1846272e-02   8.7166728e-02   2.6936573e-01   3.2253708e-01   3.7570842e-01
   1.6790952e+00   1.6685794e-01   9.1248335e-02   8.7268856e-02   2.6935230e-01   3.2259082e-01   3.7582934e-01
   1.6824261e+00   1.6695829e-01   9.0653073e-02   8.7360356e-02   2.6933891e-01   3.2264436e-01   3.7594980e-01
   1.6866691e+00   1.6708810e-01   8.9896201e-02   8.7469077e-02   2.6932196e-01   3.2271217e-01   3.7610238e-01
   1.6910703e+00   1.6722502e-01   8.9111964e-02   8.7599960e-02   2.6930449e-01   3.2278206e-01   3.7625963e-01
   1.6960088e+00   1.6738152e-01   8.8238618e-02   8.7734786e-02   2.6928502e-01   3.2285993e-01   3.7643484e-01
   1.7026964e+00   1.6759810e-01   8.7049064e-02   8.7951546e-02   2.6925888e-01   3.2296447e-01   3.7667005e-01
   1.7074848e+00   1.6775668e-01   8.6210812e-02   8.8066742e-02   2.6924033e-01   3.2303868e-01   3.7683702e-01
   1.7132722e+00   1.6795174e-01   8.5201622e-02   8.8204194e-02   2.6921809e-01   3.2312766e-01   3.7703723e-01
   1.7198860e+00   1.6817946e-01   8.4048053e-02   8.8361840e-02   2.6919290e-01   3.2322841e-01   3.7726391e-01
   1.7276272e+00   1.6845259e-01   8.2704784e-02   8.8543094e-02   2.6916373e-01   3.2334506e-01   3.7752639e-01
   1.7346328e+00   1.6870601e-01   8.1493049e-02   8.8695938e-02   2.6913763e-01   3.2344947e-01   3.7776132e-01
   1.7413040e+00   1.6895281e-01   8.0351929e-02   8.8851553e-02   2.6911303e-01   3.2354789e-01   3.7798274e-01
   1.7486368e+00   1.6922965e-01   7.9095629e-02   8.9029013e-02   2.6908627e-01   3.2365493e-01   3.7822359e-01
   1.7553968e+00   1.6949047e-01   7.7949565e-02   8.9203896e-02   2.6906186e-01   3.2375257e-01   3.7844329e-01
   1.7625536e+00   1.6977267e-01   7.6743444e-02   8.9348063e-02   2.6903628e-01   3.2385487e-01   3.7867347e-01
   1.7697880e+00   1.7006355e-01   7.5531054e-02   8.9490403e-02   2.6901071e-01   3.2395717e-01   3.7890364e-01
   1.7791329e+00   1.7044780e-01   7.3979674e-02   8.9668417e-02   2.6897808e-01   3.2408769e-01   3.7919729e-01
   1.7870180e+00   1.7077901e-01   7.2682529e-02   8.9796785e-02   2.6895090e-01   3.2419640e-01   3.7944189e-01
   1.7955416e+00   1.7114436e-01   7.1281724e-02   8.9971316e-02   2.6892188e-01   3.2431247e-01   3.7970306e-01
   1.8070197e+00   1.7164859e-01   6.9415122e-02   9.0180042e-02   2.6888339e-01   3.2446646e-01   3.8004952e-01
   1.8166970e+00   1.7208497e-01   6.7859965e-02   9.0366831e-02   2.6885144e-01   3.2459424e-01   3.8033703e-01
   1.8276955e+00   1.7259239e-01   6.6112531e-02   9.0565769e-02   2.6881569e-01   3.2473723e-01   3.8065877e-01
   1.8370046e+00   1.7303071e-01   6.4641345e-02   9.0750152e-02   2.6878589e-01   3.2485643e-01   3.8092696e-01
   1.8465029e+00   1.7348642e-01   6.3156781e-02   9.0944701e-02   2.6875591e-01   3.2497635e-01   3.8119678e-01
   1.8580382e+00   1.7405149e-01   6.1364001e-02   9.1103490e-02   2.6872007e-01   3.2511970e-01   3.8151933e-01
   1.8668980e+00   1.7449404e-01   6.0007737e-02   9.1221808e-02   2.6869297e-01   3.2522814e-01   3.8176331e-01
   1.8777172e+00   1.7504318e-01   5.8360930e-02   9.1382543e-02   2.6866035e-01   3.2535861e-01   3.8205688e-01
   1.8898059e+00   1.7566865e-01   5.6551361e-02   9.1551254e-02   2.6862452e-01   3.2550192e-01   3.8237931e-01
   1.9020356e+00   1.7631378e-01   5.4728851e-02   9.1721112e-02   2.6858893e-01   3.2564427e-01   3.8269961e-01
   1.9173528e+00   1.7713951e-01   5.2481822e-02   9.1910787e-02   2.6854527e-01   3.2581892e-01   3.8309257e-01
   1.9273877e+00   1.7769196e-01   5.1032636e-02   9.2008636e-02   2.6851720e-01   3.2593118e-01   3.8334516e-01
   1.9407931e+00   1.7844143e-01   4.9123199e-02   9.2202436e-02   2.6848037e-01   3.2607854e-01   3.8367671e-01
   1.9531485e+00   1.7914361e-01   4.7381032e-02   9.2396001e-02   2.6844706e-01   3.2621175e-01   3.8397645e-01
   1.9662054e+00   1.7989659e-01   4.5561107e-02   9.2542090e-02   2.6841253e-01   3.2634988e-01   3.8428722e-01
   1.9801781e+00   1.8071380e-01   4.3643960e-02   9.2690207e-02   2.6837632e-01   3.2649472e-01   3.8461312e-01
   1.9937884e+00   1.8152378e-01   4.1818087e-02   9.2840178e-02   2.6834177e-01   3.2663292e-01   3.8492406e-01
   2.0088845e+00   1.8243720e-01   3.9804421e-02   9.2980905e-02   2.6830427e-01   3.2678294e-01   3.8526161e-01
   2.0232991e+00   1.8332300e-01   3.7932497e-02   9.3058462e-02   2.6826924e-01   3.2692305e-01   3.8557686e-01
   2.0368842e+00   1.8416894e-01   3.6190022e-02   9.3130104e-02   2.6823691e-01   3.2705235e-01   3.8586780e-01
   2.0500333e+00   1.8499861e-01   3.4527880e-02   9.3216113e-02   2.6820624e-01   3.2717502e-01   3.8614380e-01
   2.0647859e+00   1.8594172e-01   3.2693054e-02   9.3335193e-02   2.6817255e-01   3.2730980e-01   3.8644706e-01
   2.0769200e+00   1.8672627e-01   3.1204455e-02   9.3424513e-02   2.6814539e-01   3.2741845e-01   3.8669151e-01
   2.0911890e+00   1.8765886e-01   2.9485038e-02   9.3511555e-02   2.6811407e-01   3.2754370e-01   3.8697333e-01
   2.1074497e+00   1.8873283e-01   2.7558697e-02   9.3612082e-02   2.6807920e-01   3.2768321e-01   3.8728722e-01
   2.1213191e+00   1.8965909e-01   2.5940971e-02   9.3676017e-02   2.6805012e-01   3.2779954e-01   3.8754896e-01
   2.1366435e+00   1.9069143e-01   2.4192603e-02   9.3762522e-02   2.6801868e-01   3.2792529e-01   3.8783191e-01
   2.1518180e+00   1.9172318e-01   2.2497789e-02   9.3821581e-02   2.6798825e-01   3.2804700e-01   3.8810574e-01
   2.1657249e+00   1.9267692e-01   2.0981434e-02   9.3848349e-02   2.6796097e-01   3.2815613e-01   3.8835129e-01
   2.1821599e+00   1.9381293e-01   1.9203262e-02   9.3851274e-02   2.6792945e-01   3.2828220e-01   3.8863495e-01
   2.1982944e+00   1.9493599e-01   1.7500803e-02   9.3924159e-02   2.6789926e-01   3.2840298e-01   3.8890670e-01
   2.2133856e+00   1.9599358e-01   1.5937213e-02   9.3962412e-02   2.6787167e-01   3.2851333e-01   3.8915500e-01
   2.2275308e+00   1.9699057e-01   1.4502129e-02   9.3942196e-02   2.6784637e-01   3.2861453e-01   3.8938268e-01
   2.2422687e+00   1.9803558e-01   1.3035867e-02   9.3988508e-02   2.6782058e-01   3.2871770e-01   3.8961482e-01
   2.2591914e+00   1.9924236e-01   1.1383877e-02   9.4066458e-02   2.6779165e-01   3.2883339e-01   3.8987512e-01
   2.2728614e+00   2.0022256e-01   1.0075638e-02   9.4087188e-02   2.6776882e-01   3.2892472e-01   3.9008062e-01
   2.2893610e+00   2.0141156e-01   8.5117723e-03   9.4102536e-02   2.6774188e-01   3.2903249e-01   3.9032311e-01
   2.3047730e+00   2.0252532e-01   7.1034099e-03   9.4081760e-02   2.6771731e-01   3.2913078e-01   3.9054425e-01
   2.3205508e+00   2.0366854e-01   5.6853045e-03   9.4114295e-02   2.6769273e-01   3.2922907e-01   3.9076541e-01
   2.3354050e+00   2.0474797e-01   4.3805323e-03   9.4095729e-02   2.6767012e-01   3.2931951e-01   3.9096889e-01
   2.3502113e+00   2.0582708e-01   3.0931981e-03   9.4054999e-02   2.6764808e-01   3.2940767e-01   3.9116726e-01
   2.3649527e+00   2.0690402e-01   1.8582208e-03   9.4054447e-02   2.6762662e-01   3.2949352e-01   3.9136043e-01
   2.3786072e+00   2.0790482e-01   7.3721561e-04   9.4074271e-02   2.6760716e-01   3.2957137e-01   3.9153558e-01
   2.3941559e+00   2.0904587e-01  -5.1722870e-04   9.4031999e-02   2.6758548e-01   3.2965809e-01   3.9173071e-01
   2.4116085e+00   2.1032842e-01  -1.9067223e-03   9.4012071e-02   2.6756174e-01   3.2975306e-01   3.9194438e-01
   2.4265037e+00   2.1142387e-01  -3.0601785e-03   9.4002732e-02   2.6754196e-01   3.2983217e-01   3.9212237e-01
   2.4419321e+00   2.1255903e-01  -4.2287289e-03   9.3958784e-02   2.6752193e-01   3.2991226e-01   3.9230259e-01
   2.4584212e+00   2.1377149e-01  -5.4383340e-03   9.3861350e-02   2.6750104e-01   3.2999584e-01   3.9249064e-01
   2.4732258e+00   2.1486095e-01  -6.4829334e-03   9.3815823e-02   2.6748272e-01   3.3006914e-01   3.9265556e-01
   2.4887165e+00   2.1599982e-01  -7.5692546e-03   9.3794267e-02   2.6746397e-01   3.3014411e-01   3.9282425e-01
   2.5032552e+00   2.1706739e-01  -8.5835104e-03   9.3784031e-02   2.6744677e-01   3.3021291e-01   3.9297904e-01
   2.5207091e+00   2.1834768e-01  -9.7571434e-03   9.3754341e-02   2.6742661e-01   3.3029354e-01   3.9316047e-01
   2.5355388e+00   2.1943480e-01  -1.0729929e-02   9.3736674e-02   2.6740990e-01   3.3036042e-01   3.9331093e-01
   2.5503430e+00   2.2051788e-01  -1.1681768e-02   9.3686507e-02   2.6739357e-01   3.3042570e-01   3.9345784e-01
   2.5660394e+00   2.2166301e-01  -1.2667038e-02   9.3660274e-02   2.6737666e-01   3.3049336e-01   3.9361007e-01
   2.5801383e+00   2.2268913e-01  -1.3530031e-02   9.3636208e-02   2.6736180e-01   3.3055279e-01   3.9374379e-01
   2.5935641e+00   2.2366464e-01  -1.4329345e-02   9.3581441e-02   2.6734794e-01   3.3060823e-01   3.9386852e-01
   2.6074641e+00   2.2467190e-01  -1.5150383e-02   9.3555495e-02   2.6733388e-01   3.3066446e-01   3.9399504e-01
   2.6230856e+00   2.2580103e-01  -1.6047083e-02   9.3498436e-02   2.6731843e-01   3.3072627e-01   3.9413411e-01
   2.6392368e+00   2.2696527e-01  -1.6947231e-02   9.3400607e-02   2.6730283e-01   3.3078867e-01   3.9427451e-01
   2.6530428e+00   2.2795681e-01  -1.7702958e-02   9.3331982e-02   2.6728979e-01   3.3084083e-01   3.9439186e-01
   2.6726209e+00   2.2935659e-01  -1.8744578e-02   9.3229122e-02   2.6727176e-01   3.3091296e-01   3.9455416e-01
   2.6907851e+00   2.3064860e-01  -1.9694807e-02   9.3169420e-02   2.6725550e-01   3.3097802e-01   3.9470054e-01
   2.7059007e+00   2.3172025e-01  -2.0456256e-02   9.3108158e-02   2.6724229e-01   3.3103082e-01   3.9481935e-01
   2.7195619e+00   2.3268440e-01  -2.1132315e-02   9.3055825e-02   2.6723062e-01   3.3107752e-01   3.9492443e-01
   2.7356746e+00   2.3381577e-01  -2.1887565e-02   9.3031487e-02   2.6721715e-01   3.3113139e-01   3.9504563e-01
   2.7526377e+00   2.3500176e-01  -2.2670003e-02   9.2980018e-02   2.6720332e-01   3.3118671e-01   3.9517010e-01
   2.7689463e+00   2.3613694e-01  -2.3412106e-02   9.2874591e-02   2.6719035e-01   3.3123859e-01   3.9528682e-01
   2.7861740e+00   2.3732934e-01  -2.4174188e-02   9.2787821e-02   2.6717699e-01   3.3129202e-01   3.9540705e-01
   2.8046355e+00   2.3859838e-01  -2.4945651e-02   9.2702855e-02   2.6716306e-01   3.3134778e-01   3.9553250e-01
   2.8207068e+00   2.3969768e-01  -2.5612006e-02   9.2604232e-02   2.6715123e-01   3.3139507e-01   3.9563891e-01
   2.8379227e+00   2.4086869e-01  -2.6292622e-02   9.2588582e-02   2.6713888e-01   3.3144448e-01   3.9575009e-01
   2.8551216e+00   2.4203040e-01  -2.6973086e-02   9.2514615e-02   2.6712685e-01   3.3149259e-01   3.9585833e-01
   2.8709698e+00   2.4309251e-01  -2.7574812e-02   9.2511201e-02   2.6711604e-01   3.3153583e-01   3.9595562e-01
   2.8877847e+00   2.4421190e-01  -2.8218761e-02   9.2463550e-02   2.6710485e-01   3.3158060e-01   3.9605635e-01
   2.9020707e+00   2.4515623e-01  -2.8737000e-02   9.2428502e-02   2.6709556e-01   3.3161776e-01   3.9613996e-01
   2.9213700e+00   2.4642320e-01  -2.9419897e-02   9.2368392e-02   2.6708332e-01   3.3166671e-01   3.9625011e-01
   2.9360545e+00   2.4737959e-01  -2.9913823e-02   9.2326345e-02   2.6707424e-01   3.3170302e-01   3.9633180e-01
   2.9521763e+00   2.4842273e-01  -3.0428575e-02   9.2277846e-02   2.6706451e-01   3.3174198e-01   3.9641944e-01
   2.9700227e+00   2.4956801e-01  -3.0997582e-02   9.2213607e-02   2.6705400e-01   3.3178401e-01   3.9651402e-01
   2.9859047e+00   2.5057917e-01  -3.1501950e-02   9.2143625e-02   2.6704488e-01   3.3182048e-01   3.9659609e-01
   3.0020449e+00   2.5159944e-01  -3.1991331e-02   9.2071323e-02   2.6703583e-01   3.3185667e-01   3.9667751e-01
   3.0180317e+00   2.5260339e-01  -3.2455586e-02   9.2025646e-02   2.6702709e-01   3.3189166e-01   3.9675623e-01
   3.0325698e+00   2.5351032e-01  -3.2868178e-02   9.1957747e-02   2.6701931e-01   3.3192276e-01   3.9682621e-01
   3.0488153e+00   2.5451621e-01  -3.3324288e-02   9.1907013e-02   2.6701082e-01   3.3195672e-01   3.9690261e-01
   3.0657509e+00   2.5555714e-01  -3.3777704e-02   9.1811203e-02   2.6700219e-01   3.3199125e-01   3.9698030e-01
   3.0842181e+00   2.5668209e-01  -3.4262534e-02   9.1732870e-02   2.6699302e-01   3.3202791e-01   3.9706280e-01
   3.0998174e+00   2.5762298e-01  -3.4653807e-02   9.1677059e-02   2.6698547e-01   3.3205810e-01   3.9713073e-01
   3.1161106e+00   2.5859760e-01  -3.5045338e-02   9.1595112e-02   2.6697778e-01   3.3208889e-01   3.9720001e-01
   3.1337356e+00   2.5964211e-01  -3.5463731e-02   9.1502622e-02   2.6696966e-01   3.3212136e-01   3.9727306e-01
   3.1519381e+00   2.6070875e-01  -3.5887152e-02   9.1416670e-02   2.6696150e-01   3.3215400e-01   3.9734651e-01
   3.1694415e+00   2.6172378e-01  -3.6275452e-02   9.1315606e-02   2.6695386e-01   3.3218457e-01   3.9741527e-01
   3.1872224e+00   2.6274396e-01  -3.6663510e-02   9.1281401e-02   2.6694630e-01   3.3221480e-01   3.9748330e-01
   3.2053212e+00   2.6377149e-01  -3.7046566e-02   9.1214267e-02   2.6693881e-01   3.3224476e-01   3.9755070e-01
   3.2213316e+00   2.6466999e-01  -3.7369746e-02   9.1158399e-02   2.6693235e-01   3.3227059e-01   3.9760882e-01
   3.2393678e+00   2.6567253e-01  -3.7710317e-02   9.1096273e-02   2.6692526e-01   3.3229895e-01   3.9767265e-01
   3.2573794e+00   2.6666247e-01  -3.8044321e-02   9.1013338e-02   2.6691837e-01   3.3232653e-01   3.9773469e-01
   3.2745549e+00   2.6759718e-01  -3.8358140e-02   9.0921702e-02   2.6691197e-01   3.3235213e-01   3.9779230e-01
   3.2924310e+00   2.6855935e-01  -3.8672075e-02   9.0876459e-02   2.6690548e-01   3.3237809e-01   3.9785071e-01
   3.3098451e+00   2.6948553e-01  -3.8977041e-02   9.0841193e-02   2.6689932e-01   3.3240272e-01   3.9790613e-01
   3.3261234e+00   2.7034135e-01  -3.9241883e-02   9.0778880e-02   2.6689371e-01   3.3242517e-01   3.9795664e-01
   3.3429525e+00   2.7121642e-01  -3.9501176e-02   9.0731555e-02   2.6688805e-01   3.3244781e-01   3.9800757e-01
   3.3606554e+00   2.7212673e-01  -3.9774638e-02   9.0694971e-02   2.6688225e-01   3.3247102e-01   3.9805978e-01
   3.3798705e+00   2.7310316e-01  -4.0075025e-02   9.0661622e-02   2.6687612e-01   3.3249551e-01   3.9811491e-01
   3.3967096e+00   2.7394788e-01  -4.0326262e-02   9.0583278e-02   2.6687090e-01   3.3251641e-01   3.9816193e-01
   3.4147258e+00   2.7484007e-01  -4.0557511e-02   9.0489293e-02   2.6686545e-01   3.3253819e-01   3.9821093e-01
   3.4305181e+00   2.7561250e-01  -4.0773310e-02   9.0465349e-02   2.6686080e-01   3.3255681e-01   3.9825282e-01
   3.4488563e+00   2.7649803e-01  -4.1028207e-02   9.0427482e-02   2.6685553e-01   3.3257788e-01   3.9830022e-01
   3.4669612e+00   2.7736052e-01  -4.1277418e-02   9.0367321e-02   2.6685047e-01   3.3259812e-01   3.9834576e-01
   3.4850217e+00   2.7821000e-01  -4.1503321e-02   9.0317493e-02   2.6684556e-01   3.3261777e-01   3.9838997e-01
   3.5012939e+00   2.7896543e-01  -4.1698090e-02   9.0293349e-02   2.6684124e-01   3.3263502e-01   3.9842880e-01
   3.5208765e+00   2.7986315e-01  -4.1912662e-02   9.0288223e-02   2.6683619e-01   3.3265523e-01   3.9847428e-01
   3.5394326e+00   2.8070250e-01  -4.2125543e-02   9.0256427e-02   2.6683154e-01   3.3267385e-01   3.9851616e-01
   3.5602042e+00   2.8162785e-01  -4.2352383e-02   9.0188164e-02   2.6682648e-01   3.3269408e-01   3.9856168e-01
   3.5792240e+00   2.8246188e-01  -4.2565039e-02   9.0114678e-02   2.6682199e-01   3.3271206e-01   3.9860213e-01
   3.5968960e+00   2.8322611e-01  -4.2748277e-02   9.0086923e-02   2.6681792e-01   3.3272831e-01   3.9863870e-01
   3.6143784e+00   2.8397252e-01  -4.2926288e-02   9.0064636e-02   2.6681401e-01   3.3274397e-01   3.9867394e-01
   3.6334473e+00   2.8477771e-01  -4.3080322e-02   9.0034297e-02   2.6680985e-01   3.3276059e-01   3.9871133e-01
   3.6529863e+00   2.8559179e-01  -4.3250243e-02   9.0048178e-02   2.6680572e-01   3.3277713e-01   3.9874855e-01
   3.6707587e+00   2.8632206e-01  -4.3400638e-02   9.0024405e-02   2.6680206e-01   3.3279176e-01   3.9878147e-01
   3.6878398e+00   2.8701587e-01  -4.3543829e-02   8.9997243e-02   2.6679863e-01   3.3280546e-01   3.9881230e-01
   3.7047513e+00   2.8769436e-01  -4.3667383e-02   8.9922423e-02   2.6679533e-01   3.3281869e-01   3.9884205e-01
   3.7234074e+00   2.8843287e-01  -4.3837732e-02   8.9911533e-02   2.6679178e-01   3.3283289e-01   3.9887400e-01
   3.7443120e+00   2.8924848e-01  -4.3978571e-02   8.9905535e-02   2.6678792e-01   3.3284834e-01   3.9890876e-01
   3.7641086e+00   2.9000946e-01  -4.4130731e-02   8.9870530e-02   2.6678437e-01   3.3286253e-01   3.9894069e-01
   3.7859619e+00   2.9083622e-01  -4.4281634e-02   8.9816962e-02   2.6678057e-01   3.3287771e-01   3.9897485e-01
   3.8061417e+00   2.9158733e-01  -4.4420793e-02   8.9743677e-02   2.6677718e-01   3.3289130e-01   3.9900542e-01
   3.8272163e+00   2.9235909e-01  -4.4559754e-02   8.9652604e-02   2.6677374e-01   3.3290505e-01   3.9903636e-01
   3.8468788e+00   2.9306740e-01  -4.4672421e-02   8.9661835e-02   2.6677063e-01   3.3291750e-01   3.9906437e-01
   3.8646809e+00   2.9369978e-01  -4.4762321e-02   8.9632467e-02   2.6676789e-01   3.3292846e-01   3.9908902e-01
   3.8823176e+00   2.9431874e-01  -4.4839168e-02   8.9656314e-02   2.6676524e-01   3.3293903e-01   3.9911281e-01
   3.9017308e+00   2.9498997e-01  -4.4934709e-02   8.9644502e-02   2.6676241e-01   3.3295034e-01   3.9913827e-01
   3.9222525e+00   2.9568843e-01  -4.5045770e-02   8.9656056e-02   2.6675951e-01   3.3296195e-01   3.9916439e-01
   3.9401949e+00   2.9628902e-01  -4.5159522e-02   8.9641826e-02   2.6675705e-01   3.3297181e-01   3.9918658e-01
   3.9570656e+00   2.9684532e-01  -4.5228893e-02   8.9617994e-02   2.6675479e-01   3.3298085e-01   3.9920691e-01
   3.9770249e+00   2.9749392e-01  -4.5337785e-02   8.9614442e-02   2.6675219e-01   3.3299124e-01   3.9923030e-01
   3.9967013e+00   2.9812249e-01  -4.5429724e-02   8.9528878e-02   2.6674970e-01   3.3300119e-01   3.9925269e-01
   4.0184670e+00   2.9880530e-01  -4.5536012e-02   8.9505680e-02   2.6674703e-01   3.3301186e-01   3.9927669e-01
   4.0417910e+00   2.9952321e-01  -4.5662182e-02   8.9453382e-02   2.6674427e-01   3.3302291e-01   3.9930156e-01
   4.0618317e+00   3.0012742e-01  -4.5757711e-02   8.9393319e-02   2.6674197e-01   3.3303211e-01   3.9932224e-01
   4.0811304e+00   3.0070030e-01  -4.5810416e-02   8.9389068e-02   2.6673982e-01   3.3304070e-01   3.9934158e-01
   4.1009349e+00   3.0128014e-01  -4.5860686e-02   8.9315779e-02   2.6673768e-01   3.3304927e-01   3.9936085e-01
   4.1203880e+00   3.0184149e-01  -4.5917523e-02   8.9285075e-02   2.6673564e-01   3.3305744e-01   3.9937923e-01
   4.1408494e+00   3.0242370e-01  -4.6008432e-02   8.9316743e-02   2.6673356e-01   3.3306578e-01   3.9939800e-01
   4.1617205e+00   3.0300744e-01  -4.6080713e-02   8.9274034e-02   2.6673149e-01   3.3307402e-01   3.9941655e-01
   4.1809966e+00   3.0353784e-01  -4.6150690e-02   8.9268493e-02   2.6672965e-01   3.3308141e-01   3.9943318e-01
   4.2030013e+00   3.0413203e-01  -4.6201788e-02   8.9234053e-02   2.6672760e-01   3.3308959e-01   3.9945158e-01
   4.2233386e+00   3.0467084e-01  -4.6246045e-02   8.9170120e-02   2.6672577e-01   3.3309692e-01   3.9946806e-01
   4.2415672e+00   3.0514612e-01  -4.6282254e-02   8.9148654e-02   2.6672418e-01   3.3310329e-01   3.9948241e-01
   4.2640308e+00   3.0572136e-01  -4.6350888e-02   8.9116884e-02   2.6672227e-01   3.3311091e-01   3.9949956e-01
   4.2839842e+00   3.0622349e-01  -4.6397521e-02   8.9100641e-02   2.6672063e-01   3.3311747e-01   3.9951431e-01
   4.3038627e+00   3.0671547e-01  -4.6448591e-02   8.9035960e-02   2.6671905e-01   3.3312381e-01   3.9952858e-01
   4.3279594e+00   3.0730156e-01  -4.6497967e-02   8.9007032e-02   2.6671719e-01   3.3313125e-01   3.9954532e-01
   4.3482762e+00   3.0778628e-01  -4.6536831e-02   8.8977994e-02   2.6671567e-01   3.3313732e-01   3.9955897e-01
   4.3685444e+00   3.0826129e-01  -4.6541159e-02   8.8907745e-02   2.6671420e-01   3.3314319e-01   3.9957217e-01
   4.3914674e+00   3.0878989e-01  -4.6594619e-02   8.8919261e-02   2.6671260e-01   3.3314961e-01   3.9958663e-01
   4.4116546e+00   3.0924691e-01  -4.6615610e-02   8.8886361e-02   2.6671123e-01   3.3315509e-01   3.9959896e-01
   4.4318380e+00   3.0969572e-01  -4.6655554e-02   8.8865691e-02   2.6670990e-01   3.3316041e-01   3.9961092e-01
   4.4542744e+00   3.1018389e-01  -4.6676661e-02   8.8817273e-02   2.6670847e-01   3.3316613e-01   3.9962380e-01
   4.4735943e+00   3.1059673e-01  -4.6699472e-02   8.8843514e-02   2.6670727e-01   3.3317091e-01   3.9963454e-01
   4.4956350e+00   3.1106009e-01  -4.6724885e-02   8.8877613e-02   2.6670595e-01   3.3317619e-01   3.9964643e-01
   4.5169947e+00   3.1150048e-01  -4.6744599e-02   8.8868376e-02   2.6670471e-01   3.3318115e-01   3.9965758e-01
   4.5393347e+00   3.1195453e-01  -4.6762936e-02   8.8906288e-02   2.6670346e-01   3.3318616e-01   3.9966886e-01
   4.5626786e+00   3.1242096e-01  -4.6803905e-02   8.8900885e-02   2.6670219e-01   3.3319123e-01   3.9968026e-01
   4.5823621e+00   3.1280677e-01  -4.6814380e-02   8.8858055e-02   2.6670116e-01   3.3319536e-01   3.9968956e-01
   4.6053990e+00   3.1325109e-01  -4.6831544e-02   8.8888074e-02   2.6669999e-01   3.3320005e-01   3.9970010e-01
   4.6250089e+00   3.1362335e-01  -4.6851247e-02   8.8867770e-02   2.6669902e-01   3.3320391e-01   3.9970880e-01
   4.6493240e+00   3.1407578e-01  -4.6870622e-02   8.8885067e-02   2.6669786e-01   3.3320854e-01   3.9971923e-01
   4.6725253e+00   3.1450011e-01  -4.6884536e-02   8.8803310e-02   2.6669680e-01   3.3321281e-01   3.9972883e-01
   4.6920968e+00   3.1485210e-01  -4.6925375e-02   8.8777608e-02   2.6669593e-01   3.3321630e-01   3.9973667e-01
   4.7143936e+00   3.1524485e-01  -4.6987411e-02   8.8756802e-02   2.6669496e-01   3.3322015e-01   3.9974534e-01
   4.7355792e+00   3.1561050e-01  -4.7006809e-02   8.8728410e-02   2.6669408e-01   3.3322369e-01   3.9975330e-01
   4.7577113e+00   3.1598498e-01  -4.7044047e-02   8.8668245e-02   2.6669318e-01   3.3322727e-01   3.9976136e-01
   4.7815577e+00   3.1638149e-01  -4.7043999e-02   8.8681512e-02   2.6669225e-01   3.3323100e-01   3.9976974e-01
   4.8074757e+00   3.1680205e-01  -4.7071190e-02   8.8609916e-02   2.6669128e-01   3.3323490e-01   3.9977852e-01
   4.8343555e+00   3.1722801e-01  -4.7072692e-02   8.8546944e-02   2.6669030e-01   3.3323879e-01   3.9978727e-01
   4.8568795e+00   3.1757675e-01  -4.7101174e-02   8.8560855e-02   2.6668952e-01   3.3324193e-01   3.9979434e-01
   4.8777022e+00   3.1789306e-01  -4.7109654e-02   8.8563784e-02   2.6668881e-01   3.3324474e-01   3.9980067e-01
   4.9004417e+00   3.1823187e-01  -4.7150869e-02   8.8567957e-02   2.6668807e-01   3.3324771e-01   3.9980735e-01
   4.9226327e+00   3.1855571e-01  -4.7160236e-02   8.8601163e-02   2.6668737e-01   3.3325051e-01   3.9981366e-01
   4.9445838e+00   3.1887119e-01  -4.7171717e-02   8.8538433e-02   2.6668670e-01   3.3325320e-01   3.9981969e-01
   4.9664959e+00   3.1917909e-01  -4.7179971e-02   8.8567304e-02   2.6668605e-01   3.3325579e-01   3.9982552e-01
   4.9897114e+00   3.1949772e-01  -4.7223753e-02   8.8511974e-02   2.6668539e-01   3.3325844e-01   3.9983149e-01
   5.0149484e+00   3.1983643e-01  -4.7244902e-02   8.8559922e-02   2.6668469e-01   3.3326122e-01   3.9983775e-01
   5.0394138e+00   3.2015845e-01  -4.7270887e-02   8.8590601e-02   2.6668404e-01   3.3326382e-01   3.9984360e-01
   5.0637474e+00   3.2047416e-01  -4.7258337e-02   8.8594877e-02   2.6668342e-01   3.3326631e-01   3.9984921e-01
   5.0836074e+00   3.2072605e-01  -4.7303760e-02   8.8553783e-02   2.6668293e-01   3.3326828e-01   3.9985363e-01
   5.1067910e+00   3.2101400e-01  -4.7315095e-02   8.8544422e-02   2.6668237e-01   3.3327050e-01   3.9985863e-01
   5.1315643e+00   3.2131631e-01  -4.7329221e-02   8.8514893e-02   2.6668180e-01   3.3327280e-01   3.9986379e-01
   5.1524894e+00   3.2156636e-01  -4.7318191e-02   8.8496987e-02   2.6668133e-01   3.3327467e-01   3.9986800e-01
   5.1772578e+00   3.2185695e-01  -4.7304434e-02   8.8565096e-02   2.6668080e-01   3.3327681e-01   3.9987281e-01
   5.2013717e+00   3.2213506e-01  -4.7304503e-02   8.8512713e-02   2.6668030e-01   3.3327881e-01   3.9987733e-01
   5.2233496e+00   3.2238305e-01  -4.7293096e-02   8.8512493e-02   2.6667985e-01   3.3328058e-01   3.9988131e-01
   5.2474034e+00   3.2264809e-01  -4.7302526e-02   8.8533596e-02   2.6667939e-01   3.3328245e-01   3.9988552e-01
   5.2693039e+00   3.2288513e-01  -4.7308879e-02   8.8530389e-02   2.6667898e-01   3.3328410e-01   3.9988922e-01
   5.2925257e+00   3.2313289e-01  -4.7323962e-02   8.8563905e-02   2.6667855e-01   3.3328578e-01   3.9989301e-01
   5.3151525e+00   3.2337006e-01  -4.7308538e-02   8.8645112e-02   2.6667816e-01   3.3328737e-01   3.9989658e-01
   5.3392123e+00   3.2361869e-01  -4.7308567e-02   8.8651948e-02   2.6667775e-01   3.3328900e-01   3.9990024e-01
   5.3624497e+00   3.2385384e-01  -4.7335850e-02   8.8616015e-02   2.6667737e-01   3.3329052e-01   3.9990366e-01
   5.3874034e+00   3.2409864e-01  -4.7345952e-02   8.8598938e-02   2.6667698e-01   3.3329209e-01   3.9990720e-01
   5.4123035e+00   3.2433634e-01  -4.7352677e-02   8.8636375e-02   2.6667660e-01   3.3329360e-01   3.9991060e-01
   5.4352388e+00   3.2455191e-01  -4.7334118e-02   8.8673465e-02   2.6667626e-01   3.3329495e-01   3.9991363e-01
   5.4593482e+00   3.2477466e-01  -4.7317104e-02   8.8683030e-02   2.6667592e-01   3.3329631e-01   3.9991669e-01
   5.4814332e+00   3.2497385e-01  -4.7331343e-02   8.8638617e-02   2.6667562e-01   3.3329752e-01   3.9991941e-01
   5.5029402e+00   3.2516443e-01  -4.7338922e-02   8.8610929e-02   2.6667534e-01   3.3329865e-01   3.9992197e-01
   5.5222371e+00   3.2533195e-01  -4.7339749e-02   8.8593560e-02   2.6667509e-01   3.3329964e-01   3.9992419e-01
   5.5456559e+00   3.2553076e-01  -4.7373695e-02   8.8570401e-02   2.6667480e-01   3.3330080e-01   3.9992681e-01
   5.5665808e+00   3.2570365e-01  -4.7377250e-02   8.8599938e-02   2.6667455e-01   3.3330181e-01   3.9992907e-01
   5.5901483e+00   3.2589448e-01  -4.7401437e-02   8.8578903e-02   2.6667427e-01   3.3330290e-01   3.9993154e-01
   5.6108729e+00   3.2605834e-01  -4.7425516e-02   8.8514159e-02   2.6667404e-01   3.3330384e-01   3.9993363e-01
   5.6360162e+00   3.2625346e-01  -4.7442663e-02   8.8469630e-02   2.6667377e-01   3.3330493e-01   3.9993609e-01
   5.6575591e+00   3.2641847e-01  -4.7439204e-02   8.8488611e-02   2.6667354e-01   3.3330583e-01   3.9993812e-01
   5.6817058e+00   3.2660042e-01  -4.7434816e-02   8.8492973e-02   2.6667330e-01   3.3330681e-01   3.9994032e-01
   5.7048319e+00   3.2677202e-01  -4.7415291e-02   8.8482343e-02   2.6667307e-01   3.3330771e-01   3.9994236e-01
   5.7293918e+00   3.2695213e-01  -4.7368656e-02   8.8500233e-02   2.6667284e-01   3.3330864e-01   3.9994444e-01
   5.7544534e+00   3.2713583e-01  -4.7336250e-02   8.8456965e-02   2.6667261e-01   3.3330955e-01   3.9994649e-01
   5.7782053e+00   3.2730820e-01  -4.7323757e-02   8.8483159e-02   2.6667240e-01   3.3331038e-01   3.9994836e-01
   5.8031327e+00   3.2748763e-01  -4.7335746e-02   8.8539183e-02   2.6667219e-01   3.3331123e-01   3.9995026e-01
   5.8266760e+00   3.2765518e-01  -4.7323216e-02   8.8518582e-02   2.6667200e-01   3.3331199e-01   3.9995198e-01
   5.8504523e+00   3.2782305e-01  -4.7315615e-02   8.8532975e-02   2.6667181e-01   3.3331274e-01   3.9995367e-01
   5.8734777e+00   3.2798467e-01  -4.7277924e-02   8.8521501e-02   2.6667164e-01   3.3331344e-01   3.9995524e-01
   5.9012747e+00   3.2817921e-01  -4.7292953e-02   8.8474005e-02   2.6667144e-01   3.3331425e-01   3.9995707e-01
   5.9284951e+00   3.2836670e-01  -4.7304277e-02   8.8508275e-02   2.6667125e-01   3.3331502e-01   3.9995879e-01
   5.9533451e+00   3.2853377e-01  -4.7303633e-02   8.8455297e-02   2.6667108e-01   3.3331569e-01   3.9996029e-01
   5.9822803e+00   3.2872568e-01  -4.7290780e-02   8.8404323e-02   2.6667089e-01   3.3331644e-01   3.9996198e-01
   6.0062258e+00   3.2888104e-01  -4.7272130e-02   8.8432225e-02   2.6667074e-01   3.3331703e-01   3.9996332e-01
   6.0340795e+00   3.2905909e-01  -4.7267598e-02   8.8396616e-02   2.6667058e-01   3.3331770e-01   3.9996482e-01
   6.0587640e+00   3.2921171e-01  -4.7283912e-02   8.8388053e-02   2.6667043e-01   3.3331827e-01   3.9996610e-01
   6.0805687e+00   3.2934425e-01  -4.7276540e-02   8.8350586e-02   2.6667031e-01   3.3331875e-01   3.9996719e-01
   6.1031763e+00   3.2948013e-01  -4.7296080e-02   8.8349370e-02   2.6667019e-01   3.3331924e-01   3.9996829e-01
   6.1296828e+00   3.2963655e-01  -4.7310788e-02   8.8355781e-02   2.6667005e-01   3.3331979e-01   3.9996952e-01
   6.1564056e+00   3.2979056e-01  -4.7305595e-02   8.8402435e-02   2.6666992e-01   3.3332032e-01   3.9997072e-01
   6.1843533e+00   3.2994752e-01  -4.7306181e-02   8.8416921e-02   2.6666979e-01   3.3332085e-01   3.9997192e-01
   6.2107990e+00   3.3009271e-01  -4.7305405e-02   8.8414830e-02   2.6666967e-01   3.3332134e-01   3.9997301e-01
   6.2348826e+00   3.3022396e-01  -4.7294750e-02   8.8381610e-02   2.6666956e-01   3.3332176e-01   3.9997397e-01
   6.2561341e+00   3.3033964e-01  -4.7311514e-02   8.8356672e-02   2.6666947e-01   3.3332213e-01   3.9997479e-01
   6.2810103e+00   3.3047482e-01  -4.7301537e-02   8.8356349e-02   2.6666937e-01   3.3332254e-01   3.9997571e-01
   6.3058819e+00   3.3061019e-01  -4.7278846e-02   8.8424511e-02   2.6666927e-01   3.3332293e-01   3.9997660e-01
   6.3281013e+00   3.3072923e-01  -4.7271832e-02   8.8387345e-02   2.6666918e-01   3.3332327e-01   3.9997737e-01
   6.3524336e+00   3.3085783e-01  -4.7294615e-02   8.8347761e-02   2.6666909e-01   3.3332363e-01   3.9997818e-01
   6.3813020e+00   3.3100574e-01  -4.7316874e-02   8.8353607e-02   2.6666899e-01   3.3332405e-01   3.9997910e-01
   6.4064110e+00   3.3112899e-01  -4.7341684e-02   8.8348350e-02   2.6666890e-01   3.3332439e-01   3.9997988e-01
   6.4311628e+00   3.3124445e-01  -4.7378071e-02   8.8344178e-02   2.6666882e-01   3.3332472e-01   3.9998061e-01
   6.4548940e+00   3.3135139e-01  -4.7368066e-02   8.8384881e-02   2.6666875e-01   3.3332502e-01   3.9998129e-01
   6.4780126e+00   3.3145314e-01  -4.7403224e-02   8.8267645e-02   2.6666867e-01   3.3332530e-01   3.9998193e-01
   6.5018773e+00   3.3155686e-01  -4.7371897e-02   8.8269312e-02   2.6666860e-01   3.3332558e-01   3.9998256e-01
   6.5308237e+00   3.3167986e-01  -4.7379493e-02   8.8235014e-02   2.6666852e-01   3.3332591e-01   3.9998330e-01
   6.5590129e+00   3.3179492e-01  -4.7404116e-02   8.8254466e-02   2.6666845e-01   3.3332622e-01   3.9998399e-01
   6.5832890e+00   3.3189133e-01  -4.7416850e-02   8.8202834e-02   2.6666838e-01   3.3332647e-01   3.9998457e-01
   6.6071558e+00   3.3198402e-01  -4.7433691e-02   8.8224892e-02   2.6666832e-01   3.3332671e-01   3.9998511e-01
   6.6296108e+00   3.3207150e-01  -4.7423238e-02   8.8220578e-02   2.6666827e-01   3.3332693e-01   3.9998560e-01
   6.6598099e+00   3.3218450e-01  -4.7474630e-02   8.8231307e-02   2.6666820e-01   3.3332722e-01   3.9998624e-01
   6.6906475e+00   3.3229521e-01  -4.7470159e-02   8.8243970e-02   2.6666813e-01   3.3332749e-01   3.9998686e-01
   6.7174242e+00   3.3238990e-01  -4.7448896e-02   8.8229363e-02   2.6666807e-01   3.3332772e-01   3.9998738e-01
   6.7434691e+00   3.3248101e-01  -4.7453229e-02   8.8216636e-02   2.6666802e-01   3.3332794e-01   3.9998786e-01
   6.7679484e+00   3.3256295e-01  -4.7475867e-02   8.8189030e-02   2.6666797e-01   3.3332813e-01   3.9998830e-01
   6.7963280e+00   3.3265605e-01  -4.7493850e-02   8.8186242e-02   2.6666791e-01   3.3332835e-01   3.9998879e-01
   6.8218778e+00   3.3273844e-01  -4.7460526e-02   8.8163978e-02   2.6666787e-01   3.3332854e-01   3.9998921e-01
   6.8477879e+00   3.3282010e-01  -4.7472501e-02   8.8160735e-02   2.6666782e-01   3.3332872e-01   3.9998962e-01
   6.8709760e+00   3.3289125e-01  -4.7451749e-02   8.8185841e-02   2.6666778e-01   3.3332888e-01   3.9998998e-01
   6.8996254e+00   3.3297873e-01  -4.7445714e-02   8.8153513e-02   2.6666773e-01   3.3332907e-01   3.9999040e-01
   6.9240961e+00   3.3305043e-01  -4.7465403e-02   8.8111587e-02   2.6666770e-01   3.3332922e-01   3.9999074e-01
   6.9553297e+00   3.3313985e-01  -4.7470950e-02   8.8156947e-02   2.6666765e-01   3.3332941e-01   3.9999117e-01
   6.9796105e+00   3.3320730e-01  -4.7468838e-02   8.8232837e-02   2.6666761e-01   3.3332955e-01   3.9999148e-01
   7.0087820e+00   3.3328659e-01  -4.7453594e-02   8.8191029e-02   2.6666757e-01   3.3332971e-01   3.9999185e-01
   7.0392248e+00   3.3336533e-01  -4.7429996e-02   8.8171442e-02   2.6666753e-01   3.3332987e-01   3.9999221e-01
   7.0658488e+00   3.3343173e-01  -4.7418367e-02   8.8176821e-02   2.6666750e-01   3.3333001e-01   3.9999252e-01
   7.0936680e+00   3.3350090e-01  -4.7408115e-02   8.8158229e-02   2.6666746e-01   3.3333014e-01   3.9999282e-01
   7.1217158e+00   3.3356886e-01  -4.7433867e-02   8.8179065e-02   2.6666743e-01   3.3333027e-01   3.9999312e-01
   7.1473056e+00   3.3362884e-01  -4.7465050e-02   8.8190703e-02   2.6666740e-01   3.3333039e-01   3.9999338e-01
   7.1709417e+00   3.3368343e-01  -4.7464257e-02   8.8143317e-02   2.6666738e-01   3.3333049e-01   3.9999361e-01
   7.1961080e+00   3.3374192e-01  -4.7486144e-02   8.8095698e-02   2.6666735e-01   3.3333060e-01   3.9999384e-01
   7.2206228e+00   3.3379906e-01  -4.7482207e-02   8.8092939e-02   2.6666733e-01   3.3333070e-01   3.9999407e-01
   7.2503590e+00   3.3386558e-01  -4.7481276e-02   8.8130207e-02   2.6666730e-01   3.3333081e-01   3.9999433e-01
   7.2781922e+00   3.3392851e-01  -4.7453693e-02   8.8157285e-02   2.6666727e-01   3.3333091e-01   3.9999456e-01
   7.3067748e+00   3.3399321e-01  -4.7426203e-02   8.8067090e-02   2.6666725e-01   3.3333102e-01   3.9999479e-01
   7.3348738e+00   3.3405703e-01  -4.7415000e-02   8.8078870e-02   2.6666722e-01   3.3333111e-01   3.9999500e-01
   7.3653270e+00   3.3412658e-01  -4.7400867e-02   8.8101788e-02   2.6666720e-01   3.3333121e-01   3.9999522e-01
   7.3936600e+00   3.3418944e-01  -4.7421388e-02   8.8076035e-02   2.6666718e-01   3.3333130e-01   3.9999542e-01
   7.4229504e+00   3.3425229e-01  -4.7399486e-02   8.8071840e-02   2.6666715e-01   3.3333139e-01   3.9999562e-01
   7.4477344e+00   3.3430508e-01  -4.7404181e-02   8.8127409e-02   2.6666714e-01   3.3333146e-01   3.9999578e-01
   7.4716906e+00   3.3435444e-01  -4.7439906e-02   8.8107886e-02   2.6666712e-01   3.3333152e-01   3.9999593e-01
   7.4961572e+00   3.3440319e-01  -4.7440407e-02   8.8156786e-02   2.6666710e-01   3.3333159e-01   3.9999608e-01
   7.5197941e+00   3.3445134e-01  -4.7435465e-02   8.8223230e-02   2.6666709e-01   3.3333165e-01   3.9999621e-01
   7.5465237e+00   3.3450429e-01  -4.7428752e-02   8.8259951e-02   2.6666707e-01   3.3333172e-01   3.9999636e-01
   7.5722265e+00   3.3455421e-01  -4.7450131e-02   8.8287996e-02   2.6666706e-01   3.3333178e-01   3.9999650e-01
   7.5974531e+00   3.3460211e-01  -4.7458595e-02   8.8283838e-02   2.6666704e-01   3.3333183e-01   3.9999663e-01
   7.6253052e+00   3.3465217e-01  -4.7460950e-02   8.8252247e-02   2.6666703e-01   3.3333190e-01   3.9999677e-01
   7.6519494e+00   3.3469806e-01  -4.7482682e-02   8.8205761e-02   2.6666701e-01   3.3333195e-01   3.9999689e-01
   7.6776198e+00   3.3474084e-01  -4.7482534e-02   8.8186096e-02   2.6666700e-01   3.3333200e-01   3.9999701e-01
   7.7021622e+00   3.3478012e-01  -4.7485131e-02   8.8138081e-02   2.6666699e-01   3.3333205e-01   3.9999712e-01
   7.7324769e+00   3.3482764e-01  -4.7464945e-02   8.8144884e-02   2.6666697e-01   3.3333211e-01   3.9999725e-01
   7.7652649e+00   3.3487698e-01  -4.7456620e-02   8.8134323e-02   2.6666696e-01   3.3333217e-01   3.9999738e-01
   7.7894162e+00   3.3491190e-01  -4.7451656e-02   8.8134389e-02   2.6666695e-01   3.3333221e-01   3.9999747e-01
   7.8193228e+00   3.3495426e-01  -4.7442956e-02   8.8193969e-02   2.6666694e-01   3.3333226e-01   3.9999758e-01
   7.8463725e+00   3.3499156e-01  -4.7443546e-02   8.8205213e-02   2.6666692e-01   3.3333230e-01   3.9999768e-01
   7.8759701e+00   3.3503200e-01  -4.7442064e-02   8.8195301e-02   2.6666691e-01   3.3333235e-01   3.9999778e-01
   7.9080398e+00   3.3507817e-01  -4.7450324e-02   8.8154723e-02   2.6666690e-01   3.3333239e-01   3.9999788e-01
   7.9319561e+00   3.3511118e-01  -4.7458511e-02   8.8097924e-02   2.6666689e-01   3.3333243e-01   3.9999796e-01
   7.9593083e+00   3.3514763e-01  -4.7479605e-02   8.8133894e-02   2.6666688e-01   3.3333246e-01   3.9999804e-01
   7.9870083e+00   3.3518199e-01  -4.7450033e-02   8.8159461e-02   2.6666688e-01   3.3333250e-01   3.9999812e-01
   8.0113134e+00   3.3521185e-01  -4.7444788e-02   8.8102483e-02   2.6666687e-01   3.3333253e-01   3.9999819e-01
   8.0380745e+00   3.3524488e-01  -4.7406670e-02   8.8156748e-02   2.6666686e-01   3.3333256e-01   3.9999826e-01
   8.0648876e+00   3.3527839e-01  -4.7402783e-02   8.8222852e-02   2.6666685e-01   3.3333259e-01   3.9999833e-01
   8.0941410e+00   3.3531360e-01  -4.7418400e-02   8.8146859e-02   2.6666684e-01   3.3333262e-01   3.9999840e-01
   8.1242869e+00   3.3534920e-01  -4.7418745e-02   8.8156270e-02   2.6666684e-01   3.3333265e-01   3.9999847e-01
   8.1504347e+00   3.3537622e-01  -4.7432768e-02   8.8126283e-02   2.6666683e-01   3.3333268e-01   3.9999853e-01
   8.1760308e+00   3.3540123e-01  -4.7417670e-02   8.8089775e-02   2.6666682e-01   3.3333270e-01   3.9999858e-01
   8.2042374e+00   3.3542824e-01  -4.7406467e-02   8.8028913e-02   2.6666682e-01   3.3333273e-01   3.9999864e-01
   8.2333293e+00   3.3545390e-01  -4.7389117e-02   8.7974676e-02   2.6666681e-01   3.3333276e-01   3.9999870e-01
   8.2612699e+00   3.3547834e-01  -4.7327154e-02   8.7960617e-02   2.6666681e-01   3.3333278e-01   3.9999875e-01
   8.2860611e+00   3.3549998e-01  -4.7283777e-02   8.7950571e-02   2.6666680e-01   3.3333280e-01   3.9999880e-01
   8.3171363e+00   3.3552477e-01  -4.7283422e-02   8.7898975e-02   2.6666679e-01   3.3333282e-01   3.9999885e-01
   8.3447799e+00   3.3554381e-01  -4.7277122e-02   8.7923531e-02   2.6666679e-01   3.3333284e-01   3.9999890e-01
   8.3695689e+00   3.3556074e-01  -4.7262577e-02   8.7984740e-02   2.6666678e-01   3.3333286e-01   3.9999894e-01
   8.4004135e+00   3.3558457e-01  -4.7269197e-02   8.7991838e-02   2.6666678e-01   3.3333288e-01   3.9999899e-01
   8.4275773e+00   3.3560617e-01  -4.7258598e-02   8.8027311e-02   2.6666677e-01   3.3333290e-01   3.9999903e-01
   8.4558868e+00   3.3562764e-01  -4.7262698e-02   8.8086448e-02   2.6666677e-01   3.3333292e-01   3.9999907e-01
   8.4861248e+00   3.3564882e-01  -4.7286441e-02   8.8057514e-02   2.6666677e-01   3.3333294e-01   3.9999911e-01
   8.5137683e+00   3.3566750e-01  -4.7338949e-02   8.8060993e-02   2.6666676e-01   3.3333295e-01   3.9999915e-01
   8.5476938e+00   3.3568941e-01  -4.7344899e-02   8.8071459e-02   2.6666676e-01   3.3333297e-01   3.9999919e-01
   8.5736164e+00   3.3570666e-01  -4.7367208e-02   8.8101733e-02   2.6666675e-01   3.3333299e-01   3.9999922e-01
   8.6058707e+00   3.3572925e-01  -4.7391450e-02   8.8093434e-02   2.6666675e-01   3.3333300e-01   3.9999926e-01
   8.6342515e+00   3.3575235e-01  -4.7395191e-02   8.8114228e-02   2.6666675e-01   3.3333302e-01   3.9999929e-01
   8.6646482e+00   3.3577561e-01  -4.7409675e-02   8.8106975e-02   2.6666674e-01   3.3333303e-01   3.9999932e-01
   8.6967737e+00   3.3580070e-01  -4.7450912e-02   8.8131560e-02   2.6666674e-01   3.3333305e-01   3.9999935e-01
   8.7270608e+00   3.3582368e-01  -4.7465383e-02   8.8100462e-02   2.6666674e-01   3.3333306e-01   3.9999938e-01
   8.7544947e+00   3.3584419e-01  -4.7513294e-02   8.8092063e-02   2.6666673e-01   3.3333307e-01   3.9999941e-01
   8.7830666e+00   3.3586514e-01  -4.7525077e-02   8.8075767e-02   2.6666673e-01   3.3333308e-01   3.9999943e-01
   8.8104551e+00   3.3588376e-01  -4.7553093e-02   8.8003146e-02   2.6666673e-01   3.3333309e-01   3.9999945e-01
   8.8376124e+00   3.3590078e-01  -4.7573898e-02   8.7982343e-02   2.6666672e-01   3.3333310e-01   3.9999948e-01
   8.8682788e+00   3.3591879e-01  -4.7569280e-02   8.7966990e-02   2.6666672e-01   3.3333311e-01   3.9999950e-01
   8.8994816e+00   3.3593841e-01  -4.7538380e-02   8.7999034e-02   2.6666672e-01   3.3333312e-01   3.9999952e-01
   8.9296247e+00   3.3595930e-01  -4.7502527e-02   8.7947686e-02   2.6666672e-01   3.3333313e-01   3.9999954e-01
   8.9581445e+00   3.3597738e-01  -4.7488207e-02   8.7941203e-02   2.6666672e-01   3.3333314e-01   3.9999956e-01
   8.9853141e+00   3.3599282e-01  -4.7486064e-02   8.7972149e-02   2.6666671e-01   3.3333315e-01   3.9999958e-01
   9.0162770e+00   3.3601037e-01  -4.7487521e-02   8.7980273e-02   2.6666671e-01   3.3333315e-01   3.9999960e-01
   9.0453884e+00   3.3602746e-01  -4.7488328e-02   8.7958083e-02   2.6666671e-01   3.3333316e-01   3.9999962e-01
   9.0748184e+00   3.3604414e-01  -4.7510156e-02   8.7980977e-02   2.6666671e-01   3.3333317e-01   3.9999963e-01
   9.1072711e+00   3.3606306e-01  -4.7547426e-02   8.8017015e-02   2.6666671e-01   3.3333318e-01   3.9999965e-01
   9.1355154e+00   3.3607827e-01  -4.7540002e-02   8.8051907e-02   2.6666670e-01   3.3333318e-01   3.9999966e-01
   9.1646258e+00   3.3609568e-01  -4.7542913e-02   8.8113161e-02   2.6666670e-01   3.3333319e-01   3.9999968e-01
   9.1926148e+00   3.3611309e-01  -4.7583854e-02   8.8105886e-02   2.6666670e-01   3.3333320e-01   3.9999969e-01
   9.2262256e+00   3.3613631e-01  -4.7599792e-02   8.8041084e-02   2.6666670e-01   3.3333320e-01   3.9999971e-01
   9.2554852e+00   3.3615245e-01  -4.7635892e-02   8.8044336e-02   2.6666670e-01   3.3333321e-01   3.9999972e-01
   9.2823512e+00   3.3616604e-01  -4.7635622e-02   8.8092742e-02   2.6666670e-01   3.3333321e-01   3.9999973e-01
   9.3091860e+00   3.3617799e-01  -4.7666844e-02   8.8135386e-02   2.6666670e-01   3.3333322e-01   3.9999974e-01
   9.3348751e+00   3.3618834e-01  -4.7647749e-02   8.8081785e-02   2.6666669e-01   3.3333322e-01   3.9999975e-01
   9.3647509e+00   3.3620234e-01  -4.7634632e-02   8.8022707e-02   2.6666669e-01   3.3333323e-01   3.9999976e-01
   9.3932488e+00   3.3621849e-01  -4.7629089e-02   8.8089361e-02   2.6666669e-01   3.3333323e-01   3.9999977e-01
   9.4215296e+00   3.3623431e-01  -4.7646039e-02   8.8110625e-02   2.6666669e-01   3.3333324e-01   3.9999978e-01
   9.4504217e+00   3.3624958e-01  -4.7632447e-02   8.8033455e-02   2.6666669e-01   3.3333324e-01   3.9999979e-01
   9.4766195e+00   3.3626222e-01  -4.7651160e-02   8.7996400e-02   2.6666669e-01   3.3333324e-01   3.9999980e-01
   9.5010631e+00   3.3627346e-01  -4.7650693e-02   8.7961178e-02   2.6666669e-01   3.3333325e-01   3.9999981e-01
   9.5295428e+00   3.3628687e-01  -4.7673425e-02   8.7957171e-02   2.6666669e-01   3.3333325e-01   3.9999981e-01
   9.5585398e+00   3.3629861e-01  -4.7667512e-02   8.7927732e-02   2.6666669e-01   3.3333325e-01   3.9999982e-01
   9.5898417e+00   3.3631002e-01  -4.7688030e-02   8.7855847e-02   2.6666669e-01   3.3333326e-01   3.9999983e-01
   9.6188058e+00   3.3632104e-01  -4.7684390e-02   8.7827367e-02   2.6666668e-01   3.3333326e-01   3.9999984e-01
   9.6502430e+00   3.3633464e-01  -4.7711058e-02   8.7888378e-02   2.6666668e-01   3.3333326e-01   3.9999984e-01
   9.6826121e+00   3.3634984e-01  -4.7734886e-02   8.7893249e-02   2.6666668e-01   3.3333327e-01   3.9999985e-01
   9.7116991e+00   3.3636487e-01  -4.7733316e-02   8.7872249e-02   2.6666668e-01   3.3333327e-01   3.9999986e-01
   9.7403127e+00   3.3638041e-01  -4.7758279e-02   8.7872379e-02   2.6666668e-01   3.3333327e-01   3.9999986e-01
   9.7650018e+00   3.3639317e-01  -4.7764878e-02   8.7900189e-02   2.6666668e-01   3.3333328e-01   3.9999987e-01
   9.7940892e+00   3.3640816e-01  -4.7773316e-02   8.7971614e-02   2.6666668e-01   3.3333328e-01   3.9999988e-01
   9.8232742e+00   3.3642352e-01  -4.7764190e-02   8.8041665e-02   2.6666668e-01   3.3333328e-01   3.9999988e-01
   9.8584704e+00   3.3643913e-01  -4.7828077e-02   8.8094080e-02   2.6666668e-01   3.3333328e-01   3.9999989e-01
   9.8905470e+00   3.3645127e-01  -4.7830834e-02   8.8092906e-02   2.6666668e-01   3.3333329e-01   3.9999989e-01
   9.9182925e+00   3.3646155e-01  -4.7808611e-02   8.8080026e-02   2.6666668e-01   3.3333329e-01   3.9999990e-01
   9.9439047e+00   3.3647126e-01  -4.7784787e-02   8.8091869e-02   2.6666668e-01   3.3333329e-01   3.9999990e-01
   9.9714220e+00   3.3648357e-01  -4.7766940e-02   8.8111180e-02   2.6666668e-01   3.3333329e-01   3.9999990e-01


==> Data/Case-02/Wc_hat.dat <==
   0.0000000e+00   1.0000000e-01   2.0000000e-01   3.0000000e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8149632e-03   1.0000000e-01   2.1118397e-01   3.0567108e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.3912495e-03   1.0000000e-01   2.2377195e-01   3.1393367e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.3875946e-03   1.0000000e-01   2.3493029e-01   3.2019640e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2173163e-02   1.0000000e-01   2.4538907e-01   3.2578202e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5138837e-02   1.0000000e-01   2.5604498e-01   3.3191157e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8563937e-02   1.0000000e-01   2.6859134e-01   3.3827705e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1953623e-02   1.0000000e-01   2.8076682e-01   3.4455674e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5788054e-02   1.0000000e-01   2.9455753e-01   3.5194102e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9698222e-02   1.0000000e-01   3.0863204e-01   3.5927268e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3184087e-02   1.0000000e-01   3.2119712e-01   3.6512891e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7267307e-02   1.0000000e-01   3.3581847e-01   3.7245081e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.0697342e-02   1.0000000e-01   3.4802133e-01   3.7844741e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4730856e-02   1.0000000e-01   3.6229699e-01   3.8555173e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.8416239e-02   1.0000000e-01   3.7557757e-01   3.9166624e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.2086571e-02   1.0000000e-01   3.8896125e-01   3.9795499e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.6235488e-02   1.0000000e-01   4.0376023e-01   4.0517833e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.0716626e-02   1.0000000e-01   4.1995842e-01   4.1292436e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.4530492e-02   1.0000000e-01   4.3400971e-01   4.1918442e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.8095028e-02   1.0000000e-01   4.4666821e-01   4.2576546e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.2675370e-02   1.0000000e-01   4.6335015e-01   4.3423777e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.6545214e-02   1.0000000e-01   4.7664323e-01   4.4238330e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.0338483e-02   1.0000000e-01   4.8993973e-01   4.5006823e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.4380125e-02   1.0000000e-01   5.0419344e-01   4.5868285e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.8369906e-02   1.0000000e-01   5.1831735e-01   4.6700301e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.2268835e-02   1.0000000e-01   5.3238461e-01   4.7574352e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.5807144e-02   1.0000000e-01   5.4517718e-01   4.8359543e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.9407935e-02   1.0000000e-01   5.5829403e-01   4.9270857e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0364037e-01   1.0000000e-01   5.7335063e-01   5.0335653e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0759115e-01   1.0000000e-01   5.8839857e-01   5.1332442e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1169714e-01   1.0000000e-01   6.0386125e-01   5.2442766e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1625551e-01   1.0000000e-01   6.2133151e-01   5.3768661e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2060497e-01   1.0000000e-01   6.3793605e-01   5.5076646e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2478192e-01   1.0000000e-01   6.5381308e-01   5.6381139e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2900000e-01   1.0000000e-01   6.6964670e-01   5.7786197e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3349653e-01   1.0000000e-01   6.8683495e-01   5.9314836e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3809853e-01   1.0000000e-01   7.0453305e-01   6.0894130e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4213401e-01   1.0000000e-01   7.2005372e-01   6.2349915e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4664795e-01   1.0000000e-01   7.3787653e-01   6.4039376e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5131313e-01   1.0000000e-01   7.5705299e-01   6.5860771e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5522728e-01   1.0000000e-01   7.7330390e-01   6.7386883e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5938750e-01   1.0000000e-01   7.9058107e-01   6.9034858e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6341985e-01   1.0000000e-01   8.0789038e-01   7.0711078e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6680496e-01   1.0000000e-01   8.2182324e-01   7.2204455e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7003951e-01   1.0000000e-01   8.3579612e-01   7.3601165e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7331125e-01   1.0000000e-01   8.4992341e-01   7.4972331e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7666698e-01   1.0000000e-01   8.6494560e-01   7.6337393e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7998961e-01   1.0000000e-01   8.7988982e-01   7.7591473e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8325121e-01   1.0000000e-01   8.9574664e-01   7.8585642e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8612786e-01   1.0000000e-01   9.0990264e-01   7.9434969e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8857327e-01   1.0000000e-01   9.2196981e-01   8.0121134e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9101178e-01   1.0000000e-01   9.3403707e-01   8.0767699e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9323299e-01   1.0000000e-01   9.4562581e-01   8.1279326e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9520736e-01   1.0000000e-01   9.5601082e-01   8.1659947e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9675891e-01   1.0000000e-01   9.6425874e-01   8.2021268e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9873414e-01   1.0000000e-01   9.7449513e-01   8.2358861e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0014513e-01   1.0000000e-01   9.8193806e-01   8.2673417e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0138181e-01   1.0000000e-01   9.8858611e-01   8.2905955e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0270226e-01   1.0000000e-01   9.9563080e-01   8.3184468e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0399710e-01   1.0000000e-01   1.0026753e+00   8.3454168e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0502773e-01   1.0000000e-01   1.0082846e+00   8.3644883e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0598936e-01   1.0000000e-01   1.0135704e+00   8.3813266e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0671129e-01   1.0000000e-01   1.0175702e+00   8.3908293e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0756300e-01   1.0000000e-01   1.0223760e+00   8.4037656e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0836324e-01   1.0000000e-01   1.0267990e+00   8.4128067e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0923489e-01   1.0000000e-01   1.0316736e+00   8.4220365e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1006053e-01   1.0000000e-01   1.0363153e+00   8.4328062e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1090269e-01   1.0000000e-01   1.0411057e+00   8.4423033e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1150029e-01   1.0000000e-01   1.0445154e+00   8.4461803e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1228670e-01   1.0000000e-01   1.0489874e+00   8.4510796e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1293641e-01   1.0000000e-01   1.0528241e+00   8.4564811e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1368941e-01   1.0000000e-01   1.0571463e+00   8.4620272e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1442916e-01   1.0000000e-01   1.0614185e+00   8.4660887e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1506672e-01   1.0000000e-01   1.0651197e+00   8.4702473e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1566976e-01   1.0000000e-01   1.0687774e+00   8.4738939e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1632515e-01   1.0000000e-01   1.0726676e+00   8.4781044e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1706463e-01   1.0000000e-01   1.0769980e+00   8.4788947e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1771072e-01   1.0000000e-01   1.0807735e+00   8.4814354e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1859650e-01   1.0000000e-01   1.0860819e+00   8.4788929e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1941118e-01   1.0000000e-01   1.0907960e+00   8.4744255e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2009904e-01   1.0000000e-01   1.0948343e+00   8.4679111e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2089933e-01   1.0000000e-01   1.0995177e+00   8.4647181e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2202121e-01   1.0000000e-01   1.1061623e+00   8.4552624e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2293547e-01   1.0000000e-01   1.1116700e+00   8.4488253e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2406324e-01   1.0000000e-01   1.1183512e+00   8.4402276e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2517542e-01   1.0000000e-01   1.1250227e+00   8.4301780e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2628548e-01   1.0000000e-01   1.1317470e+00   8.4143336e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2756357e-01   1.0000000e-01   1.1395276e+00   8.4016607e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2894378e-01   1.0000000e-01   1.1477686e+00   8.3886543e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3059474e-01   1.0000000e-01   1.1579563e+00   8.3788142e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3206953e-01   1.0000000e-01   1.1671055e+00   8.3707579e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3413957e-01   1.0000000e-01   1.1797260e+00   8.3524613e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3572366e-01   1.0000000e-01   1.1896221e+00   8.3498648e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3774173e-01   1.0000000e-01   1.2021396e+00   8.3340393e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3961389e-01   1.0000000e-01   1.2139170e+00   8.3133310e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4172544e-01   1.0000000e-01   1.2273401e+00   8.2915637e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4403792e-01   1.0000000e-01   1.2417083e+00   8.2546201e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4597618e-01   1.0000000e-01   1.2540758e+00   8.2262088e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4843292e-01   1.0000000e-01   1.2696592e+00   8.1754552e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5068599e-01   1.0006021e-01   1.2800562e+00   8.1289984e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5348774e-01   1.0060970e-01   1.2708803e+00   8.0233464e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5640170e-01   1.0054907e-01   1.2616965e+00   7.8878334e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5900135e-01   1.0014270e-01   1.2529643e+00   7.7718089e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6173121e-01   9.9545345e-02   1.2425715e+00   7.6509867e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6484559e-01   9.8484473e-02   1.2302141e+00   7.5153378e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6797416e-01   9.7300842e-02   1.2177917e+00   7.3854215e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7105869e-01   9.5760854e-02   1.2050511e+00   7.2578560e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7415836e-01   9.4179931e-02   1.1921778e+00   7.1303517e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7763592e-01   9.2267296e-02   1.1775899e+00   6.9921728e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8105705e-01   9.0340319e-02   1.1633509e+00   6.8591973e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8396257e-01   8.8672786e-02   1.1512140e+00   6.7483317e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8684383e-01   8.6949893e-02   1.1392155e+00   6.6380037e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8988340e-01   8.5085357e-02   1.1266044e+00   6.5246461e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9281349e-01   8.3426782e-02   1.1146269e+00   6.4175971e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9550274e-01   8.1966314e-02   1.1037580e+00   6.3209807e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9834900e-01   8.0224890e-02   1.0923184e+00   6.2216969e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0056291e-01   7.8946819e-02   1.0834410e+00   6.1458975e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0286598e-01   7.7730463e-02   1.0743260e+00   6.0674521e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0595923e-01   7.6043474e-02   1.0622352e+00   5.9647674e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0893092e-01   7.4391475e-02   1.0506973e+00   5.8688806e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.1189505e-01   7.2918049e-02   1.0393870e+00   5.7754750e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.1495799e-01   7.1422129e-02   1.0279313e+00   5.6816313e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.1819153e-01   6.9821398e-02   1.0160555e+00   5.5850402e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2111657e-01   6.8446931e-02   1.0053561e+00   5.4997223e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2468388e-01   6.6813362e-02   9.9260374e-01   5.3995356e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2762095e-01   6.5580289e-02   9.8217345e-01   5.3174435e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3064485e-01   6.4291872e-02   9.7178778e-01   5.2334594e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3358418e-01   6.3004783e-02   9.6169456e-01   5.1546007e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3639675e-01   6.1782481e-02   9.5215728e-01   5.0808939e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3926258e-01   6.0740434e-02   9.4265867e-01   5.0073165e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.4257059e-01   5.9622620e-02   9.3186912e-01   4.9250052e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.4540571e-01   5.8646567e-02   9.2277040e-01   4.8563401e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.4839998e-01   5.7660031e-02   9.1322903e-01   4.7846672e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5153238e-01   5.6655787e-02   9.0344384e-01   4.7123848e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5431628e-01   5.5887201e-02   8.9491804e-01   4.6500642e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5711986e-01   5.5140990e-02   8.8645598e-01   4.5871429e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.6027738e-01   5.4321572e-02   8.7704498e-01   4.5199882e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.6322279e-01   5.3592638e-02   8.6827712e-01   4.4601873e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.6586396e-01   5.2969611e-02   8.6061982e-01   4.4069343e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.6840328e-01   5.2370071e-02   8.5330317e-01   4.3553822e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7102907e-01   5.1862221e-02   8.4588624e-01   4.3046548e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7414513e-01   5.1195923e-02   8.3737753e-01   4.2446678e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7709095e-01   5.0733527e-02   8.2929571e-01   4.1910794e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7993002e-01   5.0279167e-02   8.2158637e-01   4.1388277e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8291897e-01   4.9793811e-02   8.1359913e-01   4.0841805e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8583758e-01   4.9422863e-02   8.0600064e-01   4.0337808e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8885128e-01   4.9036733e-02   7.9824972e-01   3.9847620e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9216971e-01   4.8599685e-02   7.8986215e-01   3.9310217e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9521090e-01   4.8235532e-02   7.8219092e-01   3.8830849e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9837307e-01   4.7903068e-02   7.7445807e-01   3.8346038e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.0167319e-01   4.7621053e-02   7.6648107e-01   3.7842945e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.0490517e-01   4.7421795e-02   7.5879396e-01   3.7382103e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.0824441e-01   4.7294635e-02   7.5107912e-01   3.6907131e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.1105854e-01   4.7075214e-02   7.4480523e-01   3.6516084e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.1384322e-01   4.6987265e-02   7.3843024e-01   3.6138850e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.1667140e-01   4.6878778e-02   7.3206450e-01   3.5760748e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.1956791e-01   4.6767445e-02   7.2580568e-01   3.5388791e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.2229093e-01   4.6690805e-02   7.1998255e-01   3.5034708e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.2535723e-01   4.6674005e-02   7.1359083e-01   3.4650592e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.2820123e-01   4.6731301e-02   7.0766171e-01   3.4314934e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.3138572e-01   4.6833851e-02   7.0105156e-01   3.3957513e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.3449417e-01   4.6770382e-02   6.9472340e-01   3.3601936e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.3738347e-01   4.6825528e-02   6.8895646e-01   3.3295220e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4037089e-01   4.6937918e-02   6.8304821e-01   3.2974806e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4347319e-01   4.7067668e-02   6.7696498e-01   3.2658410e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4641507e-01   4.7231127e-02   6.7141920e-01   3.2360456e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4969307e-01   4.7383936e-02   6.6531594e-01   3.2040048e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.5282461e-01   4.7564948e-02   6.5950459e-01   3.1745747e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.5611220e-01   4.7631229e-02   6.5359103e-01   3.1438710e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.5923570e-01   4.7889567e-02   6.4784670e-01   3.1171072e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.6328924e-01   4.8143971e-02   6.4064687e-01   3.0811582e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.6658405e-01   4.8419808e-02   6.3499293e-01   3.0545086e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.6975689e-01   4.8687451e-02   6.2955615e-01   3.0297974e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.7327341e-01   4.9072405e-02   6.2354920e-01   3.0034864e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.7679805e-01   4.9498316e-02   6.1776807e-01   2.9779117e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.8040110e-01   4.9893324e-02   6.1191556e-01   2.9522864e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.8371793e-01   5.0280324e-02   6.0653780e-01   2.9313358e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.8739235e-01   5.0895146e-02   6.0077825e-01   2.9075952e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.9111545e-01   5.1407235e-02   5.9499304e-01   2.8849959e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.9450206e-01   5.1781268e-02   5.8987500e-01   2.8642371e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.9786610e-01   5.2320416e-02   5.8480160e-01   2.8436548e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.0121208e-01   5.2815055e-02   5.7997394e-01   2.8248416e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.0510714e-01   5.3364185e-02   5.7437086e-01   2.8047327e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.0853830e-01   5.4013173e-02   5.6947050e-01   2.7880900e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.1240293e-01   5.4524036e-02   5.6404504e-01   2.7685301e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.1610651e-01   5.5117550e-02   5.5895961e-01   2.7522799e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.1975840e-01   5.5832494e-02   5.5395563e-01   2.7366924e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.2412018e-01   5.6654221e-02   5.4807523e-01   2.7177083e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.2755492e-01   5.7267657e-02   5.4349476e-01   2.7049857e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.3167368e-01   5.7998468e-02   5.3829854e-01   2.6891122e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.3523215e-01   5.8675531e-02   5.3374726e-01   2.6763575e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.3907730e-01   5.9392155e-02   5.2893031e-01   2.6622041e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.4333353e-01   6.0180303e-02   5.2362022e-01   2.6481592e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.4680827e-01   6.0937480e-02   5.1940135e-01   2.6383942e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.5083126e-01   6.1779611e-02   5.1452592e-01   2.6253842e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.5507753e-01   6.2654765e-02   5.0962597e-01   2.6136984e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.5971954e-01   6.3569135e-02   5.0429696e-01   2.6020194e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.6424090e-01   6.4547257e-02   4.9923090e-01   2.5904296e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.6865919e-01   6.5497259e-02   4.9436138e-01   2.5825058e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.7260027e-01   6.6429402e-02   4.9000608e-01   2.5762246e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.7680977e-01   6.7380606e-02   4.8544447e-01   2.5690966e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.8187450e-01   6.8473193e-02   4.8012133e-01   2.5606357e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.8669313e-01   6.9468767e-02   4.7513470e-01   2.5540158e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.9089387e-01   7.0520334e-02   4.7087305e-01   2.5487822e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.9566682e-01   7.1677390e-02   4.6602173e-01   2.5438664e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.0052492e-01   7.2878398e-02   4.6137878e-01   2.5367422e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.0539527e-01   7.3993664e-02   4.5677123e-01   2.5325517e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.1074128e-01   7.5362861e-02   4.5159315e-01   2.5287424e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.1487021e-01   7.6333238e-02   4.4771253e-01   2.5251771e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.1977716e-01   7.7533888e-02   4.4304926e-01   2.5223882e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.2537663e-01   7.8898503e-02   4.3793505e-01   2.5193958e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.3074897e-01   8.0268112e-02   4.3298245e-01   2.5180897e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.3648008e-01   8.1513938e-02   4.2799299e-01   2.5178552e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.4282083e-01   8.3046320e-02   4.2249819e-01   2.5183858e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.4878954e-01   8.4598411e-02   4.1746841e-01   2.5179013e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.5481433e-01   8.6016766e-02   4.1255237e-01   2.5162929e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.6118659e-01   8.7792500e-02   4.0736342e-01   2.5175536e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.6726808e-01   8.9240934e-02   4.0247796e-01   2.5201707e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.7307885e-01   9.0798669e-02   3.9784491e-01   2.5225898e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.7984961e-01   9.2532391e-02   3.9267542e-01   2.5238116e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.8657495e-01   9.4011504e-02   3.8780673e-01   2.5267185e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.9281025e-01   9.5524287e-02   3.8316980e-01   2.5301516e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.9924936e-01   9.7221481e-02   3.7843743e-01   2.5351959e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.0596053e-01   9.9042052e-02   3.7362068e-01   2.5401252e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.1379408e-01   1.0093601e-01   3.6783337e-01   2.5445905e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.2016236e-01   1.0253261e-01   3.6336306e-01   2.5496717e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.2725263e-01   1.0424663e-01   3.5852387e-01   2.5567444e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.3366954e-01   1.0602290e-01   3.5435287e-01   2.5638342e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.4093291e-01   1.0806482e-01   3.4964205e-01   2.5718094e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.4821207e-01   1.0978869e-01   3.4483081e-01   2.5789309e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.5730060e-01   1.1209252e-01   3.3878247e-01   2.5862655e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.6439192e-01   1.1395875e-01   3.3439823e-01   2.5952732e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.7238016e-01   1.1591275e-01   3.2951927e-01   2.6045206e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.8124045e-01   1.1834760e-01   3.2377641e-01   2.6167129e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.8985616e-01   1.2049666e-01   3.1874150e-01   2.6288421e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.9812481e-01   1.2251351e-01   3.1387453e-01   2.6376217e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.0668710e-01   1.2464701e-01   3.0905799e-01   2.6499873e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.1578485e-01   1.2703599e-01   3.0390420e-01   2.6626665e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.2403811e-01   1.2868686e-01   2.9954107e-01   2.6719258e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.3269939e-01   1.3060634e-01   2.9455744e-01   2.6822628e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.4059184e-01   1.3241800e-01   2.9039106e-01   2.6921326e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.4921677e-01   1.3437782e-01   2.8563510e-01   2.7000427e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.5929722e-01   1.3699995e-01   2.7999699e-01   2.7132058e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.6804286e-01   1.3875804e-01   2.7502869e-01   2.7241394e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.7640995e-01   1.4061257e-01   2.7054720e-01   2.7345476e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.8569156e-01   1.4278620e-01   2.6569875e-01   2.7446014e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.9399153e-01   1.4459764e-01   2.6130942e-01   2.7550603e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.0317790e-01   1.4670476e-01   2.5670105e-01   2.7665623e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.1293755e-01   1.4878302e-01   2.5162055e-01   2.7778509e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.2193223e-01   1.5067837e-01   2.4710131e-01   2.7883732e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.3135102e-01   1.5276420e-01   2.4240361e-01   2.8000262e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.4162257e-01   1.5477768e-01   2.3731522e-01   2.8118444e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.5214433e-01   1.5677199e-01   2.3235609e-01   2.8192305e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.6279941e-01   1.5887565e-01   2.2717358e-01   2.8278039e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.7257257e-01   1.6081946e-01   2.2274430e-01   2.8382738e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.8303271e-01   1.6278792e-01   2.1785687e-01   2.8468685e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.9207064e-01   1.6442021e-01   2.1358227e-01   2.8541941e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0013379e+00   1.6611038e-01   2.0922292e-01   2.8617466e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0116034e+00   1.6800295e-01   2.0446736e-01   2.8703575e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0216891e+00   1.6979897e-01   1.9967777e-01   2.8779768e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0318942e+00   1.7150399e-01   1.9502268e-01   2.8850081e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0420893e+00   1.7372086e-01   1.9027351e-01   2.8953914e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0529620e+00   1.7564666e-01   1.8549665e-01   2.9025792e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0640838e+00   1.7775226e-01   1.8073500e-01   2.9113192e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0755141e+00   1.7982171e-01   1.7591696e-01   2.9189274e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0872522e+00   1.8184058e-01   1.7065630e-01   2.9245077e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0979124e+00   1.8361683e-01   1.6611218e-01   2.9317145e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1090585e+00   1.8565265e-01   1.6125908e-01   2.9405855e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1190008e+00   1.8729858e-01   1.5700194e-01   2.9463449e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1298389e+00   1.8886390e-01   1.5257758e-01   2.9519598e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1401622e+00   1.9058635e-01   1.4828182e-01   2.9577705e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1514102e+00   1.9245914e-01   1.4349065e-01   2.9635418e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1633845e+00   1.9437165e-01   1.3859621e-01   2.9711704e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1747377e+00   1.9618288e-01   1.3420241e-01   2.9781395e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1869245e+00   1.9826338e-01   1.2935773e-01   2.9843611e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1976216e+00   2.0003160e-01   1.2524928e-01   2.9899755e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2091882e+00   2.0192050e-01   1.2090824e-01   2.9950973e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2208451e+00   2.0382259e-01   1.1643417e-01   2.9989564e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2326432e+00   2.0558985e-01   1.1191669e-01   3.0020720e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2447482e+00   2.0765482e-01   1.0743469e-01   3.0056916e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2567121e+00   2.0964371e-01   1.0308411e-01   3.0086003e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2676209e+00   2.1139073e-01   9.9080553e-02   3.0128833e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2788050e+00   2.1312511e-01   9.5103236e-02   3.0170781e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2904915e+00   2.1488025e-01   9.0817864e-02   3.0171373e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3026729e+00   2.1683390e-01   8.6580886e-02   3.0200537e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3152166e+00   2.1874870e-01   8.2303372e-02   3.0215712e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3275820e+00   2.2073280e-01   7.8022784e-02   3.0233542e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3395602e+00   2.2289273e-01   7.4038618e-02   3.0237801e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3514024e+00   2.2492892e-01   7.0192017e-02   3.0237328e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3626611e+00   2.2666090e-01   6.6527008e-02   3.0226551e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3741339e+00   2.2835507e-01   6.2787399e-02   3.0233781e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3862018e+00   2.3038566e-01   5.8957889e-02   3.0229090e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3971774e+00   2.3225687e-01   5.5566009e-02   3.0255061e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4071945e+00   2.3388706e-01   5.2464793e-02   3.0241575e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4162868e+00   2.3537767e-01   4.9865168e-02   3.0239367e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4260390e+00   2.3712584e-01   4.7019253e-02   3.0233533e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4353270e+00   2.3859590e-01   4.4392646e-02   3.0220841e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4434811e+00   2.3999505e-01   4.2033112e-02   3.0212831e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4522939e+00   2.4146627e-01   3.9411830e-02   3.0202593e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4623744e+00   2.4322463e-01   3.6521319e-02   3.0187693e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4703282e+00   2.4462399e-01   3.4328618e-02   3.0183373e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4794687e+00   2.4614897e-01   3.1808052e-02   3.0175911e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4864085e+00   2.4732213e-01   2.9916501e-02   3.0162092e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4922808e+00   2.4829474e-01   2.8329495e-02   3.0157472e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4982812e+00   2.4939567e-01   2.6736578e-02   3.0147037e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5075831e+00   2.5101723e-01   2.4188049e-02   3.0118447e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5134500e+00   2.5204935e-01   2.2651179e-02   3.0105416e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5196349e+00   2.5320969e-01   2.1064914e-02   3.0101688e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5239092e+00   2.5386147e-01   1.9985841e-02   3.0097589e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5295247e+00   2.5476186e-01   1.8540667e-02   3.0094994e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5346097e+00   2.5561393e-01   1.7230414e-02   3.0082719e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5386699e+00   2.5629784e-01   1.6210133e-02   3.0073617e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5421971e+00   2.5686512e-01   1.5334326e-02   3.0064367e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5452939e+00   2.5739464e-01   1.4553418e-02   3.0060825e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5482577e+00   2.5787189e-01   1.3814209e-02   3.0057699e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5515784e+00   2.5844447e-01   1.2968448e-02   3.0049891e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5550258e+00   2.5898996e-01   1.2135360e-02   3.0041145e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5576789e+00   2.5944699e-01   1.1488376e-02   3.0034895e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5606688e+00   2.5995073e-01   1.0731354e-02   3.0031955e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5634510e+00   2.6040746e-01   1.0047625e-02   3.0024728e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5654746e+00   2.6074476e-01   9.5626268e-03   3.0021513e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5686484e+00   2.6123866e-01   8.7958879e-03   3.0013583e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5715644e+00   2.6173899e-01   8.0957307e-03   3.0010596e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5737114e+00   2.6209933e-01   7.5832331e-03   3.0004562e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5762257e+00   2.6255094e-01   6.9725658e-03   3.0001488e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5792006e+00   2.6304810e-01   6.2669021e-03   2.9994401e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5823730e+00   2.6356835e-01   5.5553853e-03   2.9986368e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5851824e+00   2.6406318e-01   4.9083746e-03   2.9973879e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5887043e+00   2.6467814e-01   4.1007746e-03   2.9964087e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5912022e+00   2.6510153e-01   3.5449177e-03   2.9954922e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5937572e+00   2.6554536e-01   2.9516887e-03   2.9948368e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5962081e+00   2.6595365e-01   2.4003510e-03   2.9942910e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5986073e+00   2.6637510e-01   1.8513581e-03   2.9932127e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6009405e+00   2.6676761e-01   1.3334853e-03   2.9924502e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6041020e+00   2.6729090e-01   6.1764688e-04   2.9919051e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6065292e+00   2.6771521e-01   6.2779188e-05   2.9915508e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6100621e+00   2.6831816e-01  -7.4130393e-04   2.9905366e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6129366e+00   2.6882771e-01  -1.3893803e-03   2.9898427e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6166158e+00   2.6940008e-01  -2.2016077e-03   2.9885947e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6188921e+00   2.6979861e-01  -2.7029419e-03   2.9879674e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6216778e+00   2.7029961e-01  -3.3113331e-03   2.9873751e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6251318e+00   2.7091376e-01  -4.0465415e-03   2.9864131e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6282791e+00   2.7145718e-01  -4.7394579e-03   2.9853281e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6309341e+00   2.7188993e-01  -5.3182719e-03   2.9842551e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6334437e+00   2.7234666e-01  -5.8402721e-03   2.9838683e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6359849e+00   2.7278335e-01  -6.4083969e-03   2.9831729e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6384209e+00   2.7319700e-01  -6.9367272e-03   2.9828291e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6411650e+00   2.7366291e-01  -7.5530771e-03   2.9820405e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6438918e+00   2.7412035e-01  -8.1301173e-03   2.9811226e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6464088e+00   2.7452301e-01  -8.6600392e-03   2.9801270e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6489678e+00   2.7498915e-01  -9.2108411e-03   2.9793404e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6519668e+00   2.7550191e-01  -9.8414985e-03   2.9779648e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6541418e+00   2.7587773e-01  -1.0287220e-02   2.9773367e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6566939e+00   2.7629448e-01  -1.0791430e-02   2.9766283e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6601713e+00   2.7693316e-01  -1.1548060e-02   2.9758497e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6640569e+00   2.7760140e-01  -1.2323178e-02   2.9751392e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6676026e+00   2.7825312e-01  -1.3041212e-02   2.9738628e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6716980e+00   2.7891362e-01  -1.3867119e-02   2.9722893e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6757685e+00   2.7960930e-01  -1.4701661e-02   2.9712226e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6790952e+00   2.8019874e-01  -1.5373070e-02   2.9700172e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6824261e+00   2.8077827e-01  -1.6041837e-02   2.9688563e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6866691e+00   2.8148386e-01  -1.6846692e-02   2.9675143e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6910703e+00   2.8223919e-01  -1.7761780e-02   2.9658966e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6960088e+00   2.8303542e-01  -1.8734873e-02   2.9644759e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7026964e+00   2.8420648e-01  -2.0083756e-02   2.9619697e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7074848e+00   2.8503797e-01  -2.0989712e-02   2.9606362e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7132722e+00   2.8596331e-01  -2.2060369e-02   2.9587543e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7198860e+00   2.8710517e-01  -2.3279894e-02   2.9573017e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7276272e+00   2.8842505e-01  -2.4670025e-02   2.9550259e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7346328e+00   2.8967998e-01  -2.5924711e-02   2.9536549e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7413040e+00   2.9074625e-01  -2.7109150e-02   2.9521051e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7486368e+00   2.9203741e-01  -2.8394028e-02   2.9492047e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7553968e+00   2.9326081e-01  -2.9535380e-02   2.9466422e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7625536e+00   2.9443959e-01  -3.0767534e-02   2.9452252e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7697880e+00   2.9573935e-01  -3.2000549e-02   2.9430079e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7791329e+00   2.9724887e-01  -3.3524328e-02   2.9404096e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7870180e+00   2.9857994e-01  -3.4768144e-02   2.9392601e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7955416e+00   3.0003953e-01  -3.6211076e-02   2.9355557e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8070197e+00   3.0208630e-01  -3.7932891e-02   2.9321198e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8166970e+00   3.0368528e-01  -3.9464062e-02   2.9296009e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8276955e+00   3.0554023e-01  -4.1097941e-02   2.9259585e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8370046e+00   3.0708698e-01  -4.2478440e-02   2.9217776e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8465029e+00   3.0863973e-01  -4.3946852e-02   2.9171314e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8580382e+00   3.1064937e-01  -4.5633470e-02   2.9125128e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8668980e+00   3.1204472e-01  -4.6950566e-02   2.9098236e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8777172e+00   3.1380192e-01  -4.8371184e-02   2.9068441e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8898059e+00   3.1573016e-01  -4.9913383e-02   2.9030368e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9020356e+00   3.1772447e-01  -5.1460836e-02   2.8973363e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9173528e+00   3.2034932e-01  -5.3348208e-02   2.8923489e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9273877e+00   3.2197151e-01  -5.4588548e-02   2.8897919e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9407931e+00   3.2405411e-01  -5.6194598e-02   2.8860849e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9531485e+00   3.2596458e-01  -5.7704372e-02   2.8811272e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9662054e+00   3.2787703e-01  -5.9175599e-02   2.8750695e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9801781e+00   3.3007262e-01  -6.0681297e-02   2.8703221e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9937884e+00   3.3222707e-01  -6.2147217e-02   2.8653172e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0088845e+00   3.3471381e-01  -6.3573905e-02   2.8604948e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0232991e+00   3.3684844e-01  -6.4972853e-02   2.8570097e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0368842e+00   3.3895486e-01  -6.6138233e-02   2.8527616e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0500333e+00   3.4099637e-01  -6.7403628e-02   2.8490841e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0647859e+00   3.4331458e-01  -6.8837142e-02   2.8430942e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0769200e+00   3.4505704e-01  -6.9904034e-02   2.8383725e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0911890e+00   3.4717239e-01  -7.1237322e-02   2.8336476e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1074497e+00   3.4955047e-01  -7.2469746e-02   2.8263682e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1213191e+00   3.5160338e-01  -7.3476459e-02   2.8219897e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1366435e+00   3.5372333e-01  -7.4668334e-02   2.8165979e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1518180e+00   3.5592569e-01  -7.5676271e-02   2.8115757e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1657249e+00   3.5786207e-01  -7.6634627e-02   2.8070626e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1821599e+00   3.6008844e-01  -7.7756495e-02   2.8022846e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1982944e+00   3.6227839e-01  -7.8785478e-02   2.7938178e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2133856e+00   3.6429238e-01  -7.9772193e-02   2.7883055e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2275308e+00   3.6616661e-01  -8.0623666e-02   2.7848242e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2422687e+00   3.6820238e-01  -8.1426073e-02   2.7792758e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2591914e+00   3.7033428e-01  -8.2276543e-02   2.7726380e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2728614e+00   3.7223033e-01  -8.3044304e-02   2.7670627e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2893610e+00   3.7436436e-01  -8.4027419e-02   2.7627088e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3047730e+00   3.7610361e-01  -8.4717844e-02   2.7581063e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3205508e+00   3.7808763e-01  -8.5500912e-02   2.7529303e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3354050e+00   3.7987158e-01  -8.6127443e-02   2.7485688e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3502113e+00   3.8168190e-01  -8.6732718e-02   2.7444156e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3649527e+00   3.8354618e-01  -8.7328290e-02   2.7390972e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3786072e+00   3.8518479e-01  -8.7892954e-02   2.7343111e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3941559e+00   3.8700205e-01  -8.8476769e-02   2.7302873e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4116085e+00   3.8899357e-01  -8.9155832e-02   2.7249873e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4265037e+00   3.9068199e-01  -8.9709622e-02   2.7212348e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4419321e+00   3.9241756e-01  -9.0262818e-02   2.7171605e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4584212e+00   3.9423797e-01  -9.0719383e-02   2.7120056e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4732258e+00   3.9590868e-01  -9.1207036e-02   2.7078297e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4887165e+00   3.9747481e-01  -9.1621911e-02   2.7049882e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5032552e+00   3.9900790e-01  -9.2125968e-02   2.6999122e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5207091e+00   4.0083311e-01  -9.2558134e-02   2.6937009e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5355388e+00   4.0238970e-01  -9.2968402e-02   2.6892965e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5503430e+00   4.0383779e-01  -9.3228970e-02   2.6841347e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5660394e+00   4.0533046e-01  -9.3567268e-02   2.6798151e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5801383e+00   4.0675522e-01  -9.3906648e-02   2.6752063e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5935641e+00   4.0805450e-01  -9.4204936e-02   2.6730335e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6074641e+00   4.0940580e-01  -9.4572733e-02   2.6697684e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6230856e+00   4.1088837e-01  -9.4820323e-02   2.6638042e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6392368e+00   4.1241841e-01  -9.5212457e-02   2.6610336e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6530428e+00   4.1361397e-01  -9.5390670e-02   2.6576781e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6726209e+00   4.1532870e-01  -9.5787816e-02   2.6548013e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6907851e+00   4.1699646e-01  -9.5967966e-02   2.6501727e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7059007e+00   4.1836329e-01  -9.6156881e-02   2.6462744e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7195619e+00   4.1938897e-01  -9.6274428e-02   2.6426757e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7356746e+00   4.2075614e-01  -9.6482312e-02   2.6395590e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7526377e+00   4.2230421e-01  -9.6651009e-02   2.6364252e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7689463e+00   4.2364990e-01  -9.6807427e-02   2.6334893e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7861740e+00   4.2494577e-01  -9.6893621e-02   2.6283689e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8046355e+00   4.2648289e-01  -9.7038127e-02   2.6263427e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8207068e+00   4.2778214e-01  -9.7181278e-02   2.6244612e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8379227e+00   4.2912519e-01  -9.7464736e-02   2.6222871e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8551216e+00   4.3032832e-01  -9.7706329e-02   2.6177890e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8709698e+00   4.3144583e-01  -9.7783291e-02   2.6143396e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8877847e+00   4.3261306e-01  -9.7803957e-02   2.6114976e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9020707e+00   4.3364550e-01  -9.7780419e-02   2.6089811e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9213700e+00   4.3498497e-01  -9.7984122e-02   2.6028690e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9360545e+00   4.3600596e-01  -9.8057663e-02   2.6011334e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9521763e+00   4.3711440e-01  -9.8172012e-02   2.5983131e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9700227e+00   4.3826383e-01  -9.8190336e-02   2.5946678e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9859047e+00   4.3927357e-01  -9.8159990e-02   2.5919940e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0020449e+00   4.4038273e-01  -9.8255362e-02   2.5907130e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0180317e+00   4.4148638e-01  -9.8399702e-02   2.5871929e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0325698e+00   4.4239575e-01  -9.8479036e-02   2.5859165e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0488153e+00   4.4347768e-01  -9.8415931e-02   2.5831052e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0657509e+00   4.4456425e-01  -9.8432653e-02   2.5797053e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0842181e+00   4.4560784e-01  -9.8497371e-02   2.5772280e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0998174e+00   4.4649052e-01  -9.8592463e-02   2.5746541e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.1161106e+00   4.4748646e-01  -9.8552274e-02   2.5725526e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.1337356e+00   4.4837733e-01  -9.8385834e-02   2.5679262e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.1519381e+00   4.4937400e-01  -9.8375923e-02   2.5663950e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.1694415e+00   4.5022290e-01  -9.8452087e-02   2.5648525e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.1872224e+00   4.5118794e-01  -9.8432312e-02   2.5627621e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2053212e+00   4.5208222e-01  -9.8355562e-02   2.5584334e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2213316e+00   4.5284633e-01  -9.8296232e-02   2.5564038e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2393678e+00   4.5380788e-01  -9.8401218e-02   2.5545301e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2573794e+00   4.5466838e-01  -9.8425373e-02   2.5551448e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2745549e+00   4.5550074e-01  -9.8409042e-02   2.5537352e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2924310e+00   4.5633193e-01  -9.8416664e-02   2.5525162e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3098451e+00   4.5710573e-01  -9.8528579e-02   2.5510645e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3261234e+00   4.5778905e-01  -9.8473754e-02   2.5513556e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3429525e+00   4.5854899e-01  -9.8419859e-02   2.5481159e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3606554e+00   4.5930670e-01  -9.8452761e-02   2.5461799e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3798705e+00   4.6018302e-01  -9.8509380e-02   2.5461594e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3967096e+00   4.6073738e-01  -9.8444276e-02   2.5447740e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.4147258e+00   4.6144059e-01  -9.8409003e-02   2.5459834e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.4305181e+00   4.6205936e-01  -9.8437928e-02   2.5433549e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.4488563e+00   4.6270780e-01  -9.8365178e-02   2.5408365e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.4669612e+00   4.6333490e-01  -9.8403125e-02   2.5431026e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.4850217e+00   4.6406179e-01  -9.8337636e-02   2.5419793e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5012939e+00   4.6458222e-01  -9.8326018e-02   2.5411012e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5208765e+00   4.6533800e-01  -9.8439781e-02   2.5381677e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5394326e+00   4.6599547e-01  -9.8481135e-02   2.5370659e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5602042e+00   4.6664482e-01  -9.8498499e-02   2.5361532e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5792240e+00   4.6724306e-01  -9.8458109e-02   2.5359716e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5968960e+00   4.6779545e-01  -9.8425854e-02   2.5316955e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.6143784e+00   4.6837402e-01  -9.8419876e-02   2.5283788e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.6334473e+00   4.6916041e-01  -9.8469337e-02   2.5264170e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.6529863e+00   4.6973226e-01  -9.8454707e-02   2.5241172e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.6707587e+00   4.7034060e-01  -9.8532383e-02   2.5241548e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.6878398e+00   4.7087702e-01  -9.8512961e-02   2.5224960e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7047513e+00   4.7141873e-01  -9.8427329e-02   2.5226802e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7234074e+00   4.7195547e-01  -9.8429798e-02   2.5222614e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7443120e+00   4.7260162e-01  -9.8423507e-02   2.5190637e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7641086e+00   4.7318832e-01  -9.8413570e-02   2.5191268e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7859619e+00   4.7374087e-01  -9.8407133e-02   2.5180230e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8061417e+00   4.7433130e-01  -9.8243804e-02   2.5184388e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8272163e+00   4.7486707e-01  -9.8142783e-02   2.5178654e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8468788e+00   4.7538367e-01  -9.8162963e-02   2.5155041e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8646809e+00   4.7583630e-01  -9.8096160e-02   2.5135357e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8823176e+00   4.7634604e-01  -9.8007705e-02   2.5121525e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9017308e+00   4.7680284e-01  -9.7937236e-02   2.5101391e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9222525e+00   4.7728345e-01  -9.7823134e-02   2.5067912e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9401949e+00   4.7761675e-01  -9.7927824e-02   2.5052395e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9570656e+00   4.7803908e-01  -9.7941436e-02   2.5028004e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9770249e+00   4.7843991e-01  -9.7903350e-02   2.4997351e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9967013e+00   4.7888046e-01  -9.7915469e-02   2.5018668e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.0184670e+00   4.7928683e-01  -9.7820374e-02   2.5016928e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.0417910e+00   4.7973249e-01  -9.7738007e-02   2.4978140e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.0618317e+00   4.8009720e-01  -9.7646612e-02   2.4964369e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.0811304e+00   4.8050424e-01  -9.7526184e-02   2.4954103e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.1009349e+00   4.8100017e-01  -9.7508274e-02   2.4957302e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.1203880e+00   4.8143712e-01  -9.7572915e-02   2.4956687e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.1408494e+00   4.8188970e-01  -9.7500435e-02   2.4939419e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.1617205e+00   4.8225975e-01  -9.7394857e-02   2.4939314e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.1809966e+00   4.8258203e-01  -9.7221016e-02   2.4905012e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.2030013e+00   4.8292234e-01  -9.6979774e-02   2.4886111e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.2233386e+00   4.8326788e-01  -9.6939917e-02   2.4898978e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.2415672e+00   4.8359511e-01  -9.6846920e-02   2.4909822e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.2640308e+00   4.8393737e-01  -9.6809037e-02   2.4882346e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.2839842e+00   4.8431007e-01  -9.6817818e-02   2.4859744e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.3038627e+00   4.8464403e-01  -9.6720633e-02   2.4871285e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.3279594e+00   4.8502380e-01  -9.6723333e-02   2.4875838e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.3482762e+00   4.8531776e-01  -9.6741741e-02   2.4868349e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.3685444e+00   4.8565368e-01  -9.6580674e-02   2.4904079e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.3914674e+00   4.8602143e-01  -9.6664565e-02   2.4899407e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4116546e+00   4.8631696e-01  -9.6716957e-02   2.4883334e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4318380e+00   4.8655663e-01  -9.6865259e-02   2.4878615e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4542744e+00   4.8678842e-01  -9.6699963e-02   2.4883210e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4735943e+00   4.8711059e-01  -9.6693617e-02   2.4874929e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4956350e+00   4.8736794e-01  -9.6841959e-02   2.4855362e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.5169947e+00   4.8771559e-01  -9.6866542e-02   2.4849438e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.5393347e+00   4.8810126e-01  -9.6851570e-02   2.4837952e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.5626786e+00   4.8839162e-01  -9.6901848e-02   2.4835286e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.5823621e+00   4.8865357e-01  -9.6912372e-02   2.4841271e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.6053990e+00   4.8900246e-01  -9.6927712e-02   2.4836051e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.6250089e+00   4.8923930e-01  -9.7001584e-02   2.4819673e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.6493240e+00   4.8954821e-01  -9.7040987e-02   2.4808645e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.6725253e+00   4.8987806e-01  -9.6959696e-02   2.4803156e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.6920968e+00   4.9007546e-01  -9.6930680e-02   2.4808622e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.7143936e+00   4.9031274e-01  -9.6952461e-02   2.4798362e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.7355792e+00   4.9050523e-01  -9.7032950e-02   2.4824258e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.7577113e+00   4.9072852e-01  -9.7027418e-02   2.4839397e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.7815577e+00   4.9105729e-01  -9.7031673e-02   2.4843550e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.8074757e+00   4.9122322e-01  -9.7031705e-02   2.4883222e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.8343555e+00   4.9149435e-01  -9.6945501e-02   2.4902107e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.8568795e+00   4.9165590e-01  -9.6998693e-02   2.4892581e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.8777022e+00   4.9189982e-01  -9.7017485e-02   2.4884112e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.9004417e+00   4.9207672e-01  -9.7023901e-02   2.4866941e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.9226327e+00   4.9234155e-01  -9.7074602e-02   2.4866783e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.9445838e+00   4.9251602e-01  -9.7029139e-02   2.4887510e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.9664959e+00   4.9268576e-01  -9.7142288e-02   2.4876837e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.9897114e+00   4.9282142e-01  -9.7092430e-02   2.4891174e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.0149484e+00   4.9302147e-01  -9.7004073e-02   2.4846847e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.0394138e+00   4.9329501e-01  -9.6885443e-02   2.4832497e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.0637474e+00   4.9354844e-01  -9.6940437e-02   2.4821953e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.0836074e+00   4.9365516e-01  -9.6973539e-02   2.4835709e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.1067910e+00   4.9385632e-01  -9.7133829e-02   2.4828859e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.1315643e+00   4.9402574e-01  -9.7024631e-02   2.4839045e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.1524894e+00   4.9418260e-01  -9.6847966e-02   2.4848902e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.1772578e+00   4.9442301e-01  -9.6988518e-02   2.4840235e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.2013717e+00   4.9464284e-01  -9.6923495e-02   2.4853117e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.2233496e+00   4.9470486e-01  -9.6945108e-02   2.4872070e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.2474034e+00   4.9488001e-01  -9.6886933e-02   2.4864791e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.2693039e+00   4.9510731e-01  -9.6864976e-02   2.4857274e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.2925257e+00   4.9526085e-01  -9.6914883e-02   2.4830163e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.3151525e+00   4.9546494e-01  -9.6909537e-02   2.4796255e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.3392123e+00   4.9569755e-01  -9.6841376e-02   2.4803923e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.3624497e+00   4.9573428e-01  -9.6888508e-02   2.4807712e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.3874034e+00   4.9581799e-01  -9.6916773e-02   2.4800663e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.4123035e+00   4.9594125e-01  -9.6899566e-02   2.4789435e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.4352388e+00   4.9620695e-01  -9.6892057e-02   2.4793184e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.4593482e+00   4.9627309e-01  -9.6814223e-02   2.4776680e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.4814332e+00   4.9638180e-01  -9.6908645e-02   2.4786625e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.5029402e+00   4.9650937e-01  -9.6879087e-02   2.4798128e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.5222371e+00   4.9658489e-01  -9.6925445e-02   2.4820999e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.5456559e+00   4.9666844e-01  -9.6958542e-02   2.4816580e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.5665808e+00   4.9674079e-01  -9.7155873e-02   2.4797278e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.5901483e+00   4.9683728e-01  -9.7179863e-02   2.4785395e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.6108729e+00   4.9689726e-01  -9.7125853e-02   2.4784290e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.6360162e+00   4.9709800e-01  -9.7057915e-02   2.4777516e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.6575591e+00   4.9722506e-01  -9.7054264e-02   2.4778818e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.6817058e+00   4.9739643e-01  -9.6926175e-02   2.4767522e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.7048319e+00   4.9751973e-01  -9.7076796e-02   2.4799507e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.7293918e+00   4.9780115e-01  -9.6950558e-02   2.4787976e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.7544534e+00   4.9801704e-01  -9.6842097e-02   2.4805299e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.7782053e+00   4.9817859e-01  -9.6816961e-02   2.4771071e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.8031327e+00   4.9841788e-01  -9.6843577e-02   2.4760611e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.8266760e+00   4.9855207e-01  -9.6691672e-02   2.4761215e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.8504523e+00   4.9874348e-01  -9.6763300e-02   2.4742581e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.8734777e+00   4.9899491e-01  -9.6732848e-02   2.4736429e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.9012747e+00   4.9922370e-01  -9.6766752e-02   2.4724429e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.9284951e+00   4.9935375e-01  -9.6751640e-02   2.4706960e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.9533451e+00   4.9944900e-01  -9.6933502e-02   2.4708989e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.9822803e+00   4.9961248e-01  -9.6868376e-02   2.4746692e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.0062258e+00   4.9979722e-01  -9.6964592e-02   2.4724539e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.0340795e+00   4.9986949e-01  -9.7138581e-02   2.4705176e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.0587640e+00   4.9993758e-01  -9.7211352e-02   2.4742336e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.0805687e+00   5.0007054e-01  -9.7121342e-02   2.4736044e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.1031763e+00   5.0021765e-01  -9.7113732e-02   2.4734651e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.1296828e+00   5.0024814e-01  -9.7083008e-02   2.4713130e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.1564056e+00   5.0043307e-01  -9.6987695e-02   2.4701797e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.1843533e+00   5.0042307e-01  -9.7098007e-02   2.4696516e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.2107990e+00   5.0059359e-01  -9.7095396e-02   2.4682153e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.2348826e+00   5.0081106e-01  -9.7095356e-02   2.4669082e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.2561341e+00   5.0095069e-01  -9.7073576e-02   2.4663254e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.2810103e+00   5.0115870e-01  -9.7139743e-02   2.4658653e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.3058819e+00   5.0133848e-01  -9.7308635e-02   2.4651718e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.3281013e+00   5.0144856e-01  -9.7315347e-02   2.4668775e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.3524336e+00   5.0150137e-01  -9.7268067e-02   2.4655077e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.3813020e+00   5.0152720e-01  -9.7136407e-02   2.4648858e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.4064110e+00   5.0148244e-01  -9.7021913e-02   2.4639520e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.4311628e+00   5.0141544e-01  -9.7124509e-02   2.4630335e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.4548940e+00   5.0147354e-01  -9.7126021e-02   2.4613748e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.4780126e+00   5.0153317e-01  -9.7065465e-02   2.4639763e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.5018773e+00   5.0168039e-01  -9.7258978e-02   2.4636105e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.5308237e+00   5.0166237e-01  -9.7215476e-02   2.4634573e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.5590129e+00   5.0173429e-01  -9.7286220e-02   2.4639909e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.5832890e+00   5.0173871e-01  -9.7319706e-02   2.4658792e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.6071558e+00   5.0186034e-01  -9.7442449e-02   2.4666266e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.6296108e+00   5.0194430e-01  -9.7601871e-02   2.4650965e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.6598099e+00   5.0194054e-01  -9.7644565e-02   2.4640043e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.6906475e+00   5.0198268e-01  -9.7586774e-02   2.4620497e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.7174242e+00   5.0211500e-01  -9.7487244e-02   2.4618388e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.7434691e+00   5.0212929e-01  -9.7337629e-02   2.4636114e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.7679484e+00   5.0213575e-01  -9.7430460e-02   2.4627875e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.7963280e+00   5.0222939e-01  -9.7274497e-02   2.4657843e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.8218778e+00   5.0234607e-01  -9.7240598e-02   2.4669432e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.8477879e+00   5.0230561e-01  -9.7165629e-02   2.4663824e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.8709760e+00   5.0239403e-01  -9.7128224e-02   2.4660517e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.8996254e+00   5.0247591e-01  -9.7106489e-02   2.4654376e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.9240961e+00   5.0244210e-01  -9.7002637e-02   2.4666682e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.9553297e+00   5.0253897e-01  -9.7036424e-02   2.4655599e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.9796105e+00   5.0254693e-01  -9.7134115e-02   2.4634822e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.0087820e+00   5.0260144e-01  -9.7018775e-02   2.4657167e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.0392248e+00   5.0257845e-01  -9.7037333e-02   2.4666879e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.0658488e+00   5.0262629e-01  -9.7040938e-02   2.4638123e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.0936680e+00   5.0270537e-01  -9.7156967e-02   2.4662132e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.1217158e+00   5.0270560e-01  -9.7277498e-02   2.4669971e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.1473056e+00   5.0277240e-01  -9.7472180e-02   2.4689460e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.1709417e+00   5.0285964e-01  -9.7522455e-02   2.4702920e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.1961080e+00   5.0296197e-01  -9.7526658e-02   2.4720357e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.2206228e+00   5.0298011e-01  -9.7493804e-02   2.4731562e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.2503590e+00   5.0299274e-01  -9.7511284e-02   2.4724167e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.2781922e+00   5.0318819e-01  -9.7621642e-02   2.4709066e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.3067748e+00   5.0324560e-01  -9.7392589e-02   2.4728240e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.3348738e+00   5.0336274e-01  -9.7318706e-02   2.4723685e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.3653270e+00   5.0343706e-01  -9.7296055e-02   2.4752540e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.3936600e+00   5.0344608e-01  -9.7388660e-02   2.4742338e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.4229504e+00   5.0354685e-01  -9.7330150e-02   2.4723520e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.4477344e+00   5.0354243e-01  -9.7295196e-02   2.4708025e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.4716906e+00   5.0356475e-01  -9.7233883e-02   2.4700527e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.4961572e+00   5.0365566e-01  -9.7331847e-02   2.4682407e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.5197941e+00   5.0372545e-01  -9.7252820e-02   2.4672778e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.5465237e+00   5.0372703e-01  -9.7240558e-02   2.4684619e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.5722265e+00   5.0376481e-01  -9.7176037e-02   2.4654994e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.5974531e+00   5.0376659e-01  -9.7227212e-02   2.4652023e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.6253052e+00   5.0370983e-01  -9.7153080e-02   2.4674056e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.6519494e+00   5.0376314e-01  -9.7137133e-02   2.4692293e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.6776198e+00   5.0375758e-01  -9.6946913e-02   2.4686883e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.7021622e+00   5.0375732e-01  -9.7030235e-02   2.4671533e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.7324769e+00   5.0375114e-01  -9.7065996e-02   2.4640533e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.7652649e+00   5.0378927e-01  -9.6819075e-02   2.4617046e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.7894162e+00   5.0376817e-01  -9.6944105e-02   2.4605340e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.8193228e+00   5.0384152e-01  -9.6904173e-02   2.4585902e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.8463725e+00   5.0385933e-01  -9.6965713e-02   2.4599382e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.8759701e+00   5.0398018e-01  -9.7140008e-02   2.4607021e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.9080398e+00   5.0402813e-01  -9.7062565e-02   2.4607000e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.9319561e+00   5.0402442e-01  -9.6992105e-02   2.4624462e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.9593083e+00   5.0400010e-01  -9.6939711e-02   2.4613193e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.9870083e+00   5.0402279e-01  -9.7082495e-02   2.4622936e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.0113134e+00   5.0404273e-01  -9.7085750e-02   2.4622149e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.0380745e+00   5.0415332e-01  -9.7086345e-02   2.4594674e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.0648876e+00   5.0412454e-01  -9.7323043e-02   2.4583698e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.0941410e+00   5.0418183e-01  -9.7148542e-02   2.4604636e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.1242869e+00   5.0412497e-01  -9.7049762e-02   2.4598783e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.1504347e+00   5.0406216e-01  -9.7019197e-02   2.4609772e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.1760308e+00   5.0409596e-01  -9.6991080e-02   2.4615675e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.2042374e+00   5.0407609e-01  -9.6688544e-02   2.4620229e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.2333293e+00   5.0406729e-01  -9.6434232e-02   2.4611586e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.2612699e+00   5.0408739e-01  -9.6292161e-02   2.4628252e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.2860611e+00   5.0413219e-01  -9.6387736e-02   2.4637972e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.3171363e+00   5.0405393e-01  -9.6329181e-02   2.4643145e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.3447799e+00   5.0398630e-01  -9.6427811e-02   2.4643859e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.3695689e+00   5.0407018e-01  -9.6523775e-02   2.4635188e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.4004135e+00   5.0416845e-01  -9.6516618e-02   2.4617529e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.4275773e+00   5.0420347e-01  -9.6570491e-02   2.4605086e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.4558868e+00   5.0417891e-01  -9.6787605e-02   2.4597138e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.4861248e+00   5.0415581e-01  -9.6957548e-02   2.4603249e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.5137683e+00   5.0415116e-01  -9.7026178e-02   2.4614114e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.5476938e+00   5.0420754e-01  -9.7311323e-02   2.4620254e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.5736164e+00   5.0422528e-01  -9.7354824e-02   2.4602959e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.6058707e+00   5.0436544e-01  -9.7469608e-02   2.4589744e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.6342515e+00   5.0438824e-01  -9.7552597e-02   2.4601443e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.6646482e+00   5.0444243e-01  -9.7584831e-02   2.4617841e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.6967737e+00   5.0448074e-01  -9.7635648e-02   2.4626144e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.7270608e+00   5.0448839e-01  -9.7674847e-02   2.4620330e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.7544947e+00   5.0447823e-01  -9.7621769e-02   2.4637157e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.7830666e+00   5.0452275e-01  -9.7511252e-02   2.4631611e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.8104551e+00   5.0448044e-01  -9.7532501e-02   2.4649052e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.8376124e+00   5.0443461e-01  -9.7527393e-02   2.4651652e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.8682788e+00   5.0444205e-01  -9.7520999e-02   2.4638682e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.8994816e+00   5.0460354e-01  -9.7773233e-02   2.4641118e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.9296247e+00   5.0461190e-01  -9.7627965e-02   2.4680230e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.9581445e+00   5.0457037e-01  -9.7376304e-02   2.4687879e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.9853141e+00   5.0454181e-01  -9.7359399e-02   2.4695462e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.0162770e+00   5.0460884e-01  -9.7570595e-02   2.4712178e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.0453884e+00   5.0461556e-01  -9.7639599e-02   2.4725520e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.0748184e+00   5.0463807e-01  -9.7528845e-02   2.4718812e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.1072711e+00   5.0464548e-01  -9.7575280e-02   2.4700037e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.1355154e+00   5.0469504e-01  -9.7686497e-02   2.4690598e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.1646258e+00   5.0477782e-01  -9.7738144e-02   2.4638346e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.1926148e+00   5.0478604e-01  -9.7807456e-02   2.4648847e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.2262256e+00   5.0484807e-01  -9.7698443e-02   2.4664066e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.2554852e+00   5.0476599e-01  -9.7764778e-02   2.4673830e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.2823512e+00   5.0473387e-01  -9.7546399e-02   2.4639848e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.3091860e+00   5.0465901e-01  -9.7529377e-02   2.4635342e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.3348751e+00   5.0471101e-01  -9.7534364e-02   2.4629399e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.3647509e+00   5.0484637e-01  -9.7635058e-02   2.4633425e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.3932488e+00   5.0494011e-01  -9.7777101e-02   2.4638748e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.4215296e+00   5.0488178e-01  -9.7658300e-02   2.4624752e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.4504217e+00   5.0488904e-01  -9.7575845e-02   2.4626371e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.4766195e+00   5.0486661e-01  -9.7400054e-02   2.4634670e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.5010631e+00   5.0489256e-01  -9.7352516e-02   2.4631049e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.5295428e+00   5.0485028e-01  -9.7406567e-02   2.4610910e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.5585398e+00   5.0482990e-01  -9.7552552e-02   2.4649090e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.5898417e+00   5.0483763e-01  -9.7576766e-02   2.4658187e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.6188058e+00   5.0486734e-01  -9.7651304e-02   2.4684712e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.6502430e+00   5.0494878e-01  -9.7737493e-02   2.4664821e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.6826121e+00   5.0502786e-01  -9.7740370e-02   2.4679943e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.7116991e+00   5.0507115e-01  -9.7678993e-02   2.4677368e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.7403127e+00   5.0511061e-01  -9.7695299e-02   2.4672984e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.7650018e+00   5.0509467e-01  -9.7630604e-02   2.4665938e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.7940892e+00   5.0513966e-01  -9.7547027e-02   2.4640954e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.8232742e+00   5.0512802e-01  -9.7472298e-02   2.4644800e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.8584704e+00   5.0504032e-01  -9.7448953e-02   2.4617893e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.8905470e+00   5.0505570e-01  -9.7466127e-02   2.4616467e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.9182925e+00   5.0501926e-01  -9.7538481e-02   2.4588696e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.9439047e+00   5.0511770e-01  -9.7552525e-02   2.4578597e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.9714220e+00   5.0522173e-01  -9.7555046e-02   2.4563589e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01


==> Data/Case-02/t.dat <==
   0.0000000e+00   1.9804112e-05   4.5707417e-05   7.8186409e-05   1.3366958e-04   2.1750676e-04   2.8724648e-04   3.4471532e-04   4.0504012e-04   4.6954943e-04   5.4253853e-04   6.3112260e-04   7.2878603e-04   8.1964909e-04   9.1051215e-04   1.0001371e-03   1.1222480e-03   1.1985382e-03   1.2593976e-03   1.3202570e-03   1.3966497e-03   1.4875733e-03   1.5243485e-03   1.5611237e-03   1.6050625e-03   1.6768938e-03   1.7417266e-03   1.8045740e-03   1.8657561e-03   1.9269382e-03   1.9878566e-03   2.0554209e-03   2.1321702e-03   2.2157060e-03   2.2984844e-03   2.3705684e-03   2.4764058e-03   2.5838375e-03   2.6728933e-03   2.7482024e-03   2.8149632e-03   2.8723673e-03   2.9313669e-03   3.0046724e-03   3.0798237e-03   3.1638499e-03   3.2461029e-03   3.3682125e-03   3.4688023e-03   3.5500576e-03   3.6345186e-03   3.7340094e-03   3.8760280e-03   3.9556823e-03   4.0353366e-03   4.1188102e-03   4.1878574e-03   4.2569046e-03   4.3054824e-03   4.3540601e-03   4.4108004e-03   4.4679524e-03   4.5288332e-03   4.5958760e-03   4.6473866e-03   4.6988972e-03   4.7727510e-03   4.8471426e-03   4.9475784e-03   5.0656286e-03   5.2705549e-03   5.4621779e-03   5.6049863e-03   5.7477946e-03   5.9032151e-03   6.0314856e-03   6.1647877e-03   6.2112296e-03   6.2576716e-03   6.3250831e-03   6.3912495e-03   6.4771110e-03   6.5716818e-03   6.6725783e-03   6.7667648e-03   6.8369171e-03   6.9070695e-03   6.9732082e-03   7.0562366e-03   7.1315040e-03   7.2082472e-03   7.2898915e-03   7.3715357e-03   7.4556063e-03   7.5470845e-03   7.6262350e-03   7.7017600e-03   7.7914546e-03   7.8805882e-03   7.9740787e-03   8.0538102e-03   8.1120238e-03   8.1702374e-03   8.2382722e-03   8.3041897e-03   8.3767567e-03   8.4346245e-03   8.4924922e-03   8.5721261e-03   8.6298088e-03   8.6874916e-03   8.7467246e-03   8.7977351e-03   8.8561223e-03   8.9111387e-03   8.9833296e-03   9.0585936e-03   9.1224315e-03   9.2203636e-03   9.3224354e-03   9.3875946e-03   9.4381241e-03   9.4886537e-03   9.5496718e-03   9.6301051e-03   9.7006664e-03   9.7814465e-03   9.8685508e-03   9.9424560e-03   1.0013357e-02   1.0098251e-02   1.0170710e-02   1.0238389e-02   1.0298128e-02   1.0362642e-02   1.0421722e-02   1.0496035e-02   1.0571102e-02   1.0639167e-02   1.0707231e-02   1.0753345e-02   1.0799459e-02   1.0849444e-02   1.0905834e-02   1.0960651e-02   1.1013368e-02   1.1071259e-02   1.1150167e-02   1.1229075e-02   1.1302925e-02   1.1372686e-02   1.1455222e-02   1.1530717e-02   1.1605559e-02   1.1662913e-02   1.1720267e-02   1.1803084e-02   1.1902758e-02   1.2001081e-02   1.2086843e-02   1.2173163e-02   1.2236864e-02   1.2300566e-02   1.2370850e-02   1.2427762e-02   1.2484675e-02   1.2544814e-02   1.2595422e-02   1.2646708e-02   1.2699376e-02   1.2773573e-02   1.2849108e-02   1.2933756e-02   1.3018403e-02   1.3097255e-02   1.3175898e-02   1.3256017e-02   1.3328712e-02   1.3399931e-02   1.3471150e-02   1.3550358e-02   1.3629566e-02   1.3722940e-02   1.3822273e-02   1.3913007e-02   1.3999584e-02   1.4118805e-02   1.4251709e-02   1.4298284e-02   1.4344860e-02   1.4407087e-02   1.4468910e-02   1.4522476e-02   1.4573971e-02   1.4633140e-02   1.4695638e-02   1.4796375e-02   1.4904654e-02   1.4985984e-02   1.5067313e-02   1.5138837e-02   1.5194101e-02   1.5249366e-02   1.5323984e-02   1.5398076e-02   1.5513433e-02   1.5604787e-02   1.5696140e-02   1.5801713e-02   1.5889070e-02   1.5982101e-02   1.6076906e-02   1.6157754e-02   1.6238602e-02   1.6321804e-02   1.6371352e-02   1.6420900e-02   1.6485300e-02   1.6560904e-02   1.6628917e-02   1.6692808e-02   1.6755973e-02   1.6809921e-02   1.6884934e-02   1.6979647e-02   1.7085313e-02   1.7193729e-02   1.7300409e-02   1.7385940e-02   1.7474209e-02   1.7547342e-02   1.7626100e-02   1.7725338e-02   1.7821385e-02   1.7924379e-02   1.8022462e-02   1.8151425e-02   1.8271332e-02   1.8375314e-02   1.8476054e-02   1.8563937e-02   1.8639964e-02   1.8720884e-02   1.8802401e-02   1.8877191e-02   1.8943933e-02   1.8999184e-02   1.9076370e-02   1.9146757e-02   1.9220146e-02   1.9337570e-02   1.9439528e-02   1.9541487e-02   1.9633155e-02   1.9714821e-02   1.9809367e-02   1.9912047e-02   2.0019335e-02   2.0116661e-02   2.0201375e-02   2.0295352e-02   2.0417302e-02   2.0496409e-02   2.0575516e-02   2.0666352e-02   2.0708090e-02   2.0749827e-02   2.0807622e-02   2.0873277e-02   2.0951240e-02   2.1023927e-02   2.1096986e-02   2.1175293e-02   2.1256271e-02   2.1321278e-02   2.1412340e-02   2.1494262e-02   2.1583825e-02   2.1723786e-02   2.1848418e-02   2.1953623e-02   2.2048860e-02   2.2159054e-02   2.2260258e-02   2.2359243e-02   2.2454231e-02   2.2537627e-02   2.2640019e-02   2.2731098e-02   2.2827847e-02   2.2969874e-02   2.3098385e-02   2.3220483e-02   2.3394432e-02   2.3503493e-02   2.3579208e-02   2.3654923e-02   2.3752163e-02   2.3854015e-02   2.3956094e-02   2.4071481e-02   2.4188798e-02   2.4298840e-02   2.4375621e-02   2.4452402e-02   2.4515290e-02   2.4583083e-02   2.4645251e-02   2.4697218e-02   2.4767519e-02   2.4846655e-02   2.4928750e-02   2.5010845e-02   2.5090609e-02   2.5156398e-02   2.5258849e-02   2.5351703e-02   2.5447034e-02   2.5528550e-02   2.5619184e-02   2.5788054e-02   2.5897543e-02   2.5982755e-02   2.6067967e-02   2.6148685e-02   2.6230681e-02   2.6324336e-02   2.6437709e-02   2.6546271e-02   2.6645678e-02   2.6745085e-02   2.6829267e-02   2.6907648e-02   2.6997540e-02   2.7084868e-02   2.7177438e-02   2.7297913e-02   2.7398138e-02   2.7488923e-02   2.7574595e-02   2.7705764e-02   2.7847554e-02   2.7994372e-02   2.8113245e-02   2.8221252e-02   2.8324322e-02   2.8444736e-02   2.8575653e-02   2.8693013e-02   2.8796741e-02   2.8900469e-02   2.8996248e-02   2.9093328e-02   2.9185504e-02   2.9278784e-02   2.9365589e-02   2.9440888e-02   2.9516215e-02   2.9580836e-02   2.9644991e-02   2.9698222e-02   2.9751454e-02   2.9839625e-02   2.9921265e-02   3.0008286e-02   3.0141020e-02   3.0302316e-02   3.0359133e-02   3.0415949e-02   3.0473844e-02   3.0532385e-02   3.0595946e-02   3.0674678e-02   3.0755275e-02   3.0859276e-02   3.1000489e-02   3.1091480e-02   3.1182472e-02   3.1273303e-02   3.1365439e-02   3.1448312e-02   3.1533291e-02   3.1598616e-02   3.1663942e-02   3.1733541e-02   3.1818366e-02   3.1943237e-02   3.2045221e-02   3.2147206e-02   3.2236472e-02   3.2322751e-02   3.2426892e-02   3.2491834e-02   3.2556775e-02   3.2618611e-02   3.2692660e-02   3.2779572e-02   3.2870880e-02   3.2973752e-02   3.3067063e-02   3.3184087e-02   3.3316943e-02   3.3441035e-02   3.3559224e-02   3.3689845e-02   3.3809522e-02   3.3926063e-02   3.4059766e-02   3.4183151e-02   3.4334209e-02   3.4458897e-02   3.4608695e-02   3.4745652e-02   3.4856120e-02   3.4959336e-02   3.5055665e-02   3.5141585e-02   3.5215186e-02   3.5339162e-02   3.5421234e-02   3.5503305e-02   3.5643305e-02   3.5770338e-02   3.5881667e-02   3.5951524e-02   3.6021381e-02   3.6129025e-02   3.6263197e-02   3.6327173e-02   3.6391150e-02   3.6455588e-02   3.6527664e-02   3.6610900e-02   3.6680783e-02   3.6745277e-02   3.6812769e-02   3.6919104e-02   3.7016330e-02   3.7101967e-02   3.7185651e-02   3.7267307e-02   3.7368444e-02   3.7456246e-02   3.7556263e-02   3.7616754e-02   3.7677246e-02   3.7737859e-02   3.7797222e-02   3.7866995e-02   3.7941445e-02   3.8010880e-02   3.8079675e-02   3.8139847e-02   3.8212653e-02   3.8289990e-02   3.8359050e-02   3.8435326e-02   3.8507951e-02   3.8641917e-02   3.8768708e-02   3.8837146e-02   3.8905583e-02   3.8974213e-02   3.9052568e-02   3.9138379e-02   3.9210991e-02   3.9303724e-02   3.9406526e-02   3.9525025e-02   3.9622485e-02   3.9739409e-02   3.9849638e-02   3.9916722e-02   3.9983806e-02   4.0040726e-02   4.0124905e-02   4.0220922e-02   4.0309169e-02   4.0396477e-02   4.0537681e-02   4.0697342e-02   4.0830800e-02   4.0945866e-02   4.1039959e-02   4.1134052e-02   4.1224009e-02   4.1297874e-02   4.1381028e-02   4.1454041e-02   4.1532843e-02   4.1598691e-02   4.1660960e-02   4.1750360e-02   4.1822768e-02   4.1890049e-02   4.1977318e-02   4.2072605e-02   4.2159756e-02   4.2285046e-02   4.2418691e-02   4.2528596e-02   4.2648440e-02   4.2798197e-02   4.2951540e-02   4.3107933e-02   4.3264326e-02   4.3422581e-02   4.3588184e-02   4.3751340e-02   4.3888074e-02   4.4023199e-02   4.4070093e-02   4.4116986e-02   4.4192753e-02   4.4265810e-02   4.4344935e-02   4.4426718e-02   4.4506311e-02   4.4583973e-02   4.4658756e-02   4.4730856e-02   4.4790796e-02   4.4875470e-02   4.4986111e-02   4.5091454e-02   4.5174928e-02   4.5258403e-02   4.5377025e-02   4.5524708e-02   4.5622763e-02   4.5720819e-02   4.5810281e-02   4.5901251e-02   4.5992494e-02   4.6094759e-02   4.6212256e-02   4.6307861e-02   4.6401260e-02   4.6484564e-02   4.6570247e-02   4.6643936e-02   4.6720685e-02   4.6798620e-02   4.6866589e-02   4.6941058e-02   4.7005390e-02   4.7077224e-02   4.7149361e-02   4.7236862e-02   4.7359370e-02   4.7485772e-02   4.7589690e-02   4.7680782e-02   4.7783696e-02   4.7866907e-02   4.7960087e-02   4.8049623e-02   4.8124942e-02   4.8215266e-02   4.8305589e-02   4.8416239e-02   4.8526056e-02   4.8655164e-02   4.8800127e-02   4.8913218e-02   4.8995911e-02   4.9078605e-02   4.9156147e-02   4.9244205e-02   4.9334828e-02   4.9419297e-02   4.9511990e-02   4.9597829e-02   4.9655505e-02   4.9713181e-02   4.9774398e-02   4.9842859e-02   4.9934435e-02   5.0029395e-02   5.0129064e-02   5.0252745e-02   5.0379438e-02   5.0502442e-02   5.0619599e-02   5.0705741e-02   5.0791883e-02   5.0893668e-02   5.0978281e-02   5.1050126e-02   5.1161827e-02   5.1257398e-02   5.1357232e-02   5.1477743e-02   5.1579536e-02   5.1669937e-02   5.1774960e-02   5.1839711e-02   5.1891024e-02   5.1942338e-02   5.2011625e-02   5.2086571e-02   5.2163859e-02   5.2261438e-02   5.2381729e-02   5.2484761e-02   5.2567692e-02   5.2661044e-02   5.2765813e-02   5.2871567e-02   5.2994668e-02   5.3106577e-02   5.3204726e-02   5.3299034e-02   5.3420776e-02   5.3539833e-02   5.3697798e-02   5.3845624e-02   5.3983594e-02   5.4119254e-02   5.4240555e-02   5.4352209e-02   5.4457814e-02   5.4562206e-02   5.4645744e-02   5.4716469e-02   5.4803889e-02   5.4904480e-02   5.5005071e-02   5.5099524e-02   5.5209747e-02   5.5317752e-02   5.5412328e-02   5.5500498e-02   5.5588668e-02   5.5696909e-02   5.5786711e-02   5.5890719e-02   5.5979163e-02   5.6056928e-02   5.6133088e-02   5.6235488e-02   5.6332217e-02   5.6460176e-02   5.6580324e-02   5.6715669e-02   5.6872271e-02   5.7003301e-02   5.7118917e-02   5.7227074e-02   5.7332411e-02   5.7432847e-02   5.7522783e-02   5.7625801e-02   5.7714380e-02   5.7810829e-02   5.7918304e-02   5.8042902e-02   5.8205568e-02   5.8393671e-02   5.8497202e-02   5.8600733e-02   5.8728792e-02   5.8851566e-02   5.8959901e-02   5.9058680e-02   5.9166629e-02   5.9297701e-02   5.9430484e-02   5.9547130e-02   5.9656644e-02   5.9766159e-02   5.9876946e-02   6.0003951e-02   6.0089731e-02   6.0175511e-02   6.0252669e-02   6.0335683e-02   6.0416310e-02   6.0508089e-02   6.0603568e-02   6.0716626e-02   6.0834042e-02   6.0932744e-02   6.1025285e-02   6.1146643e-02   6.1253631e-02   6.1360619e-02   6.1534722e-02   6.1686350e-02   6.1825235e-02   6.1939563e-02   6.2042296e-02   6.2141564e-02   6.2222086e-02   6.2313429e-02   6.2414305e-02   6.2511958e-02   6.2623982e-02   6.2715321e-02   6.2799833e-02   6.2883848e-02   6.2988207e-02   6.3087354e-02   6.3197165e-02   6.3302912e-02   6.3434945e-02   6.3560639e-02   6.3638126e-02   6.3715613e-02   6.3784974e-02   6.3848581e-02   6.3922041e-02   6.3991428e-02   6.4080920e-02   6.4173397e-02   6.4249600e-02   6.4299487e-02   6.4349374e-02   6.4411617e-02   6.4469273e-02   6.4530492e-02   6.4651732e-02   6.4761435e-02   6.4864947e-02   6.4945119e-02   6.5025291e-02   6.5107073e-02   6.5180652e-02   6.5250340e-02   6.5314330e-02   6.5378320e-02   6.5464020e-02   6.5539786e-02   6.5609040e-02   6.5714905e-02   6.5818385e-02   6.5935588e-02   6.6029881e-02   6.6134211e-02   6.6247372e-02   6.6360533e-02   6.6455017e-02   6.6550578e-02   6.6654497e-02   6.6755075e-02   6.6875596e-02   6.7016544e-02   6.7104522e-02   6.7192501e-02   6.7269978e-02   6.7334168e-02   6.7393622e-02   6.7474443e-02   6.7555264e-02   6.7622172e-02   6.7700562e-02   6.7769545e-02   6.7860498e-02   6.7986779e-02   6.8040904e-02   6.8095028e-02   6.8156897e-02   6.8276900e-02   6.8348451e-02   6.8420002e-02   6.8499367e-02   6.8602040e-02   6.8720501e-02   6.8842033e-02   6.8936380e-02   6.9030727e-02   6.9135049e-02   6.9243899e-02   6.9360653e-02   6.9469660e-02   6.9603391e-02   6.9754938e-02   6.9908624e-02   7.0057207e-02   7.0221547e-02   7.0417876e-02   7.0610354e-02   7.0765867e-02   7.0921380e-02   7.1014772e-02   7.1108163e-02   7.1201212e-02   7.1261141e-02   7.1321071e-02   7.1382245e-02   7.1463958e-02   7.1543081e-02   7.1633306e-02   7.1756270e-02   7.1928755e-02   7.2089002e-02   7.2230585e-02   7.2345108e-02   7.2459632e-02   7.2577377e-02   7.2675370e-02   7.2756148e-02   7.2838125e-02   7.2913160e-02   7.2984464e-02   7.3075505e-02   7.3161457e-02   7.3247671e-02   7.3324177e-02   7.3406317e-02   7.3480232e-02   7.3549898e-02   7.3635050e-02   7.3718887e-02   7.3806145e-02   7.3893032e-02   7.3989952e-02   7.4093579e-02   7.4202857e-02   7.4301816e-02   7.4410433e-02   7.4483741e-02   7.4557048e-02   7.4634315e-02   7.4733869e-02   7.4831524e-02   7.4951034e-02   7.5053199e-02   7.5183995e-02   7.5294584e-02   7.5394969e-02   7.5527691e-02   7.5650319e-02   7.5749218e-02   7.5889457e-02   7.6016141e-02   7.6135703e-02   7.6259874e-02   7.6384404e-02   7.6464809e-02   7.6545214e-02   7.6612510e-02   7.6682424e-02   7.6762481e-02   7.6888469e-02   7.7087336e-02   7.7212588e-02   7.7288234e-02   7.7363879e-02   7.7438860e-02   7.7527544e-02   7.7608903e-02   7.7712873e-02   7.7827691e-02   7.7959645e-02   7.8122150e-02   7.8180742e-02   7.8239333e-02   7.8330682e-02   7.8408950e-02   7.8487219e-02   7.8554682e-02   7.8641421e-02   7.8732729e-02   7.8828791e-02   7.8946310e-02   7.9077294e-02   7.9204124e-02   7.9255754e-02   7.9307385e-02   7.9368119e-02   7.9431186e-02   7.9499943e-02   7.9573357e-02   7.9654269e-02   7.9774042e-02   7.9935403e-02   8.0069642e-02   8.0158484e-02   8.0247327e-02   8.0338483e-02   8.0432494e-02   8.0525951e-02   8.0610585e-02   8.0712467e-02   8.0832012e-02   8.0977364e-02   8.1085130e-02   8.1192895e-02   8.1253247e-02   8.1313600e-02   8.1430242e-02   8.1561525e-02   8.1685398e-02   8.1818139e-02   8.1961233e-02   8.2104327e-02   8.2222432e-02   8.2368296e-02   8.2456880e-02   8.2545464e-02   8.2629113e-02   8.2717404e-02   8.2816138e-02   8.2883064e-02   8.2949990e-02   8.3008100e-02   8.3068128e-02   8.3168720e-02   8.3275726e-02   8.3428346e-02   8.3533516e-02   8.3638686e-02   8.3772715e-02   8.3864085e-02   8.3955454e-02   8.4048293e-02   8.4141132e-02   8.4274594e-02   8.4327359e-02   8.4380125e-02   8.4443874e-02   8.4504868e-02   8.4573890e-02   8.4657094e-02   8.4760628e-02   8.4842399e-02   8.4924169e-02   8.4997371e-02   8.5158854e-02   8.5290422e-02   8.5402985e-02   8.5508167e-02   8.5599538e-02   8.5711378e-02   8.5844073e-02   8.5960421e-02   8.6071480e-02   8.6167379e-02   8.6259692e-02   8.6363737e-02   8.6500020e-02   8.6615251e-02   8.6708843e-02   8.6786818e-02   8.6912570e-02   8.7019304e-02   8.7149279e-02   8.7266179e-02   8.7372316e-02   8.7467588e-02   8.7560820e-02   8.7602281e-02   8.7643741e-02   8.7731810e-02   8.7826608e-02   8.7907204e-02   8.8004899e-02   8.8127856e-02   8.8261968e-02   8.8369906e-02   8.8466061e-02   8.8582357e-02   8.8687563e-02   8.8796720e-02   8.8887985e-02   8.8974498e-02   8.9047666e-02   8.9140815e-02   8.9239616e-02   8.9344408e-02   8.9453963e-02   8.9554304e-02   8.9671105e-02   8.9770842e-02   8.9864317e-02   8.9936739e-02   9.0009160e-02   9.0086906e-02   9.0182572e-02   9.0289748e-02   9.0404191e-02   9.0481738e-02   9.0559286e-02   9.0661764e-02   9.0766809e-02   9.0854619e-02   9.0942429e-02   9.1026579e-02   9.1124050e-02   9.1247070e-02   9.1358111e-02   9.1455525e-02   9.1566527e-02   9.1656163e-02   9.1729611e-02   9.1820742e-02   9.1911768e-02   9.1996545e-02   9.2101347e-02   9.2268835e-02   9.2429353e-02   9.2604318e-02   9.2659257e-02   9.2714196e-02   9.2796895e-02   9.2864781e-02   9.2932334e-02   9.2990394e-02   9.3068868e-02   9.3138760e-02   9.3234406e-02   9.3309193e-02   9.3383980e-02   9.3462831e-02   9.3541682e-02   9.3617463e-02   9.3704415e-02   9.3798713e-02   9.3885482e-02   9.3986299e-02   9.4085542e-02   9.4166952e-02   9.4259679e-02   9.4335195e-02   9.4403574e-02   9.4473297e-02   9.4540881e-02   9.4631492e-02   9.4723373e-02   9.4807328e-02   9.4890010e-02   9.4959601e-02   9.5036220e-02   9.5141145e-02   9.5250005e-02   9.5358865e-02   9.5469410e-02   9.5573326e-02   9.5693545e-02   9.5807144e-02   9.5916526e-02   9.6005181e-02   9.6101870e-02   9.6211092e-02   9.6300208e-02   9.6372829e-02   9.6445451e-02   9.6508199e-02   9.6570947e-02   9.6646412e-02   9.6723878e-02   9.6798964e-02   9.6885836e-02   9.6954965e-02   9.7024095e-02   9.7084079e-02   9.7165438e-02   9.7250047e-02   9.7333753e-02   9.7414771e-02   9.7509313e-02   9.7596811e-02   9.7683302e-02   9.7820766e-02   9.7942594e-02   9.8085664e-02   9.8212127e-02   9.8315325e-02   9.8438362e-02   9.8544041e-02   9.8632907e-02   9.8720342e-02   9.8815702e-02   9.8904042e-02   9.9002037e-02   9.9108812e-02   9.9199267e-02   9.9270331e-02   9.9341395e-02   9.9407935e-02   9.9513663e-02   9.9646890e-02   9.9780117e-02   9.9897798e-02   1.0002541e-01   1.0016696e-01   1.0030805e-01   1.0042770e-01   1.0052754e-01   1.0062737e-01   1.0070811e-01   1.0078885e-01   1.0087945e-01   1.0097757e-01   1.0105796e-01   1.0114008e-01   1.0120907e-01   1.0129478e-01   1.0138049e-01   1.0146845e-01   1.0158697e-01   1.0168863e-01   1.0178491e-01   1.0189745e-01   1.0200482e-01   1.0209837e-01   1.0219245e-01   1.0230727e-01   1.0240768e-01   1.0251868e-01   1.0261714e-01   1.0271381e-01   1.0280261e-01   1.0290101e-01   1.0300353e-01   1.0312552e-01   1.0324513e-01   1.0336212e-01   1.0351294e-01   1.0364037e-01   1.0376704e-01   1.0389051e-01   1.0400977e-01   1.0418835e-01   1.0436246e-01   1.0453657e-01   1.0463521e-01   1.0473385e-01   1.0482687e-01   1.0492993e-01   1.0502720e-01   1.0513566e-01   1.0526851e-01   1.0532177e-01   1.0537504e-01   1.0543694e-01   1.0550224e-01   1.0558468e-01   1.0570671e-01   1.0582615e-01   1.0593272e-01   1.0603114e-01   1.0611622e-01   1.0620229e-01   1.0628477e-01   1.0637353e-01   1.0645436e-01   1.0654310e-01   1.0663617e-01   1.0674947e-01   1.0682633e-01   1.0690318e-01   1.0698059e-01   1.0706212e-01   1.0714663e-01   1.0721965e-01   1.0730226e-01   1.0739114e-01   1.0749013e-01   1.0759115e-01   1.0766093e-01   1.0773072e-01   1.0780967e-01   1.0787934e-01   1.0797072e-01   1.0805511e-01   1.0814441e-01   1.0822694e-01   1.0830269e-01   1.0839726e-01   1.0848295e-01   1.0858889e-01   1.0867439e-01   1.0875380e-01   1.0881852e-01   1.0887850e-01   1.0896621e-01   1.0905594e-01   1.0914909e-01   1.0924807e-01   1.0938844e-01   1.0950292e-01   1.0961595e-01   1.0977994e-01   1.0992980e-01   1.1009236e-01   1.1016750e-01   1.1024265e-01   1.1036396e-01   1.1048840e-01   1.1060608e-01   1.1071742e-01   1.1080915e-01   1.1090612e-01   1.1099939e-01   1.1110563e-01   1.1126930e-01   1.1142699e-01   1.1156488e-01   1.1169714e-01   1.1182050e-01   1.1196662e-01   1.1209972e-01   1.1222667e-01   1.1233680e-01   1.1244693e-01   1.1261275e-01   1.1275221e-01   1.1286674e-01   1.1298121e-01   1.1307721e-01   1.1317321e-01   1.1325501e-01   1.1336798e-01   1.1350051e-01   1.1360906e-01   1.1372340e-01   1.1382560e-01   1.1394259e-01   1.1404121e-01   1.1415408e-01   1.1424226e-01   1.1433044e-01   1.1440543e-01   1.1447081e-01   1.1453619e-01   1.1460599e-01   1.1469583e-01   1.1483261e-01   1.1496227e-01   1.1507491e-01   1.1518165e-01   1.1529375e-01   1.1540078e-01   1.1555003e-01   1.1569314e-01   1.1582971e-01   1.1595945e-01   1.1609436e-01   1.1625551e-01   1.1638468e-01   1.1652190e-01   1.1661071e-01   1.1669953e-01   1.1679577e-01   1.1689641e-01   1.1698062e-01   1.1704944e-01   1.1714606e-01   1.1727423e-01   1.1744402e-01   1.1755945e-01   1.1767487e-01   1.1780287e-01   1.1792117e-01   1.1801745e-01   1.1811374e-01   1.1820698e-01   1.1830022e-01   1.1842437e-01   1.1853254e-01   1.1865560e-01   1.1875351e-01   1.1885143e-01   1.1896090e-01   1.1907128e-01   1.1918311e-01   1.1929631e-01   1.1945160e-01   1.1958236e-01   1.1969972e-01   1.1981656e-01   1.1991729e-01   1.2000717e-01   1.2010166e-01   1.2018524e-01   1.2029045e-01   1.2040660e-01   1.2050277e-01   1.2060497e-01   1.2069631e-01   1.2081720e-01   1.2091796e-01   1.2100927e-01   1.2111701e-01   1.2126679e-01   1.2132119e-01   1.2137558e-01   1.2145308e-01   1.2156205e-01   1.2166347e-01   1.2175708e-01   1.2185425e-01   1.2192816e-01   1.2200208e-01   1.2207532e-01   1.2215875e-01   1.2223883e-01   1.2230569e-01   1.2237574e-01   1.2249256e-01   1.2261209e-01   1.2273250e-01   1.2285269e-01   1.2297108e-01   1.2306987e-01   1.2317224e-01   1.2331631e-01   1.2345821e-01   1.2363928e-01   1.2376962e-01   1.2389996e-01   1.2402017e-01   1.2415522e-01   1.2426476e-01   1.2437435e-01   1.2446977e-01   1.2456363e-01   1.2465656e-01   1.2478192e-01   1.2491498e-01   1.2506570e-01   1.2522897e-01   1.2536513e-01   1.2550189e-01   1.2561991e-01   1.2571868e-01   1.2581360e-01   1.2591885e-01   1.2601046e-01   1.2610068e-01   1.2621876e-01   1.2633629e-01   1.2649521e-01   1.2663347e-01   1.2673788e-01   1.2684229e-01   1.2693464e-01   1.2704862e-01   1.2715062e-01   1.2725639e-01   1.2730106e-01   1.2734572e-01   1.2741270e-01   1.2751190e-01   1.2763141e-01   1.2774149e-01   1.2787146e-01   1.2798572e-01   1.2808923e-01   1.2819275e-01   1.2833308e-01   1.2844019e-01   1.2847822e-01   1.2851625e-01   1.2858504e-01   1.2867969e-01   1.2877433e-01   1.2886619e-01   1.2900000e-01   1.2913731e-01   1.2931412e-01   1.2946351e-01   1.2958855e-01   1.2971360e-01   1.2984001e-01   1.2994294e-01   1.3003099e-01   1.3014650e-01   1.3025665e-01   1.3038953e-01   1.3053653e-01   1.3063199e-01   1.3072745e-01   1.3082466e-01   1.3090966e-01   1.3101583e-01   1.3114324e-01   1.3123944e-01   1.3133565e-01   1.3141564e-01   1.3149049e-01   1.3156621e-01   1.3164146e-01   1.3170896e-01   1.3178886e-01   1.3189796e-01   1.3201442e-01   1.3216994e-01   1.3231198e-01   1.3243974e-01   1.3260772e-01   1.3275721e-01   1.3288543e-01   1.3300093e-01   1.3310848e-01   1.3324157e-01   1.3332917e-01   1.3341676e-01   1.3349653e-01   1.3357833e-01   1.3369594e-01   1.3383229e-01   1.3397233e-01   1.3410382e-01   1.3429527e-01   1.3436432e-01   1.3443337e-01   1.3451012e-01   1.3460557e-01   1.3470436e-01   1.3481113e-01   1.3490585e-01   1.3501803e-01   1.3511029e-01   1.3519509e-01   1.3530475e-01   1.3543880e-01   1.3561206e-01   1.3575103e-01   1.3588352e-01   1.3597015e-01   1.3605678e-01   1.3613177e-01   1.3619940e-01   1.3629326e-01   1.3643450e-01   1.3656234e-01   1.3673178e-01   1.3685446e-01   1.3697714e-01   1.3710654e-01   1.3722272e-01   1.3736173e-01   1.3749475e-01   1.3761413e-01   1.3771908e-01   1.3785336e-01   1.3798758e-01   1.3809853e-01   1.3821143e-01   1.3832602e-01   1.3840459e-01   1.3848317e-01   1.3856001e-01   1.3863526e-01   1.3871546e-01   1.3883277e-01   1.3892954e-01   1.3905487e-01   1.3916356e-01   1.3925665e-01   1.3934974e-01   1.3942484e-01   1.3950806e-01   1.3959670e-01   1.3970640e-01   1.3981376e-01   1.3992113e-01   1.4001354e-01   1.4011655e-01   1.4021285e-01   1.4032412e-01   1.4044350e-01   1.4055845e-01   1.4067339e-01   1.4076952e-01   1.4086565e-01   1.4099028e-01   1.4112984e-01   1.4124560e-01   1.4136061e-01   1.4152057e-01   1.4162253e-01   1.4172448e-01   1.4180870e-01   1.4189888e-01   1.4197221e-01   1.4205253e-01   1.4213401e-01   1.4227181e-01   1.4239314e-01   1.4249326e-01   1.4258994e-01   1.4270129e-01   1.4280487e-01   1.4291261e-01   1.4301438e-01   1.4311903e-01   1.4321060e-01   1.4332388e-01   1.4343444e-01   1.4354134e-01   1.4364409e-01   1.4375755e-01   1.4385473e-01   1.4399781e-01   1.4410874e-01   1.4421967e-01   1.4430986e-01   1.4439148e-01   1.4447311e-01   1.4457267e-01   1.4466077e-01   1.4474887e-01   1.4482659e-01   1.4493568e-01   1.4505532e-01   1.4515774e-01   1.4526016e-01   1.4535474e-01   1.4544874e-01   1.4558423e-01   1.4574857e-01   1.4591271e-01   1.4607480e-01   1.4623425e-01   1.4636771e-01   1.4651902e-01   1.4664795e-01   1.4683297e-01   1.4701926e-01   1.4714863e-01   1.4727800e-01   1.4743340e-01   1.4755997e-01   1.4769244e-01   1.4783035e-01   1.4795466e-01   1.4805598e-01   1.4816438e-01   1.4828354e-01   1.4838225e-01   1.4848326e-01   1.4858294e-01   1.4867133e-01   1.4876331e-01   1.4884765e-01   1.4895242e-01   1.4908093e-01   1.4921321e-01   1.4935244e-01   1.4946862e-01   1.4957412e-01   1.4967700e-01   1.4977692e-01   1.4985901e-01   1.4997014e-01   1.5008370e-01   1.5021530e-01   1.5034397e-01   1.5045459e-01   1.5055077e-01   1.5064756e-01   1.5076154e-01   1.5085657e-01   1.5096259e-01   1.5107775e-01   1.5119362e-01   1.5131313e-01   1.5143264e-01   1.5152885e-01   1.5160870e-01   1.5169453e-01   1.5176468e-01   1.5184821e-01   1.5194110e-01   1.5202558e-01   1.5209774e-01   1.5218981e-01   1.5227203e-01   1.5236403e-01   1.5245006e-01   1.5251662e-01   1.5258318e-01   1.5264980e-01   1.5271447e-01   1.5278568e-01   1.5286879e-01   1.5296087e-01   1.5306361e-01   1.5319329e-01   1.5334347e-01   1.5349243e-01   1.5362110e-01   1.5372968e-01   1.5383005e-01   1.5391339e-01   1.5399672e-01   1.5411417e-01   1.5420615e-01   1.5429812e-01   1.5436720e-01   1.5443627e-01   1.5450986e-01   1.5460983e-01   1.5476532e-01   1.5492601e-01   1.5508041e-01   1.5522728e-01   1.5534072e-01   1.5545416e-01   1.5557421e-01   1.5571558e-01   1.5584256e-01   1.5597035e-01   1.5606092e-01   1.5615149e-01   1.5626052e-01   1.5637691e-01   1.5647716e-01   1.5657934e-01   1.5667475e-01   1.5679296e-01   1.5689699e-01   1.5698213e-01   1.5705844e-01   1.5714073e-01   1.5731010e-01   1.5747519e-01   1.5753556e-01   1.5759593e-01   1.5765472e-01   1.5772304e-01   1.5779136e-01   1.5785489e-01   1.5791271e-01   1.5798149e-01   1.5805922e-01   1.5813544e-01   1.5821339e-01   1.5831659e-01   1.5843098e-01   1.5854800e-01   1.5866553e-01   1.5880979e-01   1.5894544e-01   1.5907679e-01   1.5924278e-01   1.5938750e-01   1.5949379e-01   1.5960009e-01   1.5969087e-01   1.5977140e-01   1.5987287e-01   1.5998773e-01   1.6011807e-01   1.6024380e-01   1.6034966e-01   1.6043968e-01   1.6052331e-01   1.6060921e-01   1.6071163e-01   1.6082948e-01   1.6095131e-01   1.6114513e-01   1.6131597e-01   1.6139386e-01   1.6147175e-01   1.6154314e-01   1.6162351e-01   1.6172073e-01   1.6180808e-01   1.6190008e-01   1.6199787e-01   1.6208184e-01   1.6220047e-01   1.6230781e-01   1.6241515e-01   1.6254532e-01   1.6265656e-01   1.6274981e-01   1.6283027e-01   1.6290567e-01   1.6299099e-01   1.6308135e-01   1.6315676e-01   1.6323233e-01   1.6333017e-01   1.6341985e-01   1.6351207e-01   1.6362800e-01   1.6374805e-01   1.6385339e-01   1.6395061e-01   1.6404327e-01   1.6413592e-01   1.6421262e-01   1.6427889e-01   1.6435218e-01   1.6442101e-01   1.6448994e-01   1.6455350e-01   1.6463210e-01   1.6472827e-01   1.6480057e-01   1.6487288e-01   1.6494011e-01   1.6501492e-01   1.6507771e-01   1.6514049e-01   1.6520868e-01   1.6528731e-01   1.6537669e-01   1.6549584e-01   1.6562011e-01   1.6572163e-01   1.6580360e-01   1.6588050e-01   1.6596459e-01   1.6604816e-01   1.6613399e-01   1.6624470e-01   1.6635185e-01   1.6644610e-01   1.6652198e-01   1.6658928e-01   1.6666347e-01   1.6673483e-01   1.6680496e-01   1.6687907e-01   1.6695035e-01   1.6701548e-01   1.6707016e-01   1.6711785e-01   1.6716064e-01   1.6720738e-01   1.6726516e-01   1.6731883e-01   1.6740570e-01   1.6748681e-01   1.6759032e-01   1.6772345e-01   1.6780818e-01   1.6789291e-01   1.6799319e-01   1.6812784e-01   1.6824466e-01   1.6835760e-01   1.6846370e-01   1.6854231e-01   1.6862092e-01   1.6870261e-01   1.6877924e-01   1.6886397e-01   1.6895298e-01   1.6907492e-01   1.6914531e-01   1.6921570e-01   1.6930197e-01   1.6939551e-01   1.6947214e-01   1.6954078e-01   1.6960013e-01   1.6965810e-01   1.6972294e-01   1.6979324e-01   1.6987505e-01   1.6996337e-01   1.7003951e-01   1.7013052e-01   1.7021141e-01   1.7028610e-01   1.7036079e-01   1.7043389e-01   1.7049614e-01   1.7056110e-01   1.7063531e-01   1.7070870e-01   1.7078650e-01   1.7086427e-01   1.7093627e-01   1.7102103e-01   1.7108913e-01   1.7117034e-01   1.7125917e-01   1.7134343e-01   1.7142224e-01   1.7149714e-01   1.7156923e-01   1.7167855e-01   1.7177798e-01   1.7187001e-01   1.7195326e-01   1.7203919e-01   1.7212042e-01   1.7220786e-01   1.7228458e-01   1.7236586e-01   1.7247967e-01   1.7258087e-01   1.7270231e-01   1.7280361e-01   1.7289341e-01   1.7296807e-01   1.7303431e-01   1.7310600e-01   1.7317273e-01   1.7323488e-01   1.7331125e-01   1.7337029e-01   1.7342932e-01   1.7349945e-01   1.7357356e-01   1.7365673e-01   1.7375854e-01   1.7384572e-01   1.7393683e-01   1.7409448e-01   1.7422649e-01   1.7433295e-01   1.7443942e-01   1.7453645e-01   1.7462693e-01   1.7470235e-01   1.7479421e-01   1.7488915e-01   1.7496712e-01   1.7506323e-01   1.7515935e-01   1.7528248e-01   1.7538637e-01   1.7547213e-01   1.7554712e-01   1.7562952e-01   1.7571850e-01   1.7579574e-01   1.7585992e-01   1.7591564e-01   1.7596907e-01   1.7603482e-01   1.7610093e-01   1.7618236e-01   1.7625079e-01   1.7631922e-01   1.7638805e-01   1.7645453e-01   1.7652280e-01   1.7659107e-01   1.7666698e-01   1.7677418e-01   1.7689390e-01   1.7699582e-01   1.7709574e-01   1.7719522e-01   1.7728100e-01   1.7735725e-01   1.7742113e-01   1.7749608e-01   1.7756406e-01   1.7764418e-01   1.7773312e-01   1.7783007e-01   1.7792145e-01   1.7800747e-01   1.7808835e-01   1.7815832e-01   1.7822461e-01   1.7827555e-01   1.7832648e-01   1.7837503e-01   1.7842460e-01   1.7847529e-01   1.7852245e-01   1.7857711e-01   1.7864878e-01   1.7872508e-01   1.7880679e-01   1.7889064e-01   1.7897411e-01   1.7908883e-01   1.7923266e-01   1.7936097e-01   1.7949680e-01   1.7959021e-01   1.7968361e-01   1.7976525e-01   1.7983938e-01   1.7992180e-01   1.7998961e-01   1.8006924e-01   1.8014593e-01   1.8021760e-01   1.8028460e-01   1.8034713e-01   1.8041699e-01   1.8049384e-01   1.8059247e-01   1.8069539e-01   1.8079535e-01   1.8087760e-01   1.8095231e-01   1.8102034e-01   1.8108077e-01   1.8119678e-01   1.8132541e-01   1.8147776e-01   1.8157304e-01   1.8166831e-01   1.8175308e-01   1.8187806e-01   1.8199825e-01   1.8209778e-01   1.8218888e-01   1.8225954e-01   1.8233019e-01   1.8240253e-01   1.8247486e-01   1.8253748e-01   1.8259994e-01   1.8265730e-01   1.8271320e-01   1.8276181e-01   1.8283656e-01   1.8291230e-01   1.8299674e-01   1.8306770e-01   1.8312678e-01   1.8318709e-01   1.8325121e-01   1.8331776e-01   1.8337739e-01   1.8345458e-01   1.8354339e-01   1.8363086e-01   1.8370974e-01   1.8377642e-01   1.8383899e-01   1.8391545e-01   1.8398104e-01   1.8404664e-01   1.8410690e-01   1.8416163e-01   1.8424248e-01   1.8431679e-01   1.8438301e-01   1.8444923e-01   1.8452292e-01   1.8460574e-01   1.8467922e-01   1.8474128e-01   1.8481569e-01   1.8488905e-01   1.8496937e-01   1.8504498e-01   1.8512429e-01   1.8520361e-01   1.8526239e-01   1.8532118e-01   1.8538055e-01   1.8544644e-01   1.8550704e-01   1.8556993e-01   1.8562992e-01   1.8571549e-01   1.8579620e-01   1.8589269e-01   1.8598552e-01   1.8605669e-01   1.8612786e-01   1.8619389e-01   1.8624419e-01   1.8629450e-01   1.8633786e-01   1.8638122e-01   1.8643587e-01   1.8651409e-01   1.8656452e-01   1.8661496e-01   1.8667435e-01   1.8674253e-01   1.8681126e-01   1.8686863e-01   1.8691541e-01   1.8697039e-01   1.8703227e-01   1.8709333e-01   1.8717304e-01   1.8724800e-01   1.8733179e-01   1.8741879e-01   1.8747419e-01   1.8752960e-01   1.8758934e-01   1.8764582e-01   1.8771993e-01   1.8780178e-01   1.8786752e-01   1.8790616e-01   1.8794481e-01   1.8798969e-01   1.8805758e-01   1.8812496e-01   1.8819233e-01   1.8825467e-01   1.8829853e-01   1.8834240e-01   1.8841443e-01   1.8848374e-01   1.8857327e-01   1.8867704e-01   1.8874761e-01   1.8881818e-01   1.8888835e-01   1.8896814e-01   1.8902913e-01   1.8909013e-01   1.8914041e-01   1.8918514e-01   1.8925959e-01   1.8932029e-01   1.8938100e-01   1.8945143e-01   1.8952013e-01   1.8957083e-01   1.8962153e-01   1.8966527e-01   1.8970506e-01   1.8974207e-01   1.8978798e-01   1.8985362e-01   1.8994320e-01   1.8999914e-01   1.9005509e-01   1.9011308e-01   1.9016666e-01   1.9021553e-01   1.9026440e-01   1.9031245e-01   1.9037682e-01   1.9044969e-01   1.9051114e-01   1.9056411e-01   1.9062343e-01   1.9068455e-01   1.9074481e-01   1.9082234e-01   1.9089055e-01   1.9096576e-01   1.9101178e-01   1.9105780e-01   1.9110249e-01   1.9115113e-01   1.9120162e-01   1.9126312e-01   1.9131755e-01   1.9138307e-01   1.9145962e-01   1.9155056e-01   1.9163531e-01   1.9169792e-01   1.9176053e-01   1.9179007e-01   1.9181960e-01   1.9185577e-01   1.9189333e-01   1.9192762e-01   1.9196165e-01   1.9200829e-01   1.9205954e-01   1.9210924e-01   1.9215895e-01   1.9221409e-01   1.9226800e-01   1.9231672e-01   1.9236062e-01   1.9240442e-01   1.9247756e-01   1.9256846e-01   1.9264999e-01   1.9271894e-01   1.9278789e-01   1.9284332e-01   1.9289875e-01   1.9294391e-01   1.9300404e-01   1.9306417e-01   1.9311522e-01   1.9316445e-01   1.9323299e-01   1.9330416e-01   1.9335668e-01   1.9340921e-01   1.9347099e-01   1.9352295e-01   1.9356909e-01   1.9361323e-01   1.9365975e-01   1.9370822e-01   1.9375395e-01   1.9381909e-01   1.9389232e-01   1.9396676e-01   1.9403878e-01   1.9407073e-01   1.9410268e-01   1.9414974e-01   1.9419307e-01   1.9423575e-01   1.9430590e-01   1.9436437e-01   1.9442284e-01   1.9447234e-01   1.9453414e-01   1.9456454e-01   1.9459494e-01   1.9463501e-01   1.9467211e-01   1.9471814e-01   1.9476607e-01   1.9480522e-01   1.9484325e-01   1.9488334e-01   1.9491943e-01   1.9496069e-01   1.9500044e-01   1.9505417e-01   1.9510223e-01   1.9516221e-01   1.9520736e-01   1.9525251e-01   1.9529666e-01   1.9534081e-01   1.9537442e-01   1.9540802e-01   1.9543944e-01   1.9548261e-01   1.9550993e-01   1.9553725e-01   1.9557025e-01   1.9559735e-01   1.9563373e-01   1.9567699e-01   1.9571211e-01   1.9576032e-01   1.9578391e-01   1.9580749e-01   1.9583015e-01   1.9585622e-01   1.9589123e-01   1.9592293e-01   1.9596609e-01   1.9601107e-01   1.9604977e-01   1.9607467e-01   1.9609958e-01   1.9612946e-01   1.9617084e-01   1.9620180e-01   1.9623275e-01   1.9626499e-01   1.9631228e-01   1.9637521e-01   1.9642707e-01   1.9647873e-01   1.9652242e-01   1.9656341e-01   1.9661951e-01   1.9669232e-01   1.9675891e-01   1.9681226e-01   1.9684188e-01   1.9687151e-01   1.9690762e-01   1.9695427e-01   1.9699844e-01   1.9705469e-01   1.9713764e-01   1.9717445e-01   1.9721126e-01   1.9726299e-01   1.9731472e-01   1.9736063e-01   1.9739857e-01   1.9743490e-01   1.9747067e-01   1.9751058e-01   1.9756890e-01   1.9765062e-01   1.9772500e-01   1.9779558e-01   1.9787427e-01   1.9794721e-01   1.9798844e-01   1.9802967e-01   1.9806735e-01   1.9811151e-01   1.9815723e-01   1.9821227e-01   1.9825930e-01   1.9830839e-01   1.9835989e-01   1.9842613e-01   1.9848449e-01   1.9853884e-01   1.9857353e-01   1.9860821e-01   1.9865579e-01   1.9869496e-01   1.9873414e-01   1.9876666e-01   1.9881262e-01   1.9883176e-01   1.9885089e-01   1.9887956e-01   1.9890822e-01   1.9894471e-01   1.9900106e-01   1.9905104e-01   1.9909389e-01   1.9913637e-01   1.9920152e-01   1.9924650e-01   1.9929148e-01   1.9932926e-01   1.9936704e-01   1.9941269e-01   1.9947517e-01   1.9951603e-01   1.9955688e-01   1.9960981e-01   1.9966274e-01   1.9970193e-01   1.9974112e-01   1.9975940e-01   1.9977768e-01   1.9980899e-01   1.9985603e-01   1.9990833e-01   1.9992374e-01   1.9993915e-01   1.9995710e-01   1.9997407e-01   1.9999891e-01   2.0001899e-01   2.0003907e-01   2.0006515e-01   2.0009205e-01   2.0011896e-01   2.0014513e-01   2.0018203e-01   2.0022993e-01   2.0026397e-01   2.0028666e-01   2.0030936e-01   2.0032967e-01   2.0034872e-01   2.0036986e-01   2.0040897e-01   2.0044807e-01   2.0049703e-01   2.0052641e-01   2.0055580e-01   2.0058315e-01   2.0061049e-01   2.0064792e-01   2.0068535e-01   2.0069995e-01   2.0071454e-01   2.0073454e-01   2.0076589e-01   2.0081433e-01   2.0084769e-01   2.0088105e-01   2.0091388e-01   2.0094206e-01   2.0097082e-01   2.0099738e-01   2.0102272e-01   2.0104805e-01   2.0107151e-01   2.0109307e-01   2.0111463e-01   2.0113991e-01   2.0117782e-01   2.0121480e-01   2.0125177e-01   2.0128891e-01   2.0132647e-01   2.0138181e-01   2.0140309e-01   2.0142437e-01   2.0145348e-01   2.0148558e-01   2.0153346e-01   2.0157554e-01   2.0163956e-01   2.0170273e-01   2.0172618e-01   2.0174962e-01   2.0177531e-01   2.0180543e-01   2.0183060e-01   2.0185765e-01   2.0188755e-01   2.0192617e-01   2.0195785e-01   2.0199157e-01   2.0202689e-01   2.0206121e-01   2.0209498e-01   2.0211690e-01   2.0213882e-01   2.0217259e-01   2.0221478e-01   2.0225190e-01   2.0227470e-01   2.0229749e-01   2.0233507e-01   2.0235657e-01   2.0237807e-01   2.0240560e-01   2.0244719e-01   2.0248917e-01   2.0253115e-01   2.0257429e-01   2.0260315e-01   2.0263201e-01   2.0266620e-01   2.0270226e-01   2.0273439e-01   2.0277006e-01   2.0281575e-01   2.0285250e-01   2.0288581e-01   2.0291913e-01   2.0295374e-01   2.0298917e-01   2.0304480e-01   2.0307794e-01   2.0311108e-01   2.0313438e-01   2.0315768e-01   2.0318037e-01   2.0319948e-01   2.0320931e-01   2.0321914e-01   2.0323940e-01   2.0326279e-01   2.0328725e-01   2.0331142e-01   2.0333740e-01   2.0336336e-01   2.0341638e-01   2.0344793e-01   2.0347948e-01   2.0351426e-01   2.0355509e-01   2.0360514e-01   2.0363684e-01   2.0366853e-01   2.0370469e-01   2.0374354e-01   2.0378273e-01   2.0381701e-01   2.0386479e-01   2.0393034e-01   2.0396911e-01   2.0398311e-01   2.0399710e-01   2.0401673e-01   2.0403183e-01   2.0404693e-01   2.0406069e-01   2.0407732e-01   2.0409282e-01   2.0411024e-01   2.0413422e-01   2.0414876e-01   2.0416330e-01   2.0418228e-01   2.0420127e-01   2.0422737e-01   2.0425536e-01   2.0428075e-01   2.0430183e-01   2.0431766e-01   2.0433350e-01   2.0435872e-01   2.0438218e-01   2.0439815e-01   2.0441412e-01   2.0442796e-01   2.0444110e-01   2.0445962e-01   2.0447814e-01   2.0450008e-01   2.0452295e-01   2.0454582e-01   2.0459083e-01   2.0463723e-01   2.0467611e-01   2.0472951e-01   2.0478237e-01   2.0483523e-01   2.0487057e-01   2.0490591e-01   2.0494817e-01   2.0499103e-01   2.0502773e-01   2.0506443e-01   2.0509376e-01   2.0512309e-01   2.0514753e-01   2.0517361e-01   2.0520119e-01   2.0522606e-01   2.0525094e-01   2.0527821e-01   2.0530349e-01   2.0532333e-01   2.0534316e-01   2.0536241e-01   2.0539131e-01   2.0541567e-01   2.0545533e-01   2.0549722e-01   2.0551975e-01   2.0554227e-01   2.0556637e-01   2.0559626e-01   2.0563421e-01   2.0566567e-01   2.0567668e-01   2.0568769e-01   2.0569998e-01   2.0571044e-01   2.0572779e-01   2.0575114e-01   2.0577404e-01   2.0579783e-01   2.0581713e-01   2.0583642e-01   2.0585956e-01   2.0588057e-01   2.0589854e-01   2.0592530e-01   2.0594692e-01   2.0597001e-01   2.0598936e-01   2.0600527e-01   2.0602245e-01   2.0604216e-01   2.0606502e-01   2.0608462e-01   2.0611012e-01   2.0613778e-01   2.0615931e-01   2.0618084e-01   2.0621014e-01   2.0623688e-01   2.0626362e-01   2.0629727e-01   2.0632837e-01   2.0633801e-01   2.0634765e-01   2.0635644e-01   2.0636470e-01   2.0637173e-01   2.0637819e-01   2.0638516e-01   2.0639192e-01   2.0640461e-01   2.0641557e-01   2.0643248e-01   2.0645051e-01   2.0646986e-01   2.0648574e-01   2.0649883e-01   2.0651192e-01   2.0653292e-01   2.0655615e-01   2.0656844e-01   2.0658074e-01   2.0660124e-01   2.0662225e-01   2.0664301e-01   2.0666571e-01   2.0668841e-01   2.0671129e-01   2.0673417e-01   2.0676906e-01   2.0680790e-01   2.0684174e-01   2.0686028e-01   2.0687882e-01   2.0689831e-01   2.0691780e-01   2.0694159e-01   2.0696314e-01   2.0698422e-01   2.0700511e-01   2.0704269e-01   2.0707653e-01   2.0711412e-01   2.0715171e-01   2.0718361e-01   2.0720118e-01   2.0721875e-01   2.0723329e-01   2.0725789e-01   2.0726303e-01   2.0726817e-01   2.0727562e-01   2.0728797e-01   2.0730033e-01   2.0731441e-01   2.0732551e-01   2.0733662e-01   2.0735275e-01   2.0737275e-01   2.0739508e-01   2.0741817e-01   2.0743742e-01   2.0746027e-01   2.0748168e-01   2.0750308e-01   2.0752190e-01   2.0754918e-01   2.0756300e-01   2.0757681e-01   2.0759077e-01   2.0761348e-01   2.0763619e-01   2.0765188e-01   2.0766758e-01   2.0768211e-01   2.0770815e-01   2.0774213e-01   2.0777741e-01   2.0779702e-01   2.0781663e-01   2.0783300e-01   2.0784689e-01   2.0786331e-01   2.0787920e-01   2.0790386e-01   2.0793104e-01   2.0795417e-01   2.0797383e-01   2.0799348e-01   2.0801045e-01   2.0802631e-01   2.0804755e-01   2.0808568e-01   2.0812405e-01   2.0814716e-01   2.0816197e-01   2.0817678e-01   2.0818884e-01   2.0820345e-01   2.0821775e-01   2.0823441e-01   2.0825338e-01   2.0827343e-01   2.0828963e-01   2.0830491e-01   2.0831758e-01   2.0833997e-01   2.0836324e-01   2.0839047e-01   2.0841711e-01   2.0844374e-01   2.0846832e-01   2.0848406e-01   2.0849979e-01   2.0851312e-01   2.0852541e-01   2.0853951e-01   2.0855528e-01   2.0858022e-01   2.0860762e-01   2.0863442e-01   2.0865792e-01   2.0867770e-01   2.0870870e-01   2.0873153e-01   2.0875436e-01   2.0878617e-01   2.0880681e-01   2.0882296e-01   2.0883912e-01   2.0885222e-01   2.0886693e-01   2.0888050e-01   2.0890348e-01   2.0893545e-01   2.0898674e-01   2.0900012e-01   2.0901351e-01   2.0902174e-01   2.0902997e-01   2.0904837e-01   2.0907094e-01   2.0908984e-01   2.0910931e-01   2.0912694e-01   2.0915076e-01   2.0919329e-01   2.0923489e-01   2.0926027e-01   2.0928564e-01   2.0931919e-01   2.0934759e-01   2.0938424e-01   2.0940329e-01   2.0942234e-01   2.0943972e-01   2.0945710e-01   2.0947277e-01   2.0948720e-01   2.0950164e-01   2.0951886e-01   2.0953802e-01   2.0956266e-01   2.0957272e-01   2.0958278e-01   2.0959838e-01   2.0961725e-01   2.0963612e-01   2.0965484e-01   2.0967544e-01   2.0969954e-01   2.0975106e-01   2.0979296e-01   2.0980890e-01   2.0982484e-01   2.0984038e-01   2.0985900e-01   2.0987762e-01   2.0989686e-01   2.0991611e-01   2.0993438e-01   2.0995061e-01   2.0996839e-01   2.0998955e-01   2.1000531e-01   2.1002107e-01   2.1003638e-01   2.1006053e-01   2.1007685e-01   2.1009317e-01   2.1011031e-01   2.1012997e-01   2.1015109e-01   2.1018591e-01   2.1020617e-01   2.1022642e-01   2.1025011e-01   2.1026931e-01   2.1028850e-01   2.1030879e-01   2.1032813e-01   2.1035167e-01   2.1037446e-01   2.1039581e-01   2.1042652e-01   2.1045722e-01   2.1048335e-01   2.1049933e-01   2.1051532e-01   2.1053146e-01   2.1055190e-01   2.1057635e-01   2.1060780e-01   2.1064575e-01   2.1069208e-01   2.1070795e-01   2.1072382e-01   2.1073584e-01   2.1074785e-01   2.1076032e-01   2.1077280e-01   2.1079182e-01   2.1081598e-01   2.1084217e-01   2.1086394e-01   2.1087784e-01   2.1089174e-01   2.1090269e-01   2.1091365e-01   2.1092540e-01   2.1093715e-01   2.1094895e-01   2.1096074e-01   2.1098307e-01   2.1100095e-01   2.1101575e-01   2.1103942e-01   2.1105232e-01   2.1106522e-01   2.1107852e-01   2.1109382e-01   2.1111174e-01   2.1112650e-01   2.1113983e-01   2.1115471e-01   2.1116959e-01   2.1118303e-01   2.1119591e-01   2.1120566e-01   2.1121541e-01   2.1123214e-01   2.1124707e-01   2.1126615e-01   2.1128523e-01   2.1130470e-01   2.1132249e-01   2.1133749e-01   2.1134953e-01   2.1136103e-01   2.1137587e-01   2.1139308e-01   2.1140836e-01   2.1142819e-01   2.1144802e-01   2.1146169e-01   2.1147536e-01   2.1148669e-01   2.1150029e-01   2.1151931e-01   2.1153645e-01   2.1155359e-01   2.1156247e-01   2.1157136e-01   2.1158446e-01   2.1159993e-01   2.1162067e-01   2.1163830e-01   2.1165591e-01   2.1168188e-01   2.1170888e-01   2.1174035e-01   2.1177182e-01   2.1179702e-01   2.1182037e-01   2.1184043e-01   2.1185749e-01   2.1187456e-01   2.1189019e-01   2.1190773e-01   2.1192187e-01   2.1194230e-01   2.1195692e-01   2.1197153e-01   2.1198519e-01   2.1200160e-01   2.1201432e-01   2.1202704e-01   2.1205399e-01   2.1208592e-01   2.1212200e-01   2.1215499e-01   2.1217372e-01   2.1219244e-01   2.1222101e-01   2.1224144e-01   2.1226186e-01   2.1227428e-01   2.1228670e-01   2.1229972e-01   2.1231786e-01   2.1232921e-01   2.1234056e-01   2.1235335e-01   2.1238180e-01   2.1240485e-01   2.1243010e-01   2.1244782e-01   2.1246184e-01   2.1247587e-01   2.1248694e-01   2.1249801e-01   2.1251634e-01   2.1253852e-01   2.1257431e-01   2.1258708e-01   2.1259985e-01   2.1261145e-01   2.1262344e-01   2.1263827e-01   2.1265419e-01   2.1267205e-01   2.1270184e-01   2.1271616e-01   2.1273048e-01   2.1274543e-01   2.1275914e-01   2.1277473e-01   2.1279270e-01   2.1280844e-01   2.1282192e-01   2.1284264e-01   2.1285408e-01   2.1286551e-01   2.1287754e-01   2.1289119e-01   2.1290648e-01   2.1292177e-01   2.1293641e-01   2.1295104e-01   2.1296311e-01   2.1297389e-01   2.1298708e-01   2.1300667e-01   2.1302626e-01   2.1304437e-01   2.1306042e-01   2.1307836e-01   2.1309630e-01   2.1312037e-01   2.1315061e-01   2.1318694e-01   2.1322065e-01   2.1324112e-01   2.1326159e-01   2.1327844e-01   2.1330371e-01   2.1334096e-01   2.1337280e-01   2.1340116e-01   2.1341619e-01   2.1343121e-01   2.1344612e-01   2.1345571e-01   2.1346530e-01   2.1347442e-01   2.1348487e-01   2.1349752e-01   2.1351385e-01   2.1352619e-01   2.1353853e-01   2.1354959e-01   2.1356019e-01   2.1357655e-01   2.1359149e-01   2.1360677e-01   2.1364175e-01   2.1366558e-01   2.1368941e-01   2.1371843e-01   2.1374886e-01   2.1377531e-01   2.1380058e-01   2.1382324e-01   2.1384174e-01   2.1386233e-01   2.1388277e-01   2.1391043e-01   2.1392114e-01   2.1393186e-01   2.1394492e-01   2.1396242e-01   2.1398489e-01   2.1401643e-01   2.1402765e-01   2.1403887e-01   2.1406070e-01   2.1409010e-01   2.1411501e-01   2.1414359e-01   2.1418003e-01   2.1419923e-01   2.1421844e-01   2.1423508e-01   2.1424981e-01   2.1426454e-01   2.1427813e-01   2.1429383e-01   2.1430953e-01   2.1432223e-01   2.1433493e-01   2.1434533e-01   2.1436008e-01   2.1437333e-01   2.1438459e-01   2.1439610e-01   2.1440662e-01   2.1441642e-01   2.1442916e-01   2.1444358e-01   2.1445714e-01   2.1446816e-01   2.1448089e-01   2.1449257e-01   2.1450727e-01   2.1452319e-01   2.1453690e-01   2.1455040e-01   2.1456285e-01   2.1457437e-01   2.1459793e-01   2.1461316e-01   2.1462839e-01   2.1464141e-01   2.1465382e-01   2.1466756e-01   2.1468131e-01   2.1469574e-01   2.1471771e-01   2.1474355e-01   2.1477582e-01   2.1479960e-01   2.1481562e-01   2.1483164e-01   2.1484835e-01   2.1486926e-01   2.1488665e-01   2.1490403e-01   2.1492090e-01   2.1493650e-01   2.1494997e-01   2.1496374e-01   2.1498021e-01   2.1499830e-01   2.1500907e-01   2.1501984e-01   2.1503749e-01   2.1505211e-01   2.1506672e-01   2.1508571e-01   2.1510125e-01   2.1512470e-01   2.1514284e-01   2.1516098e-01   2.1517626e-01   2.1519090e-01   2.1520678e-01   2.1521911e-01   2.1523144e-01   2.1524415e-01   2.1526216e-01   2.1527851e-01   2.1529290e-01   2.1530868e-01   2.1532266e-01   2.1533103e-01   2.1533940e-01   2.1534752e-01   2.1535415e-01   2.1536115e-01   2.1537123e-01   2.1538440e-01   2.1539692e-01   2.1540369e-01   2.1541046e-01   2.1541779e-01   2.1543382e-01   2.1544506e-01   2.1545631e-01   2.1546724e-01   2.1548353e-01   2.1549982e-01   2.1551788e-01   2.1553905e-01   2.1557602e-01   2.1560182e-01   2.1562762e-01   2.1565495e-01   2.1566976e-01   2.1568456e-01   2.1570273e-01   2.1572905e-01   2.1576017e-01   2.1579427e-01   2.1581079e-01   2.1582731e-01   2.1584187e-01   2.1585376e-01   2.1586466e-01   2.1587470e-01   2.1588475e-01   2.1589679e-01   2.1590878e-01   2.1593205e-01   2.1595256e-01   2.1596760e-01   2.1598263e-01   2.1599312e-01   2.1600360e-01   2.1601369e-01   2.1602378e-01   2.1603313e-01   2.1604886e-01   2.1607134e-01   2.1608940e-01   2.1610393e-01   2.1611845e-01   2.1612973e-01   2.1614101e-01   2.1615474e-01   2.1617326e-01   2.1619567e-01   2.1621550e-01   2.1623533e-01   2.1625167e-01   2.1626993e-01   2.1628818e-01   2.1630387e-01   2.1632515e-01   2.1634128e-01   2.1635740e-01   2.1638468e-01   2.1639511e-01   2.1640554e-01   2.1641748e-01   2.1643257e-01   2.1644948e-01   2.1646541e-01   2.1648135e-01   2.1649772e-01   2.1651610e-01   2.1653437e-01   2.1655218e-01   2.1656998e-01   2.1658507e-01   2.1660809e-01   2.1662858e-01   2.1666222e-01   2.1669277e-01   2.1672333e-01   2.1674549e-01   2.1676765e-01   2.1679070e-01   2.1681374e-01   2.1684464e-01   2.1686435e-01   2.1688407e-01   2.1690850e-01   2.1691799e-01   2.1692747e-01   2.1694201e-01   2.1695637e-01   2.1696800e-01   2.1697764e-01   2.1699047e-01   2.1700416e-01   2.1702360e-01   2.1704075e-01   2.1706463e-01   2.1708523e-01   2.1711746e-01   2.1714467e-01   2.1716010e-01   2.1717184e-01   2.1718357e-01   2.1720211e-01   2.1721995e-01   2.1723871e-01   2.1725694e-01   2.1727621e-01   2.1728867e-01   2.1730112e-01   2.1731368e-01   2.1732443e-01   2.1733494e-01   2.1735290e-01   2.1737023e-01   2.1739561e-01   2.1742203e-01   2.1744402e-01   2.1745493e-01   2.1746585e-01   2.1747856e-01   2.1748965e-01   2.1750363e-01   2.1751616e-01   2.1753207e-01   2.1754568e-01   2.1755787e-01   2.1757992e-01   2.1759247e-01   2.1760502e-01   2.1761656e-01   2.1762835e-01   2.1764199e-01   2.1765698e-01   2.1766928e-01   2.1768162e-01   2.1771072e-01   2.1774207e-01   2.1777658e-01   2.1779270e-01   2.1780883e-01   2.1782424e-01   2.1784920e-01   2.1787821e-01   2.1791385e-01   2.1796261e-01   2.1800788e-01   2.1803753e-01   2.1806012e-01   2.1808271e-01   2.1811082e-01   2.1814974e-01   2.1818202e-01   2.1821635e-01   2.1825068e-01   2.1826724e-01   2.1828380e-01   2.1829357e-01   2.1830333e-01   2.1831782e-01   2.1833230e-01   2.1834448e-01   2.1836254e-01   2.1838114e-01   2.1839330e-01   2.1840546e-01   2.1842440e-01   2.1844333e-01   2.1846400e-01   2.1848466e-01   2.1850377e-01   2.1852168e-01   2.1854076e-01   2.1855640e-01   2.1857205e-01   2.1858513e-01   2.1859650e-01   2.1860994e-01   2.1862553e-01   2.1863929e-01   2.1866073e-01   2.1868589e-01   2.1870715e-01   2.1873301e-01   2.1874893e-01   2.1876485e-01   2.1877802e-01   2.1879237e-01   2.1881154e-01   2.1883274e-01   2.1885674e-01   2.1886979e-01   2.1888284e-01   2.1889544e-01   2.1891713e-01   2.1893859e-01   2.1896212e-01   2.1898421e-01   2.1900796e-01   2.1901478e-01   2.1902159e-01   2.1903024e-01   2.1904591e-01   2.1906991e-01   2.1909023e-01   2.1911281e-01   2.1913412e-01   2.1915529e-01   2.1917604e-01   2.1919812e-01   2.1923419e-01   2.1926944e-01   2.1930468e-01   2.1933708e-01   2.1936351e-01   2.1938685e-01   2.1941118e-01   2.1944383e-01   2.1945898e-01   2.1947413e-01   2.1948684e-01   2.1949939e-01   2.1951017e-01   2.1952506e-01   2.1954597e-01   2.1955452e-01   2.1956306e-01   2.1957388e-01   2.1958313e-01   2.1959239e-01   2.1960898e-01   2.1962806e-01   2.1964155e-01   2.1965503e-01   2.1966747e-01   2.1968683e-01   2.1971265e-01   2.1973840e-01   2.1976121e-01   2.1978280e-01   2.1980438e-01   2.1982237e-01   2.1983253e-01   2.1984268e-01   2.1985886e-01   2.1987286e-01   2.1988656e-01   2.1989866e-01   2.1991104e-01   2.1992470e-01   2.1994295e-01   2.1998084e-01   2.2000885e-01   2.2003687e-01   2.2005891e-01   2.2008095e-01   2.2009904e-01   2.2011581e-01   2.2013701e-01   2.2015512e-01   2.2017479e-01   2.2019182e-01   2.2021912e-01   2.2024424e-01   2.2027397e-01   2.2029172e-01   2.2030947e-01   2.2032553e-01   2.2034827e-01   2.2037563e-01   2.2041691e-01   2.2045263e-01   2.2046193e-01   2.2047123e-01   2.2048228e-01   2.2049119e-01   2.2049929e-01   2.2050713e-01   2.2052016e-01   2.2053417e-01   2.2055758e-01   2.2057057e-01   2.2058356e-01   2.2059560e-01   2.2060864e-01   2.2062409e-01   2.2064232e-01   2.2067392e-01   2.2069725e-01   2.2072058e-01   2.2074077e-01   2.2076099e-01   2.2078477e-01   2.2082233e-01   2.2085782e-01   2.2088256e-01   2.2089933e-01   2.2091609e-01   2.2094172e-01   2.2098575e-01   2.2103166e-01   2.2109111e-01   2.2114001e-01   2.2117861e-01   2.2120554e-01   2.2122623e-01   2.2124692e-01   2.2126802e-01   2.2129072e-01   2.2131529e-01   2.2134710e-01   2.2138293e-01   2.2140470e-01   2.2142648e-01   2.2145198e-01   2.2147675e-01   2.2149109e-01   2.2150544e-01   2.2152678e-01   2.2155024e-01   2.2157848e-01   2.2160133e-01   2.2163049e-01   2.2165302e-01   2.2167554e-01   2.2170111e-01   2.2172731e-01   2.2175172e-01   2.2177624e-01   2.2180943e-01   2.2185105e-01   2.2189557e-01   2.2192591e-01   2.2195624e-01   2.2197587e-01   2.2199550e-01   2.2202121e-01   2.2204284e-01   2.2206729e-01   2.2209635e-01   2.2212542e-01   2.2215166e-01   2.2217784e-01   2.2219996e-01   2.2222628e-01   2.2225295e-01   2.2227463e-01   2.2229442e-01   2.2231219e-01   2.2233547e-01   2.2235341e-01   2.2237135e-01   2.2238720e-01   2.2240305e-01   2.2242305e-01   2.2244304e-01   2.2245923e-01   2.2247995e-01   2.2251249e-01   2.2253315e-01   2.2255381e-01   2.2257976e-01   2.2261829e-01   2.2265661e-01   2.2268222e-01   2.2269884e-01   2.2271546e-01   2.2273093e-01   2.2275000e-01   2.2277009e-01   2.2279133e-01   2.2280983e-01   2.2282632e-01   2.2284280e-01   2.2287018e-01   2.2290455e-01   2.2293547e-01   2.2296639e-01   2.2299509e-01   2.2301803e-01   2.2303548e-01   2.2305293e-01   2.2307459e-01   2.2309973e-01   2.2312172e-01   2.2314574e-01   2.2317461e-01   2.2320606e-01   2.2323752e-01   2.2327055e-01   2.2329821e-01   2.2334184e-01   2.2338827e-01   2.2343469e-01   2.2349234e-01   2.2354505e-01   2.2356112e-01   2.2357719e-01   2.2359026e-01   2.2360233e-01   2.2362544e-01   2.2363994e-01   2.2365444e-01   2.2366990e-01   2.2368562e-01   2.2370585e-01   2.2372237e-01   2.2373679e-01   2.2376549e-01   2.2379898e-01   2.2382612e-01   2.2386138e-01   2.2389548e-01   2.2392898e-01   2.2395624e-01   2.2400863e-01   2.2406324e-01   2.2408472e-01   2.2410619e-01   2.2412645e-01   2.2414660e-01   2.2416895e-01   2.2419833e-01   2.2424073e-01   2.2426699e-01   2.2429326e-01   2.2432652e-01   2.2435788e-01   2.2439033e-01   2.2443883e-01   2.2447353e-01   2.2450032e-01   2.2452710e-01   2.2455246e-01   2.2457595e-01   2.2459548e-01   2.2461321e-01   2.2462792e-01   2.2465036e-01   2.2467262e-01   2.2469551e-01   2.2471840e-01   2.2474661e-01   2.2477871e-01   2.2481081e-01   2.2485780e-01   2.2490510e-01   2.2492290e-01   2.2494070e-01   2.2496563e-01   2.2498746e-01   2.2501052e-01   2.2503369e-01   2.2507018e-01   2.2510111e-01   2.2514058e-01   2.2517542e-01   2.2521027e-01   2.2525568e-01   2.2530206e-01   2.2533716e-01   2.2535945e-01   2.2538175e-01   2.2540628e-01   2.2542783e-01   2.2544861e-01   2.2547102e-01   2.2549980e-01   2.2552974e-01   2.2556043e-01   2.2559403e-01   2.2561012e-01   2.2562620e-01   2.2565016e-01   2.2567592e-01   2.2571698e-01   2.2574498e-01   2.2577298e-01   2.2580744e-01   2.2582350e-01   2.2583956e-01   2.2586650e-01   2.2590049e-01   2.2593325e-01   2.2597395e-01   2.2601208e-01   2.2604109e-01   2.2607010e-01   2.2610820e-01   2.2614189e-01   2.2616955e-01   2.2618949e-01   2.2620943e-01   2.2622706e-01   2.2624865e-01   2.2626644e-01   2.2628548e-01   2.2630577e-01   2.2633377e-01   2.2635928e-01   2.2637792e-01   2.2639655e-01   2.2642123e-01   2.2645061e-01   2.2648709e-01   2.2651776e-01   2.2656554e-01   2.2660621e-01   2.2666560e-01   2.2672798e-01   2.2679000e-01   2.2681458e-01   2.2683211e-01   2.2684963e-01   2.2687586e-01   2.2690355e-01   2.2693157e-01   2.2695598e-01   2.2697577e-01   2.2700109e-01   2.2703547e-01   2.2707229e-01   2.2712645e-01   2.2717547e-01   2.2721902e-01   2.2726597e-01   2.2731832e-01   2.2734466e-01   2.2737100e-01   2.2740062e-01   2.2742514e-01   2.2744810e-01   2.2747003e-01   2.2749197e-01   2.2751722e-01   2.2754282e-01   2.2756357e-01   2.2760007e-01   2.2763616e-01   2.2766787e-01   2.2769696e-01   2.2772110e-01   2.2775489e-01   2.2778924e-01   2.2782010e-01   2.2785030e-01   2.2789041e-01   2.2791689e-01   2.2794337e-01   2.2798089e-01   2.2802674e-01   2.2806573e-01   2.2811259e-01   2.2817821e-01   2.2823308e-01   2.2828096e-01   2.2832070e-01   2.2836044e-01   2.2839281e-01   2.2842819e-01   2.2846667e-01   2.2849737e-01   2.2852807e-01   2.2855511e-01   2.2858215e-01   2.2861688e-01   2.2866706e-01   2.2871094e-01   2.2875312e-01   2.2880628e-01   2.2882938e-01   2.2885247e-01   2.2886817e-01   2.2888386e-01   2.2890318e-01   2.2892348e-01   2.2894378e-01   2.2896683e-01   2.2899965e-01   2.2903073e-01   2.2906180e-01   2.2909917e-01   2.2914988e-01   2.2919370e-01   2.2921424e-01   2.2923478e-01   2.2926685e-01   2.2931221e-01   2.2934313e-01   2.2937406e-01   2.2940922e-01   2.2944276e-01   2.2949920e-01   2.2955639e-01   2.2961128e-01   2.2965628e-01   2.2973832e-01   2.2982784e-01   2.2990794e-01   2.2993506e-01   2.2996218e-01   2.2999494e-01   2.3003076e-01   2.3007244e-01   2.3010711e-01   2.3014107e-01   2.3017642e-01   2.3022395e-01   2.3028557e-01   2.3033847e-01   2.3037553e-01   2.3041259e-01   2.3045001e-01   2.3051093e-01   2.3053568e-01   2.3056043e-01   2.3059474e-01   2.3063204e-01   2.3067221e-01   2.3071761e-01   2.3076301e-01   2.3081095e-01   2.3084006e-01   2.3086916e-01   2.3090174e-01   2.3094054e-01   2.3097934e-01   2.3103852e-01   2.3109384e-01   2.3112393e-01   2.3115401e-01   2.3118106e-01   2.3120699e-01   2.3124476e-01   2.3128079e-01   2.3131460e-01   2.3135598e-01   2.3140054e-01   2.3142032e-01   2.3144011e-01   2.3146047e-01   2.3148084e-01   2.3150565e-01   2.3153123e-01   2.3155523e-01   2.3159095e-01   2.3162600e-01   2.3166708e-01   2.3170262e-01   2.3174207e-01   2.3179796e-01   2.3186124e-01   2.3192112e-01   2.3196008e-01   2.3199904e-01   2.3203766e-01   2.3206953e-01   2.3211333e-01   2.3215628e-01   2.3219924e-01   2.3224671e-01   2.3229625e-01   2.3234731e-01   2.3241467e-01   2.3246751e-01   2.3250180e-01   2.3253610e-01   2.3256650e-01   2.3261190e-01   2.3268371e-01   2.3276250e-01   2.3287088e-01   2.3290144e-01   2.3293200e-01   2.3296276e-01   2.3298776e-01   2.3305906e-01   2.3312421e-01   2.3320944e-01   2.3327920e-01   2.3334896e-01   2.3342608e-01   2.3350694e-01   2.3355884e-01   2.3361073e-01   2.3367003e-01   2.3370530e-01   2.3374057e-01   2.3378706e-01   2.3383665e-01   2.3388390e-01   2.3392918e-01   2.3397294e-01   2.3402347e-01   2.3406222e-01   2.3410097e-01   2.3413957e-01   2.3417816e-01   2.3422133e-01   2.3425810e-01   2.3429650e-01   2.3432899e-01   2.3436149e-01   2.3439037e-01   2.3442421e-01   2.3445830e-01   2.3449239e-01   2.3452355e-01   2.3455351e-01   2.3458347e-01   2.3461445e-01   2.3465621e-01   2.3468890e-01   2.3472160e-01   2.3476279e-01   2.3479726e-01   2.3483172e-01   2.3488174e-01   2.3493129e-01   2.3497999e-01   2.3502261e-01   2.3507133e-01   2.3515060e-01   2.3517643e-01   2.3520227e-01   2.3523420e-01   2.3526627e-01   2.3530236e-01   2.3534744e-01   2.3538738e-01   2.3543203e-01   2.3547667e-01   2.3553148e-01   2.3559077e-01   2.3565006e-01   2.3568686e-01   2.3572366e-01   2.3576140e-01   2.3580988e-01   2.3587255e-01   2.3593158e-01   2.3597966e-01   2.3602564e-01   2.3608182e-01   2.3612714e-01   2.3618286e-01   2.3624015e-01   2.3632226e-01   2.3637949e-01   2.3643671e-01   2.3648767e-01   2.3653848e-01   2.3658929e-01   2.3663821e-01   2.3669152e-01   2.3673989e-01   2.3679093e-01   2.3684203e-01   2.3689062e-01   2.3693830e-01   2.3698158e-01   2.3704265e-01   2.3709814e-01   2.3716763e-01   2.3722501e-01   2.3728036e-01   2.3734123e-01   2.3740206e-01   2.3745922e-01   2.3750971e-01   2.3755223e-01   2.3758666e-01   2.3761753e-01   2.3765241e-01   2.3768183e-01   2.3770723e-01   2.3774173e-01   2.3777310e-01   2.3780513e-01   2.3784432e-01   2.3788744e-01   2.3793817e-01   2.3799338e-01   2.3804494e-01   2.3807858e-01   2.3811222e-01   2.3815656e-01   2.3820394e-01   2.3825132e-01   2.3829518e-01   2.3833986e-01   2.3839907e-01   2.3845831e-01   2.3851824e-01   2.3856653e-01   2.3861483e-01   2.3866077e-01   2.3870377e-01   2.3874282e-01   2.3877663e-01   2.3881741e-01   2.3885789e-01   2.3890787e-01   2.3895578e-01   2.3901592e-01   2.3908356e-01   2.3912793e-01   2.3917229e-01   2.3922605e-01   2.3930513e-01   2.3938215e-01   2.3941005e-01   2.3943795e-01   2.3947265e-01   2.3952285e-01   2.3957211e-01   2.3961389e-01   2.3965568e-01   2.3968990e-01   2.3971870e-01   2.3976051e-01   2.3979990e-01   2.3984018e-01   2.3989132e-01   2.3995357e-01   2.4005098e-01   2.4012361e-01   2.4019625e-01   2.4026250e-01   2.4030803e-01   2.4035355e-01   2.4040096e-01   2.4044468e-01   2.4048643e-01   2.4052268e-01   2.4055867e-01   2.4060134e-01   2.4065486e-01   2.4071423e-01   2.4078621e-01   2.4085300e-01   2.4091638e-01   2.4096077e-01   2.4100515e-01   2.4104936e-01   2.4108816e-01   2.4112866e-01   2.4116998e-01   2.4122625e-01   2.4128174e-01   2.4133633e-01   2.4139452e-01   2.4145717e-01   2.4151967e-01   2.4159516e-01   2.4166242e-01   2.4172544e-01   2.4180138e-01   2.4186568e-01   2.4191841e-01   2.4197119e-01   2.4201945e-01   2.4209728e-01   2.4217086e-01   2.4222418e-01   2.4227749e-01   2.4233722e-01   2.4241164e-01   2.4248056e-01   2.4254626e-01   2.4260194e-01   2.4264974e-01   2.4270981e-01   2.4277180e-01   2.4283380e-01   2.4291848e-01   2.4300582e-01   2.4308874e-01   2.4315186e-01   2.4321497e-01   2.4327531e-01   2.4332478e-01   2.4337058e-01   2.4341279e-01   2.4345500e-01   2.4350099e-01   2.4354022e-01   2.4358807e-01   2.4363492e-01   2.4367778e-01   2.4372230e-01   2.4376713e-01   2.4381270e-01   2.4386825e-01   2.4392451e-01   2.4398544e-01   2.4403792e-01   2.4408912e-01   2.4413530e-01   2.4420059e-01   2.4424612e-01   2.4429164e-01   2.4433649e-01   2.4437068e-01   2.4440487e-01   2.4445770e-01   2.4452486e-01   2.4458897e-01   2.4462966e-01   2.4467035e-01   2.4470693e-01   2.4474142e-01   2.4479400e-01   2.4486032e-01   2.4491381e-01   2.4495803e-01   2.4499917e-01   2.4504659e-01   2.4508668e-01   2.4513586e-01   2.4518717e-01   2.4524487e-01   2.4529575e-01   2.4534663e-01   2.4540551e-01   2.4545781e-01   2.4552220e-01   2.4558483e-01   2.4563984e-01   2.4570051e-01   2.4572071e-01   2.4574092e-01   2.4577527e-01   2.4581660e-01   2.4585540e-01   2.4590929e-01   2.4597618e-01   2.4603346e-01   2.4609418e-01   2.4616262e-01   2.4622444e-01   2.4629147e-01   2.4635121e-01   2.4641095e-01   2.4644374e-01   2.4647652e-01   2.4652201e-01   2.4657437e-01   2.4663913e-01   2.4670818e-01   2.4678741e-01   2.4685586e-01   2.4692483e-01   2.4698441e-01   2.4705130e-01   2.4712110e-01   2.4718960e-01   2.4724555e-01   2.4731165e-01   2.4738000e-01   2.4745614e-01   2.4752968e-01   2.4759399e-01   2.4766142e-01   2.4772256e-01   2.4779805e-01   2.4784448e-01   2.4789090e-01   2.4793918e-01   2.4798078e-01   2.4803854e-01   2.4809330e-01   2.4816655e-01   2.4824056e-01   2.4831013e-01   2.4837629e-01   2.4843292e-01   2.4848955e-01   2.4854632e-01   2.4859977e-01   2.4864816e-01   2.4869655e-01   2.4875889e-01   2.4881888e-01   2.4889240e-01   2.4896072e-01   2.4901588e-01   2.4905083e-01   2.4908577e-01   2.4914380e-01   2.4919164e-01   2.4923948e-01   2.4928443e-01   2.4933931e-01   2.4939833e-01   2.4945094e-01   2.4951996e-01   2.4961160e-01   2.4970053e-01   2.4977559e-01   2.4986680e-01   2.4993340e-01   2.5000000e-01   2.5006814e-01   2.5006947e-01   2.5007449e-01   2.5008665e-01   2.5010839e-01   2.5014665e-01   2.5018997e-01   2.5026272e-01   2.5033533e-01   2.5040097e-01   2.5046661e-01   2.5054667e-01   2.5063329e-01   2.5068599e-01   2.5073869e-01   2.5079195e-01   2.5085143e-01   2.5092293e-01   2.5096523e-01   2.5100752e-01   2.5106333e-01   2.5114728e-01   2.5123678e-01   2.5131179e-01   2.5138499e-01   2.5145819e-01   2.5153360e-01   2.5160100e-01   2.5167703e-01   2.5175680e-01   2.5182868e-01   2.5189480e-01   2.5197634e-01   2.5205386e-01   2.5211737e-01   2.5218229e-01   2.5225156e-01   2.5231454e-01   2.5237176e-01   2.5243671e-01   2.5254078e-01   2.5263368e-01   2.5273014e-01   2.5283632e-01   2.5292562e-01   2.5300214e-01   2.5306241e-01   2.5312268e-01   2.5319134e-01   2.5325150e-01   2.5330956e-01   2.5336467e-01   2.5342898e-01   2.5348774e-01   2.5354711e-01   2.5361334e-01   2.5366772e-01   2.5372055e-01   2.5379451e-01   2.5387237e-01   2.5394864e-01   2.5404731e-01   2.5413422e-01   2.5421169e-01   2.5429241e-01   2.5436273e-01   2.5443819e-01   2.5451160e-01   2.5457303e-01   2.5463538e-01   2.5470988e-01   2.5477984e-01   2.5484980e-01   2.5493665e-01   2.5500739e-01   2.5508608e-01   2.5516353e-01   2.5524522e-01   2.5532718e-01   2.5540283e-01   2.5546416e-01   2.5552208e-01   2.5558962e-01   2.5565716e-01   2.5573504e-01   2.5578689e-01   2.5583874e-01   2.5590599e-01   2.5598914e-01   2.5607489e-01   2.5614932e-01   2.5622375e-01   2.5631044e-01   2.5640170e-01   2.5648362e-01   2.5657810e-01   2.5665786e-01   2.5677077e-01   2.5686239e-01   2.5693762e-01   2.5699177e-01   2.5704591e-01   2.5709600e-01   2.5715308e-01   2.5721279e-01   2.5726477e-01   2.5731854e-01   2.5738152e-01   2.5744421e-01   2.5750347e-01   2.5756648e-01   2.5762006e-01   2.5767445e-01   2.5770807e-01   2.5774168e-01   2.5777883e-01   2.5781481e-01   2.5786061e-01   2.5791551e-01   2.5797417e-01   2.5803343e-01   2.5809177e-01   2.5813889e-01   2.5819347e-01   2.5825465e-01   2.5832332e-01   2.5841596e-01   2.5852973e-01   2.5862149e-01   2.5871582e-01   2.5878434e-01   2.5885286e-01   2.5892547e-01   2.5900135e-01   2.5906478e-01   2.5912076e-01   2.5917350e-01   2.5922804e-01   2.5928885e-01   2.5937192e-01   2.5945714e-01   2.5953350e-01   2.5960986e-01   2.5968377e-01   2.5972337e-01   2.5976298e-01   2.5981098e-01   2.5986485e-01   2.5993842e-01   2.6002917e-01   2.6011614e-01   2.6021047e-01   2.6030368e-01   2.6036247e-01   2.6042125e-01   2.6047694e-01   2.6053356e-01   2.6058803e-01   2.6065332e-01   2.6072462e-01   2.6079304e-01   2.6085464e-01   2.6091557e-01   2.6098128e-01   2.6105061e-01   2.6112187e-01   2.6120029e-01   2.6127873e-01   2.6134205e-01   2.6140469e-01   2.6147325e-01   2.6156423e-01   2.6164805e-01   2.6173121e-01   2.6181437e-01   2.6189150e-01   2.6196805e-01   2.6206192e-01   2.6217380e-01   2.6229002e-01   2.6240491e-01   2.6250554e-01   2.6262261e-01   2.6269224e-01   2.6276188e-01   2.6283208e-01   2.6290482e-01   2.6297940e-01   2.6304338e-01   2.6312143e-01   2.6318088e-01   2.6324034e-01   2.6329206e-01   2.6334377e-01   2.6341129e-01   2.6347236e-01   2.6352854e-01   2.6359449e-01   2.6366227e-01   2.6375349e-01   2.6383176e-01   2.6391002e-01   2.6402267e-01   2.6412524e-01   2.6421173e-01   2.6429821e-01   2.6437647e-01   2.6445253e-01   2.6451675e-01   2.6457398e-01   2.6462880e-01   2.6469294e-01   2.6476752e-01   2.6484559e-01   2.6492302e-01   2.6498524e-01   2.6504480e-01   2.6510367e-01   2.6517593e-01   2.6525521e-01   2.6533583e-01   2.6540511e-01   2.6547100e-01   2.6555110e-01   2.6563437e-01   2.6573396e-01   2.6582156e-01   2.6590192e-01   2.6600019e-01   2.6611347e-01   2.6621398e-01   2.6630875e-01   2.6639255e-01   2.6647079e-01   2.6655124e-01   2.6663294e-01   2.6670536e-01   2.6677486e-01   2.6685040e-01   2.6693264e-01   2.6700110e-01   2.6707265e-01   2.6713348e-01   2.6719008e-01   2.6724824e-01   2.6731284e-01   2.6739576e-01   2.6747407e-01   2.6758039e-01   2.6765621e-01   2.6773202e-01   2.6781809e-01   2.6789030e-01   2.6797416e-01   2.6803152e-01   2.6808888e-01   2.6817564e-01   2.6825001e-01   2.6833784e-01   2.6839961e-01   2.6846138e-01   2.6852292e-01   2.6858226e-01   2.6864887e-01   2.6871754e-01   2.6878302e-01   2.6885092e-01   2.6891255e-01   2.6897845e-01   2.6907211e-01   2.6916749e-01   2.6925420e-01   2.6934587e-01   2.6946823e-01   2.6956872e-01   2.6966920e-01   2.6976752e-01   2.6983567e-01   2.6990381e-01   2.6996331e-01   2.7003651e-01   2.7011456e-01   2.7018215e-01   2.7026906e-01   2.7035384e-01   2.7043378e-01   2.7051863e-01   2.7059465e-01   2.7070948e-01   2.7078143e-01   2.7085337e-01   2.7092538e-01   2.7098545e-01   2.7105869e-01   2.7115061e-01   2.7126356e-01   2.7137011e-01   2.7147848e-01   2.7158708e-01   2.7169424e-01   2.7176875e-01   2.7184326e-01   2.7192875e-01   2.7200928e-01   2.7208276e-01   2.7215782e-01   2.7223422e-01   2.7231261e-01   2.7237100e-01   2.7241449e-01   2.7245798e-01   2.7250817e-01   2.7256649e-01   2.7262920e-01   2.7269795e-01   2.7277783e-01   2.7284940e-01   2.7291981e-01   2.7299111e-01   2.7305934e-01   2.7312435e-01   2.7319239e-01   2.7326875e-01   2.7336305e-01   2.7345320e-01   2.7353679e-01   2.7362392e-01   2.7370918e-01   2.7379261e-01   2.7387604e-01   2.7395430e-01   2.7401795e-01   2.7408405e-01   2.7415836e-01   2.7422701e-01   2.7430122e-01   2.7438188e-01   2.7445248e-01   2.7453019e-01   2.7462237e-01   2.7471613e-01   2.7479241e-01   2.7487480e-01   2.7494929e-01   2.7502068e-01   2.7509388e-01   2.7517194e-01   2.7524694e-01   2.7533344e-01   2.7542966e-01   2.7551529e-01   2.7561151e-01   2.7570425e-01   2.7577807e-01   2.7585188e-01   2.7594086e-01   2.7603305e-01   2.7613285e-01   2.7623371e-01   2.7633351e-01   2.7641594e-01   2.7650951e-01   2.7660429e-01   2.7674175e-01   2.7688384e-01   2.7699149e-01   2.7707669e-01   2.7716188e-01   2.7724806e-01   2.7732756e-01   2.7741362e-01   2.7750162e-01   2.7756877e-01   2.7763592e-01   2.7770658e-01   2.7778471e-01   2.7787674e-01   2.7800180e-01   2.7808062e-01   2.7815944e-01   2.7824326e-01   2.7831774e-01   2.7839034e-01   2.7846293e-01   2.7852169e-01   2.7858045e-01   2.7864977e-01   2.7875818e-01   2.7887210e-01   2.7898754e-01   2.7906945e-01   2.7915135e-01   2.7923031e-01   2.7930690e-01   2.7937856e-01   2.7945789e-01   2.7954382e-01   2.7965375e-01   2.7976014e-01   2.7989150e-01   2.7996700e-01   2.8004250e-01   2.8011296e-01   2.8017368e-01   2.8023846e-01   2.8031833e-01   2.8040116e-01   2.8049156e-01   2.8059548e-01   2.8068502e-01   2.8078667e-01   2.8088163e-01   2.8096980e-01   2.8105705e-01   2.8111459e-01   2.8117214e-01   2.8124910e-01   2.8132476e-01   2.8140420e-01   2.8147459e-01   2.8156753e-01   2.8166334e-01   2.8173231e-01   2.8180129e-01   2.8188650e-01   2.8196037e-01   2.8204408e-01   2.8211833e-01   2.8219384e-01   2.8225924e-01   2.8231657e-01   2.8238003e-01   2.8245915e-01   2.8254405e-01   2.8261634e-01   2.8267919e-01   2.8277068e-01   2.8284542e-01   2.8292071e-01   2.8299386e-01   2.8308180e-01   2.8316065e-01   2.8321754e-01   2.8327444e-01   2.8333504e-01   2.8338887e-01   2.8345046e-01   2.8352362e-01   2.8360986e-01   2.8369585e-01   2.8376566e-01   2.8382707e-01   2.8388849e-01   2.8396257e-01   2.8405466e-01   2.8417628e-01   2.8427395e-01   2.8431987e-01   2.8436579e-01   2.8441133e-01   2.8446730e-01   2.8455044e-01   2.8464048e-01   2.8472914e-01   2.8482148e-01   2.8491197e-01   2.8501319e-01   2.8510861e-01   2.8518165e-01   2.8525468e-01   2.8532313e-01   2.8539406e-01   2.8546501e-01   2.8552666e-01   2.8558516e-01   2.8564732e-01   2.8570783e-01   2.8575769e-01   2.8580755e-01   2.8587075e-01   2.8593895e-01   2.8599991e-01   2.8607574e-01   2.8615753e-01   2.8627640e-01   2.8632551e-01   2.8637462e-01   2.8642537e-01   2.8648233e-01   2.8656022e-01   2.8664346e-01   2.8671895e-01   2.8678682e-01   2.8684383e-01   2.8690410e-01   2.8696087e-01   2.8702900e-01   2.8708480e-01   2.8713327e-01   2.8717551e-01   2.8723271e-01   2.8730702e-01   2.8736925e-01   2.8746528e-01   2.8755166e-01   2.8764268e-01   2.8774266e-01   2.8782100e-01   2.8789934e-01   2.8796737e-01   2.8803628e-01   2.8810659e-01   2.8817900e-01   2.8825858e-01   2.8835756e-01   2.8844504e-01   2.8852503e-01   2.8861833e-01   2.8872233e-01   2.8882688e-01   2.8891723e-01   2.8900758e-01   2.8906883e-01   2.8913008e-01   2.8919725e-01   2.8925476e-01   2.8933482e-01   2.8939579e-01   2.8945675e-01   2.8952660e-01   2.8963018e-01   2.8972279e-01   2.8980296e-01   2.8988340e-01   2.8996919e-01   2.9004847e-01   2.9012667e-01   2.9020282e-01   2.9027112e-01   2.9034260e-01   2.9041472e-01   2.9047487e-01   2.9055796e-01   2.9063764e-01   2.9074026e-01   2.9086664e-01   2.9097383e-01   2.9104583e-01   2.9111782e-01   2.9117394e-01   2.9123006e-01   2.9128813e-01   2.9134631e-01   2.9141150e-01   2.9148344e-01   2.9155459e-01   2.9162608e-01   2.9170395e-01   2.9177238e-01   2.9184859e-01   2.9191441e-01   2.9198423e-01   2.9204961e-01   2.9211716e-01   2.9219013e-01   2.9226147e-01   2.9231905e-01   2.9238148e-01   2.9244391e-01   2.9251769e-01   2.9259491e-01   2.9266820e-01   2.9274404e-01   2.9281349e-01   2.9287603e-01   2.9295488e-01   2.9301169e-01   2.9306851e-01   2.9312114e-01   2.9316954e-01   2.9322779e-01   2.9329165e-01   2.9335350e-01   2.9341193e-01   2.9347550e-01   2.9353137e-01   2.9360242e-01   2.9366296e-01   2.9371297e-01   2.9377905e-01   2.9383422e-01   2.9390457e-01   2.9397548e-01   2.9407055e-01   2.9413329e-01   2.9419603e-01   2.9426926e-01   2.9435566e-01   2.9441543e-01   2.9447521e-01   2.9454920e-01   2.9462892e-01   2.9469933e-01   2.9476005e-01   2.9480944e-01   2.9485882e-01   2.9493387e-01   2.9500662e-01   2.9508023e-01   2.9515939e-01   2.9522381e-01   2.9529355e-01   2.9540415e-01   2.9550274e-01   2.9559164e-01   2.9566735e-01   2.9575199e-01   2.9582315e-01   2.9590580e-01   2.9598309e-01   2.9605080e-01   2.9611851e-01   2.9620133e-01   2.9625501e-01   2.9630869e-01   2.9636929e-01   2.9643878e-01   2.9651634e-01   2.9659973e-01   2.9665013e-01   2.9670054e-01   2.9677700e-01   2.9684694e-01   2.9692237e-01   2.9700607e-01   2.9708795e-01   2.9714586e-01   2.9720378e-01   2.9728482e-01   2.9736602e-01   2.9744544e-01   2.9752486e-01   2.9761179e-01   2.9770214e-01   2.9778210e-01   2.9783358e-01   2.9788506e-01   2.9793370e-01   2.9798235e-01   2.9804456e-01   2.9810892e-01   2.9818391e-01   2.9826859e-01   2.9834900e-01   2.9842569e-01   2.9844844e-01   2.9847120e-01   2.9850703e-01   2.9855352e-01   2.9859879e-01   2.9864576e-01   2.9869728e-01   2.9876335e-01   2.9880323e-01   2.9884311e-01   2.9888731e-01   2.9893859e-01   2.9899680e-01   2.9905684e-01   2.9913277e-01   2.9921563e-01   2.9929308e-01   2.9936734e-01   2.9944284e-01   2.9949872e-01   2.9955459e-01   2.9961552e-01   2.9967054e-01   2.9972020e-01   2.9976986e-01   2.9983988e-01   2.9992587e-01   2.9999506e-01   3.0004618e-01   3.0009731e-01   3.0014315e-01   3.0018900e-01   3.0024532e-01   3.0030103e-01   3.0035675e-01   3.0040682e-01   3.0046783e-01   3.0051537e-01   3.0056291e-01   3.0063609e-01   3.0068363e-01   3.0073118e-01   3.0078648e-01   3.0084826e-01   3.0093895e-01   3.0103262e-01   3.0110927e-01   3.0117061e-01   3.0122933e-01   3.0128758e-01   3.0135015e-01   3.0140580e-01   3.0149310e-01   3.0156859e-01   3.0161879e-01   3.0166900e-01   3.0172595e-01   3.0179292e-01   3.0184686e-01   3.0189669e-01   3.0194826e-01   3.0200613e-01   3.0205960e-01   3.0211425e-01   3.0216602e-01   3.0221779e-01   3.0226801e-01   3.0231659e-01   3.0236507e-01   3.0241524e-01   3.0245947e-01   3.0249971e-01   3.0253611e-01   3.0258197e-01   3.0262037e-01   3.0267199e-01   3.0272816e-01   3.0280004e-01   3.0286598e-01   3.0295577e-01   3.0301253e-01   3.0306928e-01   3.0311849e-01   3.0316712e-01   3.0322498e-01   3.0328644e-01   3.0333920e-01   3.0340704e-01   3.0346557e-01   3.0352411e-01   3.0358990e-01   3.0365633e-01   3.0374181e-01   3.0382263e-01   3.0389283e-01   3.0395359e-01   3.0403425e-01   3.0411603e-01   3.0419975e-01   3.0430961e-01   3.0439007e-01   3.0447053e-01   3.0456634e-01   3.0465973e-01   3.0475392e-01   3.0485689e-01   3.0495815e-01   3.0503508e-01   3.0511201e-01   3.0519262e-01   3.0527021e-01   3.0534781e-01   3.0543657e-01   3.0554021e-01   3.0562804e-01   3.0572046e-01   3.0580759e-01   3.0588668e-01   3.0595923e-01   3.0602911e-01   3.0608779e-01   3.0614163e-01   3.0619506e-01   3.0625405e-01   3.0630949e-01   3.0636788e-01   3.0644358e-01   3.0653804e-01   3.0661712e-01   3.0669619e-01   3.0677552e-01   3.0685158e-01   3.0693663e-01   3.0702303e-01   3.0709574e-01   3.0717539e-01   3.0724955e-01   3.0732372e-01   3.0739562e-01   3.0746227e-01   3.0752752e-01   3.0758303e-01   3.0762876e-01   3.0768399e-01   3.0775177e-01   3.0784223e-01   3.0793417e-01   3.0802075e-01   3.0811930e-01   3.0821268e-01   3.0831134e-01   3.0839610e-01   3.0847798e-01   3.0854487e-01   3.0861176e-01   3.0869505e-01   3.0876725e-01   3.0883679e-01   3.0893092e-01   3.0901980e-01   3.0908462e-01   3.0914945e-01   3.0922160e-01   3.0931805e-01   3.0940529e-01   3.0947579e-01   3.0953691e-01   3.0960399e-01   3.0967433e-01   3.0975157e-01   3.0981930e-01   3.0989243e-01   3.0999008e-01   3.1007725e-01   3.1016108e-01   3.1022557e-01   3.1029006e-01   3.1036256e-01   3.1043231e-01   3.1050576e-01   3.1055864e-01   3.1061151e-01   3.1067821e-01   3.1077130e-01   3.1085434e-01   3.1092385e-01   3.1098134e-01   3.1104631e-01   3.1111487e-01   3.1117620e-01   3.1123221e-01   3.1128903e-01   3.1137213e-01   3.1147418e-01   3.1157438e-01   3.1167829e-01   3.1177789e-01   3.1183647e-01   3.1189505e-01   3.1195887e-01   3.1202722e-01   3.1209940e-01   3.1218307e-01   3.1227723e-01   3.1238478e-01   3.1250478e-01   3.1260529e-01   3.1270159e-01   3.1280297e-01   3.1288752e-01   3.1297566e-01   3.1305180e-01   3.1313876e-01   3.1321898e-01   3.1328876e-01   3.1335246e-01   3.1340709e-01   3.1347763e-01   3.1352697e-01   3.1357632e-01   3.1362635e-01   3.1368883e-01   3.1378337e-01   3.1384077e-01   3.1389817e-01   3.1399522e-01   3.1409056e-01   3.1418542e-01   3.1427124e-01   3.1435720e-01   3.1443686e-01   3.1451652e-01   3.1458251e-01   3.1464360e-01   3.1470409e-01   3.1475752e-01   3.1481629e-01   3.1487646e-01   3.1495799e-01   3.1502516e-01   3.1509232e-01   3.1515842e-01   3.1522232e-01   3.1528622e-01   3.1535405e-01   3.1543644e-01   3.1550691e-01   3.1559973e-01   3.1567739e-01   3.1575869e-01   3.1582470e-01   3.1589070e-01   3.1596288e-01   3.1604160e-01   3.1611465e-01   3.1618575e-01   3.1625381e-01   3.1631518e-01   3.1638667e-01   3.1645701e-01   3.1652562e-01   3.1660605e-01   3.1668995e-01   3.1677690e-01   3.1688429e-01   3.1700056e-01   3.1711043e-01   3.1719968e-01   3.1727417e-01   3.1735613e-01   3.1747748e-01   3.1758347e-01   3.1768141e-01   3.1777433e-01   3.1788922e-01   3.1799283e-01   3.1806339e-01   3.1813395e-01   3.1819153e-01   3.1824911e-01   3.1831493e-01   3.1835832e-01   3.1840172e-01   3.1844990e-01   3.1849808e-01   3.1855366e-01   3.1861837e-01   3.1868940e-01   3.1879146e-01   3.1888004e-01   3.1895605e-01   3.1903697e-01   3.1913347e-01   3.1921889e-01   3.1930432e-01   3.1937612e-01   3.1945258e-01   3.1951025e-01   3.1956791e-01   3.1963283e-01   3.1969594e-01   3.1975904e-01   3.1983015e-01   3.1991952e-01   3.2001349e-01   3.2011291e-01   3.2020121e-01   3.2027739e-01   3.2034703e-01   3.2040285e-01   3.2046966e-01   3.2055406e-01   3.2062247e-01   3.2070814e-01   3.2077699e-01   3.2085795e-01   3.2092654e-01   3.2100997e-01   3.2111657e-01   3.2120911e-01   3.2129680e-01   3.2136891e-01   3.2144967e-01   3.2152259e-01   3.2161005e-01   3.2169153e-01   3.2176386e-01   3.2183006e-01   3.2190696e-01   3.2203649e-01   3.2216159e-01   3.2227243e-01   3.2238966e-01   3.2251000e-01   3.2261701e-01   3.2273963e-01   3.2284401e-01   3.2293201e-01   3.2303799e-01   3.2314431e-01   3.2323824e-01   3.2337000e-01   3.2349764e-01   3.2360390e-01   3.2367035e-01   3.2373681e-01   3.2379964e-01   3.2385932e-01   3.2392564e-01   3.2398413e-01   3.2405100e-01   3.2415231e-01   3.2424947e-01   3.2431006e-01   3.2437066e-01   3.2445282e-01   3.2453280e-01   3.2460834e-01   3.2468388e-01   3.2475092e-01   3.2484076e-01   3.2492786e-01   3.2501969e-01   3.2511783e-01   3.2515898e-01   3.2520013e-01   3.2526216e-01   3.2531617e-01   3.2537774e-01   3.2543026e-01   3.2548805e-01   3.2554603e-01   3.2560121e-01   3.2566780e-01   3.2573440e-01   3.2579899e-01   3.2585273e-01   3.2591527e-01   3.2598703e-01   3.2607575e-01   3.2618899e-01   3.2628491e-01   3.2639540e-01   3.2648536e-01   3.2657532e-01   3.2665137e-01   3.2672042e-01   3.2678769e-01   3.2684951e-01   3.2692789e-01   3.2699151e-01   3.2705513e-01   3.2711988e-01   3.2718315e-01   3.2725465e-01   3.2733713e-01   3.2743312e-01   3.2752750e-01   3.2762095e-01   3.2771126e-01   3.2779413e-01   3.2787701e-01   3.2795607e-01   3.2802605e-01   3.2808611e-01   3.2814764e-01   3.2822014e-01   3.2832146e-01   3.2839132e-01   3.2846117e-01   3.2852096e-01   3.2858499e-01   3.2866281e-01   3.2874064e-01   3.2880406e-01   3.2886863e-01   3.2894520e-01   3.2899394e-01   3.2904269e-01   3.2909066e-01   3.2915870e-01   3.2923484e-01   3.2930510e-01   3.2938465e-01   3.2943668e-01   3.2948871e-01   3.2955435e-01   3.2962737e-01   3.2968629e-01   3.2976248e-01   3.2983882e-01   3.2992237e-01   3.3004353e-01   3.3015026e-01   3.3026006e-01   3.3036871e-01   3.3046272e-01   3.3054246e-01   3.3064485e-01   3.3073493e-01   3.3081371e-01   3.3088584e-01   3.3096743e-01   3.3103724e-01   3.3111019e-01   3.3118869e-01   3.3127727e-01   3.3137180e-01   3.3146546e-01   3.3153449e-01   3.3160352e-01   3.3168204e-01   3.3176601e-01   3.3180800e-01   3.3184999e-01   3.3188789e-01   3.3192102e-01   3.3196298e-01   3.3200025e-01   3.3205393e-01   3.3211403e-01   3.3217992e-01   3.3224832e-01   3.3234618e-01   3.3246138e-01   3.3256272e-01   3.3265270e-01   3.3273944e-01   3.3280891e-01   3.3289643e-01   3.3297934e-01   3.3307533e-01   3.3316711e-01   3.3324888e-01   3.3332561e-01   3.3339490e-01   3.3345771e-01   3.3352318e-01   3.3358418e-01   3.3364233e-01   3.3371641e-01   3.3379555e-01   3.3388855e-01   3.3397465e-01   3.3403317e-01   3.3409168e-01   3.3414925e-01   3.3420492e-01   3.3428088e-01   3.3435599e-01   3.3443587e-01   3.3450965e-01   3.3458242e-01   3.3465955e-01   3.3477423e-01   3.3484144e-01   3.3490866e-01   3.3498128e-01   3.3505179e-01   3.3511868e-01   3.3518527e-01   3.3527036e-01   3.3535828e-01   3.3539669e-01   3.3543510e-01   3.3551724e-01   3.3558405e-01   3.3565120e-01   3.3571834e-01   3.3578101e-01   3.3584475e-01   3.3593950e-01   3.3603701e-01   3.3610831e-01   3.3617962e-01   3.3624395e-01   3.3629843e-01   3.3634413e-01   3.3639675e-01   3.3644994e-01   3.3650524e-01   3.3655407e-01   3.3661570e-01   3.3668315e-01   3.3675721e-01   3.3683085e-01   3.3690116e-01   3.3696735e-01   3.3704396e-01   3.3710982e-01   3.3717745e-01   3.3724484e-01   3.3734249e-01   3.3744366e-01   3.3756249e-01   3.3764058e-01   3.3771867e-01   3.3780476e-01   3.3788830e-01   3.3797191e-01   3.3804356e-01   3.3811015e-01   3.3817674e-01   3.3823026e-01   3.3828166e-01   3.3834018e-01   3.3841268e-01   3.3849498e-01   3.3858361e-01   3.3866920e-01   3.3875167e-01   3.3882905e-01   3.3889978e-01   3.3895847e-01   3.3901346e-01   3.3906564e-01   3.3912241e-01   3.3918671e-01   3.3926258e-01   3.3934752e-01   3.3944117e-01   3.3953776e-01   3.3961691e-01   3.3969633e-01   3.3978208e-01   3.3988370e-01   3.3997500e-01   3.4005357e-01   3.4016445e-01   3.4027339e-01   3.4039575e-01   3.4051464e-01   3.4059307e-01   3.4065405e-01   3.4071504e-01   3.4077025e-01   3.4083807e-01   3.4091104e-01   3.4099337e-01   3.4107961e-01   3.4114916e-01   3.4123660e-01   3.4135529e-01   3.4145712e-01   3.4156776e-01   3.4166525e-01   3.4175231e-01   3.4186042e-01   3.4197251e-01   3.4203811e-01   3.4210371e-01   3.4216549e-01   3.4222728e-01   3.4228641e-01   3.4233862e-01   3.4239083e-01   3.4244667e-01   3.4250925e-01   3.4257059e-01   3.4263227e-01   3.4270355e-01   3.4277455e-01   3.4283621e-01   3.4293092e-01   3.4302685e-01   3.4314136e-01   3.4324427e-01   3.4333486e-01   3.4341662e-01   3.4348346e-01   3.4354460e-01   3.4360355e-01   3.4365364e-01   3.4372955e-01   3.4380633e-01   3.4388704e-01   3.4397056e-01   3.4404413e-01   3.4411648e-01   3.4417623e-01   3.4422738e-01   3.4427853e-01   3.4434544e-01   3.4442432e-01   3.4450375e-01   3.4455433e-01   3.4460492e-01   3.4466991e-01   3.4474981e-01   3.4482255e-01   3.4488158e-01   3.4495255e-01   3.4501796e-01   3.4507820e-01   3.4514042e-01   3.4521139e-01   3.4528013e-01   3.4533890e-01   3.4540571e-01   3.4547353e-01   3.4554813e-01   3.4563743e-01   3.4574569e-01   3.4584596e-01   3.4593249e-01   3.4601746e-01   3.4611742e-01   3.4620236e-01   3.4628131e-01   3.4635315e-01   3.4641636e-01   3.4647970e-01   3.4654061e-01   3.4659311e-01   3.4666825e-01   3.4673014e-01   3.4679202e-01   3.4683714e-01   3.4688226e-01   3.4694074e-01   3.4700612e-01   3.4707205e-01   3.4714785e-01   3.4722201e-01   3.4730016e-01   3.4737812e-01   3.4746960e-01   3.4756379e-01   3.4765636e-01   3.4774615e-01   3.4781502e-01   3.4788389e-01   3.4795688e-01   3.4802396e-01   3.4812781e-01   3.4820733e-01   3.4828685e-01   3.4834341e-01   3.4839998e-01   3.4843983e-01   3.4847968e-01   3.4852272e-01   3.4858010e-01   3.4864786e-01   3.4870656e-01   3.4877519e-01   3.4883415e-01   3.4889863e-01   3.4896380e-01   3.4902518e-01   3.4909192e-01   3.4914851e-01   3.4921676e-01   3.4929807e-01   3.4937362e-01   3.4945765e-01   3.4954611e-01   3.4964535e-01   3.4974094e-01   3.4982132e-01   3.4989035e-01   3.4998745e-01   3.5006896e-01   3.5015046e-01   3.5035968e-01   3.5048977e-01   3.5057305e-01   3.5065632e-01   3.5076138e-01   3.5085417e-01   3.5094643e-01   3.5103035e-01   3.5110281e-01   3.5118382e-01   3.5126459e-01   3.5133976e-01   3.5141279e-01   3.5147878e-01   3.5153238e-01   3.5160178e-01   3.5167100e-01   3.5173444e-01   3.5179680e-01   3.5186194e-01   3.5192195e-01   3.5197892e-01   3.5203632e-01   3.5208840e-01   3.5214793e-01   3.5221392e-01   3.5228183e-01   3.5234090e-01   3.5239849e-01   3.5246548e-01   3.5252452e-01   3.5257598e-01   3.5262525e-01   3.5269004e-01   3.5274896e-01   3.5281291e-01   3.5287607e-01   3.5295758e-01   3.5304372e-01   3.5312326e-01   3.5322867e-01   3.5332318e-01   3.5340751e-01   3.5347597e-01   3.5355841e-01   3.5363340e-01   3.5369864e-01   3.5378297e-01   3.5385875e-01   3.5396169e-01   3.5404862e-01   3.5411562e-01   3.5418262e-01   3.5426289e-01   3.5431628e-01   3.5436967e-01   3.5442687e-01   3.5448700e-01   3.5454811e-01   3.5461593e-01   3.5469148e-01   3.5477856e-01   3.5487757e-01   3.5491630e-01   3.5495502e-01   3.5500966e-01   3.5507020e-01   3.5513448e-01   3.5522484e-01   3.5530698e-01   3.5538994e-01   3.5547273e-01   3.5554223e-01   3.5561647e-01   3.5571238e-01   3.5580942e-01   3.5587299e-01   3.5593656e-01   3.5601687e-01   3.5612875e-01   3.5619550e-01   3.5626226e-01   3.5634146e-01   3.5642059e-01   3.5648395e-01   3.5654712e-01   3.5661334e-01   3.5667467e-01   3.5672899e-01   3.5678330e-01   3.5684853e-01   3.5691510e-01   3.5698906e-01   3.5706006e-01   3.5711986e-01   3.5720118e-01   3.5731324e-01   3.5743580e-01   3.5752460e-01   3.5761341e-01   3.5770259e-01   3.5779662e-01   3.5794136e-01   3.5805777e-01   3.5817196e-01   3.5827445e-01   3.5836800e-01   3.5841771e-01   3.5846743e-01   3.5851694e-01   3.5858979e-01   3.5868210e-01   3.5876782e-01   3.5885177e-01   3.5894727e-01   3.5902583e-01   3.5909020e-01   3.5913517e-01   3.5918013e-01   3.5922661e-01   3.5928039e-01   3.5936000e-01   3.5945726e-01   3.5954671e-01   3.5964246e-01   3.5970996e-01   3.5977746e-01   3.5983383e-01   3.5989020e-01   3.5996233e-01   3.6003315e-01   3.6010464e-01   3.6016418e-01   3.6021505e-01   3.6027738e-01   3.6035593e-01   3.6043828e-01   3.6051657e-01   3.6059605e-01   3.6068233e-01   3.6075393e-01   3.6081394e-01   3.6088117e-01   3.6094373e-01   3.6101483e-01   3.6110107e-01   3.6118570e-01   3.6126124e-01   3.6132745e-01   3.6139687e-01   3.6146629e-01   3.6152747e-01   3.6158504e-01   3.6165339e-01   3.6172785e-01   3.6180748e-01   3.6187921e-01   3.6194729e-01   3.6201538e-01   3.6208656e-01   3.6216164e-01   3.6224526e-01   3.6233133e-01   3.6241593e-01   3.6249185e-01   3.6257341e-01   3.6265496e-01   3.6273444e-01   3.6281085e-01   3.6288415e-01   3.6294893e-01   3.6303338e-01   3.6310319e-01   3.6315973e-01   3.6322279e-01   3.6327386e-01   3.6332493e-01   3.6337448e-01   3.6343880e-01   3.6350312e-01   3.6358399e-01   3.6368040e-01   3.6376118e-01   3.6384054e-01   3.6391560e-01   3.6400833e-01   3.6410108e-01   3.6416245e-01   3.6422381e-01   3.6428176e-01   3.6434401e-01   3.6440196e-01   3.6446623e-01   3.6453034e-01   3.6459445e-01   3.6465447e-01   3.6473371e-01   3.6480905e-01   3.6487803e-01   3.6494059e-01   3.6500716e-01   3.6506293e-01   3.6511965e-01   3.6517042e-01   3.6522430e-01   3.6527912e-01   3.6532487e-01   3.6538247e-01   3.6544434e-01   3.6550221e-01   3.6555714e-01   3.6562854e-01   3.6571432e-01   3.6579070e-01   3.6586396e-01   3.6593005e-01   3.6600844e-01   3.6608116e-01   3.6613870e-01   3.6619624e-01   3.6624894e-01   3.6630188e-01   3.6635465e-01   3.6641027e-01   3.6646954e-01   3.6653629e-01   3.6661121e-01   3.6667596e-01   3.6674830e-01   3.6682640e-01   3.6687367e-01   3.6692095e-01   3.6697507e-01   3.6702858e-01   3.6709270e-01   3.6716706e-01   3.6722768e-01   3.6728831e-01   3.6734019e-01   3.6741953e-01   3.6748312e-01   3.6754798e-01   3.6760735e-01   3.6766184e-01   3.6774936e-01   3.6781561e-01   3.6788185e-01   3.6794713e-01   3.6800950e-01   3.6807931e-01   3.6814504e-01   3.6821376e-01   3.6829712e-01   3.6835020e-01   3.6840328e-01   3.6844341e-01   3.6848354e-01   3.6853547e-01   3.6859940e-01   3.6867133e-01   3.6877020e-01   3.6887438e-01   3.6898433e-01   3.6907327e-01   3.6915485e-01   3.6923013e-01   3.6931029e-01   3.6937723e-01   3.6946711e-01   3.6952351e-01   3.6957992e-01   3.6964113e-01   3.6969538e-01   3.6974964e-01   3.6980622e-01   3.6986277e-01   3.6992010e-01   3.6997841e-01   3.7003672e-01   3.7009129e-01   3.7014587e-01   3.7021089e-01   3.7027174e-01   3.7032790e-01   3.7038323e-01   3.7044838e-01   3.7050809e-01   3.7056780e-01   3.7062988e-01   3.7069539e-01   3.7076741e-01   3.7083637e-01   3.7089608e-01   3.7095579e-01   3.7102907e-01   3.7109597e-01   3.7115680e-01   3.7122859e-01   3.7130995e-01   3.7138566e-01   3.7148651e-01   3.7157642e-01   3.7166421e-01   3.7173779e-01   3.7183099e-01   3.7192513e-01   3.7196864e-01   3.7201215e-01   3.7205986e-01   3.7211141e-01   3.7218006e-01   3.7225349e-01   3.7232692e-01   3.7240449e-01   3.7251053e-01   3.7260060e-01   3.7266804e-01   3.7273549e-01   3.7280241e-01   3.7288571e-01   3.7295425e-01   3.7303853e-01   3.7311467e-01   3.7319081e-01   3.7328445e-01   3.7337493e-01   3.7346504e-01   3.7354157e-01   3.7362519e-01   3.7371527e-01   3.7382195e-01   3.7390839e-01   3.7399027e-01   3.7406443e-01   3.7414513e-01   3.7421919e-01   3.7428724e-01   3.7435745e-01   3.7442940e-01   3.7449183e-01   3.7455785e-01   3.7463580e-01   3.7471375e-01   3.7478136e-01   3.7485097e-01   3.7490691e-01   3.7496645e-01   3.7505418e-01   3.7514944e-01   3.7525530e-01   3.7535622e-01   3.7541876e-01   3.7548129e-01   3.7553779e-01   3.7559428e-01   3.7569229e-01   3.7578579e-01   3.7588187e-01   3.7596030e-01   3.7604609e-01   3.7613742e-01   3.7621765e-01   3.7629713e-01   3.7637658e-01   3.7647297e-01   3.7654713e-01   3.7662129e-01   3.7668915e-01   3.7675178e-01   3.7680464e-01   3.7685669e-01   3.7690984e-01   3.7697028e-01   3.7703224e-01   3.7709095e-01   3.7714591e-01   3.7720087e-01   3.7727467e-01   3.7733983e-01   3.7740499e-01   3.7747303e-01   3.7756231e-01   3.7764193e-01   3.7775412e-01   3.7782319e-01   3.7789225e-01   3.7795835e-01   3.7801855e-01   3.7808862e-01   3.7815124e-01   3.7823380e-01   3.7832265e-01   3.7839923e-01   3.7849790e-01   3.7858155e-01   3.7865468e-01   3.7872782e-01   3.7881021e-01   3.7890512e-01   3.7899753e-01   3.7909190e-01   3.7917131e-01   3.7924964e-01   3.7931425e-01   3.7938265e-01   3.7943968e-01   3.7949672e-01   3.7954671e-01   3.7959880e-01   3.7964270e-01   3.7968842e-01   3.7974572e-01   3.7980316e-01   3.7986637e-01   3.7993002e-01   3.8000813e-01   3.8010558e-01   3.8019520e-01   3.8026900e-01   3.8032783e-01   3.8038667e-01   3.8046884e-01   3.8055676e-01   3.8063732e-01   3.8070275e-01   3.8074530e-01   3.8078785e-01   3.8084281e-01   3.8091376e-01   3.8099575e-01   3.8106303e-01   3.8111818e-01   3.8117579e-01   3.8122815e-01   3.8128749e-01   3.8137180e-01   3.8148703e-01   3.8162018e-01   3.8165788e-01   3.8169557e-01   3.8176446e-01   3.8183042e-01   3.8190812e-01   3.8201037e-01   3.8210797e-01   3.8219663e-01   3.8226299e-01   3.8232935e-01   3.8238634e-01   3.8248497e-01   3.8257207e-01   3.8267616e-01   3.8277379e-01   3.8285268e-01   3.8291897e-01   3.8298547e-01   3.8306343e-01   3.8313735e-01   3.8330280e-01   3.8343918e-01   3.8357360e-01   3.8365390e-01   3.8373419e-01   3.8378853e-01   3.8384286e-01   3.8392677e-01   3.8403606e-01   3.8411653e-01   3.8419700e-01   3.8429827e-01   3.8433493e-01   3.8437158e-01   3.8443559e-01   3.8450953e-01   3.8456851e-01   3.8462749e-01   3.8470334e-01   3.8479880e-01   3.8486422e-01   3.8492963e-01   3.8498894e-01   3.8504475e-01   3.8509472e-01   3.8514451e-01   3.8521446e-01   3.8527284e-01   3.8533122e-01   3.8538016e-01   3.8544271e-01   3.8551752e-01   3.8558704e-01   3.8564999e-01   3.8571889e-01   3.8578938e-01   3.8583758e-01   3.8588578e-01   3.8597014e-01   3.8606513e-01   3.8615740e-01   3.8628575e-01   3.8642487e-01   3.8653446e-01   3.8661675e-01   3.8669904e-01   3.8678333e-01   3.8684913e-01   3.8691494e-01   3.8699689e-01   3.8707457e-01   3.8714596e-01   3.8721640e-01   3.8728494e-01   3.8736130e-01   3.8742225e-01   3.8748320e-01   3.8753950e-01   3.8759217e-01   3.8765886e-01   3.8772853e-01   3.8780929e-01   3.8787881e-01   3.8793250e-01   3.8798619e-01   3.8805951e-01   3.8814803e-01   3.8821993e-01   3.8828590e-01   3.8835227e-01   3.8844131e-01   3.8851630e-01   3.8858097e-01   3.8863569e-01   3.8869729e-01   3.8876135e-01   3.8885128e-01   3.8896175e-01   3.8906726e-01   3.8916266e-01   3.8925807e-01   3.8933386e-01   3.8940965e-01   3.8947815e-01   3.8954252e-01   3.8959686e-01   3.8965992e-01   3.8974508e-01   3.8983500e-01   3.8994223e-01   3.9003106e-01   3.9012016e-01   3.9021540e-01   3.9031712e-01   3.9038883e-01   3.9046055e-01   3.9053506e-01   3.9060417e-01   3.9067760e-01   3.9074334e-01   3.9083055e-01   3.9091250e-01   3.9100495e-01   3.9109193e-01   3.9118350e-01   3.9127176e-01   3.9136771e-01   3.9143730e-01   3.9150689e-01   3.9158628e-01   3.9165795e-01   3.9174313e-01   3.9187918e-01   3.9198809e-01   3.9209699e-01   3.9213335e-01   3.9216971e-01   3.9221454e-01   3.9226253e-01   3.9234798e-01   3.9244347e-01   3.9253742e-01   3.9260756e-01   3.9267771e-01   3.9275429e-01   3.9284282e-01   3.9294531e-01   3.9305500e-01   3.9317168e-01   3.9327231e-01   3.9334091e-01   3.9340950e-01   3.9347859e-01   3.9355428e-01   3.9363243e-01   3.9370176e-01   3.9378807e-01   3.9386971e-01   3.9398963e-01   3.9403389e-01   3.9407815e-01   3.9412877e-01   3.9419716e-01   3.9426113e-01   3.9434228e-01   3.9442498e-01   3.9449652e-01   3.9457497e-01   3.9467316e-01   3.9475406e-01   3.9483495e-01   3.9488907e-01   3.9494319e-01   3.9500510e-01   3.9506350e-01   3.9512189e-01   3.9521090e-01   3.9529651e-01   3.9537587e-01   3.9545087e-01   3.9552774e-01   3.9562361e-01   3.9572110e-01   3.9580236e-01   3.9590681e-01   3.9601378e-01   3.9610306e-01   3.9618485e-01   3.9626664e-01   3.9636557e-01   3.9647178e-01   3.9656011e-01   3.9662411e-01   3.9668811e-01   3.9674352e-01   3.9681359e-01   3.9688518e-01   3.9694301e-01   3.9703098e-01   3.9711948e-01   3.9720641e-01   3.9727876e-01   3.9733898e-01   3.9740293e-01   3.9748605e-01   3.9755859e-01   3.9763926e-01   3.9772304e-01   3.9782132e-01   3.9788095e-01   3.9794058e-01   3.9798938e-01   3.9805656e-01   3.9812404e-01   3.9820751e-01   3.9829059e-01   3.9837307e-01   3.9844587e-01   3.9851120e-01   3.9855578e-01   3.9860036e-01   3.9864068e-01   3.9868039e-01   3.9871922e-01   3.9877572e-01   3.9887756e-01   3.9897349e-01   3.9906043e-01   3.9916087e-01   3.9923040e-01   3.9929993e-01   3.9939807e-01   3.9952480e-01   3.9964537e-01   3.9979395e-01   3.9992116e-01   4.0003642e-01   4.0016360e-01   4.0024565e-01   4.0032770e-01   4.0042543e-01   4.0053137e-01   4.0063731e-01   4.0071842e-01   4.0079953e-01   4.0088021e-01   4.0095612e-01   4.0102495e-01   4.0109379e-01   4.0115749e-01   4.0122278e-01   4.0128254e-01   4.0137143e-01   4.0144806e-01   4.0153057e-01   4.0160594e-01   4.0167319e-01   4.0174797e-01   4.0182593e-01   4.0189324e-01   4.0196055e-01   4.0203217e-01   4.0210753e-01   4.0220363e-01   4.0230460e-01   4.0240418e-01   4.0247557e-01   4.0254696e-01   4.0262557e-01   4.0269371e-01   4.0275142e-01   4.0280378e-01   4.0286352e-01   4.0291721e-01   4.0296215e-01   4.0302346e-01   4.0308682e-01   4.0314986e-01   4.0320298e-01   4.0325802e-01   4.0332852e-01   4.0340992e-01   4.0350646e-01   4.0362121e-01   4.0373481e-01   4.0380494e-01   4.0387506e-01   4.0398781e-01   4.0409243e-01   4.0419108e-01   4.0429685e-01   4.0441357e-01   4.0452236e-01   4.0461563e-01   4.0470909e-01   4.0480199e-01   4.0490517e-01   4.0500572e-01   4.0509378e-01   4.0520607e-01   4.0534972e-01   4.0547320e-01   4.0558363e-01   4.0570416e-01   4.0580556e-01   4.0589623e-01   4.0598563e-01   4.0604748e-01   4.0610932e-01   4.0618154e-01   4.0624919e-01   4.0631683e-01   4.0637763e-01   4.0643466e-01   4.0649484e-01   4.0655979e-01   4.0664181e-01   4.0672282e-01   4.0681201e-01   4.0690670e-01   4.0697150e-01   4.0703630e-01   4.0709608e-01   4.0718116e-01   4.0724984e-01   4.0732661e-01   4.0741827e-01   4.0750430e-01   4.0759884e-01   4.0767565e-01   4.0775547e-01   4.0783427e-01   4.0791896e-01   4.0799465e-01   4.0807054e-01   4.0816679e-01   4.0824441e-01   4.0832595e-01   4.0842338e-01   4.0850686e-01   4.0858034e-01   4.0865290e-01   4.0873213e-01   4.0880988e-01   4.0888319e-01   4.0894189e-01   4.0900115e-01   4.0905150e-01   4.0910198e-01   4.0915180e-01   4.0920192e-01   4.0926308e-01   4.0933542e-01   4.0940459e-01   4.0946334e-01   4.0955180e-01   4.0962637e-01   4.0969120e-01   4.0975715e-01   4.0982917e-01   4.0989202e-01   4.0998601e-01   4.1006816e-01   4.1013909e-01   4.1023072e-01   4.1029737e-01   4.1036401e-01   4.1043132e-01   4.1051835e-01   4.1060510e-01   4.1067471e-01   4.1073962e-01   4.1082006e-01   4.1088746e-01   4.1094223e-01   4.1102148e-01   4.1105854e-01   4.1109561e-01   4.1113545e-01   4.1118195e-01   4.1122738e-01   4.1127804e-01   4.1132320e-01   4.1139760e-01   4.1147542e-01   4.1152779e-01   4.1158017e-01   4.1162394e-01   4.1167127e-01   4.1173364e-01   4.1180662e-01   4.1187739e-01   4.1198029e-01   4.1207347e-01   4.1214932e-01   4.1222516e-01   4.1229806e-01   4.1237618e-01   4.1245550e-01   4.1252666e-01   4.1259350e-01   4.1265778e-01   4.1274524e-01   4.1286328e-01   4.1294356e-01   4.1302384e-01   4.1311603e-01   4.1319408e-01   4.1325788e-01   4.1331766e-01   4.1339562e-01   4.1346214e-01   4.1351998e-01   4.1358592e-01   4.1365363e-01   4.1373133e-01   4.1384322e-01   4.1388381e-01   4.1392440e-01   4.1397715e-01   4.1403840e-01   4.1411974e-01   4.1420419e-01   4.1429738e-01   4.1436819e-01   4.1443900e-01   4.1451068e-01   4.1457415e-01   4.1464750e-01   4.1472726e-01   4.1478551e-01   4.1484376e-01   4.1489968e-01   4.1497020e-01   4.1503303e-01   4.1511872e-01   4.1519401e-01   4.1525942e-01   4.1533951e-01   4.1543407e-01   4.1551629e-01   4.1559405e-01   4.1566360e-01   4.1573696e-01   4.1580126e-01   4.1586147e-01   4.1593981e-01   4.1601477e-01   4.1609402e-01   4.1617126e-01   4.1624614e-01   4.1633916e-01   4.1639840e-01   4.1645764e-01   4.1654292e-01   4.1661339e-01   4.1667140e-01   4.1672619e-01   4.1678490e-01   4.1685182e-01   4.1693352e-01   4.1701970e-01   4.1708836e-01   4.1715702e-01   4.1725055e-01   4.1733738e-01   4.1741687e-01   4.1750404e-01   4.1762224e-01   4.1770422e-01   4.1778619e-01   4.1786388e-01   4.1797486e-01   4.1805854e-01   4.1814221e-01   4.1821170e-01   4.1827891e-01   4.1833282e-01   4.1838674e-01   4.1845182e-01   4.1850518e-01   4.1855855e-01   4.1861760e-01   4.1867980e-01   4.1875548e-01   4.1884407e-01   4.1890152e-01   4.1895897e-01   4.1903224e-01   4.1911405e-01   4.1918170e-01   4.1924143e-01   4.1930460e-01   4.1937994e-01   4.1944742e-01   4.1950177e-01   4.1956791e-01   4.1963035e-01   4.1968835e-01   4.1974009e-01   4.1979183e-01   4.1985273e-01   4.1992167e-01   4.1999903e-01   4.2007639e-01   4.2017743e-01   4.2029314e-01   4.2039672e-01   4.2050031e-01   4.2057160e-01   4.2064288e-01   4.2071067e-01   4.2077483e-01   4.2083203e-01   4.2088035e-01   4.2094421e-01   4.2099590e-01   4.2105263e-01   4.2109930e-01   4.2114598e-01   4.2120254e-01   4.2125986e-01   4.2131812e-01   4.2137637e-01   4.2144312e-01   4.2152834e-01   4.2162423e-01   4.2171452e-01   4.2180486e-01   4.2188408e-01   4.2194094e-01   4.2198542e-01   4.2202989e-01   4.2207573e-01   4.2215675e-01   4.2222384e-01   4.2229093e-01   4.2236567e-01   4.2245584e-01   4.2254254e-01   4.2263622e-01   4.2274600e-01   4.2284848e-01   4.2295327e-01   4.2299653e-01   4.2303979e-01   4.2308840e-01   4.2314624e-01   4.2324159e-01   4.2331971e-01   4.2338767e-01   4.2346212e-01   4.2355306e-01   4.2362995e-01   4.2370685e-01   4.2379328e-01   4.2386597e-01   4.2394121e-01   4.2400667e-01   4.2406756e-01   4.2412845e-01   4.2418905e-01   4.2424089e-01   4.2429273e-01   4.2434857e-01   4.2442182e-01   4.2450753e-01   4.2459639e-01   4.2469962e-01   4.2479129e-01   4.2487407e-01   4.2496016e-01   4.2504281e-01   4.2513460e-01   4.2522552e-01   4.2529137e-01   4.2535723e-01   4.2542792e-01   4.2549077e-01   4.2553393e-01   4.2557710e-01   4.2564611e-01   4.2569782e-01   4.2574953e-01   4.2581137e-01   4.2586764e-01   4.2593071e-01   4.2601875e-01   4.2609021e-01   4.2616091e-01   4.2625266e-01   4.2634542e-01   4.2642833e-01   4.2651901e-01   4.2659292e-01   4.2667537e-01   4.2674801e-01   4.2682065e-01   4.2689320e-01   4.2698253e-01   4.2705231e-01   4.2712209e-01   4.2717626e-01   4.2723043e-01   4.2730827e-01   4.2738018e-01   4.2746671e-01   4.2756066e-01   4.2764703e-01   4.2772104e-01   4.2779956e-01   4.2788840e-01   4.2797585e-01   4.2805120e-01   4.2809519e-01   4.2813917e-01   4.2820123e-01   4.2827695e-01   4.2834239e-01   4.2840783e-01   4.2848142e-01   4.2855327e-01   4.2862139e-01   4.2869408e-01   4.2876150e-01   4.2884362e-01   4.2891240e-01   4.2900027e-01   4.2910160e-01   4.2920731e-01   4.2931301e-01   4.2937976e-01   4.2944651e-01   4.2952418e-01   4.2961725e-01   4.2969618e-01   4.2977511e-01   4.2984169e-01   4.2990827e-01   4.2999016e-01   4.3006650e-01   4.3014011e-01   4.3023231e-01   4.3033967e-01   4.3042768e-01   4.3050937e-01   4.3058030e-01   4.3060972e-01   4.3063915e-01   4.3068178e-01   4.3075506e-01   4.3086280e-01   4.3096293e-01   4.3106307e-01   4.3118864e-01   4.3128718e-01   4.3138572e-01   4.3147012e-01   4.3155587e-01   4.3162683e-01   4.3171356e-01   4.3181424e-01   4.3190190e-01   4.3199446e-01   4.3207284e-01   4.3215122e-01   4.3226151e-01   4.3232582e-01   4.3239012e-01   4.3245184e-01   4.3250353e-01   4.3255994e-01   4.3261490e-01   4.3269177e-01   4.3278007e-01   4.3283737e-01   4.3289466e-01   4.3297479e-01   4.3305752e-01   4.3313219e-01   4.3320811e-01   4.3327939e-01   4.3335534e-01   4.3345439e-01   4.3353609e-01   4.3360943e-01   4.3367578e-01   4.3374214e-01   4.3380367e-01   4.3389278e-01   4.3396908e-01   4.3403675e-01   4.3413646e-01   4.3421812e-01   4.3429978e-01   4.3439698e-01   4.3449417e-01   4.3455739e-01   4.3462061e-01   4.3469017e-01   4.3475445e-01   4.3483422e-01   4.3491399e-01   4.3499166e-01   4.3506473e-01   4.3512833e-01   4.3519192e-01   4.3525536e-01   4.3531184e-01   4.3536273e-01   4.3543077e-01   4.3551296e-01   4.3558151e-01   4.3567865e-01   4.3573672e-01   4.3579479e-01   4.3586365e-01   4.3593449e-01   4.3602455e-01   4.3612506e-01   4.3623991e-01   4.3631074e-01   4.3638156e-01   4.3644638e-01   4.3650519e-01   4.3656401e-01   4.3662816e-01   4.3670887e-01   4.3678749e-01   4.3686611e-01   4.3693068e-01   4.3699156e-01   4.3704578e-01   4.3711615e-01   4.3720109e-01   4.3729243e-01   4.3738347e-01   4.3746364e-01   4.3754380e-01   4.3763832e-01   4.3773048e-01   4.3782257e-01   4.3790615e-01   4.3798248e-01   4.3804642e-01   4.3811223e-01   4.3817445e-01   4.3824538e-01   4.3836473e-01   4.3852740e-01   4.3863217e-01   4.3871335e-01   4.3877582e-01   4.3883829e-01   4.3892242e-01   4.3896349e-01   4.3900455e-01   4.3905736e-01   4.3912031e-01   4.3917858e-01   4.3923824e-01   4.3931166e-01   4.3938199e-01   4.3945599e-01   4.3951878e-01   4.3958522e-01   4.3964533e-01   4.3972680e-01   4.3981825e-01   4.3989247e-01   4.3997230e-01   4.4003306e-01   4.4009382e-01   4.4015880e-01   4.4021640e-01   4.4028771e-01   4.4037089e-01   4.4045441e-01   4.4053117e-01   4.4060753e-01   4.4068781e-01   4.4075389e-01   4.4081996e-01   4.4088025e-01   4.4093400e-01   4.4097966e-01   4.4101727e-01   4.4105999e-01   4.4112355e-01   4.4119369e-01   4.4125959e-01   4.4133755e-01   4.4141620e-01   4.4151466e-01   4.4161845e-01   4.4172942e-01   4.4183627e-01   4.4192559e-01   4.4202019e-01   4.4212356e-01   4.4221460e-01   4.4229445e-01   4.4237787e-01   4.4246098e-01   4.4254141e-01   4.4262316e-01   4.4270547e-01   4.4278795e-01   4.4288738e-01   4.4296857e-01   4.4304977e-01   4.4314813e-01   4.4323084e-01   4.4328548e-01   4.4334011e-01   4.4340292e-01   4.4347319e-01   4.4356025e-01   4.4363106e-01   4.4369310e-01   4.4377560e-01   4.4385119e-01   4.4392468e-01   4.4398603e-01   4.4404415e-01   4.4410887e-01   4.4417358e-01   4.4423238e-01   4.4429892e-01   4.4436591e-01   4.4445436e-01   4.4456074e-01   4.4465352e-01   4.4475134e-01   4.4482814e-01   4.4488653e-01   4.4494491e-01   4.4501142e-01   4.4506566e-01   4.4512914e-01   4.4519751e-01   4.4527040e-01   4.4534265e-01   4.4544487e-01   4.4554894e-01   4.4563625e-01   4.4572791e-01   4.4581242e-01   4.4588135e-01   4.4595210e-01   4.4602766e-01   4.4609029e-01   4.4615292e-01   4.4622557e-01   4.4628510e-01   4.4634463e-01   4.4641507e-01   4.4652617e-01   4.4664229e-01   4.4672482e-01   4.4680736e-01   4.4689110e-01   4.4697848e-01   4.4707957e-01   4.4716887e-01   4.4724627e-01   4.4732367e-01   4.4740736e-01   4.4748371e-01   4.4756006e-01   4.4764106e-01   4.4774000e-01   4.4784611e-01   4.4793432e-01   4.4803441e-01   4.4809770e-01   4.4816100e-01   4.4822732e-01   4.4828709e-01   4.4833981e-01   4.4840120e-01   4.4846014e-01   4.4851100e-01   4.4857558e-01   4.4864885e-01   4.4877199e-01   4.4888056e-01   4.4898682e-01   4.4902359e-01   4.4906036e-01   4.4910486e-01   4.4918641e-01   4.4927647e-01   4.4938359e-01   4.4947911e-01   4.4958512e-01   4.4969307e-01   4.4979755e-01   4.4988780e-01   4.4995342e-01   4.5001904e-01   4.5010206e-01   4.5017562e-01   4.5037609e-01   4.5045018e-01   4.5052428e-01   4.5061628e-01   4.5069842e-01   4.5078329e-01   4.5087665e-01   4.5095532e-01   4.5105887e-01   4.5114887e-01   4.5124667e-01   4.5136438e-01   4.5148775e-01   4.5154017e-01   4.5159260e-01   4.5165950e-01   4.5174825e-01   4.5182265e-01   4.5190559e-01   4.5197471e-01   4.5204402e-01   4.5211325e-01   4.5217816e-01   4.5225223e-01   4.5232236e-01   4.5239768e-01   4.5245952e-01   4.5252136e-01   4.5257510e-01   4.5262884e-01   4.5267711e-01   4.5272537e-01   4.5276595e-01   4.5282461e-01   4.5291262e-01   4.5302267e-01   4.5313271e-01   4.5323551e-01   4.5332005e-01   4.5341590e-01   4.5350556e-01   4.5354810e-01   4.5359063e-01   4.5362913e-01   4.5367062e-01   4.5371943e-01   4.5377722e-01   4.5383501e-01   4.5390852e-01   4.5399785e-01   4.5407167e-01   4.5414548e-01   4.5421426e-01   4.5427121e-01   4.5432816e-01   4.5440291e-01   4.5449032e-01   4.5458060e-01   4.5466749e-01   4.5474290e-01   4.5481830e-01   4.5492591e-01   4.5504286e-01   4.5516958e-01   4.5529448e-01   4.5538602e-01   4.5547757e-01   4.5556304e-01   4.5565922e-01   4.5574795e-01   4.5585431e-01   4.5595550e-01   4.5607477e-01   4.5611220e-01   4.5614962e-01   4.5619019e-01   4.5623847e-01   4.5629300e-01   4.5637167e-01   4.5645132e-01   4.5654346e-01   4.5666717e-01   4.5677123e-01   4.5688231e-01   4.5699708e-01   4.5707600e-01   4.5715492e-01   4.5725597e-01   4.5732870e-01   4.5740143e-01   4.5747647e-01   4.5755151e-01   4.5761084e-01   4.5767016e-01   4.5773979e-01   4.5781829e-01   4.5789448e-01   4.5797295e-01   4.5803893e-01   4.5810490e-01   4.5816511e-01   4.5823132e-01   4.5828921e-01   4.5836014e-01   4.5846945e-01   4.5854330e-01   4.5861716e-01   4.5870134e-01   4.5877621e-01   4.5885945e-01   4.5894268e-01   4.5903622e-01   4.5912961e-01   4.5923570e-01   4.5931061e-01   4.5938552e-01   4.5946117e-01   4.5956299e-01   4.5968213e-01   4.5978026e-01   4.5990838e-01   4.6004549e-01   4.6021379e-01   4.6035635e-01   4.6052569e-01   4.6063396e-01   4.6070333e-01   4.6077270e-01   4.6087057e-01   4.6096474e-01   4.6102731e-01   4.6108988e-01   4.6114518e-01   4.6119888e-01   4.6127105e-01   4.6136372e-01   4.6144596e-01   4.6154166e-01   4.6163167e-01   4.6172168e-01   4.6181901e-01   4.6192337e-01   4.6202197e-01   4.6213979e-01   4.6227962e-01   4.6239574e-01   4.6251630e-01   4.6264958e-01   4.6275721e-01   4.6288175e-01   4.6298346e-01   4.6307101e-01   4.6318565e-01   4.6328924e-01   4.6336477e-01   4.6344031e-01   4.6353497e-01   4.6361941e-01   4.6369450e-01   4.6375887e-01   4.6381269e-01   4.6386692e-01   4.6392552e-01   4.6399206e-01   4.6405860e-01   4.6413256e-01   4.6422944e-01   4.6431856e-01   4.6442291e-01   4.6454758e-01   4.6462792e-01   4.6470826e-01   4.6481597e-01   4.6492045e-01   4.6500778e-01   4.6508147e-01   4.6515516e-01   4.6526762e-01   4.6535988e-01   4.6545780e-01   4.6558484e-01   4.6567469e-01   4.6576453e-01   4.6587508e-01   4.6597682e-01   4.6606073e-01   4.6612185e-01   4.6618298e-01   4.6624243e-01   4.6629403e-01   4.6636904e-01   4.6643692e-01   4.6649837e-01   4.6658405e-01   4.6667364e-01   4.6675214e-01   4.6681699e-01   4.6688184e-01   4.6693525e-01   4.6698136e-01   4.6702747e-01   4.6709069e-01   4.6715478e-01   4.6725628e-01   4.6735748e-01   4.6750271e-01   4.6762262e-01   4.6775570e-01   4.6788641e-01   4.6796510e-01   4.6804379e-01   4.6811769e-01   4.6818770e-01   4.6824472e-01   4.6833287e-01   4.6842102e-01   4.6849491e-01   4.6857729e-01   4.6865966e-01   4.6873923e-01   4.6880761e-01   4.6886850e-01   4.6892523e-01   4.6899575e-01   4.6905939e-01   4.6911825e-01   4.6918548e-01   4.6925899e-01   4.6935864e-01   4.6942575e-01   4.6949286e-01   4.6957398e-01   4.6966085e-01   4.6975689e-01   4.6982503e-01   4.6989318e-01   4.6996356e-01   4.7005297e-01   4.7014632e-01   4.7023789e-01   4.7034464e-01   4.7045036e-01   4.7054104e-01   4.7063173e-01   4.7073633e-01   4.7085663e-01   4.7095697e-01   4.7107218e-01   4.7114514e-01   4.7121809e-01   4.7130985e-01   4.7144093e-01   4.7158056e-01   4.7169346e-01   4.7176693e-01   4.7184040e-01   4.7190655e-01   4.7196713e-01   4.7204152e-01   4.7214162e-01   4.7223626e-01   4.7232461e-01   4.7240723e-01   4.7250423e-01   4.7257436e-01   4.7264449e-01   4.7271612e-01   4.7277851e-01   4.7284994e-01   4.7292576e-01   4.7301084e-01   4.7308340e-01   4.7317537e-01   4.7327341e-01   4.7337911e-01   4.7345577e-01   4.7353243e-01   4.7361896e-01   4.7370414e-01   4.7380829e-01   4.7390466e-01   4.7399639e-01   4.7410037e-01   4.7418519e-01   4.7427475e-01   4.7437722e-01   4.7448095e-01   4.7457356e-01   4.7465275e-01   4.7474264e-01   4.7487094e-01   4.7498880e-01   4.7510452e-01   4.7524082e-01   4.7535560e-01   4.7549688e-01   4.7563685e-01   4.7575617e-01   4.7582900e-01   4.7590183e-01   4.7596459e-01   4.7601745e-01   4.7607751e-01   4.7614688e-01   4.7621811e-01   4.7630215e-01   4.7639618e-01   4.7648409e-01   4.7651470e-01   4.7654531e-01   4.7659503e-01   4.7664667e-01   4.7670890e-01   4.7679805e-01   4.7691201e-01   4.7700503e-01   4.7710432e-01   4.7720521e-01   4.7728906e-01   4.7737982e-01   4.7747058e-01   4.7754634e-01   4.7761236e-01   4.7768204e-01   4.7775172e-01   4.7784308e-01   4.7795375e-01   4.7806998e-01   4.7818379e-01   4.7830069e-01   4.7841226e-01   4.7850394e-01   4.7858410e-01   4.7868090e-01   4.7876620e-01   4.7886914e-01   4.7893991e-01   4.7901068e-01   4.7909239e-01   4.7918304e-01   4.7927175e-01   4.7936886e-01   4.7945520e-01   4.7954500e-01   4.7962136e-01   4.7969772e-01   4.7976987e-01   4.7985693e-01   4.7994435e-01   4.8002405e-01   4.8009403e-01   4.8019584e-01   4.8030662e-01   4.8040110e-01   4.8052314e-01   4.8063222e-01   4.8076247e-01   4.8087878e-01   4.8098150e-01   4.8108811e-01   4.8119643e-01   4.8129871e-01   4.8142539e-01   4.8151770e-01   4.8161002e-01   4.8169492e-01   4.8175792e-01   4.8182093e-01   4.8187283e-01   4.8194666e-01   4.8202526e-01   4.8210874e-01   4.8215413e-01   4.8219952e-01   4.8225287e-01   4.8233176e-01   4.8241015e-01   4.8247539e-01   4.8253363e-01   4.8262424e-01   4.8272969e-01   4.8282682e-01   4.8291124e-01   4.8301942e-01   4.8311410e-01   4.8322372e-01   4.8329826e-01   4.8337280e-01   4.8341032e-01   4.8344783e-01   4.8351095e-01   4.8357775e-01   4.8364335e-01   4.8371793e-01   4.8377073e-01   4.8382353e-01   4.8388782e-01   4.8396562e-01   4.8404977e-01   4.8414684e-01   4.8422749e-01   4.8432349e-01   4.8444051e-01   4.8454397e-01   4.8461055e-01   4.8467713e-01   4.8475319e-01   4.8485470e-01   4.8496508e-01   4.8505793e-01   4.8513722e-01   4.8520290e-01   4.8528275e-01   4.8537295e-01   4.8551040e-01   4.8566574e-01   4.8577333e-01   4.8588093e-01   4.8597496e-01   4.8607662e-01   4.8620734e-01   4.8630221e-01   4.8639707e-01   4.8648346e-01   4.8656985e-01   4.8667698e-01   4.8680323e-01   4.8692680e-01   4.8703749e-01   4.8711632e-01   4.8719515e-01   4.8726179e-01   4.8732248e-01   4.8739235e-01   4.8746724e-01   4.8754635e-01   4.8763836e-01   4.8772120e-01   4.8782525e-01   4.8790761e-01   4.8798997e-01   4.8806673e-01   4.8814705e-01   4.8822015e-01   4.8829180e-01   4.8836344e-01   4.8845392e-01   4.8852946e-01   4.8861117e-01   4.8868971e-01   4.8879351e-01   4.8889839e-01   4.8902641e-01   4.8915724e-01   4.8926450e-01   4.8935316e-01   4.8942598e-01   4.8952901e-01   4.8962048e-01   4.8975284e-01   4.8987149e-01   4.8996974e-01   4.9006798e-01   4.9015382e-01   4.9023435e-01   4.9033368e-01   4.9042866e-01   4.9051159e-01   4.9061424e-01   4.9072441e-01   4.9082650e-01   4.9093389e-01   4.9103085e-01   4.9111545e-01   4.9118402e-01   4.9124384e-01   4.9130702e-01   4.9138992e-01   4.9148297e-01   4.9158967e-01   4.9170428e-01   4.9180728e-01   4.9189066e-01   4.9198546e-01   4.9208636e-01   4.9218389e-01   4.9226749e-01   4.9235109e-01   4.9243390e-01   4.9251634e-01   4.9259900e-01   4.9268165e-01   4.9275252e-01   4.9281605e-01   4.9287267e-01   4.9292547e-01   4.9299398e-01   4.9307342e-01   4.9319041e-01   4.9329096e-01   4.9338097e-01   4.9344713e-01   4.9351329e-01   4.9356777e-01   4.9362679e-01   4.9370889e-01   4.9379742e-01   4.9388900e-01   4.9398467e-01   4.9407849e-01   4.9415486e-01   4.9424975e-01   4.9437978e-01   4.9450206e-01   4.9453843e-01   4.9457480e-01   4.9462195e-01   4.9468028e-01   4.9475889e-01   4.9482541e-01   4.9489443e-01   4.9499884e-01   4.9509848e-01   4.9519890e-01   4.9528054e-01   4.9534744e-01   4.9541432e-01   4.9548777e-01   4.9557324e-01   4.9564551e-01   4.9574619e-01   4.9585325e-01   4.9595739e-01   4.9604671e-01   4.9613533e-01   4.9621817e-01   4.9629188e-01   4.9635998e-01   4.9642475e-01   4.9652133e-01   4.9660685e-01   4.9669198e-01   4.9678293e-01   4.9689172e-01   4.9698715e-01   4.9707354e-01   4.9716553e-01   4.9726628e-01   4.9740939e-01   4.9753528e-01   4.9763936e-01   4.9777027e-01   4.9781818e-01   4.9786610e-01   4.9792237e-01   4.9798758e-01   4.9804834e-01   4.9810093e-01   4.9816718e-01   4.9824930e-01   4.9833141e-01   4.9843277e-01   4.9852124e-01   4.9858968e-01   4.9865811e-01   4.9872721e-01   4.9879627e-01   4.9887401e-01   4.9894802e-01   4.9905202e-01   4.9915807e-01   4.9923410e-01   4.9931013e-01   4.9937749e-01   4.9945435e-01   4.9953946e-01   4.9961828e-01   4.9971805e-01   4.9981936e-01   4.9989243e-01   4.9996551e-01   5.0004397e-01   5.0011138e-01   5.0017879e-01   5.0028189e-01   5.0038499e-01   5.0049830e-01   5.0057880e-01   5.0065930e-01   5.0074118e-01   5.0082335e-01   5.0091948e-01   5.0105234e-01   5.0121208e-01   5.0134244e-01   5.0146466e-01   5.0159705e-01   5.0172273e-01   5.0179756e-01   5.0187238e-01   5.0193534e-01   5.0198820e-01   5.0206913e-01   5.0213910e-01   5.0221489e-01   5.0229026e-01   5.0238981e-01   5.0248633e-01   5.0258109e-01   5.0269155e-01   5.0280898e-01   5.0289654e-01   5.0298409e-01   5.0309150e-01   5.0319892e-01   5.0329739e-01   5.0338407e-01   5.0347469e-01   5.0359142e-01   5.0371511e-01   5.0382251e-01   5.0392387e-01   5.0402862e-01   5.0415631e-01   5.0425237e-01   5.0434843e-01   5.0442670e-01   5.0450497e-01   5.0461019e-01   5.0471309e-01   5.0481375e-01   5.0490665e-01   5.0500139e-01   5.0510714e-01   5.0519643e-01   5.0528953e-01   5.0536601e-01   5.0544358e-01   5.0552651e-01   5.0561912e-01   5.0569569e-01   5.0577405e-01   5.0587294e-01   5.0599991e-01   5.0612928e-01   5.0626099e-01   5.0635427e-01   5.0644755e-01   5.0653585e-01   5.0661141e-01   5.0670047e-01   5.0677703e-01   5.0683306e-01   5.0688909e-01   5.0694989e-01   5.0701365e-01   5.0709381e-01   5.0718627e-01   5.0726326e-01   5.0734024e-01   5.0742064e-01   5.0749747e-01   5.0757409e-01   5.0764811e-01   5.0772011e-01   5.0780016e-01   5.0790194e-01   5.0800762e-01   5.0808874e-01   5.0816986e-01   5.0827174e-01   5.0836865e-01   5.0844998e-01   5.0853830e-01   5.0863889e-01   5.0871512e-01   5.0879135e-01   5.0885862e-01   5.0892588e-01   5.0898517e-01   5.0906528e-01   5.0915526e-01   5.0924602e-01   5.0934492e-01   5.0944504e-01   5.0954070e-01   5.0964684e-01   5.0977540e-01   5.0989054e-01   5.1000360e-01   5.1014558e-01   5.1028552e-01   5.1043113e-01   5.1056335e-01   5.1065292e-01   5.1074249e-01   5.1084335e-01   5.1094280e-01   5.1107631e-01   5.1118427e-01   5.1127709e-01   5.1137725e-01   5.1146507e-01   5.1159093e-01   5.1169658e-01   5.1180223e-01   5.1194598e-01   5.1199601e-01   5.1204604e-01   5.1212316e-01   5.1220659e-01   5.1226186e-01   5.1231714e-01   5.1240293e-01   5.1250400e-01   5.1260869e-01   5.1270583e-01   5.1276739e-01   5.1282895e-01   5.1289565e-01   5.1296520e-01   5.1304873e-01   5.1314458e-01   5.1323236e-01   5.1332205e-01   5.1342476e-01   5.1352917e-01   5.1361685e-01   5.1371095e-01   5.1379790e-01   5.1388257e-01   5.1397374e-01   5.1406857e-01   5.1415130e-01   5.1425748e-01   5.1437739e-01   5.1450931e-01   5.1464095e-01   5.1476357e-01   5.1486286e-01   5.1496588e-01   5.1506347e-01   5.1516106e-01   5.1525982e-01   5.1533746e-01   5.1541511e-01   5.1549064e-01   5.1557222e-01   5.1565531e-01   5.1574629e-01   5.1581920e-01   5.1591347e-01   5.1600850e-01   5.1610651e-01   5.1618808e-01   5.1630532e-01   5.1644238e-01   5.1653655e-01   5.1663073e-01   5.1671734e-01   5.1679718e-01   5.1690075e-01   5.1701044e-01   5.1705277e-01   5.1709511e-01   5.1715260e-01   5.1721100e-01   5.1727055e-01   5.1734976e-01   5.1743137e-01   5.1751195e-01   5.1758780e-01   5.1767494e-01   5.1777393e-01   5.1785801e-01   5.1794210e-01   5.1803927e-01   5.1818116e-01   5.1832081e-01   5.1846757e-01   5.1862037e-01   5.1876436e-01   5.1880708e-01   5.1884981e-01   5.1889306e-01   5.1894478e-01   5.1903484e-01   5.1915557e-01   5.1931305e-01   5.1941581e-01   5.1951857e-01   5.1960449e-01   5.1967788e-01   5.1975840e-01   5.1987251e-01   5.1998957e-01   5.2010052e-01   5.2019393e-01   5.2028733e-01   5.2036382e-01   5.2043517e-01   5.2049960e-01   5.2055996e-01   5.2064536e-01   5.2073854e-01   5.2088817e-01   5.2105889e-01   5.2123365e-01   5.2138085e-01   5.2150192e-01   5.2163727e-01   5.2175215e-01   5.2187004e-01   5.2195380e-01   5.2203757e-01   5.2216380e-01   5.2226050e-01   5.2235720e-01   5.2251243e-01   5.2272831e-01   5.2280272e-01   5.2287712e-01   5.2293805e-01   5.2304109e-01   5.2316798e-01   5.2327946e-01   5.2339094e-01   5.2350214e-01   5.2360187e-01   5.2368221e-01   5.2378190e-01   5.2391312e-01   5.2401665e-01   5.2412018e-01   5.2419515e-01   5.2427012e-01   5.2435355e-01   5.2444416e-01   5.2454580e-01   5.2461636e-01   5.2468692e-01   5.2475082e-01   5.2483214e-01   5.2491214e-01   5.2499657e-01   5.2507797e-01   5.2516367e-01   5.2526599e-01   5.2536602e-01   5.2545344e-01   5.2552140e-01   5.2558937e-01   5.2565228e-01   5.2568257e-01   5.2571286e-01   5.2576150e-01   5.2581319e-01   5.2589487e-01   5.2596895e-01   5.2607106e-01   5.2616831e-01   5.2626609e-01   5.2637125e-01   5.2649941e-01   5.2661334e-01   5.2670785e-01   5.2680518e-01   5.2689909e-01   5.2698485e-01   5.2707959e-01   5.2719969e-01   5.2732453e-01   5.2743948e-01   5.2755492e-01   5.2765439e-01   5.2775386e-01   5.2783461e-01   5.2790041e-01   5.2798332e-01   5.2805550e-01   5.2815140e-01   5.2824564e-01   5.2834274e-01   5.2844555e-01   5.2854843e-01   5.2867051e-01   5.2877251e-01   5.2888317e-01   5.2899373e-01   5.2909791e-01   5.2920210e-01   5.2931274e-01   5.2944155e-01   5.2956793e-01   5.2967117e-01   5.2975979e-01   5.2984840e-01   5.2994636e-01   5.3004815e-01   5.3018158e-01   5.3029711e-01   5.3040014e-01   5.3051336e-01   5.3066066e-01   5.3082211e-01   5.3092617e-01   5.3103024e-01   5.3113819e-01   5.3124568e-01   5.3134078e-01   5.3145067e-01   5.3154579e-01   5.3160974e-01   5.3167368e-01   5.3175119e-01   5.3181334e-01   5.3188198e-01   5.3194456e-01   5.3201075e-01   5.3208587e-01   5.3216657e-01   5.3224321e-01   5.3231525e-01   5.3239162e-01   5.3246993e-01   5.3254187e-01   5.3260171e-01   5.3266155e-01   5.3275607e-01   5.3287129e-01   5.3299587e-01   5.3308427e-01   5.3317268e-01   5.3326665e-01   5.3332872e-01   5.3339080e-01   5.3346860e-01   5.3355288e-01   5.3365125e-01   5.3375905e-01   5.3384806e-01   5.3393706e-01   5.3401997e-01   5.3411470e-01   5.3420090e-01   5.3430211e-01   5.3440274e-01   5.3449454e-01   5.3461030e-01   5.3473145e-01   5.3486271e-01   5.3497022e-01   5.3511045e-01   5.3523215e-01   5.3531357e-01   5.3539498e-01   5.3546155e-01   5.3552812e-01   5.3560155e-01   5.3568038e-01   5.3577125e-01   5.3586498e-01   5.3596598e-01   5.3606531e-01   5.3615361e-01   5.3626037e-01   5.3635416e-01   5.3643449e-01   5.3651481e-01   5.3659461e-01   5.3666363e-01   5.3673264e-01   5.3682578e-01   5.3694077e-01   5.3704432e-01   5.3714787e-01   5.3724407e-01   5.3732571e-01   5.3740736e-01   5.3753346e-01   5.3764228e-01   5.3775139e-01   5.3787403e-01   5.3799018e-01   5.3809980e-01   5.3820419e-01   5.3830858e-01   5.3839749e-01   5.3850520e-01   5.3863591e-01   5.3875411e-01   5.3886033e-01   5.3896927e-01   5.3907730e-01   5.3918833e-01   5.3930320e-01   5.3947297e-01   5.3965521e-01   5.3981263e-01   5.3996578e-01   5.4009264e-01   5.4019887e-01   5.4033274e-01   5.4047312e-01   5.4061627e-01   5.4073232e-01   5.4082803e-01   5.4092265e-01   5.4102355e-01   5.4110653e-01   5.4120017e-01   5.4129268e-01   5.4138416e-01   5.4149506e-01   5.4158998e-01   5.4171788e-01   5.4183976e-01   5.4193168e-01   5.4202361e-01   5.4212367e-01   5.4221894e-01   5.4229989e-01   5.4238335e-01   5.4245712e-01   5.4255386e-01   5.4266516e-01   5.4274117e-01   5.4281717e-01   5.4289543e-01   5.4299266e-01   5.4308274e-01   5.4315651e-01   5.4323028e-01   5.4333353e-01   5.4340475e-01   5.4347596e-01   5.4355194e-01   5.4364102e-01   5.4372540e-01   5.4382413e-01   5.4391898e-01   5.4405046e-01   5.4415619e-01   5.4426122e-01   5.4436345e-01   5.4446659e-01   5.4455999e-01   5.4465340e-01   5.4473024e-01   5.4480383e-01   5.4488306e-01   5.4497985e-01   5.4506788e-01   5.4515591e-01   5.4522989e-01   5.4532486e-01   5.4543081e-01   5.4550774e-01   5.4558466e-01   5.4566497e-01   5.4574707e-01   5.4582590e-01   5.4588783e-01   5.4594975e-01   5.4602065e-01   5.4609721e-01   5.4618258e-01   5.4626924e-01   5.4636800e-01   5.4646840e-01   5.4655559e-01   5.4663792e-01   5.4672025e-01   5.4680827e-01   5.4691014e-01   5.4698188e-01   5.4705363e-01   5.4711972e-01   5.4720495e-01   5.4729339e-01   5.4738309e-01   5.4750465e-01   5.4761655e-01   5.4771546e-01   5.4786842e-01   5.4800942e-01   5.4812359e-01   5.4821565e-01   5.4830944e-01   5.4839438e-01   5.4847266e-01   5.4855296e-01   5.4862047e-01   5.4868929e-01   5.4876869e-01   5.4884334e-01   5.4893657e-01   5.4903274e-01   5.4913395e-01   5.4924170e-01   5.4933354e-01   5.4946418e-01   5.4963161e-01   5.4977212e-01   5.4990323e-01   5.5005597e-01   5.5020871e-01   5.5029124e-01   5.5037377e-01   5.5046368e-01   5.5055443e-01   5.5063517e-01   5.5072981e-01   5.5083126e-01   5.5093264e-01   5.5104397e-01   5.5113525e-01   5.5125571e-01   5.5138469e-01   5.5152253e-01   5.5166206e-01   5.5179346e-01   5.5186802e-01   5.5194258e-01   5.5202331e-01   5.5214453e-01   5.5226707e-01   5.5238730e-01   5.5248739e-01   5.5258748e-01   5.5271971e-01   5.5284434e-01   5.5296453e-01   5.5306680e-01   5.5318476e-01   5.5328550e-01   5.5338623e-01   5.5347578e-01   5.5358940e-01   5.5372985e-01   5.5384275e-01   5.5397369e-01   5.5407979e-01   5.5414683e-01   5.5421387e-01   5.5429123e-01   5.5438126e-01   5.5448923e-01   5.5459024e-01   5.5469125e-01   5.5479222e-01   5.5487520e-01   5.5497439e-01   5.5507753e-01   5.5523184e-01   5.5533267e-01   5.5543350e-01   5.5553635e-01   5.5569880e-01   5.5584284e-01   5.5596708e-01   5.5608212e-01   5.5618944e-01   5.5629367e-01   5.5639556e-01   5.5649252e-01   5.5658495e-01   5.5670862e-01   5.5689971e-01   5.5706558e-01   5.5719846e-01   5.5732043e-01   5.5744435e-01   5.5756645e-01   5.5766653e-01   5.5773186e-01   5.5779718e-01   5.5787530e-01   5.5797288e-01   5.5807600e-01   5.5816321e-01   5.5824920e-01   5.5834154e-01   5.5843311e-01   5.5855143e-01   5.5868430e-01   5.5882641e-01   5.5900768e-01   5.5919290e-01   5.5930403e-01   5.5941516e-01   5.5951827e-01   5.5962121e-01   5.5971954e-01   5.5981041e-01   5.5992028e-01   5.6003015e-01   5.6012879e-01   5.6023635e-01   5.6038415e-01   5.6051369e-01   5.6065434e-01   5.6082645e-01   5.6092966e-01   5.6103288e-01   5.6113423e-01   5.6123060e-01   5.6132214e-01   5.6142251e-01   5.6153929e-01   5.6165606e-01   5.6174532e-01   5.6183458e-01   5.6195703e-01   5.6208189e-01   5.6221596e-01   5.6241895e-01   5.6259067e-01   5.6273304e-01   5.6283958e-01   5.6291484e-01   5.6299010e-01   5.6310775e-01   5.6323915e-01   5.6329448e-01   5.6334981e-01   5.6341199e-01   5.6349365e-01   5.6358117e-01   5.6368838e-01   5.6379948e-01   5.6395089e-01   5.6410643e-01   5.6424090e-01   5.6436859e-01   5.6450264e-01   5.6464108e-01   5.6479331e-01   5.6490773e-01   5.6502214e-01   5.6514807e-01   5.6527787e-01   5.6539356e-01   5.6549866e-01   5.6560376e-01   5.6569026e-01   5.6580309e-01   5.6590330e-01   5.6600350e-01   5.6608618e-01   5.6615963e-01   5.6625357e-01   5.6635433e-01   5.6644264e-01   5.6652073e-01   5.6661327e-01   5.6669541e-01   5.6678775e-01   5.6690265e-01   5.6701755e-01   5.6712617e-01   5.6724721e-01   5.6736204e-01   5.6746067e-01   5.6758471e-01   5.6769594e-01   5.6782146e-01   5.6795590e-01   5.6807630e-01   5.6820630e-01   5.6831992e-01   5.6843672e-01   5.6854427e-01   5.6865919e-01   5.6876576e-01   5.6887234e-01   5.6896196e-01   5.6903643e-01   5.6912974e-01   5.6921261e-01   5.6930995e-01   5.6940751e-01   5.6948695e-01   5.6959849e-01   5.6968625e-01   5.6977400e-01   5.6989059e-01   5.7004045e-01   5.7018310e-01   5.7030123e-01   5.7039682e-01   5.7055227e-01   5.7069192e-01   5.7082320e-01   5.7097694e-01   5.7102992e-01   5.7108289e-01   5.7116486e-01   5.7125325e-01   5.7133163e-01   5.7141205e-01   5.7149248e-01   5.7157884e-01   5.7166570e-01   5.7175675e-01   5.7183781e-01   5.7191767e-01   5.7199753e-01   5.7208224e-01   5.7220836e-01   5.7234248e-01   5.7245541e-01   5.7256405e-01   5.7260027e-01   5.7263649e-01   5.7268577e-01   5.7274234e-01   5.7282152e-01   5.7293718e-01   5.7303612e-01   5.7313506e-01   5.7324573e-01   5.7335455e-01   5.7347694e-01   5.7359321e-01   5.7371439e-01   5.7385534e-01   5.7397878e-01   5.7408303e-01   5.7418727e-01   5.7431652e-01   5.7444168e-01   5.7454918e-01   5.7465905e-01   5.7477866e-01   5.7485478e-01   5.7493091e-01   5.7503875e-01   5.7516212e-01   5.7529107e-01   5.7537532e-01   5.7543455e-01   5.7549377e-01   5.7557158e-01   5.7565081e-01   5.7575273e-01   5.7587389e-01   5.7600141e-01   5.7614195e-01   5.7627649e-01   5.7639526e-01   5.7652793e-01   5.7667214e-01   5.7680977e-01   5.7697098e-01   5.7712297e-01   5.7725835e-01   5.7741372e-01   5.7754235e-01   5.7768957e-01   5.7782241e-01   5.7798145e-01   5.7815345e-01   5.7833198e-01   5.7850282e-01   5.7867929e-01   5.7883790e-01   5.7897286e-01   5.7910027e-01   5.7919418e-01   5.7928810e-01   5.7937759e-01   5.7946043e-01   5.7956680e-01   5.7970467e-01   5.7986400e-01   5.7994074e-01   5.8001749e-01   5.8011920e-01   5.8025052e-01   5.8035681e-01   5.8045186e-01   5.8054387e-01   5.8064362e-01   5.8076105e-01   5.8085970e-01   5.8098086e-01   5.8112983e-01   5.8129257e-01   5.8141024e-01   5.8152790e-01   5.8164733e-01   5.8177238e-01   5.8187450e-01   5.8196929e-01   5.8208645e-01   5.8219193e-01   5.8232318e-01   5.8245443e-01   5.8254540e-01   5.8263638e-01   5.8274673e-01   5.8283620e-01   5.8291631e-01   5.8298770e-01   5.8306694e-01   5.8317840e-01   5.8329648e-01   5.8342465e-01   5.8355739e-01   5.8368803e-01   5.8379664e-01   5.8389776e-01   5.8398664e-01   5.8409493e-01   5.8418571e-01   5.8430866e-01   5.8443599e-01   5.8455152e-01   5.8468350e-01   5.8483759e-01   5.8496591e-01   5.8508692e-01   5.8521381e-01   5.8532451e-01   5.8546637e-01   5.8565218e-01   5.8580933e-01   5.8595302e-01   5.8608720e-01   5.8623491e-01   5.8639558e-01   5.8657807e-01   5.8669313e-01   5.8680818e-01   5.8694259e-01   5.8706960e-01   5.8718457e-01   5.8735886e-01   5.8749888e-01   5.8756107e-01   5.8762326e-01   5.8771470e-01   5.8781240e-01   5.8790998e-01   5.8800848e-01   5.8808672e-01   5.8816496e-01   5.8828119e-01   5.8838326e-01   5.8848532e-01   5.8859404e-01   5.8864568e-01   5.8869733e-01   5.8875702e-01   5.8881673e-01   5.8889804e-01   5.8898788e-01   5.8910000e-01   5.8922560e-01   5.8936349e-01   5.8949991e-01   5.8958875e-01   5.8967759e-01   5.8978511e-01   5.8992468e-01   5.9008251e-01   5.9022415e-01   5.9036579e-01   5.9054350e-01   5.9067718e-01   5.9081087e-01   5.9085237e-01   5.9089387e-01   5.9096907e-01   5.9105795e-01   5.9116356e-01   5.9125424e-01   5.9135840e-01   5.9145447e-01   5.9153902e-01   5.9163891e-01   5.9175589e-01   5.9186024e-01   5.9196459e-01   5.9208524e-01   5.9221511e-01   5.9231872e-01   5.9242233e-01   5.9251269e-01   5.9260306e-01   5.9271575e-01   5.9283413e-01   5.9296186e-01   5.9307531e-01   5.9320633e-01   5.9334736e-01   5.9347195e-01   5.9360088e-01   5.9374464e-01   5.9389614e-01   5.9404561e-01   5.9417624e-01   5.9432644e-01   5.9447779e-01   5.9462914e-01   5.9476224e-01   5.9489184e-01   5.9503300e-01   5.9515900e-01   5.9529004e-01   5.9541716e-01   5.9554428e-01   5.9566682e-01   5.9581638e-01   5.9596511e-01   5.9609390e-01   5.9622269e-01   5.9635317e-01   5.9646381e-01   5.9655373e-01   5.9664695e-01   5.9677145e-01   5.9694475e-01   5.9715333e-01   5.9732675e-01   5.9747760e-01   5.9764470e-01   5.9779113e-01   5.9793755e-01   5.9805616e-01   5.9817675e-01   5.9829025e-01   5.9839068e-01   5.9850510e-01   5.9860337e-01   5.9868917e-01   5.9876910e-01   5.9886008e-01   5.9897669e-01   5.9908321e-01   5.9919002e-01   5.9928673e-01   5.9938345e-01   5.9949368e-01   5.9961248e-01   5.9972144e-01   5.9982524e-01   5.9991091e-01   5.9999513e-01   6.0010688e-01   6.0020025e-01   6.0028565e-01   6.0052492e-01   6.0061385e-01   6.0070278e-01   6.0080782e-01   6.0091809e-01   6.0101396e-01   6.0111781e-01   6.0122806e-01   6.0136294e-01   6.0149999e-01   6.0168082e-01   6.0187688e-01   6.0206867e-01   6.0222573e-01   6.0238741e-01   6.0257166e-01   6.0273229e-01   6.0285699e-01   6.0298169e-01   6.0306294e-01   6.0314419e-01   6.0323257e-01   6.0330758e-01   6.0338259e-01   6.0347001e-01   6.0355200e-01   6.0365379e-01   6.0380618e-01   6.0395313e-01   6.0407872e-01   6.0417630e-01   6.0427387e-01   6.0438306e-01   6.0450454e-01   6.0464248e-01   6.0477852e-01   6.0491289e-01   6.0505471e-01   6.0518005e-01   6.0528516e-01   6.0539527e-01   6.0548421e-01   6.0557315e-01   6.0569972e-01   6.0580871e-01   6.0592021e-01   6.0605773e-01   6.0620785e-01   6.0633052e-01   6.0645320e-01   6.0659137e-01   6.0671209e-01   6.0684820e-01   6.0703744e-01   6.0719603e-01   6.0729605e-01   6.0739608e-01   6.0749935e-01   6.0762734e-01   6.0775830e-01   6.0788864e-01   6.0801930e-01   6.0813997e-01   6.0827763e-01   6.0841085e-01   6.0852753e-01   6.0864870e-01   6.0877851e-01   6.0890274e-01   6.0905483e-01   6.0921917e-01   6.0938702e-01   6.0959087e-01   6.0978291e-01   6.0995803e-01   6.1012934e-01   6.1028449e-01   6.1040440e-01   6.1052432e-01   6.1064085e-01   6.1074128e-01   6.1085116e-01   6.1096166e-01   6.1107677e-01   6.1119466e-01   6.1132780e-01   6.1145313e-01   6.1155648e-01   6.1167420e-01   6.1177961e-01   6.1186558e-01   6.1195304e-01   6.1205463e-01   6.1215589e-01   6.1227211e-01   6.1237627e-01   6.1247724e-01   6.1258785e-01   6.1268611e-01   6.1278753e-01   6.1286997e-01   6.1296271e-01   6.1306634e-01   6.1317044e-01   6.1327455e-01   6.1339721e-01   6.1348301e-01   6.1356882e-01   6.1367218e-01   6.1377067e-01   6.1388350e-01   6.1399035e-01   6.1412413e-01   6.1423281e-01   6.1430281e-01   6.1437281e-01   6.1443939e-01   6.1451086e-01   6.1462387e-01   6.1475881e-01   6.1487021e-01   6.1499857e-01   6.1511468e-01   6.1524696e-01   6.1538907e-01   6.1556212e-01   6.1571353e-01   6.1588719e-01   6.1595868e-01   6.1603017e-01   6.1610628e-01   6.1621208e-01   6.1633031e-01   6.1647494e-01   6.1661034e-01   6.1676754e-01   6.1689484e-01   6.1702215e-01   6.1717183e-01   6.1731092e-01   6.1744800e-01   6.1756004e-01   6.1767208e-01   6.1779716e-01   6.1791799e-01   6.1801208e-01   6.1810617e-01   6.1821133e-01   6.1834856e-01   6.1849934e-01   6.1862948e-01   6.1876178e-01   6.1885977e-01   6.1895776e-01   6.1904844e-01   6.1915170e-01   6.1927376e-01   6.1941986e-01   6.1953751e-01   6.1965733e-01   6.1977716e-01   6.1991433e-01   6.2004467e-01   6.2019993e-01   6.2035998e-01   6.2053531e-01   6.2064946e-01   6.2076361e-01   6.2095815e-01   6.2116936e-01   6.2133915e-01   6.2149274e-01   6.2164632e-01   6.2178883e-01   6.2193564e-01   6.2209361e-01   6.2225465e-01   6.2245167e-01   6.2262573e-01   6.2276756e-01   6.2290410e-01   6.2306145e-01   6.2320682e-01   6.2335225e-01   6.2350381e-01   6.2366238e-01   6.2381151e-01   6.2393224e-01   6.2404753e-01   6.2417696e-01   6.2431796e-01   6.2441023e-01   6.2450250e-01   6.2461957e-01   6.2475498e-01   6.2489047e-01   6.2497642e-01   6.2506237e-01   6.2517013e-01   6.2527570e-01   6.2537663e-01   6.2547757e-01   6.2557562e-01   6.2569586e-01   6.2588462e-01   6.2606583e-01   6.2622470e-01   6.2636165e-01   6.2649903e-01   6.2669980e-01   6.2688446e-01   6.2705835e-01   6.2726315e-01   6.2748099e-01   6.2763491e-01   6.2775580e-01   6.2787668e-01   6.2798675e-01   6.2811252e-01   6.2823307e-01   6.2836476e-01   6.2852248e-01   6.2870280e-01   6.2885441e-01   6.2899879e-01   6.2913106e-01   6.2926420e-01   6.2940091e-01   6.2958507e-01   6.2974093e-01   6.2984973e-01   6.2995853e-01   6.3006980e-01   6.3016463e-01   6.3024195e-01   6.3031358e-01   6.3037944e-01   6.3044753e-01   6.3051660e-01   6.3062554e-01   6.3074897e-01   6.3092270e-01   6.3117992e-01   6.3152330e-01   6.3160945e-01   6.3169560e-01   6.3179781e-01   6.3190022e-01   6.3199618e-01   6.3214448e-01   6.3228963e-01   6.3243577e-01   6.3255726e-01   6.3271193e-01   6.3283929e-01   6.3296664e-01   6.3308952e-01   6.3323780e-01   6.3338449e-01   6.3352398e-01   6.3368442e-01   6.3382002e-01   6.3395561e-01   6.3408536e-01   6.3419932e-01   6.3434192e-01   6.3448903e-01   6.3459236e-01   6.3469570e-01   6.3481832e-01   6.3497228e-01   6.3511276e-01   6.3523940e-01   6.3536739e-01   6.3550847e-01   6.3568808e-01   6.3585477e-01   6.3602101e-01   6.3618172e-01   6.3631926e-01   6.3648008e-01   6.3666740e-01   6.3674017e-01   6.3681293e-01   6.3689953e-01   6.3704270e-01   6.3717011e-01   6.3729753e-01   6.3750173e-01   6.3766767e-01   6.3787676e-01   6.3807708e-01   6.3831000e-01   6.3849730e-01   6.3865114e-01   6.3880728e-01   6.3896574e-01   6.3909546e-01   6.3927174e-01   6.3946594e-01   6.3964849e-01   6.3987603e-01   6.4008720e-01   6.4026336e-01   6.4039222e-01   6.4052109e-01   6.4070352e-01   6.4084951e-01   6.4099472e-01   6.4111595e-01   6.4123798e-01   6.4140104e-01   6.4157001e-01   6.4174968e-01   6.4192935e-01   6.4211436e-01   6.4230347e-01   6.4244215e-01   6.4258083e-01   6.4270083e-01   6.4282083e-01   6.4292873e-01   6.4306157e-01   6.4318402e-01   6.4328257e-01   6.4340989e-01   6.4355935e-01   6.4370774e-01   6.4385246e-01   6.4397380e-01   6.4405107e-01   6.4412834e-01   6.4424101e-01   6.4439471e-01   6.4454199e-01   6.4470019e-01   6.4486863e-01   6.4504267e-01   6.4522712e-01   6.4539907e-01   6.4559497e-01   6.4581453e-01   6.4601907e-01   6.4621133e-01   6.4633398e-01   6.4645664e-01   6.4656960e-01   6.4670605e-01   6.4688871e-01   6.4709402e-01   6.4729953e-01   6.4743317e-01   6.4756682e-01   6.4769944e-01   6.4783244e-01   6.4799176e-01   6.4812777e-01   6.4825315e-01   6.4844270e-01   6.4861171e-01   6.4878954e-01   6.4893757e-01   6.4909895e-01   6.4932723e-01   6.4954825e-01   6.4979605e-01   6.4993975e-01   6.5004954e-01   6.5015933e-01   6.5031007e-01   6.5044976e-01   6.5058945e-01   6.5074757e-01   6.5090767e-01   6.5106855e-01   6.5121940e-01   6.5135179e-01   6.5146401e-01   6.5157649e-01   6.5169024e-01   6.5182923e-01   6.5195086e-01   6.5209812e-01   6.5227701e-01   6.5243709e-01   6.5260525e-01   6.5273852e-01   6.5287178e-01   6.5301947e-01   6.5323569e-01   6.5340956e-01   6.5355329e-01   6.5369151e-01   6.5385183e-01   6.5401458e-01   6.5418121e-01   6.5434441e-01   6.5444746e-01   6.5455050e-01   6.5467132e-01   6.5481433e-01   6.5493655e-01   6.5507720e-01   6.5523301e-01   6.5541754e-01   6.5559180e-01   6.5576851e-01   6.5594522e-01   6.5613219e-01   6.5631916e-01   6.5650528e-01   6.5668404e-01   6.5683244e-01   6.5698877e-01   6.5711574e-01   6.5723376e-01   6.5734873e-01   6.5749519e-01   6.5764147e-01   6.5780892e-01   6.5795449e-01   6.5810006e-01   6.5827034e-01   6.5845140e-01   6.5863623e-01   6.5878912e-01   6.5894201e-01   6.5910312e-01   6.5929616e-01   6.5945687e-01   6.5961270e-01   6.5982248e-01   6.5998962e-01   6.6015676e-01   6.6037556e-01   6.6053090e-01   6.6068624e-01   6.6083735e-01   6.6095191e-01   6.6106647e-01   6.6118659e-01   6.6131452e-01   6.6145201e-01   6.6157562e-01   6.6171346e-01   6.6190549e-01   6.6210123e-01   6.6229697e-01   6.6249115e-01   6.6266470e-01   6.6283641e-01   6.6301925e-01   6.6318092e-01   6.6331532e-01   6.6342594e-01   6.6355264e-01   6.6372478e-01   6.6390210e-01   6.6404764e-01   6.6421102e-01   6.6438053e-01   6.6453515e-01   6.6464482e-01   6.6475449e-01   6.6485828e-01   6.6500408e-01   6.6514148e-01   6.6529982e-01   6.6545792e-01   6.6559360e-01   6.6572563e-01   6.6585913e-01   6.6601763e-01   6.6615188e-01   6.6632753e-01   6.6648195e-01   6.6661429e-01   6.6674663e-01   6.6690262e-01   6.6707312e-01   6.6726808e-01   6.6746626e-01   6.6762937e-01   6.6779549e-01   6.6797623e-01   6.6810021e-01   6.6822420e-01   6.6835235e-01   6.6847198e-01   6.6859347e-01   6.6869909e-01   6.6884287e-01   6.6899357e-01   6.6917740e-01   6.6940889e-01   6.6957679e-01   6.6964313e-01   6.6970948e-01   6.6980152e-01   6.6989251e-01   6.6998780e-01   6.7008310e-01   6.7017824e-01   6.7029806e-01   6.7043848e-01   6.7060391e-01   6.7074819e-01   6.7086826e-01   6.7100827e-01   6.7115001e-01   6.7130883e-01   6.7146765e-01   6.7162290e-01   6.7176433e-01   6.7196203e-01   6.7215646e-01   6.7233840e-01   6.7249778e-01   6.7269709e-01   6.7287601e-01   6.7307885e-01   6.7330435e-01   6.7347403e-01   6.7364370e-01   6.7379425e-01   6.7397531e-01   6.7419302e-01   6.7437261e-01   6.7455768e-01   6.7476118e-01   6.7496117e-01   6.7514907e-01   6.7534456e-01   6.7556539e-01   6.7578612e-01   6.7598484e-01   6.7616653e-01   6.7632238e-01   6.7644749e-01   6.7657259e-01   6.7671080e-01   6.7683200e-01   6.7694223e-01   6.7703291e-01   6.7711894e-01   6.7721136e-01   6.7734653e-01   6.7749372e-01   6.7764091e-01   6.7781965e-01   6.7801865e-01   6.7823135e-01   6.7843391e-01   6.7859950e-01   6.7876509e-01   6.7893870e-01   6.7916374e-01   6.7931022e-01   6.7945671e-01   6.7967205e-01   6.7984961e-01   6.8002017e-01   6.8016179e-01   6.8028501e-01   6.8041234e-01   6.8056210e-01   6.8068424e-01   6.8080637e-01   6.8092724e-01   6.8109747e-01   6.8123545e-01   6.8137287e-01   6.8156588e-01   6.8176151e-01   6.8194693e-01   6.8213235e-01   6.8235274e-01   6.8253566e-01   6.8266902e-01   6.8280237e-01   6.8294861e-01   6.8308308e-01   6.8321755e-01   6.8335758e-01   6.8351078e-01   6.8367396e-01   6.8384891e-01   6.8405052e-01   6.8422596e-01   6.8441078e-01   6.8459556e-01   6.8479199e-01   6.8495221e-01   6.8516758e-01   6.8537445e-01   6.8558267e-01   6.8584591e-01   6.8610963e-01   6.8626180e-01   6.8641397e-01   6.8657495e-01   6.8673592e-01   6.8692835e-01   6.8713070e-01   6.8735595e-01   6.8756248e-01   6.8774192e-01   6.8792136e-01   6.8808026e-01   6.8822928e-01   6.8837046e-01   6.8851413e-01   6.8865811e-01   6.8880459e-01   6.8895553e-01   6.8912547e-01   6.8930722e-01   6.8946552e-01   6.8964779e-01   6.8983999e-01   6.8998212e-01   6.9012425e-01   6.9024919e-01   6.9037413e-01   6.9050826e-01   6.9064224e-01   6.9079876e-01   6.9096966e-01   6.9110546e-01   6.9124127e-01   6.9139457e-01   6.9154893e-01   6.9170111e-01   6.9185147e-01   6.9197568e-01   6.9210192e-01   6.9224023e-01   6.9239397e-01   6.9256919e-01   6.9270566e-01   6.9281025e-01   6.9291485e-01   6.9300836e-01   6.9309807e-01   6.9318276e-01   6.9327087e-01   6.9335174e-01   6.9343894e-01   6.9357607e-01   6.9374163e-01   6.9392917e-01   6.9410152e-01   6.9428095e-01   6.9445960e-01   6.9466688e-01   6.9479991e-01   6.9493293e-01   6.9507064e-01   6.9521407e-01   6.9540035e-01   6.9559767e-01   6.9578385e-01   6.9597058e-01   6.9620104e-01   6.9641091e-01   6.9659105e-01   6.9674072e-01   6.9692081e-01   6.9709272e-01   6.9724583e-01   6.9741087e-01   6.9757455e-01   6.9778489e-01   6.9800572e-01   6.9819066e-01   6.9836568e-01   6.9848997e-01   6.9861426e-01   6.9879382e-01   6.9901400e-01   6.9924936e-01   6.9945622e-01   6.9967216e-01   6.9989425e-01   7.0007246e-01   7.0024216e-01   7.0041010e-01   7.0056337e-01   7.0071663e-01   7.0088655e-01   7.0102654e-01   7.0116652e-01   7.0131308e-01   7.0147554e-01   7.0167412e-01   7.0186899e-01   7.0214054e-01   7.0237928e-01   7.0258007e-01   7.0277126e-01   7.0300725e-01   7.0322836e-01   7.0344946e-01   7.0372197e-01   7.0388718e-01   7.0405239e-01   7.0421329e-01   7.0436757e-01   7.0453625e-01   7.0471847e-01   7.0478478e-01   7.0485110e-01   7.0496782e-01   7.0509048e-01   7.0525427e-01   7.0536253e-01   7.0547079e-01   7.0557515e-01   7.0567951e-01   7.0579279e-01   7.0596053e-01   7.0609732e-01   7.0623411e-01   7.0639163e-01   7.0657062e-01   7.0678267e-01   7.0704412e-01   7.0720849e-01   7.0737286e-01   7.0750757e-01   7.0764228e-01   7.0781528e-01   7.0799118e-01   7.0816938e-01   7.0832245e-01   7.0850528e-01   7.0867773e-01   7.0885019e-01   7.0906936e-01   7.0936471e-01   7.0962987e-01   7.0990048e-01   7.1013653e-01   7.1042602e-01   7.1071753e-01   7.1097947e-01   7.1129189e-01   7.1156050e-01   7.1181787e-01   7.1204533e-01   7.1229296e-01   7.1251499e-01   7.1271253e-01   7.1285307e-01   7.1299362e-01   7.1312583e-01   7.1328959e-01   7.1345641e-01   7.1361695e-01   7.1370551e-01   7.1379408e-01   7.1392007e-01   7.1409225e-01   7.1426029e-01   7.1442833e-01   7.1462793e-01   7.1480728e-01   7.1497303e-01   7.1513496e-01   7.1528509e-01   7.1542611e-01   7.1558895e-01   7.1575535e-01   7.1592471e-01   7.1606706e-01   7.1622139e-01   7.1637555e-01   7.1653198e-01   7.1667697e-01   7.1682196e-01   7.1695445e-01   7.1709695e-01   7.1725299e-01   7.1740175e-01   7.1753809e-01   7.1765864e-01   7.1777918e-01   7.1789901e-01   7.1801206e-01   7.1818688e-01   7.1838286e-01   7.1859119e-01   7.1876585e-01   7.1892277e-01   7.1908872e-01   7.1922667e-01   7.1936325e-01   7.1956487e-01   7.1972912e-01   7.1995446e-01   7.2016236e-01   7.2029852e-01   7.2043468e-01   7.2055014e-01   7.2069567e-01   7.2085130e-01   7.2099205e-01   7.2113238e-01   7.2129318e-01   7.2144611e-01   7.2166981e-01   7.2188777e-01   7.2206275e-01   7.2227394e-01   7.2251767e-01   7.2277199e-01   7.2298166e-01   7.2317865e-01   7.2338023e-01   7.2355964e-01   7.2375824e-01   7.2396544e-01   7.2415722e-01   7.2439875e-01   7.2463484e-01   7.2483011e-01   7.2503773e-01   7.2520719e-01   7.2540331e-01   7.2558447e-01   7.2579317e-01   7.2601888e-01   7.2622095e-01   7.2640208e-01   7.2655135e-01   7.2666406e-01   7.2677677e-01   7.2690299e-01   7.2703010e-01   7.2714819e-01   7.2725263e-01   7.2734952e-01   7.2744075e-01   7.2757769e-01   7.2772026e-01   7.2791887e-01   7.2809056e-01   7.2829058e-01   7.2844881e-01   7.2860703e-01   7.2876829e-01   7.2893212e-01   7.2910133e-01   7.2927054e-01   7.2943554e-01   7.2960480e-01   7.2975795e-01   7.2990146e-01   7.3003821e-01   7.3019761e-01   7.3034836e-01   7.3050165e-01   7.3064414e-01   7.3080580e-01   7.3094690e-01   7.3108800e-01   7.3123407e-01   7.3138744e-01   7.3147522e-01   7.3156300e-01   7.3167318e-01   7.3182381e-01   7.3200656e-01   7.3225480e-01   7.3247235e-01   7.3267775e-01   7.3293047e-01   7.3317175e-01   7.3333874e-01   7.3350573e-01   7.3366954e-01   7.3380367e-01   7.3395461e-01   7.3417419e-01   7.3439911e-01   7.3462696e-01   7.3481466e-01   7.3499148e-01   7.3517863e-01   7.3534039e-01   7.3548476e-01   7.3563940e-01   7.3584769e-01   7.3611731e-01   7.3635240e-01   7.3649369e-01   7.3663497e-01   7.3682525e-01   7.3702510e-01   7.3723642e-01   7.3746072e-01   7.3762904e-01   7.3779736e-01   7.3799976e-01   7.3822860e-01   7.3842147e-01   7.3861594e-01   7.3879654e-01   7.3894317e-01   7.3909292e-01   7.3924945e-01   7.3938885e-01   7.3952825e-01   7.3969760e-01   7.3986049e-01   7.4002338e-01   7.4017325e-01   7.4035631e-01   7.4056890e-01   7.4074524e-01   7.4093291e-01   7.4108312e-01   7.4123665e-01   7.4143415e-01   7.4163296e-01   7.4184876e-01   7.4208649e-01   7.4229251e-01   7.4248380e-01   7.4267561e-01   7.4282095e-01   7.4293518e-01   7.4304941e-01   7.4317482e-01   7.4327929e-01   7.4338514e-01   7.4351540e-01   7.4364381e-01   7.4380016e-01   7.4403141e-01   7.4429202e-01   7.4453693e-01   7.4477998e-01   7.4502706e-01   7.4527134e-01   7.4553453e-01   7.4581076e-01   7.4589808e-01   7.4598539e-01   7.4607555e-01   7.4621036e-01   7.4639185e-01   7.4657841e-01   7.4673422e-01   7.4693451e-01   7.4714573e-01   7.4735694e-01   7.4758845e-01   7.4778707e-01   7.4800531e-01   7.4821207e-01   7.4838547e-01   7.4855887e-01   7.4871462e-01   7.4890357e-01   7.4903617e-01   7.4916877e-01   7.4931426e-01   7.4946580e-01   7.4965131e-01   7.4987219e-01   7.5005303e-01   7.5021434e-01   7.5035814e-01   7.5051995e-01   7.5091812e-01   7.5131628e-01   7.5165515e-01   7.5195017e-01   7.5222615e-01   7.5248728e-01   7.5270436e-01   7.5299561e-01   7.5328046e-01   7.5354823e-01   7.5380960e-01   7.5400440e-01   7.5419920e-01   7.5446754e-01   7.5474708e-01   7.5501398e-01   7.5525838e-01   7.5554351e-01   7.5572618e-01   7.5590885e-01   7.5612200e-01   7.5637126e-01   7.5667102e-01   7.5692104e-01   7.5711082e-01   7.5730060e-01   7.5748565e-01   7.5767501e-01   7.5788763e-01   7.5807662e-01   7.5826560e-01   7.5839843e-01   7.5853126e-01   7.5866914e-01   7.5880226e-01   7.5896141e-01   7.5912367e-01   7.5930967e-01   7.5947147e-01   7.5962744e-01   7.5976198e-01   7.5991391e-01   7.6003554e-01   7.6015717e-01   7.6032971e-01   7.6059585e-01   7.6081214e-01   7.6097654e-01   7.6114094e-01   7.6129093e-01   7.6142467e-01   7.6159376e-01   7.6174770e-01   7.6192280e-01   7.6209659e-01   7.6228236e-01   7.6246197e-01   7.6267235e-01   7.6288170e-01   7.6309069e-01   7.6327430e-01   7.6345467e-01   7.6370900e-01   7.6396369e-01   7.6417420e-01   7.6439192e-01   7.6459701e-01   7.6477297e-01   7.6494892e-01   7.6509918e-01   7.6526029e-01   7.6544907e-01   7.6565236e-01   7.6585425e-01   7.6610687e-01   7.6636131e-01   7.6662036e-01   7.6684653e-01   7.6707865e-01   7.6730238e-01   7.6755687e-01   7.6777351e-01   7.6797712e-01   7.6822107e-01   7.6849499e-01   7.6874575e-01   7.6894652e-01   7.6911177e-01   7.6929843e-01   7.6951043e-01   7.6972225e-01   7.6994614e-01   7.7021252e-01   7.7037196e-01   7.7053140e-01   7.7070072e-01   7.7091767e-01   7.7112888e-01   7.7129002e-01   7.7145115e-01   7.7159250e-01   7.7173384e-01   7.7186438e-01   7.7198728e-01   7.7217288e-01   7.7238016e-01   7.7255184e-01   7.7274218e-01   7.7290991e-01   7.7307763e-01   7.7322675e-01   7.7337798e-01   7.7351902e-01   7.7366007e-01   7.7383937e-01   7.7399121e-01   7.7418626e-01   7.7438495e-01   7.7459354e-01   7.7480551e-01   7.7505572e-01   7.7531136e-01   7.7549324e-01   7.7567512e-01   7.7595356e-01   7.7620203e-01   7.7649053e-01   7.7676292e-01   7.7702936e-01   7.7725134e-01   7.7745285e-01   7.7766574e-01   7.7788004e-01   7.7815995e-01   7.7839761e-01   7.7861737e-01   7.7891370e-01   7.7920356e-01   7.7953624e-01   7.7986358e-01   7.8013049e-01   7.8038186e-01   7.8061334e-01   7.8082432e-01   7.8102747e-01   7.8124045e-01   7.8146664e-01   7.8166607e-01   7.8186954e-01   7.8215791e-01   7.8244696e-01   7.8268859e-01   7.8293466e-01   7.8314790e-01   7.8336751e-01   7.8359566e-01   7.8383553e-01   7.8407539e-01   7.8433861e-01   7.8460175e-01   7.8483345e-01   7.8502204e-01   7.8524423e-01   7.8551270e-01   7.8573214e-01   7.8588496e-01   7.8603778e-01   7.8621642e-01   7.8639491e-01   7.8660746e-01   7.8683983e-01   7.8704970e-01   7.8729553e-01   7.8752458e-01   7.8774594e-01   7.8794907e-01   7.8818034e-01   7.8836808e-01   7.8856168e-01   7.8874770e-01   7.8895378e-01   7.8912651e-01   7.8931631e-01   7.8951178e-01   7.8968397e-01   7.8985616e-01   7.9002418e-01   7.9024199e-01   7.9045473e-01   7.9069913e-01   7.9092831e-01   7.9117189e-01   7.9139404e-01   7.9159554e-01   7.9178491e-01   7.9197428e-01   7.9217893e-01   7.9244058e-01   7.9266541e-01   7.9289883e-01   7.9316452e-01   7.9341064e-01   7.9362563e-01   7.9384061e-01   7.9402434e-01   7.9420344e-01   7.9440494e-01   7.9458522e-01   7.9477428e-01   7.9497993e-01   7.9521745e-01   7.9539306e-01   7.9556867e-01   7.9573463e-01   7.9591386e-01   7.9617733e-01   7.9635376e-01   7.9653020e-01   7.9673676e-01   7.9690743e-01   7.9706678e-01   7.9726326e-01   7.9750273e-01   7.9771699e-01   7.9794725e-01   7.9812481e-01   7.9830237e-01   7.9847284e-01   7.9866280e-01   7.9887827e-01   7.9907330e-01   7.9923612e-01   7.9943254e-01   7.9960965e-01   7.9980282e-01   7.9998293e-01   8.0018349e-01   8.0041037e-01   8.0063541e-01   8.0106899e-01   8.0131324e-01   8.0155749e-01   8.0179579e-01   8.0200741e-01   8.0221902e-01   8.0243480e-01   8.0267540e-01   8.0290196e-01   8.0313865e-01   8.0333831e-01   8.0353796e-01   8.0371031e-01   8.0389570e-01   8.0409403e-01   8.0432113e-01   8.0451265e-01   8.0469538e-01   8.0488892e-01   8.0510474e-01   8.0539107e-01   8.0562561e-01   8.0586782e-01   8.0613177e-01   8.0632056e-01   8.0650935e-01   8.0668710e-01   8.0689930e-01   8.0708320e-01   8.0732370e-01   8.0755923e-01   8.0776364e-01   8.0796096e-01   8.0816744e-01   8.0840642e-01   8.0860523e-01   8.0882770e-01   8.0903389e-01   8.0923372e-01   8.0943995e-01   8.0967245e-01   8.0996301e-01   8.1022694e-01   8.1049256e-01   8.1075008e-01   8.1107215e-01   8.1139268e-01   8.1162200e-01   8.1185131e-01   8.1218585e-01   8.1252671e-01   8.1264615e-01   8.1276558e-01   8.1290228e-01   8.1303650e-01   8.1323340e-01   8.1341377e-01   8.1360538e-01   8.1382936e-01   8.1403419e-01   8.1433741e-01   8.1459326e-01   8.1484557e-01   8.1506146e-01   8.1531245e-01   8.1553556e-01   8.1578485e-01   8.1598602e-01   8.1618719e-01   8.1643000e-01   8.1662836e-01   8.1680716e-01   8.1701483e-01   8.1721492e-01   8.1745489e-01   8.1772077e-01   8.1797826e-01   8.1821183e-01   8.1843797e-01   8.1863586e-01   8.1884733e-01   8.1906446e-01   8.1919996e-01   8.1933546e-01   8.1949047e-01   8.1967561e-01   8.1988466e-01   8.2012334e-01   8.2032879e-01   8.2051341e-01   8.2075653e-01   8.2098802e-01   8.2123608e-01   8.2145091e-01   8.2167899e-01   8.2188871e-01   8.2206112e-01   8.2222310e-01   8.2240467e-01   8.2257630e-01   8.2281198e-01   8.2305711e-01   8.2327259e-01   8.2348757e-01   8.2369878e-01   8.2387656e-01   8.2403811e-01   8.2428957e-01   8.2453709e-01   8.2476667e-01   8.2499513e-01   8.2523775e-01   8.2548760e-01   8.2577052e-01   8.2601387e-01   8.2625723e-01   8.2645777e-01   8.2665832e-01   8.2686392e-01   8.2706655e-01   8.2727463e-01   8.2749384e-01   8.2770666e-01   8.2792472e-01   8.2813948e-01   8.2833641e-01   8.2852781e-01   8.2873419e-01   8.2899070e-01   8.2923250e-01   8.2947390e-01   8.2968878e-01   8.2990367e-01   8.3010161e-01   8.3028679e-01   8.3048649e-01   8.3069201e-01   8.3092145e-01   8.3110452e-01   8.3128760e-01   8.3150755e-01   8.3171419e-01   8.3195679e-01   8.3215722e-01   8.3234232e-01   8.3251391e-01   8.3269939e-01   8.3288953e-01   8.3309766e-01   8.3330179e-01   8.3354590e-01   8.3376896e-01   8.3396550e-01   8.3420429e-01   8.3441881e-01   8.3461447e-01   8.3479821e-01   8.3500909e-01   8.3520571e-01   8.3537731e-01   8.3555272e-01   8.3571765e-01   8.3591180e-01   8.3612256e-01   8.3634200e-01   8.3656418e-01   8.3677486e-01   8.3695743e-01   8.3711096e-01   8.3731882e-01   8.3753867e-01   8.3775708e-01   8.3796079e-01   8.3814578e-01   8.3834245e-01   8.3854611e-01   8.3872745e-01   8.3891002e-01   8.3914131e-01   8.3936002e-01   8.3957861e-01   8.3976046e-01   8.3993296e-01   8.4010750e-01   8.4027649e-01   8.4043416e-01   8.4059184e-01   8.4079430e-01   8.4101661e-01   8.4121959e-01   8.4146301e-01   8.4167279e-01   8.4190213e-01   8.4209544e-01   8.4229673e-01   8.4248720e-01   8.4266049e-01   8.4283045e-01   8.4303674e-01   8.4323387e-01   8.4345558e-01   8.4367729e-01   8.4391121e-01   8.4410560e-01   8.4429999e-01   8.4456415e-01   8.4481015e-01   8.4508062e-01   8.4530348e-01   8.4551865e-01   8.4572836e-01   8.4594883e-01   8.4624491e-01   8.4651623e-01   8.4674700e-01   8.4694890e-01   8.4715081e-01   8.4734792e-01   8.4755590e-01   8.4775793e-01   8.4796808e-01   8.4814261e-01   8.4832752e-01   8.4853128e-01   8.4875997e-01   8.4898378e-01   8.4921677e-01   8.4949684e-01   8.4976551e-01   8.5001193e-01   8.5021475e-01   8.5043966e-01   8.5064768e-01   8.5114199e-01   8.5146705e-01   8.5179210e-01   8.5207072e-01   8.5238761e-01   8.5265839e-01   8.5295136e-01   8.5323889e-01   8.5359360e-01   8.5377258e-01   8.5395157e-01   8.5414149e-01   8.5437411e-01   8.5461835e-01   8.5484243e-01   8.5509125e-01   8.5535409e-01   8.5560437e-01   8.5583262e-01   8.5608561e-01   8.5632828e-01   8.5657316e-01   8.5676985e-01   8.5696068e-01   8.5716488e-01   8.5745905e-01   8.5769781e-01   8.5793656e-01   8.5816014e-01   8.5836021e-01   8.5855693e-01   8.5879950e-01   8.5904142e-01   8.5929722e-01   8.5957182e-01   8.5983018e-01   8.6004035e-01   8.6021578e-01   8.6037139e-01   8.6052648e-01   8.6070308e-01   8.6088365e-01   8.6105585e-01   8.6121092e-01   8.6144631e-01   8.6166047e-01   8.6184147e-01   8.6206590e-01   8.6226353e-01   8.6248467e-01   8.6278314e-01   8.6307206e-01   8.6333078e-01   8.6364074e-01   8.6389799e-01   8.6415523e-01   8.6438599e-01   8.6461116e-01   8.6483124e-01   8.6502322e-01   8.6518958e-01   8.6541848e-01   8.6564737e-01   8.6592256e-01   8.6614402e-01   8.6637677e-01   8.6658156e-01   8.6675352e-01   8.6695760e-01   8.6716983e-01   8.6736917e-01   8.6759467e-01   8.6782737e-01   8.6804286e-01   8.6828363e-01   8.6846387e-01   8.6864411e-01   8.6881373e-01   8.6898899e-01   8.6916787e-01   8.6934581e-01   8.6956239e-01   8.6977404e-01   8.7004347e-01   8.7031289e-01   8.7054005e-01   8.7074863e-01   8.7095283e-01   8.7116418e-01   8.7132848e-01   8.7149278e-01   8.7165174e-01   8.7179806e-01   8.7197246e-01   8.7215639e-01   8.7232952e-01   8.7252616e-01   8.7272328e-01   8.7292186e-01   8.7313184e-01   8.7335800e-01   8.7356571e-01   8.7375348e-01   8.7394514e-01   8.7418591e-01   8.7450739e-01   8.7478238e-01   8.7501658e-01   8.7528599e-01   8.7553359e-01   8.7573895e-01   8.7592358e-01   8.7614295e-01   8.7640995e-01   8.7663638e-01   8.7685668e-01   8.7707230e-01   8.7728555e-01   8.7747736e-01   8.7770285e-01   8.7789244e-01   8.7806172e-01   8.7826091e-01   8.7844442e-01   8.7864068e-01   8.7882887e-01   8.7904472e-01   8.7929617e-01   8.7956917e-01   8.7983355e-01   8.8008440e-01   8.8031239e-01   8.8051205e-01   8.8075253e-01   8.8100821e-01   8.8136033e-01   8.8166863e-01   8.8200345e-01   8.8231845e-01   8.8257268e-01   8.8289384e-01   8.8318100e-01   8.8341811e-01   8.8365522e-01   8.8390080e-01   8.8407172e-01   8.8424264e-01   8.8442701e-01   8.8460869e-01   8.8480071e-01   8.8498337e-01   8.8521300e-01   8.8547003e-01   8.8569156e-01   8.8589240e-01   8.8608559e-01   8.8627408e-01   8.8646270e-01   8.8664605e-01   8.8683826e-01   8.8703305e-01   8.8724003e-01   8.8743672e-01   8.8764139e-01   8.8781711e-01   8.8801095e-01   8.8822847e-01   8.8847771e-01   8.8873715e-01   8.8897690e-01   8.8918849e-01   8.8940468e-01   8.8962087e-01   8.8984753e-01   8.9003064e-01   8.9027573e-01   8.9053085e-01   8.9077157e-01   8.9097022e-01   8.9114931e-01   8.9132857e-01   8.9155436e-01   8.9173989e-01   8.9192767e-01   8.9216527e-01   8.9235538e-01   8.9256507e-01   8.9279188e-01   8.9302301e-01   8.9324658e-01   8.9344471e-01   8.9362936e-01   8.9380551e-01   8.9399153e-01   8.9417996e-01   8.9434217e-01   8.9452029e-01   8.9470660e-01   8.9487398e-01   8.9507451e-01   8.9528764e-01   8.9547399e-01   8.9569330e-01   8.9596241e-01   8.9623099e-01   8.9646041e-01   8.9667404e-01   8.9691981e-01   8.9714846e-01   8.9736579e-01   8.9759168e-01   8.9780578e-01   8.9807611e-01   8.9834333e-01   8.9865480e-01   8.9894763e-01   8.9922493e-01   8.9946356e-01   8.9973867e-01   9.0003407e-01   9.0034705e-01   9.0065796e-01   9.0089705e-01   9.0113613e-01   9.0136262e-01   9.0158912e-01   9.0181541e-01   9.0199966e-01   9.0216809e-01   9.0237358e-01   9.0259754e-01   9.0278165e-01   9.0297034e-01   9.0317790e-01   9.0343459e-01   9.0370006e-01   9.0400813e-01   9.0428682e-01   9.0454130e-01   9.0478885e-01   9.0504650e-01   9.0535001e-01   9.0557111e-01   9.0579220e-01   9.0604671e-01   9.0631324e-01   9.0654670e-01   9.0680511e-01   9.0712254e-01   9.0734891e-01   9.0757529e-01   9.0776774e-01   9.0804843e-01   9.0831795e-01   9.0860908e-01   9.0886045e-01   9.0909773e-01   9.0931197e-01   9.0958418e-01   9.0988379e-01   9.1021818e-01   9.1052087e-01   9.1080327e-01   9.1103118e-01   9.1123318e-01   9.1145174e-01   9.1166975e-01   9.1186024e-01   9.1202808e-01   9.1222981e-01   9.1240284e-01   9.1258821e-01   9.1276647e-01   9.1293755e-01   9.1313219e-01   9.1339413e-01   9.1365560e-01   9.1388003e-01   9.1409594e-01   9.1428934e-01   9.1447882e-01   9.1465661e-01   9.1486422e-01   9.1504977e-01   9.1523532e-01   9.1543081e-01   9.1562032e-01   9.1586973e-01   9.1610811e-01   9.1631472e-01   9.1656908e-01   9.1683210e-01   9.1705174e-01   9.1728608e-01   9.1753357e-01   9.1773766e-01   9.1797194e-01   9.1820309e-01   9.1843222e-01   9.1862397e-01   9.1881571e-01   9.1904393e-01   9.1924910e-01   9.1946427e-01   9.1969417e-01   9.1991592e-01   9.2015935e-01   9.2040299e-01   9.2063516e-01   9.2089804e-01   9.2115618e-01   9.2143242e-01   9.2168232e-01   9.2193223e-01   9.2217258e-01   9.2239804e-01   9.2261250e-01   9.2280453e-01   9.2301060e-01   9.2319260e-01   9.2341849e-01   9.2367145e-01   9.2386924e-01   9.2406703e-01   9.2427787e-01   9.2453903e-01   9.2478494e-01   9.2515746e-01   9.2546190e-01   9.2576857e-01   9.2605067e-01   9.2624503e-01   9.2643939e-01   9.2662953e-01   9.2678391e-01   9.2693830e-01   9.2715341e-01   9.2739108e-01   9.2759729e-01   9.2780084e-01   9.2804329e-01   9.2827737e-01   9.2852803e-01   9.2878524e-01   9.2901562e-01   9.2925121e-01   9.2948779e-01   9.2975230e-01   9.3002652e-01   9.3026376e-01   9.3051955e-01   9.3075311e-01   9.3104485e-01   9.3135102e-01   9.3165144e-01   9.3193839e-01   9.3223675e-01   9.3255205e-01   9.3274867e-01   9.3294529e-01   9.3312332e-01   9.3331973e-01   9.3352688e-01   9.3373493e-01   9.3392791e-01   9.3410499e-01   9.3428657e-01   9.3455235e-01   9.3481847e-01   9.3511389e-01   9.3538562e-01   9.3565810e-01   9.3589285e-01   9.3612760e-01   9.3636209e-01   9.3657105e-01   9.3677184e-01   9.3696365e-01   9.3716391e-01   9.3740704e-01   9.3767831e-01   9.3798794e-01   9.3831944e-01   9.3863585e-01   9.3902861e-01   9.3939502e-01   9.3969540e-01   9.3999370e-01   9.4029315e-01   9.4051745e-01   9.4074175e-01   9.4106857e-01   9.4133913e-01   9.4162257e-01   9.4189394e-01   9.4219006e-01   9.4247460e-01   9.4272245e-01   9.4298018e-01   9.4323666e-01   9.4350536e-01   9.4381567e-01   9.4407955e-01   9.4430106e-01   9.4452256e-01   9.4483690e-01   9.4511233e-01   9.4536240e-01   9.4559794e-01   9.4588250e-01   9.4614198e-01   9.4640146e-01   9.4675863e-01   9.4704679e-01   9.4730135e-01   9.4756527e-01   9.4781450e-01   9.4805257e-01   9.4822878e-01   9.4840498e-01   9.4858548e-01   9.4877634e-01   9.4895784e-01   9.4915758e-01   9.4937849e-01   9.4964012e-01   9.4985287e-01   9.5007785e-01   9.5037321e-01   9.5066164e-01   9.5112761e-01   9.5147778e-01   9.5182795e-01   9.5214433e-01   9.5236519e-01   9.5258606e-01   9.5279939e-01   9.5301347e-01   9.5321602e-01   9.5347300e-01   9.5375212e-01   9.5401734e-01   9.5429575e-01   9.5461054e-01   9.5494351e-01   9.5520648e-01   9.5546946e-01   9.5571588e-01   9.5595558e-01   9.5620266e-01   9.5648878e-01   9.5681762e-01   9.5711037e-01   9.5740958e-01   9.5772209e-01   9.5804646e-01   9.5830665e-01   9.5858646e-01   9.5895741e-01   9.5933045e-01   9.5955056e-01   9.5977067e-01   9.5999240e-01   9.6025640e-01   9.6047246e-01   9.6066428e-01   9.6089864e-01   9.6114260e-01   9.6137484e-01   9.6165285e-01   9.6190899e-01   9.6221737e-01   9.6252147e-01   9.6279941e-01   9.6306733e-01   9.6331715e-01   9.6354318e-01   9.6375155e-01   9.6393048e-01   9.6415554e-01   9.6439224e-01   9.6462054e-01   9.6486631e-01   9.6507084e-01   9.6527538e-01   9.6546923e-01   9.6566889e-01   9.6590324e-01   9.6615178e-01   9.6637359e-01   9.6666797e-01   9.6693321e-01   9.6716053e-01   9.6738687e-01   9.6762353e-01   9.6786393e-01   9.6810760e-01   9.6835314e-01   9.6856178e-01   9.6877948e-01   9.6899589e-01   9.6928819e-01   9.6960102e-01   9.6988081e-01   9.7016768e-01   9.7047719e-01   9.7075823e-01   9.7102532e-01   9.7126574e-01   9.7152629e-01   9.7176202e-01   9.7200460e-01   9.7230085e-01   9.7257257e-01   9.7288156e-01   9.7308711e-01   9.7329265e-01   9.7350535e-01   9.7374214e-01   9.7398954e-01   9.7423932e-01   9.7452703e-01   9.7478112e-01   9.7505325e-01   9.7527969e-01   9.7553147e-01   9.7583177e-01   9.7611571e-01   9.7639332e-01   9.7667410e-01   9.7698679e-01   9.7724944e-01   9.7751247e-01   9.7773848e-01   9.7803651e-01   9.7828774e-01   9.7854312e-01   9.7880755e-01   9.7911124e-01   9.7939530e-01   9.7968422e-01   9.7996940e-01   9.8024234e-01   9.8050143e-01   9.8080479e-01   9.8112482e-01   9.8144180e-01   9.8171848e-01   9.8195368e-01   9.8216553e-01   9.8237738e-01   9.8255418e-01   9.8281344e-01   9.8303271e-01   9.8322396e-01   9.8339029e-01   9.8360471e-01   9.8383141e-01   9.8407430e-01   9.8431719e-01   9.8454425e-01   9.8481346e-01   9.8504735e-01   9.8533026e-01   9.8561515e-01   9.8591658e-01   9.8613793e-01   9.8635928e-01   9.8664837e-01   9.8677541e-01   9.8690246e-01   9.8708782e-01   9.8726726e-01   9.8749022e-01   9.8773532e-01   9.8796610e-01   9.8820897e-01   9.8843988e-01   9.8864873e-01   9.8884838e-01   9.8909032e-01   9.8926394e-01   9.8943755e-01   9.8961013e-01   9.8981861e-01   9.9000937e-01   9.9026073e-01   9.9048677e-01   9.9071599e-01   9.9091916e-01   9.9115915e-01   9.9140567e-01   9.9173308e-01   9.9207064e-01   9.9235446e-01   9.9263674e-01   9.9281523e-01   9.9299373e-01   9.9319005e-01   9.9337309e-01   9.9354047e-01   9.9374414e-01   9.9393855e-01   9.9419281e-01   9.9448077e-01   9.9476121e-01   9.9508674e-01   9.9535843e-01   9.9564032e-01   9.9592169e-01   9.9615196e-01   9.9637023e-01   9.9658061e-01   9.9680363e-01   9.9704971e-01   9.9728171e-01   9.9747805e-01   9.9773737e-01   9.9804994e-01   9.9833397e-01   9.9857251e-01   9.9876282e-01   9.9895313e-01   9.9916143e-01   9.9940043e-01   9.9959590e-01   9.9981123e-01   1.0000312e+00   1.0002206e+00   1.0004546e+00   1.0006459e+00   1.0008812e+00   1.0011095e+00   1.0013379e+00   1.0015728e+00   1.0018239e+00   1.0020713e+00   1.0023060e+00   1.0025548e+00   1.0028066e+00   1.0030586e+00   1.0033283e+00   1.0036044e+00   1.0039044e+00   1.0041684e+00   1.0044613e+00   1.0047038e+00   1.0049566e+00   1.0051510e+00   1.0053455e+00   1.0055084e+00   1.0057265e+00   1.0059729e+00   1.0061994e+00   1.0064258e+00   1.0066772e+00   1.0069333e+00   1.0071899e+00   1.0074498e+00   1.0076968e+00   1.0080398e+00   1.0082660e+00   1.0084923e+00   1.0087037e+00   1.0089305e+00   1.0092331e+00   1.0095254e+00   1.0097759e+00   1.0100662e+00   1.0103618e+00   1.0106803e+00   1.0109900e+00   1.0112969e+00   1.0116034e+00   1.0118715e+00   1.0121152e+00   1.0123911e+00   1.0126373e+00   1.0129030e+00   1.0131961e+00   1.0135314e+00   1.0138925e+00   1.0142075e+00   1.0144902e+00   1.0147239e+00   1.0149577e+00   1.0152073e+00   1.0155054e+00   1.0158246e+00   1.0160670e+00   1.0163095e+00   1.0165379e+00   1.0167849e+00   1.0169793e+00   1.0171737e+00   1.0174622e+00   1.0177335e+00   1.0180032e+00   1.0182797e+00   1.0185214e+00   1.0187809e+00   1.0190012e+00   1.0192310e+00   1.0194520e+00   1.0196661e+00   1.0198962e+00   1.0201155e+00   1.0203233e+00   1.0205289e+00   1.0207315e+00   1.0209260e+00   1.0211332e+00   1.0214036e+00   1.0216891e+00   1.0219250e+00   1.0221812e+00   1.0224712e+00   1.0227140e+00   1.0229283e+00   1.0231298e+00   1.0233462e+00   1.0235638e+00   1.0237814e+00   1.0240000e+00   1.0242112e+00   1.0244637e+00   1.0247077e+00   1.0249517e+00   1.0251982e+00   1.0254451e+00   1.0257382e+00   1.0259615e+00   1.0261848e+00   1.0264215e+00   1.0267125e+00   1.0270034e+00   1.0272667e+00   1.0276212e+00   1.0279281e+00   1.0281741e+00   1.0284019e+00   1.0286479e+00   1.0288637e+00   1.0290796e+00   1.0293440e+00   1.0296404e+00   1.0299591e+00   1.0302933e+00   1.0306169e+00   1.0309066e+00   1.0311587e+00   1.0313970e+00   1.0316254e+00   1.0318942e+00   1.0321420e+00   1.0324066e+00   1.0326923e+00   1.0330134e+00   1.0333344e+00   1.0336465e+00   1.0339586e+00   1.0342332e+00   1.0345078e+00   1.0347333e+00   1.0349490e+00   1.0351934e+00   1.0354089e+00   1.0355987e+00   1.0358653e+00   1.0361663e+00   1.0365123e+00   1.0368364e+00   1.0371211e+00   1.0373724e+00   1.0376153e+00   1.0378979e+00   1.0381890e+00   1.0384212e+00   1.0386533e+00   1.0388984e+00   1.0391141e+00   1.0393828e+00   1.0396471e+00   1.0398757e+00   1.0400902e+00   1.0403532e+00   1.0405938e+00   1.0408343e+00   1.0410654e+00   1.0412600e+00   1.0414543e+00   1.0416553e+00   1.0418567e+00   1.0420893e+00   1.0423758e+00   1.0426667e+00   1.0429276e+00   1.0431933e+00   1.0434248e+00   1.0437663e+00   1.0441623e+00   1.0446414e+00   1.0449998e+00   1.0453581e+00   1.0456675e+00   1.0458915e+00   1.0461155e+00   1.0463301e+00   1.0466106e+00   1.0468945e+00   1.0472052e+00   1.0475027e+00   1.0477801e+00   1.0480274e+00   1.0483191e+00   1.0485827e+00   1.0488574e+00   1.0490893e+00   1.0493276e+00   1.0495640e+00   1.0497591e+00   1.0500040e+00   1.0502232e+00   1.0504469e+00   1.0506926e+00   1.0509619e+00   1.0511869e+00   1.0514118e+00   1.0516749e+00   1.0519387e+00   1.0521804e+00   1.0524131e+00   1.0526746e+00   1.0529620e+00   1.0532347e+00   1.0535474e+00   1.0538377e+00   1.0541484e+00   1.0544581e+00   1.0547071e+00   1.0550069e+00   1.0554078e+00   1.0557373e+00   1.0560944e+00   1.0563887e+00   1.0566585e+00   1.0569388e+00   1.0572416e+00   1.0575091e+00   1.0578075e+00   1.0580550e+00   1.0582918e+00   1.0585795e+00   1.0588346e+00   1.0590479e+00   1.0592540e+00   1.0595733e+00   1.0598639e+00   1.0601020e+00   1.0603437e+00   1.0606225e+00   1.0608950e+00   1.0611578e+00   1.0614205e+00   1.0616912e+00   1.0619295e+00   1.0621677e+00   1.0624214e+00   1.0626987e+00   1.0630032e+00   1.0633897e+00   1.0636282e+00   1.0638666e+00   1.0640838e+00   1.0643233e+00   1.0645498e+00   1.0648201e+00   1.0651280e+00   1.0653813e+00   1.0656282e+00   1.0658942e+00   1.0662945e+00   1.0666578e+00   1.0669502e+00   1.0672426e+00   1.0675173e+00   1.0677918e+00   1.0680115e+00   1.0682454e+00   1.0684940e+00   1.0687598e+00   1.0689980e+00   1.0692556e+00   1.0695401e+00   1.0697918e+00   1.0700826e+00   1.0703730e+00   1.0706769e+00   1.0709455e+00   1.0711958e+00   1.0714858e+00   1.0718297e+00   1.0721777e+00   1.0725305e+00   1.0728833e+00   1.0732323e+00   1.0734588e+00   1.0736854e+00   1.0739688e+00   1.0742307e+00   1.0744931e+00   1.0748393e+00   1.0752052e+00   1.0755141e+00   1.0758530e+00   1.0761335e+00   1.0764532e+00   1.0767758e+00   1.0771019e+00   1.0774006e+00   1.0776866e+00   1.0780156e+00   1.0783283e+00   1.0786513e+00   1.0790109e+00   1.0793424e+00   1.0796185e+00   1.0798903e+00   1.0801442e+00   1.0804114e+00   1.0806478e+00   1.0808794e+00   1.0811426e+00   1.0814424e+00   1.0817296e+00   1.0820259e+00   1.0823505e+00   1.0826658e+00   1.0829648e+00   1.0832604e+00   1.0835328e+00   1.0838451e+00   1.0841587e+00   1.0845145e+00   1.0848248e+00   1.0851666e+00   1.0854751e+00   1.0857713e+00   1.0860775e+00   1.0863417e+00   1.0865759e+00   1.0868169e+00   1.0870441e+00   1.0872522e+00   1.0874603e+00   1.0877432e+00   1.0881571e+00   1.0885356e+00   1.0888531e+00   1.0891642e+00   1.0894307e+00   1.0896542e+00   1.0899247e+00   1.0902454e+00   1.0905940e+00   1.0909260e+00   1.0913303e+00   1.0915016e+00   1.0916730e+00   1.0918624e+00   1.0921638e+00   1.0925194e+00   1.0927439e+00   1.0929685e+00   1.0932072e+00   1.0934775e+00   1.0937335e+00   1.0939592e+00   1.0941829e+00   1.0944033e+00   1.0945922e+00   1.0948069e+00   1.0950006e+00   1.0952191e+00   1.0955013e+00   1.0957935e+00   1.0960634e+00   1.0963089e+00   1.0965671e+00   1.0968981e+00   1.0972092e+00   1.0974583e+00   1.0976909e+00   1.0979124e+00   1.0981363e+00   1.0983499e+00   1.0985567e+00   1.0988145e+00   1.0990363e+00   1.0992401e+00   1.0994763e+00   1.0996740e+00   1.0998869e+00   1.1001585e+00   1.1004109e+00   1.1006520e+00   1.1008708e+00   1.1011100e+00   1.1014739e+00   1.1018378e+00   1.1021388e+00   1.1024667e+00   1.1028075e+00   1.1030882e+00   1.1034396e+00   1.1037291e+00   1.1040061e+00   1.1043018e+00   1.1046282e+00   1.1049895e+00   1.1053002e+00   1.1055667e+00   1.1059043e+00   1.1061682e+00   1.1064321e+00   1.1066794e+00   1.1070118e+00   1.1073331e+00   1.1076449e+00   1.1079824e+00   1.1083109e+00   1.1085934e+00   1.1088758e+00   1.1090585e+00   1.1092412e+00   1.1094827e+00   1.1096814e+00   1.1098740e+00   1.1100655e+00   1.1102645e+00   1.1105038e+00   1.1107282e+00   1.1109650e+00   1.1111561e+00   1.1113913e+00   1.1116160e+00   1.1119257e+00   1.1121763e+00   1.1124466e+00   1.1127515e+00   1.1130469e+00   1.1132990e+00   1.1135460e+00   1.1138578e+00   1.1141469e+00   1.1144546e+00   1.1147232e+00   1.1149849e+00   1.1152012e+00   1.1154189e+00   1.1156143e+00   1.1158311e+00   1.1160703e+00   1.1163278e+00   1.1165893e+00   1.1168699e+00   1.1171684e+00   1.1174745e+00   1.1177632e+00   1.1180176e+00   1.1182549e+00   1.1184921e+00   1.1187610e+00   1.1190008e+00   1.1192225e+00   1.1194418e+00   1.1197658e+00   1.1200960e+00   1.1203820e+00   1.1206407e+00   1.1209428e+00   1.1212211e+00   1.1214891e+00   1.1217480e+00   1.1219971e+00   1.1222293e+00   1.1225107e+00   1.1227922e+00   1.1230574e+00   1.1233357e+00   1.1236163e+00   1.1239072e+00   1.1241774e+00   1.1244483e+00   1.1246687e+00   1.1249069e+00   1.1251834e+00   1.1254277e+00   1.1256498e+00   1.1258716e+00   1.1260897e+00   1.1263093e+00   1.1265838e+00   1.1268579e+00   1.1271378e+00   1.1274563e+00   1.1277972e+00   1.1281009e+00   1.1284012e+00   1.1286710e+00   1.1289686e+00   1.1292514e+00   1.1295443e+00   1.1298389e+00   1.1300892e+00   1.1303167e+00   1.1305251e+00   1.1307539e+00   1.1310031e+00   1.1313532e+00   1.1316817e+00   1.1320164e+00   1.1323165e+00   1.1326159e+00   1.1328988e+00   1.1331585e+00   1.1334183e+00   1.1336546e+00   1.1338670e+00   1.1340731e+00   1.1343136e+00   1.1345531e+00   1.1347966e+00   1.1350043e+00   1.1352003e+00   1.1354428e+00   1.1356656e+00   1.1359200e+00   1.1362471e+00   1.1365121e+00   1.1367477e+00   1.1370002e+00   1.1372250e+00   1.1374951e+00   1.1377362e+00   1.1380070e+00   1.1382693e+00   1.1385026e+00   1.1387584e+00   1.1390410e+00   1.1393808e+00   1.1396838e+00   1.1399412e+00   1.1401622e+00   1.1404478e+00   1.1407022e+00   1.1409739e+00   1.1412801e+00   1.1416058e+00   1.1419616e+00   1.1423298e+00   1.1426519e+00   1.1429503e+00   1.1431972e+00   1.1434596e+00   1.1437117e+00   1.1439689e+00   1.1442377e+00   1.1444884e+00   1.1448197e+00   1.1451714e+00   1.1454888e+00   1.1458133e+00   1.1462197e+00   1.1467135e+00   1.1471672e+00   1.1475572e+00   1.1477908e+00   1.1480244e+00   1.1482331e+00   1.1484912e+00   1.1487631e+00   1.1490102e+00   1.1492498e+00   1.1495027e+00   1.1497429e+00   1.1499870e+00   1.1501249e+00   1.1502628e+00   1.1504401e+00   1.1506416e+00   1.1508611e+00   1.1511039e+00   1.1514102e+00   1.1516691e+00   1.1519279e+00   1.1521558e+00   1.1523651e+00   1.1525530e+00   1.1527819e+00   1.1530208e+00   1.1533056e+00   1.1535784e+00   1.1538687e+00   1.1541605e+00   1.1545241e+00   1.1548302e+00   1.1551514e+00   1.1554242e+00   1.1556752e+00   1.1559551e+00   1.1562838e+00   1.1566257e+00   1.1569382e+00   1.1572082e+00   1.1574917e+00   1.1578586e+00   1.1582189e+00   1.1585419e+00   1.1589642e+00   1.1593411e+00   1.1596365e+00   1.1599319e+00   1.1602386e+00   1.1604956e+00   1.1607406e+00   1.1610097e+00   1.1612745e+00   1.1615363e+00   1.1618729e+00   1.1622948e+00   1.1627187e+00   1.1630805e+00   1.1633845e+00   1.1636530e+00   1.1638862e+00   1.1641271e+00   1.1643682e+00   1.1645457e+00   1.1647232e+00   1.1649454e+00   1.1651897e+00   1.1654354e+00   1.1656991e+00   1.1659556e+00   1.1662871e+00   1.1665860e+00   1.1668384e+00   1.1670595e+00   1.1672728e+00   1.1675865e+00   1.1679232e+00   1.1682574e+00   1.1686321e+00   1.1689359e+00   1.1692117e+00   1.1695367e+00   1.1698415e+00   1.1700960e+00   1.1703917e+00   1.1707135e+00   1.1710141e+00   1.1712906e+00   1.1715994e+00   1.1719480e+00   1.1723047e+00   1.1726130e+00   1.1729108e+00   1.1731819e+00   1.1734581e+00   1.1737235e+00   1.1740066e+00   1.1743033e+00   1.1747377e+00   1.1751157e+00   1.1754077e+00   1.1756998e+00   1.1759689e+00   1.1762636e+00   1.1765642e+00   1.1768461e+00   1.1771659e+00   1.1774745e+00   1.1777736e+00   1.1780804e+00   1.1783783e+00   1.1787354e+00   1.1790795e+00   1.1794599e+00   1.1797746e+00   1.1800888e+00   1.1804291e+00   1.1807177e+00   1.1809870e+00   1.1812270e+00   1.1814690e+00   1.1818200e+00   1.1821459e+00   1.1824717e+00   1.1827237e+00   1.1829756e+00   1.1832130e+00   1.1834504e+00   1.1836720e+00   1.1838806e+00   1.1842087e+00   1.1845325e+00   1.1848812e+00   1.1852055e+00   1.1856040e+00   1.1859808e+00   1.1863132e+00   1.1866084e+00   1.1869245e+00   1.1871822e+00   1.1874254e+00   1.1876640e+00   1.1879811e+00   1.1882962e+00   1.1886112e+00   1.1889491e+00   1.1892777e+00   1.1896063e+00   1.1899226e+00   1.1902200e+00   1.1904839e+00   1.1907839e+00   1.1910749e+00   1.1914347e+00   1.1917693e+00   1.1920494e+00   1.1923370e+00   1.1926129e+00   1.1928357e+00   1.1930397e+00   1.1932392e+00   1.1934535e+00   1.1936775e+00   1.1938867e+00   1.1941117e+00   1.1943337e+00   1.1945558e+00   1.1948117e+00   1.1951128e+00   1.1953592e+00   1.1956002e+00   1.1958413e+00   1.1961546e+00   1.1964279e+00   1.1966882e+00   1.1969165e+00   1.1971751e+00   1.1973948e+00   1.1976216e+00   1.1978402e+00   1.1980757e+00   1.1982818e+00   1.1985076e+00   1.1987482e+00   1.1989564e+00   1.1992288e+00   1.1995420e+00   1.1998246e+00   1.2001151e+00   1.2003933e+00   1.2006630e+00   1.2009107e+00   1.2011257e+00   1.2014032e+00   1.2016940e+00   1.2020306e+00   1.2023672e+00   1.2026840e+00   1.2029956e+00   1.2033713e+00   1.2036505e+00   1.2039298e+00   1.2042023e+00   1.2045315e+00   1.2048426e+00   1.2051341e+00   1.2054245e+00   1.2057051e+00   1.2060077e+00   1.2062522e+00   1.2065090e+00   1.2068481e+00   1.2071821e+00   1.2075331e+00   1.2078399e+00   1.2082039e+00   1.2085631e+00   1.2088756e+00   1.2091882e+00   1.2094528e+00   1.2096697e+00   1.2099157e+00   1.2102026e+00   1.2104665e+00   1.2107361e+00   1.2109853e+00   1.2112422e+00   1.2114679e+00   1.2117007e+00   1.2119747e+00   1.2122525e+00   1.2125011e+00   1.2127159e+00   1.2129459e+00   1.2132169e+00   1.2134956e+00   1.2138605e+00   1.2142611e+00   1.2146117e+00   1.2149908e+00   1.2153730e+00   1.2157532e+00   1.2160598e+00   1.2163543e+00   1.2166911e+00   1.2170174e+00   1.2172971e+00   1.2175741e+00   1.2178453e+00   1.2181608e+00   1.2185128e+00   1.2188311e+00   1.2191111e+00   1.2193358e+00   1.2196395e+00   1.2199149e+00   1.2202330e+00   1.2205181e+00   1.2208451e+00   1.2211702e+00   1.2214544e+00   1.2216947e+00   1.2219350e+00   1.2221738e+00   1.2224286e+00   1.2226660e+00   1.2229880e+00   1.2232648e+00   1.2235116e+00   1.2237885e+00   1.2241097e+00   1.2243988e+00   1.2246578e+00   1.2249255e+00   1.2252038e+00   1.2255194e+00   1.2258259e+00   1.2261198e+00   1.2264096e+00   1.2267067e+00   1.2270295e+00   1.2273102e+00   1.2275929e+00   1.2278820e+00   1.2281848e+00   1.2284585e+00   1.2288423e+00   1.2291284e+00   1.2294146e+00   1.2297304e+00   1.2299947e+00   1.2302591e+00   1.2305207e+00   1.2308133e+00   1.2311122e+00   1.2314437e+00   1.2319083e+00   1.2322864e+00   1.2326432e+00   1.2329918e+00   1.2333346e+00   1.2337711e+00   1.2340593e+00   1.2343475e+00   1.2346117e+00   1.2348346e+00   1.2351329e+00   1.2353928e+00   1.2356823e+00   1.2359585e+00   1.2362343e+00   1.2365370e+00   1.2367983e+00   1.2370310e+00   1.2372351e+00   1.2374669e+00   1.2377464e+00   1.2380702e+00   1.2383931e+00   1.2386746e+00   1.2390317e+00   1.2394368e+00   1.2397735e+00   1.2400740e+00   1.2403261e+00   1.2406275e+00   1.2409273e+00   1.2412259e+00   1.2415389e+00   1.2418325e+00   1.2422072e+00   1.2425538e+00   1.2428381e+00   1.2431524e+00   1.2434998e+00   1.2438374e+00   1.2441305e+00   1.2444090e+00   1.2447482e+00   1.2451529e+00   1.2453026e+00   1.2454523e+00   1.2456142e+00   1.2458133e+00   1.2460365e+00   1.2462734e+00   1.2465590e+00   1.2468758e+00   1.2471527e+00   1.2474898e+00   1.2477927e+00   1.2481705e+00   1.2484956e+00   1.2489125e+00   1.2492816e+00   1.2495972e+00   1.2498969e+00   1.2501976e+00   1.2504496e+00   1.2508091e+00   1.2511294e+00   1.2515160e+00   1.2519355e+00   1.2522665e+00   1.2525974e+00   1.2529329e+00   1.2532819e+00   1.2535995e+00   1.2538683e+00   1.2541371e+00   1.2544238e+00   1.2547105e+00   1.2549433e+00   1.2551760e+00   1.2554557e+00   1.2557073e+00   1.2560349e+00   1.2563747e+00   1.2567121e+00   1.2570506e+00   1.2572711e+00   1.2574915e+00   1.2576826e+00   1.2579478e+00   1.2582044e+00   1.2584788e+00   1.2587062e+00   1.2589759e+00   1.2592222e+00   1.2594826e+00   1.2597235e+00   1.2599875e+00   1.2602482e+00   1.2605689e+00   1.2610133e+00   1.2613316e+00   1.2615754e+00   1.2618192e+00   1.2620826e+00   1.2623080e+00   1.2625193e+00   1.2627555e+00   1.2630136e+00   1.2632962e+00   1.2636341e+00   1.2639708e+00   1.2642793e+00   1.2645608e+00   1.2648424e+00   1.2651706e+00   1.2654644e+00   1.2657146e+00   1.2659443e+00   1.2661555e+00   1.2663839e+00   1.2666315e+00   1.2668676e+00   1.2672077e+00   1.2676209e+00   1.2679571e+00   1.2682446e+00   1.2685253e+00   1.2688269e+00   1.2691067e+00   1.2693572e+00   1.2695579e+00   1.2697636e+00   1.2699823e+00   1.2702019e+00   1.2704051e+00   1.2706303e+00   1.2708964e+00   1.2712193e+00   1.2715092e+00   1.2718095e+00   1.2720844e+00   1.2723835e+00   1.2726440e+00   1.2728863e+00   1.2732254e+00   1.2735642e+00   1.2738841e+00   1.2741445e+00   1.2743804e+00   1.2745998e+00   1.2748448e+00   1.2751543e+00   1.2754824e+00   1.2758401e+00   1.2762042e+00   1.2765180e+00   1.2768094e+00   1.2771526e+00   1.2774393e+00   1.2777369e+00   1.2779829e+00   1.2782830e+00   1.2785556e+00   1.2788050e+00   1.2790864e+00   1.2793901e+00   1.2797705e+00   1.2801292e+00   1.2805379e+00   1.2809662e+00   1.2813329e+00   1.2816217e+00   1.2819106e+00   1.2821889e+00   1.2824732e+00   1.2827233e+00   1.2829511e+00   1.2831662e+00   1.2833662e+00   1.2835960e+00   1.2838616e+00   1.2840818e+00   1.2844135e+00   1.2847092e+00   1.2850066e+00   1.2852600e+00   1.2855404e+00   1.2858159e+00   1.2860431e+00   1.2862262e+00   1.2864234e+00   1.2866346e+00   1.2868597e+00   1.2871559e+00   1.2874833e+00   1.2877802e+00   1.2881969e+00   1.2885389e+00   1.2888193e+00   1.2892020e+00   1.2895136e+00   1.2898728e+00   1.2902080e+00   1.2904915e+00   1.2908186e+00   1.2911205e+00   1.2914335e+00   1.2917065e+00   1.2919563e+00   1.2922546e+00   1.2925301e+00   1.2928248e+00   1.2931003e+00   1.2933604e+00   1.2936461e+00   1.2938946e+00   1.2941944e+00   1.2944547e+00   1.2946952e+00   1.2949961e+00   1.2952733e+00   1.2955854e+00   1.2958549e+00   1.2961541e+00   1.2964472e+00   1.2967416e+00   1.2970305e+00   1.2972864e+00   1.2976137e+00   1.2979166e+00   1.2982565e+00   1.2985583e+00   1.2989251e+00   1.2992703e+00   1.2995796e+00   1.2998522e+00   1.3001206e+00   1.3004289e+00   1.3007746e+00   1.3011489e+00   1.3014601e+00   1.3017677e+00   1.3020402e+00   1.3026729e+00   1.3033056e+00   1.3037557e+00   1.3040555e+00   1.3043553e+00   1.3047084e+00   1.3050707e+00   1.3053909e+00   1.3057813e+00   1.3061780e+00   1.3065323e+00   1.3068334e+00   1.3071786e+00   1.3074739e+00   1.3077646e+00   1.3081188e+00   1.3083649e+00   1.3086109e+00   1.3089085e+00   1.3091706e+00   1.3094328e+00   1.3096840e+00   1.3099575e+00   1.3102404e+00   1.3104977e+00   1.3107374e+00   1.3110368e+00   1.3113123e+00   1.3115606e+00   1.3118511e+00   1.3121466e+00   1.3124108e+00   1.3127145e+00   1.3130157e+00   1.3132799e+00   1.3135726e+00   1.3138628e+00   1.3141798e+00   1.3145106e+00   1.3149074e+00   1.3152166e+00   1.3155259e+00   1.3158009e+00   1.3161293e+00   1.3164838e+00   1.3167677e+00   1.3171388e+00   1.3172673e+00   1.3173957e+00   1.3175907e+00   1.3178099e+00   1.3180564e+00   1.3183179e+00   1.3185694e+00   1.3188398e+00   1.3191674e+00   1.3194681e+00   1.3197463e+00   1.3200941e+00   1.3204381e+00   1.3207166e+00   1.3209987e+00   1.3213053e+00   1.3217414e+00   1.3221724e+00   1.3225858e+00   1.3229087e+00   1.3232316e+00   1.3235382e+00   1.3238449e+00   1.3241753e+00   1.3245455e+00   1.3248921e+00   1.3252097e+00   1.3255101e+00   1.3257799e+00   1.3261348e+00   1.3265291e+00   1.3269022e+00   1.3272412e+00   1.3275820e+00   1.3279340e+00   1.3282620e+00   1.3285509e+00   1.3289006e+00   1.3292525e+00   1.3295516e+00   1.3298158e+00   1.3301414e+00   1.3304333e+00   1.3307180e+00   1.3309789e+00   1.3312227e+00   1.3315097e+00   1.3317908e+00   1.3320762e+00   1.3323615e+00   1.3326007e+00   1.3328470e+00   1.3332049e+00   1.3335232e+00   1.3338415e+00   1.3341109e+00   1.3343809e+00   1.3346789e+00   1.3349713e+00   1.3352926e+00   1.3355670e+00   1.3358385e+00   1.3362010e+00   1.3367049e+00   1.3371951e+00   1.3374912e+00   1.3377874e+00   1.3381425e+00   1.3384461e+00   1.3386585e+00   1.3388710e+00   1.3390499e+00   1.3392888e+00   1.3395602e+00   1.3398521e+00   1.3401080e+00   1.3403641e+00   1.3406364e+00   1.3408973e+00   1.3411113e+00   1.3413409e+00   1.3416828e+00   1.3420457e+00   1.3423202e+00   1.3425947e+00   1.3429431e+00   1.3431697e+00   1.3433963e+00   1.3436701e+00   1.3439671e+00   1.3442252e+00   1.3446167e+00   1.3449244e+00   1.3452321e+00   1.3455358e+00   1.3458996e+00   1.3462109e+00   1.3465222e+00   1.3468964e+00   1.3472330e+00   1.3475324e+00   1.3477979e+00   1.3480764e+00   1.3483404e+00   1.3485705e+00   1.3488004e+00   1.3490334e+00   1.3492945e+00   1.3496118e+00   1.3499567e+00   1.3503068e+00   1.3507414e+00   1.3511021e+00   1.3514024e+00   1.3516531e+00   1.3519037e+00   1.3521334e+00   1.3523433e+00   1.3525532e+00   1.3527927e+00   1.3530547e+00   1.3533897e+00   1.3536859e+00   1.3539699e+00   1.3542771e+00   1.3546026e+00   1.3548243e+00   1.3550461e+00   1.3553626e+00   1.3556381e+00   1.3558907e+00   1.3561508e+00   1.3564435e+00   1.3567093e+00   1.3569865e+00   1.3572315e+00   1.3574950e+00   1.3577585e+00   1.3580313e+00   1.3583918e+00   1.3587296e+00   1.3590315e+00   1.3593084e+00   1.3595854e+00   1.3598349e+00   1.3601023e+00   1.3603862e+00   1.3607571e+00   1.3610719e+00   1.3613932e+00   1.3617207e+00   1.3619951e+00   1.3622994e+00   1.3626611e+00   1.3629517e+00   1.3633117e+00   1.3636511e+00   1.3640881e+00   1.3644084e+00   1.3646603e+00   1.3649122e+00   1.3651543e+00   1.3654568e+00   1.3658190e+00   1.3662462e+00   1.3665966e+00   1.3669122e+00   1.3672002e+00   1.3674870e+00   1.3677202e+00   1.3680245e+00   1.3683336e+00   1.3687044e+00   1.3690256e+00   1.3694068e+00   1.3697467e+00   1.3700608e+00   1.3703748e+00   1.3705966e+00   1.3708185e+00   1.3710969e+00   1.3714176e+00   1.3716577e+00   1.3718977e+00   1.3721307e+00   1.3723263e+00   1.3724855e+00   1.3726579e+00   1.3728692e+00   1.3730633e+00   1.3733356e+00   1.3736296e+00   1.3738945e+00   1.3741339e+00   1.3743733e+00   1.3746278e+00   1.3748824e+00   1.3751658e+00   1.3754687e+00   1.3758001e+00   1.3761119e+00   1.3764715e+00   1.3768085e+00   1.3771567e+00   1.3774354e+00   1.3776713e+00   1.3779336e+00   1.3781308e+00   1.3783281e+00   1.3785570e+00   1.3789053e+00   1.3792054e+00   1.3795373e+00   1.3798822e+00   1.3801812e+00   1.3804903e+00   1.3807932e+00   1.3810739e+00   1.3813254e+00   1.3815918e+00   1.3818393e+00   1.3820868e+00   1.3823490e+00   1.3826816e+00   1.3830206e+00   1.3833942e+00   1.3837823e+00   1.3842145e+00   1.3845090e+00   1.3848034e+00   1.3852061e+00   1.3855383e+00   1.3858964e+00   1.3862018e+00   1.3865041e+00   1.3868230e+00   1.3870793e+00   1.3873094e+00   1.3875395e+00   1.3877336e+00   1.3879277e+00   1.3882037e+00   1.3885201e+00   1.3888666e+00   1.3891537e+00   1.3893958e+00   1.3896152e+00   1.3898920e+00   1.3901415e+00   1.3903924e+00   1.3907324e+00   1.3910180e+00   1.3913035e+00   1.3915708e+00   1.3918795e+00   1.3922791e+00   1.3926577e+00   1.3930000e+00   1.3933428e+00   1.3936856e+00   1.3940227e+00   1.3943711e+00   1.3947230e+00   1.3949477e+00   1.3951724e+00   1.3954049e+00   1.3955401e+00   1.3956754e+00   1.3958806e+00   1.3961064e+00   1.3963442e+00   1.3966061e+00   1.3968564e+00   1.3971774e+00   1.3975001e+00   1.3977799e+00   1.3980479e+00   1.3983018e+00   1.3985652e+00   1.3988033e+00   1.3990414e+00   1.3992372e+00   1.3995082e+00   1.3997907e+00   1.4000555e+00   1.4003073e+00   1.4005608e+00   1.4008723e+00   1.4011631e+00   1.4015035e+00   1.4016244e+00   1.4017454e+00   1.4019139e+00   1.4021458e+00   1.4023436e+00   1.4025413e+00   1.4027918e+00   1.4030378e+00   1.4032982e+00   1.4036415e+00   1.4039595e+00   1.4041798e+00   1.4044001e+00   1.4047797e+00   1.4050074e+00   1.4052351e+00   1.4054558e+00   1.4056822e+00   1.4059376e+00   1.4062169e+00   1.4064859e+00   1.4067193e+00   1.4069555e+00   1.4071945e+00   1.4074795e+00   1.4077427e+00   1.4080060e+00   1.4083308e+00   1.4085907e+00   1.4088614e+00   1.4090861e+00   1.4093403e+00   1.4095191e+00   1.4096980e+00   1.4098985e+00   1.4100880e+00   1.4102776e+00   1.4104322e+00   1.4105667e+00   1.4107514e+00   1.4109784e+00   1.4112149e+00   1.4114235e+00   1.4116302e+00   1.4119207e+00   1.4122004e+00   1.4124296e+00   1.4126588e+00   1.4128462e+00   1.4129865e+00   1.4131267e+00   1.4133079e+00   1.4135197e+00   1.4137827e+00   1.4140409e+00   1.4142540e+00   1.4144659e+00   1.4146777e+00   1.4149229e+00   1.4151970e+00   1.4155605e+00   1.4159882e+00   1.4161375e+00   1.4162868e+00   1.4164148e+00   1.4165392e+00   1.4167006e+00   1.4169321e+00   1.4172012e+00   1.4174476e+00   1.4177124e+00   1.4179972e+00   1.4182659e+00   1.4185491e+00   1.4188059e+00   1.4191352e+00   1.4194611e+00   1.4198223e+00   1.4202046e+00   1.4206025e+00   1.4208865e+00   1.4211705e+00   1.4213962e+00   1.4215697e+00   1.4217432e+00   1.4219178e+00   1.4221191e+00   1.4223013e+00   1.4225447e+00   1.4228020e+00   1.4230961e+00   1.4234274e+00   1.4235352e+00   1.4236430e+00   1.4237736e+00   1.4239177e+00   1.4240360e+00   1.4242636e+00   1.4245801e+00   1.4249171e+00   1.4252119e+00   1.4255650e+00   1.4258620e+00   1.4260390e+00   1.4262161e+00   1.4264135e+00   1.4266001e+00   1.4267969e+00   1.4271101e+00   1.4274279e+00   1.4277501e+00   1.4279646e+00   1.4281792e+00   1.4284326e+00   1.4286921e+00   1.4289692e+00   1.4293130e+00   1.4295204e+00   1.4297279e+00   1.4299253e+00   1.4300712e+00   1.4302170e+00   1.4304098e+00   1.4306498e+00   1.4309242e+00   1.4312160e+00   1.4314701e+00   1.4317092e+00   1.4318667e+00   1.4320242e+00   1.4322189e+00   1.4325106e+00   1.4327847e+00   1.4330452e+00   1.4333258e+00   1.4336199e+00   1.4338597e+00   1.4340995e+00   1.4343339e+00   1.4345712e+00   1.4347569e+00   1.4349425e+00   1.4351153e+00   1.4353270e+00   1.4355389e+00   1.4357129e+00   1.4358868e+00   1.4360891e+00   1.4362957e+00   1.4365023e+00   1.4367574e+00   1.4370126e+00   1.4372260e+00   1.4374224e+00   1.4376155e+00   1.4378085e+00   1.4379785e+00   1.4381360e+00   1.4383385e+00   1.4386147e+00   1.4388674e+00   1.4390888e+00   1.4393986e+00   1.4397657e+00   1.4398941e+00   1.4400225e+00   1.4402048e+00   1.4404238e+00   1.4406125e+00   1.4407550e+00   1.4408974e+00   1.4410524e+00   1.4412448e+00   1.4414501e+00   1.4416553e+00   1.4418589e+00   1.4420496e+00   1.4422911e+00   1.4425333e+00   1.4427622e+00   1.4429065e+00   1.4430509e+00   1.4432606e+00   1.4434811e+00   1.4437429e+00   1.4439477e+00   1.4441524e+00   1.4443550e+00   1.4445807e+00   1.4448168e+00   1.4451198e+00   1.4453957e+00   1.4456721e+00   1.4458960e+00   1.4460816e+00   1.4463422e+00   1.4465697e+00   1.4467739e+00   1.4469682e+00   1.4471528e+00   1.4473904e+00   1.4475665e+00   1.4477425e+00   1.4479551e+00   1.4481402e+00   1.4483254e+00   1.4485506e+00   1.4487395e+00   1.4489284e+00   1.4491802e+00   1.4493939e+00   1.4496303e+00   1.4499456e+00   1.4502630e+00   1.4505531e+00   1.4508779e+00   1.4510191e+00   1.4511603e+00   1.4512765e+00   1.4514010e+00   1.4515866e+00   1.4517698e+00   1.4520428e+00   1.4522939e+00   1.4528242e+00   1.4531915e+00   1.4535588e+00   1.4538237e+00   1.4540885e+00   1.4543847e+00   1.4546708e+00   1.4550018e+00   1.4551794e+00   1.4553569e+00   1.4556172e+00   1.4558639e+00   1.4561106e+00   1.4563159e+00   1.4565559e+00   1.4568929e+00   1.4571450e+00   1.4573443e+00   1.4575437e+00   1.4577952e+00   1.4580330e+00   1.4583550e+00   1.4586594e+00   1.4589411e+00   1.4592896e+00   1.4595749e+00   1.4598160e+00   1.4600570e+00   1.4602598e+00   1.4604260e+00   1.4606498e+00   1.4608323e+00   1.4610030e+00   1.4611744e+00   1.4613812e+00   1.4616210e+00   1.4618200e+00   1.4619907e+00   1.4621826e+00   1.4623744e+00   1.4626235e+00   1.4628714e+00   1.4630173e+00   1.4631632e+00   1.4633313e+00   1.4634806e+00   1.4636500e+00   1.4638093e+00   1.4639925e+00   1.4641405e+00   1.4643552e+00   1.4645769e+00   1.4648274e+00   1.4651047e+00   1.4653122e+00   1.4655196e+00   1.4658070e+00   1.4661009e+00   1.4663949e+00   1.4666189e+00   1.4668429e+00   1.4670269e+00   1.4672594e+00   1.4674749e+00   1.4676577e+00   1.4678241e+00   1.4679608e+00   1.4680970e+00   1.4682652e+00   1.4684311e+00   1.4686276e+00   1.4688405e+00   1.4689832e+00   1.4691260e+00   1.4692466e+00   1.4693711e+00   1.4695421e+00   1.4697669e+00   1.4700322e+00   1.4703282e+00   1.4706234e+00   1.4708898e+00   1.4711386e+00   1.4713237e+00   1.4715087e+00   1.4718058e+00   1.4720690e+00   1.4723257e+00   1.4725429e+00   1.4727203e+00   1.4729335e+00   1.4731130e+00   1.4732924e+00   1.4736108e+00   1.4738868e+00   1.4741403e+00   1.4743524e+00   1.4745645e+00   1.4749018e+00   1.4750008e+00   1.4750999e+00   1.4752504e+00   1.4753956e+00   1.4755761e+00   1.4757786e+00   1.4761050e+00   1.4764169e+00   1.4767279e+00   1.4769295e+00   1.4771312e+00   1.4773984e+00   1.4776340e+00   1.4778721e+00   1.4780601e+00   1.4782480e+00   1.4785250e+00   1.4787664e+00   1.4789954e+00   1.4792754e+00   1.4794687e+00   1.4796619e+00   1.4798258e+00   1.4799797e+00   1.4802271e+00   1.4804765e+00   1.4807130e+00   1.4809824e+00   1.4812887e+00   1.4813863e+00   1.4814840e+00   1.4816219e+00   1.4817728e+00   1.4819237e+00   1.4820635e+00   1.4822315e+00   1.4823531e+00   1.4824747e+00   1.4826503e+00   1.4828534e+00   1.4831914e+00   1.4835538e+00   1.4836741e+00   1.4837637e+00   1.4838533e+00   1.4839873e+00   1.4841008e+00   1.4842670e+00   1.4845128e+00   1.4847361e+00   1.4849397e+00   1.4851057e+00   1.4852717e+00   1.4854946e+00   1.4855930e+00   1.4856914e+00   1.4858281e+00   1.4860127e+00   1.4861412e+00   1.4862698e+00   1.4864085e+00   1.4865274e+00   1.4866360e+00   1.4867945e+00   1.4869538e+00   1.4871104e+00   1.4872501e+00   1.4873958e+00   1.4875412e+00   1.4876866e+00   1.4878603e+00   1.4880096e+00   1.4881783e+00   1.4883619e+00   1.4885831e+00   1.4888545e+00   1.4891038e+00   1.4892008e+00   1.4892978e+00   1.4894034e+00   1.4895240e+00   1.4896665e+00   1.4898090e+00   1.4899359e+00   1.4900400e+00   1.4901656e+00   1.4902829e+00   1.4903863e+00   1.4904871e+00   1.4906344e+00   1.4907641e+00   1.4909009e+00   1.4910851e+00   1.4912689e+00   1.4914542e+00   1.4916057e+00   1.4917669e+00   1.4919368e+00   1.4920777e+00   1.4921793e+00   1.4922808e+00   1.4924316e+00   1.4926180e+00   1.4927397e+00   1.4928615e+00   1.4929990e+00   1.4931572e+00   1.4933182e+00   1.4934637e+00   1.4935837e+00   1.4936806e+00   1.4937928e+00   1.4939050e+00   1.4940602e+00   1.4942315e+00   1.4943789e+00   1.4945926e+00   1.4948264e+00   1.4949918e+00   1.4951572e+00   1.4953501e+00   1.4955129e+00   1.4956597e+00   1.4957954e+00   1.4959239e+00   1.4960534e+00   1.4961854e+00   1.4963206e+00   1.4964649e+00   1.4966495e+00   1.4968763e+00   1.4969411e+00   1.4970060e+00   1.4971048e+00   1.4972287e+00   1.4974136e+00   1.4976130e+00   1.4977592e+00   1.4979055e+00   1.4981104e+00   1.4982812e+00   1.4984180e+00   1.4985567e+00   1.4987477e+00   1.4989113e+00   1.4990750e+00   1.4992258e+00   1.4993802e+00   1.4994845e+00   1.4995663e+00   1.4996481e+00   1.4997703e+00   1.4998858e+00   1.5000447e+00   1.5002297e+00   1.5004759e+00   1.5007523e+00   1.5010027e+00   1.5012219e+00   1.5014410e+00   1.5016407e+00   1.5018403e+00   1.5020290e+00   1.5022177e+00   1.5024743e+00   1.5039964e+00   1.5049642e+00   1.5052454e+00   1.5055267e+00   1.5057302e+00   1.5058748e+00   1.5060193e+00   1.5061363e+00   1.5062311e+00   1.5063074e+00   1.5064249e+00   1.5065436e+00   1.5067394e+00   1.5069571e+00   1.5071877e+00   1.5075831e+00   1.5078302e+00   1.5080190e+00   1.5082079e+00   1.5084002e+00   1.5086018e+00   1.5087684e+00   1.5089451e+00   1.5091090e+00   1.5092230e+00   1.5093370e+00   1.5094239e+00   1.5095108e+00   1.5096619e+00   1.5098467e+00   1.5100719e+00   1.5103272e+00   1.5105587e+00   1.5106789e+00   1.5107991e+00   1.5108888e+00   1.5109784e+00   1.5110466e+00   1.5111148e+00   1.5112156e+00   1.5113888e+00   1.5115464e+00   1.5116756e+00   1.5117667e+00   1.5118578e+00   1.5119664e+00   1.5121488e+00   1.5123184e+00   1.5124610e+00   1.5126903e+00   1.5128303e+00   1.5129703e+00   1.5130906e+00   1.5131960e+00   1.5133240e+00   1.5134500e+00   1.5136210e+00   1.5138168e+00   1.5139979e+00   1.5141552e+00   1.5143510e+00   1.5147025e+00   1.5149430e+00   1.5151835e+00   1.5153583e+00   1.5154898e+00   1.5156213e+00   1.5157662e+00   1.5160028e+00   1.5162529e+00   1.5163960e+00   1.5165392e+00   1.5166561e+00   1.5168566e+00   1.5170300e+00   1.5171719e+00   1.5172917e+00   1.5174196e+00   1.5175663e+00   1.5176974e+00   1.5178165e+00   1.5178653e+00   1.5179141e+00   1.5179818e+00   1.5180928e+00   1.5181885e+00   1.5183098e+00   1.5184311e+00   1.5185834e+00   1.5187075e+00   1.5188987e+00   1.5190367e+00   1.5191747e+00   1.5193334e+00   1.5195202e+00   1.5196349e+00   1.5197497e+00   1.5198785e+00   1.5199739e+00   1.5200692e+00   1.5201546e+00   1.5202400e+00   1.5203249e+00   1.5204885e+00   1.5206573e+00   1.5208428e+00   1.5209366e+00   1.5210305e+00   1.5211282e+00   1.5212260e+00   1.5213766e+00   1.5214518e+00   1.5215271e+00   1.5216358e+00   1.5217387e+00   1.5218470e+00   1.5219552e+00   1.5220447e+00   1.5221252e+00   1.5221944e+00   1.5223119e+00   1.5224451e+00   1.5225563e+00   1.5226821e+00   1.5227981e+00   1.5228875e+00   1.5229549e+00   1.5230224e+00   1.5231060e+00   1.5232407e+00   1.5233377e+00   1.5234347e+00   1.5235301e+00   1.5236763e+00   1.5238013e+00   1.5239092e+00   1.5240183e+00   1.5241662e+00   1.5243299e+00   1.5245521e+00   1.5246502e+00   1.5247482e+00   1.5249336e+00   1.5250770e+00   1.5252203e+00   1.5253718e+00   1.5255233e+00   1.5256741e+00   1.5258665e+00   1.5260475e+00   1.5261972e+00   1.5263470e+00   1.5265556e+00   1.5268317e+00   1.5270709e+00   1.5272448e+00   1.5273758e+00   1.5275069e+00   1.5276977e+00   1.5278910e+00   1.5279758e+00   1.5280606e+00   1.5282154e+00   1.5283251e+00   1.5284348e+00   1.5285325e+00   1.5286886e+00   1.5288839e+00   1.5289733e+00   1.5290628e+00   1.5291584e+00   1.5292788e+00   1.5293774e+00   1.5294273e+00   1.5294772e+00   1.5295247e+00   1.5295913e+00   1.5296594e+00   1.5297276e+00   1.5297993e+00   1.5299204e+00   1.5299627e+00   1.5300050e+00   1.5300908e+00   1.5301606e+00   1.5302789e+00   1.5305152e+00   1.5307837e+00   1.5309905e+00   1.5311328e+00   1.5312750e+00   1.5314534e+00   1.5315758e+00   1.5316981e+00   1.5318210e+00   1.5319309e+00   1.5321030e+00   1.5323428e+00   1.5324813e+00   1.5326197e+00   1.5327415e+00   1.5328633e+00   1.5329927e+00   1.5331151e+00   1.5332451e+00   1.5334152e+00   1.5335907e+00   1.5336576e+00   1.5337244e+00   1.5338468e+00   1.5340070e+00   1.5341523e+00   1.5343212e+00   1.5344345e+00   1.5345221e+00   1.5346097e+00   1.5346907e+00   1.5347864e+00   1.5348716e+00   1.5349568e+00   1.5351079e+00   1.5353109e+00   1.5354243e+00   1.5355376e+00   1.5356070e+00   1.5356764e+00   1.5357342e+00   1.5357865e+00   1.5358447e+00   1.5359283e+00   1.5359991e+00   1.5360626e+00   1.5361274e+00   1.5362348e+00   1.5362807e+00   1.5363265e+00   1.5364064e+00   1.5364864e+00   1.5365558e+00   1.5366853e+00   1.5367872e+00   1.5368892e+00   1.5370130e+00   1.5371909e+00   1.5373031e+00   1.5374153e+00   1.5375138e+00   1.5376306e+00   1.5377335e+00   1.5378765e+00   1.5380097e+00   1.5381424e+00   1.5382721e+00   1.5384509e+00   1.5385869e+00   1.5386699e+00   1.5387529e+00   1.5388145e+00   1.5388761e+00   1.5389404e+00   1.5390296e+00   1.5391504e+00   1.5392858e+00   1.5394172e+00   1.5395132e+00   1.5396092e+00   1.5397047e+00   1.5398020e+00   1.5399485e+00   1.5401406e+00   1.5403543e+00   1.5405280e+00   1.5406431e+00   1.5407301e+00   1.5408171e+00   1.5409455e+00   1.5409914e+00   1.5410373e+00   1.5411179e+00   1.5411747e+00   1.5412316e+00   1.5413030e+00   1.5414120e+00   1.5414905e+00   1.5415491e+00   1.5416077e+00   1.5416698e+00   1.5417700e+00   1.5418308e+00   1.5418917e+00   1.5419417e+00   1.5419988e+00   1.5420555e+00   1.5421026e+00   1.5421440e+00   1.5421971e+00   1.5422834e+00   1.5423616e+00   1.5424441e+00   1.5425758e+00   1.5426852e+00   1.5427754e+00   1.5428656e+00   1.5429393e+00   1.5430210e+00   1.5431234e+00   1.5432071e+00   1.5433113e+00   1.5434175e+00   1.5435502e+00   1.5436674e+00   1.5437846e+00   1.5438587e+00   1.5439329e+00   1.5440037e+00   1.5440869e+00   1.5441889e+00   1.5442543e+00   1.5443054e+00   1.5443566e+00   1.5444092e+00   1.5444686e+00   1.5445267e+00   1.5445740e+00   1.5446213e+00   1.5446781e+00   1.5447265e+00   1.5447749e+00   1.5448450e+00   1.5449151e+00   1.5449725e+00   1.5450525e+00   1.5451275e+00   1.5452175e+00   1.5452557e+00   1.5452939e+00   1.5453330e+00   1.5453739e+00   1.5454127e+00   1.5454514e+00   1.5454960e+00   1.5455376e+00   1.5455792e+00   1.5456323e+00   1.5457110e+00   1.5457937e+00   1.5458765e+00   1.5459499e+00   1.5460512e+00   1.5461425e+00   1.5462556e+00   1.5463617e+00   1.5464095e+00   1.5464574e+00   1.5465138e+00   1.5465624e+00   1.5466046e+00   1.5466428e+00   1.5467157e+00   1.5467807e+00   1.5469068e+00   1.5470944e+00   1.5472670e+00   1.5474053e+00   1.5474828e+00   1.5475603e+00   1.5476529e+00   1.5477170e+00   1.5477810e+00   1.5478364e+00   1.5478887e+00   1.5479443e+00   1.5480060e+00   1.5481181e+00   1.5481879e+00   1.5482577e+00   1.5483461e+00   1.5484514e+00   1.5485567e+00   1.5486823e+00   1.5487848e+00   1.5488255e+00   1.5488663e+00   1.5489371e+00   1.5490220e+00   1.5491326e+00   1.5491755e+00   1.5492184e+00   1.5492899e+00   1.5493545e+00   1.5494092e+00   1.5494800e+00   1.5495373e+00   1.5495947e+00   1.5496648e+00   1.5497273e+00   1.5498157e+00   1.5499041e+00   1.5499925e+00   1.5500919e+00   1.5502067e+00   1.5502995e+00   1.5503924e+00   1.5505080e+00   1.5506237e+00   1.5507266e+00   1.5508153e+00   1.5509040e+00   1.5510294e+00   1.5511086e+00   1.5511879e+00   1.5512733e+00   1.5513560e+00   1.5514271e+00   1.5514983e+00   1.5515784e+00   1.5516980e+00   1.5517394e+00   1.5517807e+00   1.5518218e+00   1.5518583e+00   1.5519013e+00   1.5519499e+00   1.5520275e+00   1.5520966e+00   1.5521739e+00   1.5522527e+00   1.5524053e+00   1.5525741e+00   1.5527797e+00   1.5529853e+00   1.5531622e+00   1.5533375e+00   1.5534375e+00   1.5535118e+00   1.5535861e+00   1.5536668e+00   1.5537520e+00   1.5538147e+00   1.5538774e+00   1.5539539e+00   1.5540374e+00   1.5541070e+00   1.5541899e+00   1.5542481e+00   1.5543063e+00   1.5543722e+00   1.5544338e+00   1.5545108e+00   1.5545785e+00   1.5546358e+00   1.5547243e+00   1.5548028e+00   1.5548806e+00   1.5549532e+00   1.5550258e+00   1.5550851e+00   1.5551528e+00   1.5552137e+00   1.5552591e+00   1.5553046e+00   1.5553763e+00   1.5555134e+00   1.5556506e+00   1.5556940e+00   1.5557375e+00   1.5557736e+00   1.5558222e+00   1.5558760e+00   1.5559433e+00   1.5559998e+00   1.5560563e+00   1.5561230e+00   1.5561897e+00   1.5562541e+00   1.5563204e+00   1.5563970e+00   1.5564740e+00   1.5565438e+00   1.5566179e+00   1.5566874e+00   1.5567807e+00   1.5568820e+00   1.5569743e+00   1.5570486e+00   1.5571182e+00   1.5571834e+00   1.5572392e+00   1.5572844e+00   1.5573297e+00   1.5573788e+00   1.5574280e+00   1.5574733e+00   1.5575177e+00   1.5575792e+00   1.5576789e+00   1.5577967e+00   1.5579124e+00   1.5580043e+00   1.5580695e+00   1.5581346e+00   1.5582457e+00   1.5583143e+00   1.5583829e+00   1.5585123e+00   1.5587090e+00   1.5588915e+00   1.5589464e+00   1.5590013e+00   1.5590431e+00   1.5590849e+00   1.5591219e+00   1.5591873e+00   1.5592529e+00   1.5593599e+00   1.5594143e+00   1.5594686e+00   1.5595281e+00   1.5595881e+00   1.5596543e+00   1.5597204e+00   1.5598225e+00   1.5599185e+00   1.5600168e+00   1.5601393e+00   1.5601746e+00   1.5602099e+00   1.5602928e+00   1.5603164e+00   1.5603399e+00   1.5603743e+00   1.5604177e+00   1.5604568e+00   1.5605238e+00   1.5605827e+00   1.5606688e+00   1.5607558e+00   1.5608120e+00   1.5608683e+00   1.5609340e+00   1.5610249e+00   1.5611276e+00   1.5611918e+00   1.5612384e+00   1.5612850e+00   1.5613879e+00   1.5614456e+00   1.5614843e+00   1.5615230e+00   1.5615590e+00   1.5616030e+00   1.5616566e+00   1.5617235e+00   1.5617532e+00   1.5617830e+00   1.5618253e+00   1.5618691e+00   1.5619764e+00   1.5620469e+00   1.5621175e+00   1.5622045e+00   1.5623070e+00   1.5624340e+00   1.5625395e+00   1.5626171e+00   1.5626948e+00   1.5627661e+00   1.5628904e+00   1.5629952e+00   1.5630721e+00   1.5631491e+00   1.5632138e+00   1.5632753e+00   1.5633497e+00   1.5634003e+00   1.5634510e+00   1.5635027e+00   1.5635631e+00   1.5636072e+00   1.5636514e+00   1.5636882e+00   1.5637390e+00   1.5637902e+00   1.5638437e+00   1.5639123e+00   1.5639494e+00   1.5639865e+00   1.5640245e+00   1.5640578e+00   1.5641301e+00   1.5642097e+00   1.5643270e+00   1.5644008e+00   1.5644486e+00   1.5644963e+00   1.5645429e+00   1.5645825e+00   1.5646315e+00   1.5646757e+00   1.5647206e+00   1.5647621e+00   1.5648351e+00   1.5649005e+00   1.5649773e+00   1.5650075e+00   1.5650376e+00   1.5650721e+00   1.5651117e+00   1.5651546e+00   1.5651975e+00   1.5652459e+00   1.5652901e+00   1.5653359e+00   1.5653816e+00   1.5654321e+00   1.5654746e+00   1.5655247e+00   1.5655747e+00   1.5656241e+00   1.5656718e+00   1.5657556e+00   1.5658224e+00   1.5658893e+00   1.5659924e+00   1.5661422e+00   1.5662686e+00   1.5663821e+00   1.5665072e+00   1.5666073e+00   1.5666533e+00   1.5666993e+00   1.5667402e+00   1.5667873e+00   1.5668859e+00   1.5669778e+00   1.5671162e+00   1.5671823e+00   1.5672483e+00   1.5673462e+00   1.5674316e+00   1.5675160e+00   1.5676003e+00   1.5676862e+00   1.5677665e+00   1.5678460e+00   1.5678921e+00   1.5679381e+00   1.5680095e+00   1.5680831e+00   1.5681646e+00   1.5683447e+00   1.5684049e+00   1.5684650e+00   1.5685234e+00   1.5685789e+00   1.5686484e+00   1.5687145e+00   1.5688055e+00   1.5688951e+00   1.5689275e+00   1.5689600e+00   1.5690308e+00   1.5691021e+00   1.5691608e+00   1.5692194e+00   1.5692594e+00   1.5692994e+00   1.5693527e+00   1.5694843e+00   1.5695960e+00   1.5696824e+00   1.5697448e+00   1.5698072e+00   1.5698792e+00   1.5699220e+00   1.5699647e+00   1.5700185e+00   1.5700732e+00   1.5701382e+00   1.5702033e+00   1.5702808e+00   1.5703476e+00   1.5703957e+00   1.5704438e+00   1.5705022e+00   1.5705804e+00   1.5707198e+00   1.5708846e+00   1.5710199e+00   1.5711666e+00   1.5712378e+00   1.5713089e+00   1.5713932e+00   1.5714776e+00   1.5715210e+00   1.5715644e+00   1.5716001e+00   1.5716347e+00   1.5716643e+00   1.5716957e+00   1.5717240e+00   1.5717517e+00   1.5717817e+00   1.5718185e+00   1.5718554e+00   1.5718944e+00   1.5719385e+00   1.5719795e+00   1.5720136e+00   1.5720436e+00   1.5721124e+00   1.5722095e+00   1.5722681e+00   1.5723266e+00   1.5723741e+00   1.5724306e+00   1.5725287e+00   1.5726755e+00   1.5727161e+00   1.5727567e+00   1.5727994e+00   1.5728373e+00   1.5728678e+00   1.5729313e+00   1.5730247e+00   1.5731489e+00   1.5732911e+00   1.5733456e+00   1.5734001e+00   1.5734463e+00   1.5734848e+00   1.5735225e+00   1.5735622e+00   1.5736077e+00   1.5736577e+00   1.5737114e+00   1.5737577e+00   1.5737964e+00   1.5738302e+00   1.5738788e+00   1.5739198e+00   1.5739557e+00   1.5740029e+00   1.5740500e+00   1.5741377e+00   1.5742254e+00   1.5743915e+00   1.5744848e+00   1.5745781e+00   1.5746806e+00   1.5747703e+00   1.5748605e+00   1.5749194e+00   1.5749426e+00   1.5749659e+00   1.5749900e+00   1.5750141e+00   1.5750398e+00   1.5750674e+00   1.5750972e+00   1.5751544e+00   1.5752116e+00   1.5753124e+00   1.5754650e+00   1.5755980e+00   1.5757135e+00   1.5757929e+00   1.5758489e+00   1.5759050e+00   1.5759568e+00   1.5760057e+00   1.5760496e+00   1.5760898e+00   1.5761301e+00   1.5761778e+00   1.5762257e+00   1.5762655e+00   1.5763248e+00   1.5763841e+00   1.5765084e+00   1.5765667e+00   1.5766250e+00   1.5766906e+00   1.5767561e+00   1.5768990e+00   1.5771063e+00   1.5773274e+00   1.5774167e+00   1.5775060e+00   1.5775829e+00   1.5776442e+00   1.5777054e+00   1.5777799e+00   1.5778397e+00   1.5779001e+00   1.5779599e+00   1.5780198e+00   1.5780723e+00   1.5781325e+00   1.5782151e+00   1.5783305e+00   1.5784362e+00   1.5785591e+00   1.5785962e+00   1.5786333e+00   1.5786763e+00   1.5787207e+00   1.5787651e+00   1.5788297e+00   1.5789017e+00   1.5789737e+00   1.5790083e+00   1.5790430e+00   1.5790807e+00   1.5791355e+00   1.5792006e+00   1.5792575e+00   1.5793143e+00   1.5793711e+00   1.5794180e+00   1.5794928e+00   1.5795738e+00   1.5796495e+00   1.5797187e+00   1.5798365e+00   1.5799753e+00   1.5800491e+00   1.5801229e+00   1.5802073e+00   1.5802601e+00   1.5803128e+00   1.5803744e+00   1.5804273e+00   1.5805357e+00   1.5807035e+00   1.5808846e+00   1.5809981e+00   1.5811116e+00   1.5812881e+00   1.5814000e+00   1.5814774e+00   1.5815549e+00   1.5816107e+00   1.5816546e+00   1.5816985e+00   1.5817762e+00   1.5819310e+00   1.5819806e+00   1.5820302e+00   1.5821209e+00   1.5821870e+00   1.5822531e+00   1.5822743e+00   1.5822955e+00   1.5823306e+00   1.5823730e+00   1.5824233e+00   1.5824882e+00   1.5825465e+00   1.5826048e+00   1.5826778e+00   1.5827507e+00   1.5828503e+00   1.5829847e+00   1.5831495e+00   1.5832845e+00   1.5833320e+00   1.5833796e+00   1.5834335e+00   1.5834832e+00   1.5835250e+00   1.5835725e+00   1.5836215e+00   1.5836922e+00   1.5838295e+00   1.5839467e+00   1.5840196e+00   1.5840660e+00   1.5841124e+00   1.5841592e+00   1.5842271e+00   1.5843052e+00   1.5843804e+00   1.5844272e+00   1.5844740e+00   1.5845186e+00   1.5845633e+00   1.5846181e+00   1.5847144e+00   1.5848674e+00   1.5850238e+00   1.5850487e+00   1.5850735e+00   1.5851098e+00   1.5851477e+00   1.5851824e+00   1.5852261e+00   1.5852740e+00   1.5853208e+00   1.5853748e+00   1.5854054e+00   1.5854361e+00   1.5854966e+00   1.5855470e+00   1.5855975e+00   1.5856464e+00   1.5856964e+00   1.5857464e+00   1.5857974e+00   1.5858595e+00   1.5859215e+00   1.5859735e+00   1.5860231e+00   1.5861172e+00   1.5861977e+00   1.5862852e+00   1.5864301e+00   1.5865127e+00   1.5865953e+00   1.5866647e+00   1.5867401e+00   1.5868113e+00   1.5869572e+00   1.5871222e+00   1.5873082e+00   1.5874317e+00   1.5875551e+00   1.5876904e+00   1.5878041e+00   1.5879434e+00   1.5880713e+00   1.5883765e+00   1.5884570e+00   1.5885374e+00   1.5886185e+00   1.5887043e+00   1.5887754e+00   1.5888475e+00   1.5889123e+00   1.5889683e+00   1.5890113e+00   1.5890544e+00   1.5891150e+00   1.5891929e+00   1.5893021e+00   1.5894514e+00   1.5895396e+00   1.5895921e+00   1.5896329e+00   1.5896736e+00   1.5897158e+00   1.5897766e+00   1.5898786e+00   1.5899614e+00   1.5900280e+00   1.5901357e+00   1.5901950e+00   1.5902542e+00   1.5903302e+00   1.5904137e+00   1.5905048e+00   1.5905441e+00   1.5905834e+00   1.5906249e+00   1.5906623e+00   1.5907085e+00   1.5907475e+00   1.5907897e+00   1.5908328e+00   1.5908756e+00   1.5909535e+00   1.5910188e+00   1.5910670e+00   1.5911152e+00   1.5911611e+00   1.5912022e+00   1.5912989e+00   1.5913528e+00   1.5914066e+00   1.5914664e+00   1.5915408e+00   1.5916264e+00   1.5916878e+00   1.5917492e+00   1.5918270e+00   1.5919542e+00   1.5920323e+00   1.5920796e+00   1.5921269e+00   1.5921747e+00   1.5922246e+00   1.5922785e+00   1.5923224e+00   1.5924012e+00   1.5924680e+00   1.5925274e+00   1.5926424e+00   1.5927444e+00   1.5928433e+00   1.5929228e+00   1.5929897e+00   1.5930356e+00   1.5930815e+00   1.5931256e+00   1.5931698e+00   1.5932165e+00   1.5932637e+00   1.5933128e+00   1.5933626e+00   1.5934158e+00   1.5934662e+00   1.5935234e+00   1.5935818e+00   1.5936463e+00   1.5937037e+00   1.5937572e+00   1.5938001e+00   1.5938526e+00   1.5939055e+00   1.5939555e+00   1.5940057e+00   1.5940594e+00   1.5941131e+00   1.5941826e+00   1.5942490e+00   1.5943155e+00   1.5943819e+00   1.5944325e+00   1.5944830e+00   1.5945501e+00   1.5946195e+00   1.5946865e+00   1.5947613e+00   1.5948290e+00   1.5949227e+00   1.5950164e+00   1.5951009e+00   1.5951902e+00   1.5952662e+00   1.5953059e+00   1.5953456e+00   1.5953840e+00   1.5954268e+00   1.5954689e+00   1.5955154e+00   1.5955959e+00   1.5956487e+00   1.5957016e+00   1.5957570e+00   1.5958341e+00   1.5959111e+00   1.5959975e+00   1.5960542e+00   1.5960926e+00   1.5961311e+00   1.5962081e+00   1.5962753e+00   1.5963193e+00   1.5963633e+00   1.5964127e+00   1.5964564e+00   1.5965001e+00   1.5965361e+00   1.5965861e+00   1.5966308e+00   1.5967190e+00   1.5967938e+00   1.5968793e+00   1.5969343e+00   1.5969893e+00   1.5970368e+00   1.5970848e+00   1.5971381e+00   1.5971915e+00   1.5972377e+00   1.5972993e+00   1.5973847e+00   1.5974652e+00   1.5975481e+00   1.5976309e+00   1.5977006e+00   1.5978180e+00   1.5979194e+00   1.5979604e+00   1.5980014e+00   1.5980559e+00   1.5981270e+00   1.5981834e+00   1.5982398e+00   1.5982879e+00   1.5983278e+00   1.5983803e+00   1.5984260e+00   1.5984710e+00   1.5985358e+00   1.5986073e+00   1.5986758e+00   1.5987434e+00   1.5988022e+00   1.5988724e+00   1.5989640e+00   1.5990556e+00   1.5991392e+00   1.5992094e+00   1.5992890e+00   1.5993616e+00   1.5994140e+00   1.5994505e+00   1.5994871e+00   1.5995248e+00   1.5995780e+00   1.5996311e+00   1.5996790e+00   1.5997322e+00   1.5997932e+00   1.5998396e+00   1.5998861e+00   1.5999588e+00   1.5999787e+00   1.5999986e+00   1.6000266e+00   1.6000596e+00   1.6000926e+00   1.6001263e+00   1.6001634e+00   1.6002030e+00   1.6002604e+00   1.6003146e+00   1.6004119e+00   1.6005061e+00   1.6005913e+00   1.6006742e+00   1.6007393e+00   1.6008044e+00   1.6008870e+00   1.6009405e+00   1.6009939e+00   1.6010917e+00   1.6011704e+00   1.6012343e+00   1.6012886e+00   1.6013931e+00   1.6014983e+00   1.6016036e+00   1.6017795e+00   1.6018425e+00   1.6019054e+00   1.6019646e+00   1.6020414e+00   1.6021176e+00   1.6021923e+00   1.6022669e+00   1.6022994e+00   1.6023318e+00   1.6023840e+00   1.6024429e+00   1.6024910e+00   1.6025462e+00   1.6026050e+00   1.6028842e+00   1.6030237e+00   1.6031040e+00   1.6031844e+00   1.6032848e+00   1.6033463e+00   1.6034077e+00   1.6034624e+00   1.6035146e+00   1.6035699e+00   1.6036237e+00   1.6036849e+00   1.6037462e+00   1.6038283e+00   1.6039357e+00   1.6040189e+00   1.6041020e+00   1.6041389e+00   1.6041759e+00   1.6042315e+00   1.6042805e+00   1.6043332e+00   1.6043859e+00   1.6044379e+00   1.6044828e+00   1.6045275e+00   1.6045709e+00   1.6046162e+00   1.6046617e+00   1.6047299e+00   1.6048109e+00   1.6049492e+00   1.6050605e+00   1.6051296e+00   1.6051986e+00   1.6052575e+00   1.6053165e+00   1.6053597e+00   1.6054029e+00   1.6054558e+00   1.6055134e+00   1.6055747e+00   1.6056260e+00   1.6056712e+00   1.6057164e+00   1.6057609e+00   1.6058236e+00   1.6059192e+00   1.6059736e+00   1.6060279e+00   1.6060980e+00   1.6061843e+00   1.6062473e+00   1.6063102e+00   1.6063745e+00   1.6064544e+00   1.6065292e+00   1.6066164e+00   1.6067245e+00   1.6067834e+00   1.6068423e+00   1.6068990e+00   1.6069558e+00   1.6070204e+00   1.6071428e+00   1.6072810e+00   1.6073992e+00   1.6075039e+00   1.6075792e+00   1.6076320e+00   1.6076847e+00   1.6077365e+00   1.6077946e+00   1.6078705e+00   1.6079177e+00   1.6079648e+00   1.6080125e+00   1.6080631e+00   1.6081137e+00   1.6081637e+00   1.6082050e+00   1.6082545e+00   1.6083180e+00   1.6084140e+00   1.6085083e+00   1.6087289e+00   1.6089408e+00   1.6091291e+00   1.6092586e+00   1.6093881e+00   1.6095118e+00   1.6096199e+00   1.6096984e+00   1.6097769e+00   1.6098784e+00   1.6099718e+00   1.6100621e+00   1.6101010e+00   1.6101399e+00   1.6101755e+00   1.6102135e+00   1.6102542e+00   1.6102991e+00   1.6103443e+00   1.6103780e+00   1.6104118e+00   1.6104915e+00   1.6105359e+00   1.6105714e+00   1.6106069e+00   1.6106551e+00   1.6107031e+00   1.6107805e+00   1.6108665e+00   1.6109493e+00   1.6110352e+00   1.6111211e+00   1.6111729e+00   1.6112247e+00   1.6113129e+00   1.6114264e+00   1.6115211e+00   1.6115795e+00   1.6116379e+00   1.6116897e+00   1.6117374e+00   1.6118258e+00   1.6119327e+00   1.6120395e+00   1.6121100e+00   1.6121805e+00   1.6123071e+00   1.6124299e+00   1.6126255e+00   1.6127154e+00   1.6128054e+00   1.6129366e+00   1.6131077e+00   1.6132013e+00   1.6132948e+00   1.6133641e+00   1.6134333e+00   1.6135113e+00   1.6135893e+00   1.6136921e+00   1.6137606e+00   1.6138291e+00   1.6139178e+00   1.6140165e+00   1.6141072e+00   1.6141980e+00   1.6142882e+00   1.6144140e+00   1.6145701e+00   1.6147033e+00   1.6148366e+00   1.6150568e+00   1.6152429e+00   1.6153467e+00   1.6154506e+00   1.6155541e+00   1.6156804e+00   1.6158068e+00   1.6158839e+00   1.6159609e+00   1.6160255e+00   1.6160657e+00   1.6161058e+00   1.6161476e+00   1.6161920e+00   1.6162394e+00   1.6163461e+00   1.6164713e+00   1.6165156e+00   1.6165473e+00   1.6165790e+00   1.6166158e+00   1.6166470e+00   1.6166906e+00   1.6167520e+00   1.6167884e+00   1.6168247e+00   1.6168613e+00   1.6169202e+00   1.6169713e+00   1.6170450e+00   1.6171018e+00   1.6171586e+00   1.6172238e+00   1.6172926e+00   1.6173521e+00   1.6173970e+00   1.6174420e+00   1.6174790e+00   1.6175184e+00   1.6175505e+00   1.6176114e+00   1.6177010e+00   1.6178129e+00   1.6179107e+00   1.6180047e+00   1.6181164e+00   1.6181864e+00   1.6182565e+00   1.6182891e+00   1.6183217e+00   1.6183571e+00   1.6183925e+00   1.6184425e+00   1.6184897e+00   1.6185556e+00   1.6186125e+00   1.6186690e+00   1.6187255e+00   1.6187819e+00   1.6188285e+00   1.6188921e+00   1.6189516e+00   1.6190113e+00   1.6191142e+00   1.6191972e+00   1.6192669e+00   1.6193273e+00   1.6193969e+00   1.6194480e+00   1.6194991e+00   1.6195428e+00   1.6195942e+00   1.6196662e+00   1.6197903e+00   1.6198951e+00   1.6199955e+00   1.6201077e+00   1.6201757e+00   1.6202438e+00   1.6203095e+00   1.6203731e+00   1.6204394e+00   1.6205013e+00   1.6205949e+00   1.6206757e+00   1.6207423e+00   1.6208139e+00   1.6208816e+00   1.6209517e+00   1.6210044e+00   1.6210572e+00   1.6211074e+00   1.6211494e+00   1.6211935e+00   1.6212646e+00   1.6213843e+00   1.6214330e+00   1.6214817e+00   1.6215344e+00   1.6215827e+00   1.6216778e+00   1.6217786e+00   1.6218674e+00   1.6220914e+00   1.6223079e+00   1.6225483e+00   1.6226243e+00   1.6226832e+00   1.6227219e+00   1.6227606e+00   1.6228000e+00   1.6228590e+00   1.6229400e+00   1.6230161e+00   1.6230922e+00   1.6231652e+00   1.6232399e+00   1.6233181e+00   1.6234172e+00   1.6234999e+00   1.6236188e+00   1.6236957e+00   1.6237727e+00   1.6238852e+00   1.6239905e+00   1.6240875e+00   1.6241830e+00   1.6242871e+00   1.6244217e+00   1.6244727e+00   1.6245236e+00   1.6245717e+00   1.6246280e+00   1.6246810e+00   1.6247433e+00   1.6248010e+00   1.6248588e+00   1.6249077e+00   1.6249780e+00   1.6250484e+00   1.6251318e+00   1.6252560e+00   1.6254249e+00   1.6256570e+00   1.6258514e+00   1.6258936e+00   1.6259358e+00   1.6259812e+00   1.6260331e+00   1.6260810e+00   1.6261319e+00   1.6262368e+00   1.6262753e+00   1.6263138e+00   1.6263817e+00   1.6264495e+00   1.6265172e+00   1.6265663e+00   1.6266154e+00   1.6266935e+00   1.6267800e+00   1.6268835e+00   1.6269970e+00   1.6271295e+00   1.6272431e+00   1.6273848e+00   1.6274583e+00   1.6275319e+00   1.6276062e+00   1.6276719e+00   1.6277141e+00   1.6277564e+00   1.6278022e+00   1.6278522e+00   1.6279196e+00   1.6279874e+00   1.6280578e+00   1.6281169e+00   1.6281670e+00   1.6282307e+00   1.6282791e+00   1.6283275e+00   1.6283803e+00   1.6284245e+00   1.6284647e+00   1.6285221e+00   1.6286242e+00   1.6287189e+00   1.6288063e+00   1.6288718e+00   1.6289372e+00   1.6289858e+00   1.6290343e+00   1.6290800e+00   1.6291454e+00   1.6292144e+00   1.6292638e+00   1.6293131e+00   1.6293695e+00   1.6294226e+00   1.6294613e+00   1.6295001e+00   1.6295367e+00   1.6295699e+00   1.6296601e+00   1.6297684e+00   1.6298923e+00   1.6299993e+00   1.6300778e+00   1.6301564e+00   1.6302295e+00   1.6303357e+00   1.6304131e+00   1.6304906e+00   1.6305523e+00   1.6306140e+00   1.6306722e+00   1.6307438e+00   1.6308090e+00   1.6308742e+00   1.6309341e+00   1.6309863e+00   1.6310638e+00   1.6311266e+00   1.6312039e+00   1.6312773e+00   1.6313088e+00   1.6313403e+00   1.6313743e+00   1.6314282e+00   1.6315266e+00   1.6316087e+00   1.6316889e+00   1.6317580e+00   1.6318395e+00   1.6319210e+00   1.6319778e+00   1.6320345e+00   1.6320896e+00   1.6321495e+00   1.6323274e+00   1.6324004e+00   1.6324734e+00   1.6325591e+00   1.6326317e+00   1.6327044e+00   1.6327758e+00   1.6328363e+00   1.6328929e+00   1.6329403e+00   1.6329853e+00   1.6330259e+00   1.6330622e+00   1.6331005e+00   1.6331415e+00   1.6331867e+00   1.6332325e+00   1.6332761e+00   1.6333145e+00   1.6333769e+00   1.6334437e+00   1.6335064e+00   1.6335298e+00   1.6335533e+00   1.6335919e+00   1.6336352e+00   1.6337122e+00   1.6337607e+00   1.6338092e+00   1.6338541e+00   1.6339088e+00   1.6339722e+00   1.6340361e+00   1.6341695e+00   1.6343208e+00   1.6344774e+00   1.6346181e+00   1.6346979e+00   1.6347776e+00   1.6348323e+00   1.6348684e+00   1.6349045e+00   1.6349494e+00   1.6349904e+00   1.6350467e+00   1.6351156e+00   1.6351630e+00   1.6352105e+00   1.6352573e+00   1.6353095e+00   1.6353554e+00   1.6353947e+00   1.6354370e+00   1.6354761e+00   1.6355573e+00   1.6356296e+00   1.6357019e+00   1.6358069e+00   1.6358697e+00   1.6359325e+00   1.6359849e+00   1.6360452e+00   1.6360995e+00   1.6361871e+00   1.6362181e+00   1.6362490e+00   1.6362882e+00   1.6363521e+00   1.6364064e+00   1.6364659e+00   1.6365181e+00   1.6365695e+00   1.6366514e+00   1.6367453e+00   1.6368221e+00   1.6368989e+00   1.6369479e+00   1.6369970e+00   1.6370632e+00   1.6371263e+00   1.6371923e+00   1.6372593e+00   1.6373587e+00   1.6374295e+00   1.6375004e+00   1.6375530e+00   1.6376056e+00   1.6376691e+00   1.6377327e+00   1.6377792e+00   1.6378143e+00   1.6378494e+00   1.6378809e+00   1.6379287e+00   1.6380165e+00   1.6381499e+00   1.6381792e+00   1.6382084e+00   1.6382601e+00   1.6383419e+00   1.6384209e+00   1.6385125e+00   1.6386042e+00   1.6386906e+00   1.6387809e+00   1.6388948e+00   1.6389615e+00   1.6390281e+00   1.6390982e+00   1.6391729e+00   1.6392453e+00   1.6393910e+00   1.6395077e+00   1.6395537e+00   1.6395996e+00   1.6396395e+00   1.6396793e+00   1.6397550e+00   1.6398334e+00   1.6399201e+00   1.6400068e+00   1.6400773e+00   1.6401478e+00   1.6401816e+00   1.6402155e+00   1.6402436e+00   1.6402759e+00   1.6403091e+00   1.6403624e+00   1.6404031e+00   1.6404439e+00   1.6404809e+00   1.6405232e+00   1.6406008e+00   1.6406737e+00   1.6407362e+00   1.6408146e+00   1.6408929e+00   1.6409576e+00   1.6410613e+00   1.6411650e+00   1.6411969e+00   1.6412288e+00   1.6412627e+00   1.6413043e+00   1.6413507e+00   1.6414077e+00   1.6414647e+00   1.6415126e+00   1.6415533e+00   1.6415949e+00   1.6416333e+00   1.6416731e+00   1.6417151e+00   1.6417717e+00   1.6418284e+00   1.6418886e+00   1.6419608e+00   1.6420386e+00   1.6421164e+00   1.6421864e+00   1.6422715e+00   1.6423423e+00   1.6424267e+00   1.6425460e+00   1.6426537e+00   1.6427615e+00   1.6428616e+00   1.6429833e+00   1.6431261e+00   1.6432533e+00   1.6433595e+00   1.6434567e+00   1.6435434e+00   1.6436115e+00   1.6436795e+00   1.6437523e+00   1.6437870e+00   1.6438217e+00   1.6438542e+00   1.6438918e+00   1.6439587e+00   1.6440184e+00   1.6440927e+00   1.6441757e+00   1.6442479e+00   1.6443201e+00   1.6443821e+00   1.6444523e+00   1.6445029e+00   1.6445535e+00   1.6446534e+00   1.6447995e+00   1.6448341e+00   1.6448686e+00   1.6449070e+00   1.6449760e+00   1.6450244e+00   1.6450727e+00   1.6451188e+00   1.6451648e+00   1.6452135e+00   1.6452621e+00   1.6453064e+00   1.6453473e+00   1.6453865e+00   1.6454818e+00   1.6455762e+00   1.6456379e+00   1.6456997e+00   1.6457631e+00   1.6458266e+00   1.6458960e+00   1.6459535e+00   1.6460136e+00   1.6460655e+00   1.6461281e+00   1.6461929e+00   1.6462578e+00   1.6463346e+00   1.6464088e+00   1.6464620e+00   1.6465152e+00   1.6466376e+00   1.6467017e+00   1.6467657e+00   1.6468231e+00   1.6468783e+00   1.6469253e+00   1.6469622e+00   1.6469991e+00   1.6470343e+00   1.6470696e+00   1.6471447e+00   1.6471878e+00   1.6472308e+00   1.6472686e+00   1.6473211e+00   1.6474577e+00   1.6476314e+00   1.6476888e+00   1.6477288e+00   1.6477688e+00   1.6478166e+00   1.6478821e+00   1.6479596e+00   1.6480238e+00   1.6481474e+00   1.6482485e+00   1.6483403e+00   1.6484022e+00   1.6484641e+00   1.6485455e+00   1.6486061e+00   1.6486667e+00   1.6487229e+00   1.6487643e+00   1.6488057e+00   1.6488581e+00   1.6489104e+00   1.6489678e+00   1.6490364e+00   1.6491116e+00   1.6491933e+00   1.6492682e+00   1.6493402e+00   1.6493905e+00   1.6494408e+00   1.6494933e+00   1.6495409e+00   1.6496051e+00   1.6496664e+00   1.6497277e+00   1.6497774e+00   1.6498233e+00   1.6498824e+00   1.6499560e+00   1.6500219e+00   1.6500960e+00   1.6501793e+00   1.6502607e+00   1.6503566e+00   1.6504846e+00   1.6505881e+00   1.6506667e+00   1.6507453e+00   1.6508092e+00   1.6508704e+00   1.6509535e+00   1.6510788e+00   1.6512086e+00   1.6513294e+00   1.6513991e+00   1.6514689e+00   1.6515428e+00   1.6516044e+00   1.6516660e+00   1.6517252e+00   1.6517762e+00   1.6519043e+00   1.6519668e+00   1.6520101e+00   1.6520534e+00   1.6521034e+00   1.6521500e+00   1.6521928e+00   1.6522357e+00   1.6522819e+00   1.6523194e+00   1.6523568e+00   1.6524084e+00   1.6524635e+00   1.6525423e+00   1.6526209e+00   1.6526938e+00   1.6527667e+00   1.6528116e+00   1.6528566e+00   1.6528993e+00   1.6529420e+00   1.6529908e+00   1.6530529e+00   1.6531021e+00   1.6531513e+00   1.6532455e+00   1.6532811e+00   1.6533166e+00   1.6533923e+00   1.6534768e+00   1.6535064e+00   1.6535361e+00   1.6535651e+00   1.6535897e+00   1.6536156e+00   1.6536574e+00   1.6537057e+00   1.6537685e+00   1.6538652e+00   1.6539664e+00   1.6540546e+00   1.6541418e+00   1.6542153e+00   1.6542939e+00   1.6543654e+00   1.6544455e+00   1.6545221e+00   1.6546509e+00   1.6547271e+00   1.6548033e+00   1.6548709e+00   1.6549166e+00   1.6549622e+00   1.6550382e+00   1.6551046e+00   1.6552787e+00   1.6553418e+00   1.6553917e+00   1.6554313e+00   1.6554710e+00   1.6555217e+00   1.6555854e+00   1.6556809e+00   1.6558059e+00   1.6558518e+00   1.6558976e+00   1.6559572e+00   1.6560152e+00   1.6560657e+00   1.6561021e+00   1.6561385e+00   1.6561794e+00   1.6562243e+00   1.6562782e+00   1.6563256e+00   1.6563756e+00   1.6564276e+00   1.6565096e+00   1.6565576e+00   1.6566057e+00   1.6566472e+00   1.6566939e+00   1.6567529e+00   1.6568326e+00   1.6569617e+00   1.6571834e+00   1.6572583e+00   1.6573331e+00   1.6574003e+00   1.6574573e+00   1.6575172e+00   1.6575771e+00   1.6576412e+00   1.6577022e+00   1.6578206e+00   1.6579428e+00   1.6581887e+00   1.6582838e+00   1.6583789e+00   1.6584930e+00   1.6585841e+00   1.6586752e+00   1.6587507e+00   1.6588262e+00   1.6588773e+00   1.6589283e+00   1.6589796e+00   1.6590408e+00   1.6591009e+00   1.6591524e+00   1.6592812e+00   1.6593261e+00   1.6593711e+00   1.6594248e+00   1.6594726e+00   1.6595941e+00   1.6596924e+00   1.6598163e+00   1.6599321e+00   1.6600133e+00   1.6600945e+00   1.6601713e+00   1.6602805e+00   1.6603906e+00   1.6605403e+00   1.6606816e+00   1.6607802e+00   1.6608788e+00   1.6609263e+00   1.6609737e+00   1.6610661e+00   1.6611729e+00   1.6612429e+00   1.6613129e+00   1.6614065e+00   1.6615087e+00   1.6615913e+00   1.6616897e+00   1.6617705e+00   1.6618639e+00   1.6619533e+00   1.6620431e+00   1.6621281e+00   1.6622261e+00   1.6623050e+00   1.6624025e+00   1.6625414e+00   1.6625830e+00   1.6626246e+00   1.6626675e+00   1.6627105e+00   1.6627549e+00   1.6628572e+00   1.6629671e+00   1.6631133e+00   1.6632594e+00   1.6634169e+00   1.6635446e+00   1.6636846e+00   1.6638004e+00   1.6639180e+00   1.6640569e+00   1.6641355e+00   1.6642141e+00   1.6642800e+00   1.6643358e+00   1.6643829e+00   1.6644627e+00   1.6645911e+00   1.6646344e+00   1.6646778e+00   1.6647727e+00   1.6648502e+00   1.6649214e+00   1.6650442e+00   1.6652103e+00   1.6653154e+00   1.6654206e+00   1.6654758e+00   1.6655310e+00   1.6656331e+00   1.6657717e+00   1.6658985e+00   1.6660788e+00   1.6662276e+00   1.6663117e+00   1.6663957e+00   1.6664797e+00   1.6665472e+00   1.6666148e+00   1.6666583e+00   1.6667018e+00   1.6667449e+00   1.6667850e+00   1.6668207e+00   1.6668761e+00   1.6669743e+00   1.6671286e+00   1.6672734e+00   1.6674098e+00   1.6675588e+00   1.6676026e+00   1.6676464e+00   1.6676976e+00   1.6677514e+00   1.6678227e+00   1.6678810e+00   1.6679474e+00   1.6680461e+00   1.6681448e+00   1.6682313e+00   1.6683550e+00   1.6684865e+00   1.6686185e+00   1.6687816e+00   1.6689830e+00   1.6691229e+00   1.6692628e+00   1.6693123e+00   1.6693618e+00   1.6694983e+00   1.6696449e+00   1.6697877e+00   1.6699125e+00   1.6700296e+00   1.6701667e+00   1.6702870e+00   1.6703524e+00   1.6704178e+00   1.6704899e+00   1.6705733e+00   1.6706964e+00   1.6707912e+00   1.6708860e+00   1.6710012e+00   1.6711779e+00   1.6712992e+00   1.6713958e+00   1.6714702e+00   1.6715446e+00   1.6716213e+00   1.6716980e+00   1.6717655e+00   1.6718143e+00   1.6718631e+00   1.6719113e+00   1.6720121e+00   1.6721118e+00   1.6722466e+00   1.6723131e+00   1.6723796e+00   1.6724897e+00   1.6726187e+00   1.6726626e+00   1.6727064e+00   1.6727735e+00   1.6728403e+00   1.6729189e+00   1.6729600e+00   1.6730011e+00   1.6730563e+00   1.6731056e+00   1.6731852e+00   1.6732731e+00   1.6733609e+00   1.6734671e+00   1.6735848e+00   1.6736993e+00   1.6738811e+00   1.6741310e+00   1.6742041e+00   1.6742771e+00   1.6743688e+00   1.6744580e+00   1.6746071e+00   1.6747749e+00   1.6750030e+00   1.6751346e+00   1.6752661e+00   1.6753813e+00   1.6755490e+00   1.6757685e+00   1.6758454e+00   1.6759223e+00   1.6759971e+00   1.6760844e+00   1.6761952e+00   1.6762754e+00   1.6763557e+00   1.6764320e+00   1.6764992e+00   1.6765653e+00   1.6766513e+00   1.6767281e+00   1.6767921e+00   1.6768549e+00   1.6769003e+00   1.6769458e+00   1.6770100e+00   1.6770924e+00   1.6772292e+00   1.6773147e+00   1.6774001e+00   1.6774417e+00   1.6774833e+00   1.6775448e+00   1.6776222e+00   1.6777351e+00   1.6778539e+00   1.6779586e+00   1.6780681e+00   1.6781777e+00   1.6782994e+00   1.6783509e+00   1.6784023e+00   1.6785079e+00   1.6785965e+00   1.6786689e+00   1.6787520e+00   1.6788427e+00   1.6790034e+00   1.6790952e+00   1.6791869e+00   1.6792712e+00   1.6793404e+00   1.6794036e+00   1.6794683e+00   1.6795394e+00   1.6796116e+00   1.6796867e+00   1.6797514e+00   1.6798374e+00   1.6798689e+00   1.6799004e+00   1.6799629e+00   1.6800417e+00   1.6801258e+00   1.6802098e+00   1.6802837e+00   1.6803984e+00   1.6805047e+00   1.6805806e+00   1.6806566e+00   1.6807427e+00   1.6808106e+00   1.6808784e+00   1.6809695e+00   1.6810997e+00   1.6812299e+00   1.6814406e+00   1.6815198e+00   1.6815990e+00   1.6817282e+00   1.6818367e+00   1.6819667e+00   1.6820213e+00   1.6820759e+00   1.6821250e+00   1.6821850e+00   1.6822573e+00   1.6823417e+00   1.6824261e+00   1.6824900e+00   1.6825540e+00   1.6826819e+00   1.6828256e+00   1.6829167e+00   1.6829878e+00   1.6830588e+00   1.6831620e+00   1.6832652e+00   1.6833604e+00   1.6834556e+00   1.6835835e+00   1.6837153e+00   1.6837967e+00   1.6838782e+00   1.6839584e+00   1.6840361e+00   1.6840922e+00   1.6841484e+00   1.6842104e+00   1.6843108e+00   1.6843960e+00   1.6844824e+00   1.6845862e+00   1.6846899e+00   1.6847838e+00   1.6848804e+00   1.6849648e+00   1.6850989e+00   1.6852205e+00   1.6853457e+00   1.6854740e+00   1.6856023e+00   1.6857536e+00   1.6859145e+00   1.6860737e+00   1.6862122e+00   1.6863886e+00   1.6865354e+00   1.6866691e+00   1.6867514e+00   1.6868337e+00   1.6869263e+00   1.6870173e+00   1.6870937e+00   1.6871890e+00   1.6872635e+00   1.6873381e+00   1.6874876e+00   1.6876320e+00   1.6878409e+00   1.6879194e+00   1.6879979e+00   1.6880618e+00   1.6881272e+00   1.6882381e+00   1.6883265e+00   1.6884148e+00   1.6884931e+00   1.6885697e+00   1.6886322e+00   1.6887370e+00   1.6888418e+00   1.6889630e+00   1.6891179e+00   1.6892829e+00   1.6894279e+00   1.6895729e+00   1.6897908e+00   1.6899834e+00   1.6901301e+00   1.6902769e+00   1.6903849e+00   1.6904930e+00   1.6906175e+00   1.6907215e+00   1.6908138e+00   1.6909037e+00   1.6909879e+00   1.6910703e+00   1.6911508e+00   1.6912744e+00   1.6913976e+00   1.6915334e+00   1.6916616e+00   1.6918028e+00   1.6919440e+00   1.6922169e+00   1.6924140e+00   1.6925644e+00   1.6927149e+00   1.6929097e+00   1.6930856e+00   1.6932615e+00   1.6934085e+00   1.6935906e+00   1.6937146e+00   1.6938386e+00   1.6939406e+00   1.6940262e+00   1.6941039e+00   1.6942095e+00   1.6943483e+00   1.6944732e+00   1.6946188e+00   1.6947532e+00   1.6948770e+00   1.6950121e+00   1.6951056e+00   1.6951991e+00   1.6952576e+00   1.6953162e+00   1.6953794e+00   1.6954411e+00   1.6955064e+00   1.6955644e+00   1.6956343e+00   1.6957701e+00   1.6959112e+00   1.6960088e+00   1.6961065e+00   1.6962340e+00   1.6963662e+00   1.6964801e+00   1.6966904e+00   1.6969745e+00   1.6971693e+00   1.6973641e+00   1.6976366e+00   1.6978813e+00   1.6981311e+00   1.6984008e+00   1.6985883e+00   1.6987758e+00   1.6989380e+00   1.6991874e+00   1.6994640e+00   1.6997558e+00   1.7000716e+00   1.7002972e+00   1.7004554e+00   1.7006137e+00   1.7006896e+00   1.7007655e+00   1.7008691e+00   1.7009994e+00   1.7011289e+00   1.7012583e+00   1.7013384e+00   1.7014185e+00   1.7014854e+00   1.7015605e+00   1.7016650e+00   1.7017718e+00   1.7019157e+00   1.7020596e+00   1.7022255e+00   1.7023833e+00   1.7025399e+00   1.7026964e+00   1.7029562e+00   1.7032159e+00   1.7034406e+00   1.7035222e+00   1.7035826e+00   1.7036430e+00   1.7037264e+00   1.7038203e+00   1.7039054e+00   1.7039983e+00   1.7040627e+00   1.7041271e+00   1.7042148e+00   1.7042906e+00   1.7044039e+00   1.7045200e+00   1.7046379e+00   1.7047475e+00   1.7048597e+00   1.7049839e+00   1.7051263e+00   1.7052300e+00   1.7053337e+00   1.7054331e+00   1.7055146e+00   1.7055882e+00   1.7057438e+00   1.7058878e+00   1.7059945e+00   1.7061012e+00   1.7061908e+00   1.7062788e+00   1.7064106e+00   1.7065509e+00   1.7066754e+00   1.7068472e+00   1.7069644e+00   1.7070817e+00   1.7072696e+00   1.7074848e+00   1.7075812e+00   1.7076777e+00   1.7078418e+00   1.7079921e+00   1.7081898e+00   1.7082956e+00   1.7084014e+00   1.7085195e+00   1.7086503e+00   1.7087591e+00   1.7088680e+00   1.7090055e+00   1.7091668e+00   1.7093281e+00   1.7095005e+00   1.7096188e+00   1.7097107e+00   1.7098026e+00   1.7098903e+00   1.7099697e+00   1.7100702e+00   1.7101734e+00   1.7103275e+00   1.7105023e+00   1.7106771e+00   1.7108403e+00   1.7109761e+00   1.7111256e+00   1.7113669e+00   1.7116703e+00   1.7119140e+00   1.7120866e+00   1.7122592e+00   1.7123850e+00   1.7125108e+00   1.7126192e+00   1.7127426e+00   1.7129269e+00   1.7130800e+00   1.7132722e+00   1.7134440e+00   1.7135081e+00   1.7135722e+00   1.7137452e+00   1.7139483e+00   1.7140991e+00   1.7142499e+00   1.7143657e+00   1.7144815e+00   1.7145889e+00   1.7147403e+00   1.7148813e+00   1.7150280e+00   1.7151758e+00   1.7153102e+00   1.7154413e+00   1.7156712e+00   1.7158841e+00   1.7161384e+00   1.7162822e+00   1.7164259e+00   1.7166054e+00   1.7167739e+00   1.7168733e+00   1.7169727e+00   1.7170882e+00   1.7172690e+00   1.7175333e+00   1.7177187e+00   1.7179041e+00   1.7181196e+00   1.7183071e+00   1.7185518e+00   1.7186964e+00   1.7188411e+00   1.7189576e+00   1.7191601e+00   1.7194444e+00   1.7196875e+00   1.7198860e+00   1.7200648e+00   1.7202705e+00   1.7205456e+00   1.7207991e+00   1.7209611e+00   1.7210814e+00   1.7211769e+00   1.7212723e+00   1.7214027e+00   1.7216062e+00   1.7217819e+00   1.7219572e+00   1.7221174e+00   1.7222550e+00   1.7224754e+00   1.7226605e+00   1.7227839e+00   1.7229072e+00   1.7231126e+00   1.7234363e+00   1.7237994e+00   1.7241346e+00   1.7245324e+00   1.7248986e+00   1.7252779e+00   1.7256106e+00   1.7258299e+00   1.7260492e+00   1.7262844e+00   1.7265588e+00   1.7266825e+00   1.7268062e+00   1.7269116e+00   1.7270150e+00   1.7271210e+00   1.7272406e+00   1.7273484e+00   1.7274308e+00   1.7275131e+00   1.7276272e+00   1.7277417e+00   1.7278777e+00   1.7280041e+00   1.7281857e+00   1.7284088e+00   1.7285722e+00   1.7287356e+00   1.7289806e+00   1.7292754e+00   1.7296318e+00   1.7299363e+00   1.7301084e+00   1.7302805e+00   1.7304471e+00   1.7306627e+00   1.7308368e+00   1.7309834e+00   1.7311142e+00   1.7311957e+00   1.7312772e+00   1.7313675e+00   1.7315589e+00   1.7317320e+00   1.7318728e+00   1.7320341e+00   1.7322445e+00   1.7324534e+00   1.7326763e+00   1.7327933e+00   1.7329102e+00   1.7330415e+00   1.7331963e+00   1.7333724e+00   1.7335061e+00   1.7336398e+00   1.7338431e+00   1.7341254e+00   1.7343579e+00   1.7345540e+00   1.7346328e+00   1.7347116e+00   1.7347972e+00   1.7348951e+00   1.7350232e+00   1.7351370e+00   1.7353441e+00   1.7354507e+00   1.7355574e+00   1.7356783e+00   1.7358077e+00   1.7359411e+00   1.7361001e+00   1.7362466e+00   1.7363976e+00   1.7364718e+00   1.7365459e+00   1.7366261e+00   1.7367657e+00   1.7369296e+00   1.7371614e+00   1.7373641e+00   1.7376072e+00   1.7378588e+00   1.7380667e+00   1.7382836e+00   1.7384793e+00   1.7386750e+00   1.7388464e+00   1.7390563e+00   1.7392497e+00   1.7394828e+00   1.7395481e+00   1.7396134e+00   1.7397737e+00   1.7399828e+00   1.7403017e+00   1.7406329e+00   1.7409028e+00   1.7411034e+00   1.7413040e+00   1.7415175e+00   1.7416970e+00   1.7419579e+00   1.7422570e+00   1.7424469e+00   1.7425656e+00   1.7426532e+00   1.7427408e+00   1.7428338e+00   1.7429268e+00   1.7430298e+00   1.7431408e+00   1.7432961e+00   1.7435051e+00   1.7437709e+00   1.7440117e+00   1.7442240e+00   1.7444608e+00   1.7446632e+00   1.7449018e+00   1.7450650e+00   1.7452281e+00   1.7454467e+00   1.7456718e+00   1.7459164e+00   1.7460667e+00   1.7462170e+00   1.7463604e+00   1.7465110e+00   1.7466498e+00   1.7467870e+00   1.7469905e+00   1.7471619e+00   1.7473827e+00   1.7475233e+00   1.7476639e+00   1.7478001e+00   1.7480000e+00   1.7483102e+00   1.7486368e+00   1.7489057e+00   1.7491962e+00   1.7492990e+00   1.7494019e+00   1.7495005e+00   1.7495900e+00   1.7496813e+00   1.7497758e+00   1.7499353e+00   1.7501144e+00   1.7502935e+00   1.7505350e+00   1.7506330e+00   1.7507311e+00   1.7508363e+00   1.7509393e+00   1.7510455e+00   1.7511359e+00   1.7512457e+00   1.7514007e+00   1.7515887e+00   1.7517572e+00   1.7519617e+00   1.7521521e+00   1.7523425e+00   1.7525319e+00   1.7527213e+00   1.7531291e+00   1.7535369e+00   1.7540682e+00   1.7542285e+00   1.7543888e+00   1.7545721e+00   1.7546477e+00   1.7547233e+00   1.7548134e+00   1.7549100e+00   1.7550269e+00   1.7552085e+00   1.7553968e+00   1.7555571e+00   1.7558006e+00   1.7559148e+00   1.7560291e+00   1.7561937e+00   1.7563444e+00   1.7564700e+00   1.7565896e+00   1.7567101e+00   1.7568680e+00   1.7570040e+00   1.7571864e+00   1.7573783e+00   1.7575531e+00   1.7577055e+00   1.7578579e+00   1.7579856e+00   1.7581738e+00   1.7583833e+00   1.7586438e+00   1.7588814e+00   1.7591191e+00   1.7592949e+00   1.7594707e+00   1.7596503e+00   1.7598304e+00   1.7600822e+00   1.7603496e+00   1.7605590e+00   1.7607684e+00   1.7609573e+00   1.7611463e+00   1.7612782e+00   1.7613805e+00   1.7614828e+00   1.7616457e+00   1.7617941e+00   1.7620522e+00   1.7623202e+00   1.7625536e+00   1.7627417e+00   1.7629391e+00   1.7631259e+00   1.7632013e+00   1.7632768e+00   1.7633523e+00   1.7634418e+00   1.7635710e+00   1.7637365e+00   1.7638460e+00   1.7639556e+00   1.7640694e+00   1.7641822e+00   1.7643507e+00   1.7645484e+00   1.7647832e+00   1.7650853e+00   1.7653340e+00   1.7655827e+00   1.7658329e+00   1.7660912e+00   1.7663495e+00   1.7665147e+00   1.7666799e+00   1.7668558e+00   1.7670488e+00   1.7672417e+00   1.7674766e+00   1.7676468e+00   1.7678169e+00   1.7680015e+00   1.7681973e+00   1.7683632e+00   1.7685384e+00   1.7687360e+00   1.7689710e+00   1.7691498e+00   1.7693286e+00   1.7695525e+00   1.7697880e+00   1.7700084e+00   1.7701972e+00   1.7703288e+00   1.7704604e+00   1.7706944e+00   1.7709510e+00   1.7712085e+00   1.7714661e+00   1.7717833e+00   1.7720805e+00   1.7723990e+00   1.7727215e+00   1.7729850e+00   1.7732712e+00   1.7736726e+00   1.7739033e+00   1.7741339e+00   1.7744087e+00   1.7747449e+00   1.7750915e+00   1.7753773e+00   1.7756116e+00   1.7758460e+00   1.7760758e+00   1.7763056e+00   1.7765118e+00   1.7767073e+00   1.7768809e+00   1.7770844e+00   1.7773381e+00   1.7776352e+00   1.7778866e+00   1.7781151e+00   1.7784703e+00   1.7785839e+00   1.7786975e+00   1.7788034e+00   1.7788982e+00   1.7789991e+00   1.7791329e+00   1.7792725e+00   1.7794837e+00   1.7796549e+00   1.7798262e+00   1.7799952e+00   1.7802020e+00   1.7803799e+00   1.7805156e+00   1.7806513e+00   1.7808635e+00   1.7811025e+00   1.7813518e+00   1.7815964e+00   1.7817696e+00   1.7819429e+00   1.7821479e+00   1.7823313e+00   1.7825146e+00   1.7826727e+00   1.7828335e+00   1.7830017e+00   1.7832149e+00   1.7834523e+00   1.7837319e+00   1.7839808e+00   1.7841950e+00   1.7844210e+00   1.7846470e+00   1.7848938e+00   1.7851012e+00   1.7853427e+00   1.7855842e+00   1.7857975e+00   1.7859720e+00   1.7861156e+00   1.7862645e+00   1.7863838e+00   1.7865389e+00   1.7867470e+00   1.7870180e+00   1.7873321e+00   1.7875743e+00   1.7878165e+00   1.7880493e+00   1.7882560e+00   1.7884836e+00   1.7886974e+00   1.7889909e+00   1.7892637e+00   1.7895600e+00   1.7897401e+00   1.7899203e+00   1.7901214e+00   1.7903140e+00   1.7905068e+00   1.7906995e+00   1.7909186e+00   1.7910403e+00   1.7911621e+00   1.7913111e+00   1.7914510e+00   1.7916475e+00   1.7918523e+00   1.7920444e+00   1.7921958e+00   1.7923473e+00   1.7925571e+00   1.7927351e+00   1.7929698e+00   1.7932897e+00   1.7935688e+00   1.7937760e+00   1.7939832e+00   1.7941850e+00   1.7943194e+00   1.7944538e+00   1.7946672e+00   1.7949356e+00   1.7953165e+00   1.7955416e+00   1.7957666e+00   1.7959787e+00   1.7961907e+00   1.7964995e+00   1.7967529e+00   1.7970063e+00   1.7972614e+00   1.7975368e+00   1.7977859e+00   1.7980912e+00   1.7983658e+00   1.7986542e+00   1.7988934e+00   1.7992516e+00   1.7994505e+00   1.7996495e+00   1.7998393e+00   1.8000047e+00   1.8002462e+00   1.8004575e+00   1.8006686e+00   1.8009626e+00   1.8012652e+00   1.8015474e+00   1.8018970e+00   1.8021694e+00   1.8024418e+00   1.8028406e+00   1.8041698e+00   1.8045021e+00   1.8047562e+00   1.8050103e+00   1.8053361e+00   1.8056534e+00   1.8060080e+00   1.8062708e+00   1.8065337e+00   1.8067002e+00   1.8068668e+00   1.8070197e+00   1.8071696e+00   1.8073742e+00   1.8075720e+00   1.8077739e+00   1.8080210e+00   1.8082557e+00   1.8084905e+00   1.8086975e+00   1.8088656e+00   1.8090313e+00   1.8092823e+00   1.8095354e+00   1.8098167e+00   1.8101706e+00   1.8105500e+00   1.8109330e+00   1.8112642e+00   1.8115738e+00   1.8118397e+00   1.8121322e+00   1.8125180e+00   1.8129457e+00   1.8132050e+00   1.8134642e+00   1.8137310e+00   1.8139480e+00   1.8141651e+00   1.8143465e+00   1.8145588e+00   1.8147450e+00   1.8148996e+00   1.8150320e+00   1.8151987e+00   1.8153644e+00   1.8155445e+00   1.8157245e+00   1.8159618e+00   1.8161906e+00   1.8163933e+00   1.8166970e+00   1.8169948e+00   1.8172876e+00   1.8176279e+00   1.8178645e+00   1.8181011e+00   1.8183605e+00   1.8186012e+00   1.8188742e+00   1.8191470e+00   1.8194100e+00   1.8197200e+00   1.8200294e+00   1.8203405e+00   1.8206649e+00   1.8210078e+00   1.8213917e+00   1.8217607e+00   1.8220786e+00   1.8222952e+00   1.8225117e+00   1.8227022e+00   1.8228806e+00   1.8230423e+00   1.8232100e+00   1.8233935e+00   1.8237326e+00   1.8240226e+00   1.8242785e+00   1.8244988e+00   1.8247351e+00   1.8249692e+00   1.8252713e+00   1.8255497e+00   1.8258280e+00   1.8260788e+00   1.8262890e+00   1.8265900e+00   1.8269550e+00   1.8273252e+00   1.8276955e+00   1.8280249e+00   1.8282458e+00   1.8284667e+00   1.8286862e+00   1.8289057e+00   1.8290964e+00   1.8293112e+00   1.8295115e+00   1.8297526e+00   1.8300253e+00   1.8303363e+00   1.8307190e+00   1.8309444e+00   1.8311697e+00   1.8313838e+00   1.8315854e+00   1.8317987e+00   1.8319842e+00   1.8321680e+00   1.8323698e+00   1.8326586e+00   1.8330053e+00   1.8332127e+00   1.8334201e+00   1.8336012e+00   1.8337685e+00   1.8339232e+00   1.8340722e+00   1.8342331e+00   1.8343893e+00   1.8346632e+00   1.8349048e+00   1.8351330e+00   1.8353613e+00   1.8355781e+00   1.8357949e+00   1.8360964e+00   1.8364338e+00   1.8367085e+00   1.8370046e+00   1.8373007e+00   1.8376857e+00   1.8380412e+00   1.8382946e+00   1.8384845e+00   1.8386744e+00   1.8388423e+00   1.8390101e+00   1.8391749e+00   1.8393351e+00   1.8395637e+00   1.8397924e+00   1.8400364e+00   1.8402529e+00   1.8404305e+00   1.8405817e+00   1.8407785e+00   1.8409677e+00   1.8411243e+00   1.8412922e+00   1.8415133e+00   1.8417253e+00   1.8419141e+00   1.8420714e+00   1.8422821e+00   1.8425308e+00   1.8427927e+00   1.8431447e+00   1.8433605e+00   1.8435762e+00   1.8437816e+00   1.8440038e+00   1.8443000e+00   1.8445566e+00   1.8448712e+00   1.8452350e+00   1.8455729e+00   1.8459107e+00   1.8462253e+00   1.8465029e+00   1.8467405e+00   1.8469333e+00   1.8471358e+00   1.8474369e+00   1.8478022e+00   1.8481983e+00   1.8486106e+00   1.8489598e+00   1.8492469e+00   1.8495721e+00   1.8498867e+00   1.8501417e+00   1.8504369e+00   1.8508077e+00   1.8511079e+00   1.8513864e+00   1.8516525e+00   1.8518277e+00   1.8520030e+00   1.8521689e+00   1.8523592e+00   1.8525759e+00   1.8528436e+00   1.8532730e+00   1.8537023e+00   1.8542558e+00   1.8547258e+00   1.8551957e+00   1.8555755e+00   1.8558361e+00   1.8560432e+00   1.8562502e+00   1.8564627e+00   1.8567476e+00   1.8569952e+00   1.8572085e+00   1.8574662e+00   1.8577108e+00   1.8578745e+00   1.8580382e+00   1.8582030e+00   1.8584675e+00   1.8586624e+00   1.8588574e+00   1.8590679e+00   1.8593384e+00   1.8596242e+00   1.8598636e+00   1.8600613e+00   1.8602653e+00   1.8604657e+00   1.8606385e+00   1.8608205e+00   1.8610753e+00   1.8613492e+00   1.8615923e+00   1.8618031e+00   1.8620003e+00   1.8621910e+00   1.8623880e+00   1.8626702e+00   1.8629239e+00   1.8631566e+00   1.8633745e+00   1.8635351e+00   1.8636957e+00   1.8638581e+00   1.8640533e+00   1.8642420e+00   1.8644419e+00   1.8647017e+00   1.8649477e+00   1.8651357e+00   1.8653238e+00   1.8655175e+00   1.8657685e+00   1.8661279e+00   1.8666086e+00   1.8667533e+00   1.8668980e+00   1.8670737e+00   1.8673153e+00   1.8676740e+00   1.8680664e+00   1.8683476e+00   1.8686288e+00   1.8689108e+00   1.8691872e+00   1.8694253e+00   1.8696175e+00   1.8698496e+00   1.8700943e+00   1.8703496e+00   1.8705573e+00   1.8707410e+00   1.8709440e+00   1.8711479e+00   1.8713847e+00   1.8716879e+00   1.8719705e+00   1.8722819e+00   1.8725870e+00   1.8728584e+00   1.8731570e+00   1.8734627e+00   1.8737952e+00   1.8739314e+00   1.8740676e+00   1.8742588e+00   1.8745126e+00   1.8748414e+00   1.8752833e+00   1.8756250e+00   1.8759667e+00   1.8762642e+00   1.8765458e+00   1.8768702e+00   1.8772113e+00   1.8774642e+00   1.8777172e+00   1.8779425e+00   1.8781577e+00   1.8783684e+00   1.8786186e+00   1.8789678e+00   1.8793562e+00   1.8797594e+00   1.8802138e+00   1.8806308e+00   1.8810062e+00   1.8813297e+00   1.8816966e+00   1.8820392e+00   1.8823761e+00   1.8827001e+00   1.8830472e+00   1.8833383e+00   1.8836222e+00   1.8839335e+00   1.8842449e+00   1.8845127e+00   1.8848156e+00   1.8851429e+00   1.8854122e+00   1.8857500e+00   1.8861318e+00   1.8864792e+00   1.8868266e+00   1.8871389e+00   1.8874366e+00   1.8878046e+00   1.8879389e+00   1.8880731e+00   1.8882379e+00   1.8884026e+00   1.8887317e+00   1.8890213e+00   1.8892600e+00   1.8895445e+00   1.8898059e+00   1.8901599e+00   1.8905375e+00   1.8908774e+00   1.8912288e+00   1.8915527e+00   1.8918775e+00   1.8920846e+00   1.8922917e+00   1.8924629e+00   1.8926257e+00   1.8928662e+00   1.8932538e+00   1.8936864e+00   1.8941189e+00   1.8944019e+00   1.8946849e+00   1.8949297e+00   1.8951941e+00   1.8954330e+00   1.8956967e+00   1.8959326e+00   1.8961650e+00   1.8963645e+00   1.8966642e+00   1.8969635e+00   1.8972382e+00   1.8974943e+00   1.8977731e+00   1.8980285e+00   1.8983071e+00   1.8986334e+00   1.8991043e+00   1.8995709e+00   1.9000782e+00   1.9004695e+00   1.9008607e+00   1.9011764e+00   1.9014881e+00   1.9017384e+00   1.9020356e+00   1.9022781e+00   1.9025449e+00   1.9028371e+00   1.9031663e+00   1.9039447e+00   1.9047232e+00   1.9053897e+00   1.9056064e+00   1.9058231e+00   1.9060825e+00   1.9064457e+00   1.9067562e+00   1.9071240e+00   1.9074521e+00   1.9078341e+00   1.9081552e+00   1.9086396e+00   1.9089736e+00   1.9093076e+00   1.9096269e+00   1.9100255e+00   1.9102883e+00   1.9105510e+00   1.9109614e+00   1.9113048e+00   1.9116482e+00   1.9119793e+00   1.9124289e+00   1.9128366e+00   1.9135093e+00   1.9141076e+00   1.9145900e+00   1.9152727e+00   1.9158427e+00   1.9160648e+00   1.9162869e+00   1.9164855e+00   1.9167171e+00   1.9169910e+00   1.9173528e+00   1.9176639e+00   1.9179987e+00   1.9182995e+00   1.9186130e+00   1.9188733e+00   1.9191441e+00   1.9194505e+00   1.9197028e+00   1.9200432e+00   1.9202691e+00   1.9204950e+00   1.9207518e+00   1.9210087e+00   1.9212313e+00   1.9214551e+00   1.9217148e+00   1.9220006e+00   1.9221136e+00   1.9222266e+00   1.9223627e+00   1.9225109e+00   1.9226912e+00   1.9229128e+00   1.9231738e+00   1.9233861e+00   1.9235915e+00   1.9238058e+00   1.9240202e+00   1.9242901e+00   1.9245595e+00   1.9247927e+00   1.9250059e+00   1.9252190e+00   1.9254671e+00   1.9257533e+00   1.9260404e+00   1.9263587e+00   1.9267640e+00   1.9270758e+00   1.9273877e+00   1.9277553e+00   1.9280992e+00   1.9284389e+00   1.9287388e+00   1.9290062e+00   1.9293734e+00   1.9296973e+00   1.9300807e+00   1.9304787e+00   1.9308163e+00   1.9311539e+00   1.9314612e+00   1.9317670e+00   1.9320294e+00   1.9323877e+00   1.9327637e+00   1.9331316e+00   1.9335027e+00   1.9338445e+00   1.9341293e+00   1.9344141e+00   1.9347819e+00   1.9351485e+00   1.9354493e+00   1.9357042e+00   1.9359648e+00   1.9362024e+00   1.9364319e+00   1.9367194e+00   1.9370619e+00   1.9375331e+00   1.9379105e+00   1.9382880e+00   1.9386557e+00   1.9390359e+00   1.9394680e+00   1.9398309e+00   1.9401770e+00   1.9405041e+00   1.9407931e+00   1.9411498e+00   1.9414876e+00   1.9417622e+00   1.9420368e+00   1.9423469e+00   1.9426843e+00   1.9429815e+00   1.9432984e+00   1.9436571e+00   1.9441232e+00   1.9443277e+00   1.9445323e+00   1.9447270e+00   1.9449904e+00   1.9452557e+00   1.9454989e+00   1.9457446e+00   1.9460909e+00   1.9464074e+00   1.9467432e+00   1.9470595e+00   1.9473549e+00   1.9476632e+00   1.9480557e+00   1.9484395e+00   1.9487751e+00   1.9490910e+00   1.9495184e+00   1.9498617e+00   1.9502333e+00   1.9506986e+00   1.9510086e+00   1.9513187e+00   1.9516200e+00   1.9518763e+00   1.9520764e+00   1.9522765e+00   1.9525525e+00   1.9528230e+00   1.9531485e+00   1.9534869e+00   1.9538309e+00   1.9541749e+00   1.9544509e+00   1.9547086e+00   1.9549198e+00   1.9551856e+00   1.9555569e+00   1.9558797e+00   1.9562669e+00   1.9566014e+00   1.9569317e+00   1.9572620e+00   1.9576176e+00   1.9578616e+00   1.9581057e+00   1.9583667e+00   1.9586741e+00   1.9589842e+00   1.9592790e+00   1.9596105e+00   1.9599893e+00   1.9602995e+00   1.9606033e+00   1.9609328e+00   1.9612624e+00   1.9615777e+00   1.9618738e+00   1.9621180e+00   1.9623931e+00   1.9627786e+00   1.9631891e+00   1.9636143e+00   1.9641897e+00   1.9647653e+00   1.9651212e+00   1.9654043e+00   1.9656875e+00   1.9659704e+00   1.9662054e+00   1.9664404e+00   1.9667733e+00   1.9673060e+00   1.9679557e+00   1.9685518e+00   1.9690339e+00   1.9694580e+00   1.9699187e+00   1.9702881e+00   1.9705879e+00   1.9708629e+00   1.9711613e+00   1.9714945e+00   1.9718277e+00   1.9722370e+00   1.9726005e+00   1.9729716e+00   1.9732793e+00   1.9736612e+00   1.9740158e+00   1.9743462e+00   1.9746835e+00   1.9749990e+00   1.9752792e+00   1.9755868e+00   1.9758596e+00   1.9761283e+00   1.9763868e+00   1.9766370e+00   1.9768852e+00   1.9771415e+00   1.9773977e+00   1.9776818e+00   1.9779145e+00   1.9781566e+00   1.9784801e+00   1.9788976e+00   1.9793367e+00   1.9797896e+00   1.9801781e+00   1.9805244e+00   1.9808066e+00   1.9810888e+00   1.9813295e+00   1.9815258e+00   1.9817870e+00   1.9820293e+00   1.9823145e+00   1.9825499e+00   1.9828345e+00   1.9831880e+00   1.9836448e+00   1.9841321e+00   1.9846672e+00   1.9852170e+00   1.9855861e+00   1.9859552e+00   1.9862714e+00   1.9865878e+00   1.9869343e+00   1.9872828e+00   1.9875987e+00   1.9878750e+00   1.9881513e+00   1.9884396e+00   1.9887577e+00   1.9890840e+00   1.9893903e+00   1.9898159e+00   1.9902729e+00   1.9906418e+00   1.9909486e+00   1.9912480e+00   1.9915530e+00   1.9919359e+00   1.9923271e+00   1.9927418e+00   1.9931811e+00   1.9934847e+00   1.9937884e+00   1.9941436e+00   1.9944987e+00   1.9947924e+00   1.9950669e+00   1.9953526e+00   1.9956798e+00   1.9960399e+00   1.9964751e+00   1.9968712e+00   1.9973147e+00   1.9976867e+00   1.9980355e+00   1.9983842e+00   1.9987182e+00   1.9990119e+00   1.9993172e+00   1.9996428e+00   2.0000521e+00   2.0004432e+00   2.0008203e+00   2.0013267e+00   2.0018737e+00   2.0023563e+00   2.0028105e+00   2.0032647e+00   2.0036571e+00   2.0042186e+00   2.0047801e+00   2.0052858e+00   2.0057284e+00   2.0061320e+00   2.0064934e+00   2.0068347e+00   2.0071365e+00   2.0074616e+00   2.0077555e+00   2.0080223e+00   2.0082824e+00   2.0085587e+00   2.0088845e+00   2.0091882e+00   2.0096644e+00   2.0102016e+00   2.0107113e+00   2.0113149e+00   2.0117409e+00   2.0121669e+00   2.0126630e+00   2.0131555e+00   2.0134629e+00   2.0137704e+00   2.0141157e+00   2.0145594e+00   2.0149543e+00   2.0154105e+00   2.0160075e+00   2.0162217e+00   2.0164358e+00   2.0166527e+00   2.0168838e+00   2.0170858e+00   2.0173680e+00   2.0176886e+00   2.0180266e+00   2.0183647e+00   2.0186619e+00   2.0189165e+00   2.0191966e+00   2.0194749e+00   2.0198249e+00   2.0201932e+00   2.0205733e+00   2.0209119e+00   2.0212359e+00   2.0215424e+00   2.0218489e+00   2.0221718e+00   2.0225524e+00   2.0229670e+00   2.0232991e+00   2.0236411e+00   2.0240456e+00   2.0243875e+00   2.0246872e+00   2.0249753e+00   2.0253034e+00   2.0257594e+00   2.0260750e+00   2.0263907e+00   2.0266526e+00   2.0268732e+00   2.0271412e+00   2.0274966e+00   2.0278841e+00   2.0282005e+00   2.0285081e+00   2.0288005e+00   2.0291537e+00   2.0295145e+00   2.0299290e+00   2.0304605e+00   2.0308090e+00   2.0310815e+00   2.0313540e+00   2.0316341e+00   2.0320068e+00   2.0323861e+00   2.0327006e+00   2.0330994e+00   2.0334699e+00   2.0337991e+00   2.0341126e+00   2.0344156e+00   2.0347541e+00   2.0351585e+00   2.0354932e+00   2.0358280e+00   2.0361934e+00   2.0365564e+00   2.0368842e+00   2.0372120e+00   2.0375271e+00   2.0378208e+00   2.0381307e+00   2.0385091e+00   2.0388134e+00   2.0390633e+00   2.0394276e+00   2.0397555e+00   2.0400223e+00   2.0403409e+00   2.0407004e+00   2.0410943e+00   2.0414477e+00   2.0417664e+00   2.0421340e+00   2.0424024e+00   2.0426707e+00   2.0429254e+00   2.0431910e+00   2.0434496e+00   2.0437060e+00   2.0439554e+00   2.0442196e+00   2.0445629e+00   2.0449896e+00   2.0454875e+00   2.0459422e+00   2.0462508e+00   2.0465594e+00   2.0469097e+00   2.0472661e+00   2.0476412e+00   2.0479795e+00   2.0483005e+00   2.0487526e+00   2.0491073e+00   2.0494620e+00   2.0497477e+00   2.0500333e+00   2.0503086e+00   2.0505464e+00   2.0508369e+00   2.0511544e+00   2.0514162e+00   2.0516952e+00   2.0520991e+00   2.0524352e+00   2.0527712e+00   2.0531029e+00   2.0534194e+00   2.0537315e+00   2.0542364e+00   2.0547413e+00   2.0551884e+00   2.0556324e+00   2.0561360e+00   2.0566224e+00   2.0570609e+00   2.0574173e+00   2.0578274e+00   2.0581597e+00   2.0584484e+00   2.0587661e+00   2.0591012e+00   2.0594194e+00   2.0599325e+00   2.0604094e+00   2.0608130e+00   2.0612165e+00   2.0616036e+00   2.0621134e+00   2.0625585e+00   2.0629324e+00   2.0632363e+00   2.0635010e+00   2.0637620e+00   2.0640888e+00   2.0644247e+00   2.0647859e+00   2.0651039e+00   2.0655199e+00   2.0659136e+00   2.0662944e+00   2.0667291e+00   2.0671987e+00   2.0675102e+00   2.0678217e+00   2.0682014e+00   2.0685173e+00   2.0688778e+00   2.0692953e+00   2.0696334e+00   2.0699715e+00   2.0702443e+00   2.0705111e+00   2.0707780e+00   2.0710615e+00   2.0714184e+00   2.0717891e+00   2.0721251e+00   2.0724359e+00   2.0727106e+00   2.0730106e+00   2.0732805e+00   2.0735102e+00   2.0737135e+00   2.0739803e+00   2.0742451e+00   2.0745236e+00   2.0747994e+00   2.0750341e+00   2.0752495e+00   2.0754715e+00   2.0756673e+00   2.0758986e+00   2.0761407e+00   2.0764017e+00   2.0766540e+00   2.0769200e+00   2.0772119e+00   2.0774963e+00   2.0778044e+00   2.0781857e+00   2.0785977e+00   2.0789440e+00   2.0794072e+00   2.0798933e+00   2.0803278e+00   2.0807837e+00   2.0812036e+00   2.0816198e+00   2.0820109e+00   2.0823640e+00   2.0827171e+00   2.0830118e+00   2.0833020e+00   2.0836577e+00   2.0839284e+00   2.0841991e+00   2.0844591e+00   2.0847270e+00   2.0850255e+00   2.0853633e+00   2.0856344e+00   2.0858817e+00   2.0861614e+00   2.0866458e+00   2.0870397e+00   2.0874397e+00   2.0877794e+00   2.0881041e+00   2.0885146e+00   2.0888771e+00   2.0893064e+00   2.0897116e+00   2.0901168e+00   2.0904916e+00   2.0908083e+00   2.0911890e+00   2.0916497e+00   2.0920587e+00   2.0924495e+00   2.0927966e+00   2.0932541e+00   2.0936721e+00   2.0940900e+00   2.0945763e+00   2.0951028e+00   2.0955565e+00   2.0960405e+00   2.0964429e+00   2.0968754e+00   2.0972568e+00   2.0976381e+00   2.0979633e+00   2.0982963e+00   2.0985881e+00   2.0988274e+00   2.0991651e+00   2.0995469e+00   2.0998644e+00   2.1001836e+00   2.1005241e+00   2.1008474e+00   2.1011707e+00   2.1014707e+00   2.1017242e+00   2.1020292e+00   2.1023213e+00   2.1026060e+00   2.1029720e+00   2.1034191e+00   2.1038499e+00   2.1045065e+00   2.1051632e+00   2.1058416e+00   2.1064616e+00   2.1070080e+00   2.1074497e+00   2.1078346e+00   2.1081563e+00   2.1084433e+00   2.1087625e+00   2.1090660e+00   2.1093210e+00   2.1096378e+00   2.1099115e+00   2.1102632e+00   2.1106436e+00   2.1110426e+00   2.1113707e+00   2.1116933e+00   2.1121006e+00   2.1124478e+00   2.1128228e+00   2.1131988e+00   2.1135259e+00   2.1138073e+00   2.1140887e+00   2.1143881e+00   2.1146566e+00   2.1149710e+00   2.1153132e+00   2.1157355e+00   2.1161896e+00   2.1165880e+00   2.1170337e+00   2.1174366e+00   2.1178395e+00   2.1182873e+00   2.1186592e+00   2.1190163e+00   2.1193429e+00   2.1196695e+00   2.1199477e+00   2.1202259e+00   2.1205680e+00   2.1209610e+00   2.1213191e+00   2.1217297e+00   2.1221663e+00   2.1225410e+00   2.1230195e+00   2.1234798e+00   2.1239261e+00   2.1243493e+00   2.1247369e+00   2.1252229e+00   2.1256172e+00   2.1260114e+00   2.1263523e+00   2.1267054e+00   2.1271179e+00   2.1276037e+00   2.1281114e+00   2.1285327e+00   2.1288782e+00   2.1292019e+00   2.1296278e+00   2.1300096e+00   2.1303914e+00   2.1306979e+00   2.1310229e+00   2.1313409e+00   2.1316296e+00   2.1319598e+00   2.1322728e+00   2.1325791e+00   2.1329806e+00   2.1334125e+00   2.1338351e+00   2.1342464e+00   2.1345960e+00   2.1349296e+00   2.1352317e+00   2.1355018e+00   2.1357902e+00   2.1362359e+00   2.1366435e+00   2.1370218e+00   2.1373569e+00   2.1377953e+00   2.1383360e+00   2.1388050e+00   2.1392275e+00   2.1396571e+00   2.1400388e+00   2.1404639e+00   2.1408453e+00   2.1412894e+00   2.1417308e+00   2.1422544e+00   2.1426823e+00   2.1430259e+00   2.1433730e+00   2.1436738e+00   2.1439237e+00   2.1442240e+00   2.1445351e+00   2.1448372e+00   2.1451639e+00   2.1454435e+00   2.1458155e+00   2.1461717e+00   2.1465117e+00   2.1468992e+00   2.1473087e+00   2.1476988e+00   2.1480297e+00   2.1484044e+00   2.1487307e+00   2.1490931e+00   2.1495332e+00   2.1499485e+00   2.1503363e+00   2.1507075e+00   2.1510426e+00   2.1514669e+00   2.1518180e+00   2.1521697e+00   2.1525242e+00   2.1528887e+00   2.1532246e+00   2.1535657e+00   2.1539425e+00   2.1542593e+00   2.1545761e+00   2.1549205e+00   2.1551987e+00   2.1554768e+00   2.1558716e+00   2.1562265e+00   2.1565462e+00   2.1568287e+00   2.1571356e+00   2.1575262e+00   2.1579646e+00   2.1583771e+00   2.1588253e+00   2.1592478e+00   2.1597625e+00   2.1601511e+00   2.1605398e+00   2.1608716e+00   2.1612316e+00   2.1615633e+00   2.1618607e+00   2.1621443e+00   2.1624359e+00   2.1627454e+00   2.1631252e+00   2.1634837e+00   2.1638830e+00   2.1642734e+00   2.1645472e+00   2.1648211e+00   2.1651460e+00   2.1654516e+00   2.1657249e+00   2.1660433e+00   2.1664147e+00   2.1669520e+00   2.1674552e+00   2.1679498e+00   2.1683935e+00   2.1688346e+00   2.1692029e+00   2.1694837e+00   2.1697645e+00   2.1700361e+00   2.1703998e+00   2.1708469e+00   2.1712446e+00   2.1717090e+00   2.1721340e+00   2.1725389e+00   2.1729671e+00   2.1734777e+00   2.1739431e+00   2.1744996e+00   2.1749814e+00   2.1754949e+00   2.1759176e+00   2.1763173e+00   2.1766713e+00   2.1770856e+00   2.1775494e+00   2.1780358e+00   2.1784684e+00   2.1789939e+00   2.1793623e+00   2.1797308e+00   2.1800996e+00   2.1805357e+00   2.1809277e+00   2.1812314e+00   2.1815351e+00   2.1818672e+00   2.1821599e+00   2.1825604e+00   2.1829594e+00   2.1834076e+00   2.1837630e+00   2.1841184e+00   2.1843463e+00   2.1845742e+00   2.1848113e+00   2.1850546e+00   2.1852845e+00   2.1855240e+00   2.1857969e+00   2.1860756e+00   2.1864433e+00   2.1867764e+00   2.1871579e+00   2.1875701e+00   2.1880218e+00   2.1886214e+00   2.1891581e+00   2.1897506e+00   2.1902583e+00   2.1907189e+00   2.1911993e+00   2.1917198e+00   2.1921846e+00   2.1925811e+00   2.1930241e+00   2.1934642e+00   2.1938621e+00   2.1942212e+00   2.1946164e+00   2.1949714e+00   2.1954584e+00   2.1958974e+00   2.1963262e+00   2.1967903e+00   2.1973129e+00   2.1977535e+00   2.1982944e+00   2.1986310e+00   2.1989676e+00   2.1993389e+00   2.1997387e+00   2.2001242e+00   2.2005212e+00   2.2008626e+00   2.2011929e+00   2.2015964e+00   2.2019900e+00   2.2023257e+00   2.2027193e+00   2.2031133e+00   2.2035101e+00   2.2038820e+00   2.2041860e+00   2.2045256e+00   2.2048652e+00   2.2053306e+00   2.2056780e+00   2.2060255e+00   2.2064280e+00   2.2068612e+00   2.2073003e+00   2.2076441e+00   2.2079879e+00   2.2083282e+00   2.2086467e+00   2.2089505e+00   2.2092797e+00   2.2096582e+00   2.2100584e+00   2.2103892e+00   2.2107490e+00   2.2111820e+00   2.2117622e+00   2.2122504e+00   2.2126648e+00   2.2130622e+00   2.2133856e+00   2.2136796e+00   2.2139987e+00   2.2143207e+00   2.2146259e+00   2.2149173e+00   2.2152241e+00   2.2155679e+00   2.2159954e+00   2.2164897e+00   2.2169711e+00   2.2173617e+00   2.2179524e+00   2.2183754e+00   2.2187984e+00   2.2191154e+00   2.2194324e+00   2.2197383e+00   2.2200060e+00   2.2202349e+00   2.2205240e+00   2.2208827e+00   2.2212181e+00   2.2216202e+00   2.2220390e+00   2.2223790e+00   2.2227074e+00   2.2230938e+00   2.2234936e+00   2.2238345e+00   2.2241403e+00   2.2244638e+00   2.2247838e+00   2.2250970e+00   2.2254369e+00   2.2257290e+00   2.2260786e+00   2.2264414e+00   2.2268455e+00   2.2271878e+00   2.2275308e+00   2.2278837e+00   2.2282070e+00   2.2285824e+00   2.2289680e+00   2.2293418e+00   2.2297103e+00   2.2300447e+00   2.2303639e+00   2.2307160e+00   2.2310139e+00   2.2312713e+00   2.2315354e+00   2.2318696e+00   2.2321767e+00   2.2324735e+00   2.2327491e+00   2.2330409e+00   2.2334153e+00   2.2337919e+00   2.2342211e+00   2.2347231e+00   2.2353082e+00   2.2357982e+00   2.2361958e+00   2.2366018e+00   2.2370688e+00   2.2375120e+00   2.2379033e+00   2.2382709e+00   2.2387486e+00   2.2391457e+00   2.2395429e+00   2.2399034e+00   2.2402023e+00   2.2405097e+00   2.2408064e+00   2.2411822e+00   2.2415176e+00   2.2418879e+00   2.2422687e+00   2.2426813e+00   2.2431009e+00   2.2435776e+00   2.2440180e+00   2.2443920e+00   2.2448104e+00   2.2452703e+00   2.2457013e+00   2.2461132e+00   2.2465617e+00   2.2470139e+00   2.2474795e+00   2.2479476e+00   2.2484631e+00   2.2488887e+00   2.2493143e+00   2.2497335e+00   2.2501133e+00   2.2504617e+00   2.2508101e+00   2.2511489e+00   2.2514676e+00   2.2518079e+00   2.2521406e+00   2.2525268e+00   2.2529129e+00   2.2533136e+00   2.2537051e+00   2.2540964e+00   2.2545320e+00   2.2550822e+00   2.2556323e+00   2.2562688e+00   2.2568474e+00   2.2572945e+00   2.2577417e+00   2.2581480e+00   2.2585045e+00   2.2588171e+00   2.2591914e+00   2.2594795e+00   2.2597676e+00   2.2600515e+00   2.2604079e+00   2.2607112e+00   2.2609708e+00   2.2612291e+00   2.2614907e+00   2.2618255e+00   2.2621615e+00   2.2625357e+00   2.2629311e+00   2.2633222e+00   2.2636784e+00   2.2641595e+00   2.2646519e+00   2.2650802e+00   2.2654786e+00   2.2658369e+00   2.2661954e+00   2.2665429e+00   2.2669036e+00   2.2672749e+00   2.2676298e+00   2.2679470e+00   2.2682642e+00   2.2685428e+00   2.2688263e+00   2.2691125e+00   2.2694095e+00   2.2697299e+00   2.2700769e+00   2.2704219e+00   2.2708210e+00   2.2712202e+00   2.2716033e+00   2.2719749e+00   2.2723466e+00   2.2726040e+00   2.2728614e+00   2.2731177e+00   2.2733723e+00   2.2736659e+00   2.2740060e+00   2.2743564e+00   2.2749921e+00   2.2755424e+00   2.2760584e+00   2.2764908e+00   2.2769232e+00   2.2773363e+00   2.2776104e+00   2.2778846e+00   2.2782646e+00   2.2787997e+00   2.2792760e+00   2.2797478e+00   2.2802796e+00   2.2806827e+00   2.2810858e+00   2.2815520e+00   2.2821648e+00   2.2827717e+00   2.2832754e+00   2.2837792e+00   2.2842064e+00   2.2845873e+00   2.2849504e+00   2.2852529e+00   2.2855816e+00   2.2859320e+00   2.2862549e+00   2.2866501e+00   2.2870698e+00   2.2874748e+00   2.2878408e+00   2.2881909e+00   2.2885479e+00   2.2889700e+00   2.2893610e+00   2.2896809e+00   2.2899416e+00   2.2902130e+00   2.2905748e+00   2.2909758e+00   2.2913479e+00   2.2916577e+00   2.2919299e+00   2.2922112e+00   2.2925570e+00   2.2928919e+00   2.2931832e+00   2.2934879e+00   2.2937915e+00   2.2941622e+00   2.2945893e+00   2.2949633e+00   2.2955337e+00   2.2961319e+00   2.2966868e+00   2.2971918e+00   2.2976190e+00   2.2979797e+00   2.2984029e+00   2.2987955e+00   2.2992531e+00   2.2997108e+00   2.3002594e+00   2.3005263e+00   2.3007933e+00   2.3010591e+00   2.3014971e+00   2.3019194e+00   2.3023371e+00   2.3028246e+00   2.3032612e+00   2.3036397e+00   2.3040515e+00   2.3044494e+00   2.3047730e+00   2.3053332e+00   2.3058934e+00   2.3062412e+00   2.3065890e+00   2.3069989e+00   2.3073839e+00   2.3077627e+00   2.3080689e+00   2.3083502e+00   2.3086985e+00   2.3090671e+00   2.3095646e+00   2.3100159e+00   2.3105144e+00   2.3109844e+00   2.3113681e+00   2.3117124e+00   2.3121042e+00   2.3125393e+00   2.3129310e+00   2.3132567e+00   2.3135669e+00   2.3139498e+00   2.3143373e+00   2.3147972e+00   2.3152932e+00   2.3157057e+00   2.3160952e+00   2.3165022e+00   2.3169124e+00   2.3172559e+00   2.3175802e+00   2.3179045e+00   2.3182370e+00   2.3185724e+00   2.3189866e+00   2.3193415e+00   2.3197916e+00   2.3202130e+00   2.3205508e+00   2.3208332e+00   2.3211158e+00   2.3214221e+00   2.3217503e+00   2.3220778e+00   2.3224899e+00   2.3229979e+00   2.3234283e+00   2.3237386e+00   2.3240489e+00   2.3244141e+00   2.3247397e+00   2.3250583e+00   2.3254156e+00   2.3256847e+00   2.3259539e+00   2.3262639e+00   2.3265916e+00   2.3269756e+00   2.3273157e+00   2.3277510e+00   2.3281021e+00   2.3284395e+00   2.3288261e+00   2.3292970e+00   2.3296768e+00   2.3301097e+00   2.3304598e+00   2.3308138e+00   2.3311337e+00   2.3314537e+00   2.3317884e+00   2.3322661e+00   2.3327564e+00   2.3332579e+00   2.3336813e+00   2.3340628e+00   2.3344436e+00   2.3348740e+00   2.3354050e+00   2.3358467e+00   2.3362063e+00   2.3365365e+00   2.3368879e+00   2.3373233e+00   2.3378358e+00   2.3382164e+00   2.3385969e+00   2.3389801e+00   2.3394188e+00   2.3398459e+00   2.3402886e+00   2.3405964e+00   2.3409041e+00   2.3412922e+00   2.3416054e+00   2.3419186e+00   2.3421903e+00   2.3424413e+00   2.3427258e+00   2.3431593e+00   2.3435478e+00   2.3439244e+00   2.3443017e+00   2.3447062e+00   2.3450569e+00   2.3453971e+00   2.3457208e+00   2.3460227e+00   2.3463469e+00   2.3467345e+00   2.3470488e+00   2.3473459e+00   2.3477011e+00   2.3480373e+00   2.3484714e+00   2.3490137e+00   2.3494390e+00   2.3498643e+00   2.3502113e+00   2.3505213e+00   2.3507824e+00   2.3511219e+00   2.3514624e+00   2.3519119e+00   2.3523167e+00   2.3526105e+00   2.3529044e+00   2.3531616e+00   2.3534118e+00   2.3537111e+00   2.3540202e+00   2.3543583e+00   2.3546853e+00   2.3550291e+00   2.3556224e+00   2.3562158e+00   2.3566951e+00   2.3572259e+00   2.3577788e+00   2.3582385e+00   2.3586429e+00   2.3590396e+00   2.3594348e+00   2.3598595e+00   2.3602325e+00   2.3605788e+00   2.3609102e+00   2.3612735e+00   2.3616497e+00   2.3619889e+00   2.3622826e+00   2.3625778e+00   2.3628329e+00   2.3631376e+00   2.3634543e+00   2.3638283e+00   2.3642188e+00   2.3645562e+00   2.3649527e+00   2.3652764e+00   2.3655813e+00   2.3658858e+00   2.3661753e+00   2.3665266e+00   2.3668356e+00   2.3671948e+00   2.3676540e+00   2.3682042e+00   2.3685611e+00   2.3689180e+00   2.3692584e+00   2.3696352e+00   2.3701437e+00   2.3706416e+00   2.3710975e+00   2.3714720e+00   2.3718441e+00   2.3721712e+00   2.3725795e+00   2.3729654e+00   2.3733513e+00   2.3736983e+00   2.3739917e+00   2.3742950e+00   2.3746066e+00   2.3748644e+00   2.3751213e+00   2.3754015e+00   2.3756663e+00   2.3759530e+00   2.3762173e+00   2.3765346e+00   2.3768588e+00   2.3771461e+00   2.3774306e+00   2.3776973e+00   2.3779845e+00   2.3782989e+00   2.3786072e+00   2.3789166e+00   2.3792717e+00   2.3797950e+00   2.3803044e+00   2.3807475e+00   2.3811082e+00   2.3815664e+00   2.3819380e+00   2.3823385e+00   2.3826776e+00   2.3830320e+00   2.3834677e+00   2.3838797e+00   2.3842742e+00   2.3846341e+00   2.3850717e+00   2.3855461e+00   2.3859544e+00   2.3863978e+00   2.3868413e+00   2.3872939e+00   2.3876743e+00   2.3880703e+00   2.3883992e+00   2.3887186e+00   2.3890379e+00   2.3893488e+00   2.3897672e+00   2.3901881e+00   2.3905672e+00   2.3909661e+00   2.3913176e+00   2.3917194e+00   2.3920930e+00   2.3924637e+00   2.3928396e+00   2.3932646e+00   2.3935564e+00   2.3938481e+00   2.3941559e+00   2.3944563e+00   2.3948011e+00   2.3951252e+00   2.3954061e+00   2.3957406e+00   2.3961299e+00   2.3965343e+00   2.3969020e+00   2.3972430e+00   2.3976506e+00   2.3980431e+00   2.3984669e+00   2.3989084e+00   2.3994176e+00   2.3998888e+00   2.4002696e+00   2.4007216e+00   2.4010977e+00   2.4014738e+00   2.4019229e+00   2.4022998e+00   2.4026417e+00   2.4029673e+00   2.4033123e+00   2.4036882e+00   2.4040336e+00   2.4043600e+00   2.4047754e+00   2.4051122e+00   2.4062031e+00   2.4069692e+00   2.4077352e+00   2.4083777e+00   2.4089896e+00   2.4095038e+00   2.4098919e+00   2.4102800e+00   2.4107316e+00   2.4112091e+00   2.4116085e+00   2.4119322e+00   2.4122724e+00   2.4125531e+00   2.4128652e+00   2.4131509e+00   2.4134354e+00   2.4137387e+00   2.4140630e+00   2.4144202e+00   2.4148468e+00   2.4153096e+00   2.4157727e+00   2.4160970e+00   2.4164212e+00   2.4166998e+00   2.4169861e+00   2.4172457e+00   2.4175790e+00   2.4178634e+00   2.4182022e+00   2.4186343e+00   2.4190920e+00   2.4195768e+00   2.4201080e+00   2.4205404e+00   2.4209303e+00   2.4212761e+00   2.4216220e+00   2.4219780e+00   2.4223096e+00   2.4226628e+00   2.4230234e+00   2.4234008e+00   2.4238039e+00   2.4242234e+00   2.4246473e+00   2.4250815e+00   2.4255655e+00   2.4260554e+00   2.4265037e+00   2.4269465e+00   2.4273793e+00   2.4277799e+00   2.4281769e+00   2.4285195e+00   2.4289774e+00   2.4293534e+00   2.4296752e+00   2.4301232e+00   2.4306056e+00   2.4309923e+00   2.4312715e+00   2.4315508e+00   2.4318524e+00   2.4322258e+00   2.4325759e+00   2.4328978e+00   2.4332729e+00   2.4337548e+00   2.4341493e+00   2.4345662e+00   2.4350128e+00   2.4353987e+00   2.4357491e+00   2.4360995e+00   2.4365480e+00   2.4369710e+00   2.4373318e+00   2.4377835e+00   2.4381941e+00   2.4385974e+00   2.4389632e+00   2.4393205e+00   2.4396404e+00   2.4399963e+00   2.4403523e+00   2.4407262e+00   2.4411279e+00   2.4415256e+00   2.4419321e+00   2.4423291e+00   2.4427376e+00   2.4431966e+00   2.4436556e+00   2.4440579e+00   2.4444719e+00   2.4448278e+00   2.4451154e+00   2.4454799e+00   2.4458536e+00   2.4462041e+00   2.4465211e+00   2.4468186e+00   2.4471283e+00   2.4474201e+00   2.4477958e+00   2.4481364e+00   2.4484890e+00   2.4487863e+00   2.4491262e+00   2.4496217e+00   2.4500460e+00   2.4504379e+00   2.4508050e+00   2.4512056e+00   2.4516015e+00   2.4519510e+00   2.4523042e+00   2.4527045e+00   2.4531504e+00   2.4535780e+00   2.4539963e+00   2.4543402e+00   2.4546840e+00   2.4549939e+00   2.4553565e+00   2.4566997e+00   2.4573975e+00   2.4579093e+00   2.4584212e+00   2.4589770e+00   2.4595099e+00   2.4600277e+00   2.4604917e+00   2.4607964e+00   2.4611011e+00   2.4614986e+00   2.4618680e+00   2.4621820e+00   2.4625460e+00   2.4629711e+00   2.4635237e+00   2.4637047e+00   2.4638857e+00   2.4641224e+00   2.4643635e+00   2.4646585e+00   2.4649842e+00   2.4652598e+00   2.4655868e+00   2.4659383e+00   2.4662930e+00   2.4666005e+00   2.4669344e+00   2.4673131e+00   2.4676592e+00   2.4680440e+00   2.4685154e+00   2.4688682e+00   2.4692210e+00   2.4695341e+00   2.4699514e+00   2.4702945e+00   2.4706399e+00   2.4710096e+00   2.4714240e+00   2.4717911e+00   2.4722080e+00   2.4727573e+00   2.4732258e+00   2.4735641e+00   2.4739023e+00   2.4742062e+00   2.4744870e+00   2.4750160e+00   2.4755156e+00   2.4760614e+00   2.4765180e+00   2.4769655e+00   2.4773377e+00   2.4776536e+00   2.4779425e+00   2.4782216e+00   2.4784630e+00   2.4786857e+00   2.4788909e+00   2.4791724e+00   2.4794723e+00   2.4797415e+00   2.4801467e+00   2.4805121e+00   2.4809522e+00   2.4814026e+00   2.4817846e+00   2.4822620e+00   2.4826629e+00   2.4830533e+00   2.4833880e+00   2.4838083e+00   2.4842552e+00   2.4846869e+00   2.4851969e+00   2.4856940e+00   2.4862495e+00   2.4867227e+00   2.4871556e+00   2.4876321e+00   2.4880701e+00   2.4884288e+00   2.4887165e+00   2.4891028e+00   2.4895440e+00   2.4900163e+00   2.4903527e+00   2.4906890e+00   2.4910142e+00   2.4913722e+00   2.4917419e+00   2.4920781e+00   2.4924087e+00   2.4927385e+00   2.4930547e+00   2.4934090e+00   2.4938201e+00   2.4942006e+00   2.4945099e+00   2.4948078e+00   2.4952003e+00   2.4955157e+00   2.4958310e+00   2.4961566e+00   2.4964822e+00   2.4968506e+00   2.4972143e+00   2.4975779e+00   2.4979623e+00   2.4982870e+00   2.4986117e+00   2.4989421e+00   2.4992381e+00   2.4995789e+00   2.4999518e+00   2.5003018e+00   2.5006671e+00   2.5010657e+00   2.5014968e+00   2.5018706e+00   2.5024164e+00   2.5028358e+00   2.5032552e+00   2.5035721e+00   2.5038889e+00   2.5041923e+00   2.5045244e+00   2.5048771e+00   2.5052776e+00   2.5056358e+00   2.5070295e+00   2.5074510e+00   2.5078725e+00   2.5083608e+00   2.5088945e+00   2.5093541e+00   2.5097336e+00   2.5102657e+00   2.5107437e+00   2.5112157e+00   2.5116471e+00   2.5120561e+00   2.5124714e+00   2.5128556e+00   2.5132378e+00   2.5136812e+00   2.5141105e+00   2.5145652e+00   2.5149893e+00   2.5155049e+00   2.5160182e+00   2.5163439e+00   2.5166695e+00   2.5170868e+00   2.5175393e+00   2.5179855e+00   2.5183675e+00   2.5187035e+00   2.5191403e+00   2.5195623e+00   2.5199710e+00   2.5203719e+00   2.5207091e+00   2.5210231e+00   2.5213075e+00   2.5216066e+00   2.5218791e+00   2.5222098e+00   2.5225249e+00   2.5229179e+00   2.5232685e+00   2.5236155e+00   2.5240119e+00   2.5244395e+00   2.5249150e+00   2.5254337e+00   2.5258511e+00   2.5262533e+00   2.5267480e+00   2.5271996e+00   2.5276814e+00   2.5281045e+00   2.5284504e+00   2.5288805e+00   2.5292995e+00   2.5296807e+00   2.5300873e+00   2.5304619e+00   2.5309010e+00   2.5312175e+00   2.5315340e+00   2.5318653e+00   2.5322429e+00   2.5326209e+00   2.5329395e+00   2.5332431e+00   2.5335836e+00   2.5338839e+00   2.5341468e+00   2.5344321e+00   2.5347993e+00   2.5351510e+00   2.5355388e+00   2.5358977e+00   2.5362847e+00   2.5367190e+00   2.5371126e+00   2.5375600e+00   2.5378950e+00   2.5382300e+00   2.5386554e+00   2.5391096e+00   2.5395629e+00   2.5399418e+00   2.5403130e+00   2.5406713e+00   2.5409802e+00   2.5412891e+00   2.5416119e+00   2.5420467e+00   2.5424235e+00   2.5427429e+00   2.5431517e+00   2.5435377e+00   2.5439158e+00   2.5442804e+00   2.5446733e+00   2.5450527e+00   2.5453839e+00   2.5457007e+00   2.5460767e+00   2.5464219e+00   2.5467744e+00   2.5470262e+00   2.5472781e+00   2.5475871e+00   2.5479093e+00   2.5482134e+00   2.5485239e+00   2.5489683e+00   2.5493687e+00   2.5498500e+00   2.5503430e+00   2.5508435e+00   2.5512135e+00   2.5515835e+00   2.5519485e+00   2.5523234e+00   2.5526876e+00   2.5529758e+00   2.5532641e+00   2.5536232e+00   2.5540020e+00   2.5543264e+00   2.5547334e+00   2.5551262e+00   2.5554438e+00   2.5558146e+00   2.5560365e+00   2.5562585e+00   2.5565102e+00   2.5569703e+00   2.5574166e+00   2.5577902e+00   2.5581890e+00   2.5586316e+00   2.5591219e+00   2.5595949e+00   2.5600485e+00   2.5604958e+00   2.5608960e+00   2.5613033e+00   2.5617387e+00   2.5622057e+00   2.5626175e+00   2.5630162e+00   2.5635030e+00   2.5639722e+00   2.5643738e+00   2.5647989e+00   2.5652961e+00   2.5657004e+00   2.5660394e+00   2.5663850e+00   2.5667026e+00   2.5670445e+00   2.5674848e+00   2.5678722e+00   2.5682105e+00   2.5685478e+00   2.5688978e+00   2.5692442e+00   2.5696798e+00   2.5700939e+00   2.5704900e+00   2.5709480e+00   2.5713833e+00   2.5717803e+00   2.5721577e+00   2.5725086e+00   2.5728056e+00   2.5730932e+00   2.5733771e+00   2.5736661e+00   2.5739631e+00   2.5743449e+00   2.5747814e+00   2.5751764e+00   2.5755783e+00   2.5759373e+00   2.5762884e+00   2.5766412e+00   2.5769718e+00   2.5773271e+00   2.5776677e+00   2.5779448e+00   2.5782604e+00   2.5785870e+00   2.5788999e+00   2.5792294e+00   2.5795647e+00   2.5798826e+00   2.5801383e+00   2.5803939e+00   2.5806277e+00   2.5808741e+00   2.5811493e+00   2.5814566e+00   2.5817846e+00   2.5821019e+00   2.5823896e+00   2.5826850e+00   2.5829474e+00   2.5832174e+00   2.5835327e+00   2.5839011e+00   2.5842832e+00   2.5846613e+00   2.5850009e+00   2.5853613e+00   2.5857130e+00   2.5861509e+00   2.5864209e+00   2.5866910e+00   2.5870238e+00   2.5873755e+00   2.5878024e+00   2.5882356e+00   2.5886092e+00   2.5889690e+00   2.5893452e+00   2.5897710e+00   2.5901523e+00   2.5905216e+00   2.5908762e+00   2.5912025e+00   2.5915298e+00   2.5918570e+00   2.5922149e+00   2.5925647e+00   2.5929146e+00   2.5932554e+00   2.5935641e+00   2.5938804e+00   2.5941676e+00   2.5944213e+00   2.5947441e+00   2.5951289e+00   2.5955656e+00   2.5959634e+00   2.5963853e+00   2.5969273e+00   2.5974112e+00   2.5978264e+00   2.5982415e+00   2.5986214e+00   2.5989861e+00   2.5993490e+00   2.5997288e+00   2.6001300e+00   2.6005312e+00   2.6009470e+00   2.6012865e+00   2.6016261e+00   2.6019919e+00   2.6023331e+00   2.6026241e+00   2.6030123e+00   2.6033258e+00   2.6036387e+00   2.6040059e+00   2.6043044e+00   2.6045696e+00   2.6048525e+00   2.6051493e+00   2.6054282e+00   2.6057398e+00   2.6060598e+00   2.6063176e+00   2.6065755e+00   2.6068575e+00   2.6071388e+00   2.6074641e+00   2.6078447e+00   2.6082933e+00   2.6087387e+00   2.6091053e+00   2.6094719e+00   2.6098727e+00   2.6102037e+00   2.6105810e+00   2.6109386e+00   2.6112316e+00   2.6115157e+00   2.6118228e+00   2.6122094e+00   2.6125842e+00   2.6129845e+00   2.6133750e+00   2.6137061e+00   2.6140711e+00   2.6144222e+00   2.6147551e+00   2.6151996e+00   2.6155706e+00   2.6159706e+00   2.6163188e+00   2.6166606e+00   2.6170343e+00   2.6173429e+00   2.6178223e+00   2.6182983e+00   2.6187085e+00   2.6190973e+00   2.6196488e+00   2.6201457e+00   2.6206099e+00   2.6209950e+00   2.6214453e+00   2.6219479e+00   2.6223203e+00   2.6226926e+00   2.6230856e+00   2.6235115e+00   2.6239539e+00   2.6244570e+00   2.6248993e+00   2.6253293e+00   2.6258308e+00   2.6262211e+00   2.6266115e+00   2.6270330e+00   2.6275624e+00   2.6279982e+00   2.6285130e+00   2.6290458e+00   2.6295106e+00   2.6298817e+00   2.6302528e+00   2.6305799e+00   2.6309128e+00   2.6312636e+00   2.6317156e+00   2.6321058e+00   2.6325007e+00   2.6329799e+00   2.6334389e+00   2.6338114e+00   2.6341839e+00   2.6345137e+00   2.6348435e+00   2.6351886e+00   2.6355583e+00   2.6358970e+00   2.6362315e+00   2.6365831e+00   2.6370224e+00   2.6374159e+00   2.6378094e+00   2.6381816e+00   2.6385029e+00   2.6388620e+00   2.6392368e+00   2.6396658e+00   2.6400230e+00   2.6403160e+00   2.6406090e+00   2.6409528e+00   2.6413372e+00   2.6417332e+00   2.6421433e+00   2.6425268e+00   2.6428870e+00   2.6433168e+00   2.6436755e+00   2.6440193e+00   2.6443423e+00   2.6446750e+00   2.6450040e+00   2.6452474e+00   2.6454908e+00   2.6457282e+00   2.6459861e+00   2.6462583e+00   2.6465476e+00   2.6468804e+00   2.6472277e+00   2.6475329e+00   2.6478486e+00   2.6481835e+00   2.6485907e+00   2.6489886e+00   2.6493638e+00   2.6498978e+00   2.6502925e+00   2.6506873e+00   2.6510949e+00   2.6514423e+00   2.6517790e+00   2.6521747e+00   2.6524481e+00   2.6527216e+00   2.6530428e+00   2.6533527e+00   2.6536854e+00   2.6541394e+00   2.6545487e+00   2.6550094e+00   2.6554570e+00   2.6560032e+00   2.6565645e+00   2.6580556e+00   2.6595468e+00   2.6599609e+00   2.6603749e+00   2.6607727e+00   2.6611342e+00   2.6617448e+00   2.6622615e+00   2.6629083e+00   2.6634670e+00   2.6638688e+00   2.6642706e+00   2.6647373e+00   2.6652070e+00   2.6656707e+00   2.6661367e+00   2.6665862e+00   2.6670870e+00   2.6676087e+00   2.6681267e+00   2.6685549e+00   2.6689171e+00   2.6692663e+00   2.6697983e+00   2.6702569e+00   2.6706431e+00   2.6710716e+00   2.6713742e+00   2.6716769e+00   2.6719805e+00   2.6722752e+00   2.6726209e+00   2.6730460e+00   2.6734564e+00   2.6738512e+00   2.6742460e+00   2.6745632e+00   2.6748804e+00   2.6751752e+00   2.6755021e+00   2.6758685e+00   2.6763287e+00   2.6767517e+00   2.6773180e+00   2.6779743e+00   2.6784323e+00   2.6788902e+00   2.6792924e+00   2.6798111e+00   2.6803921e+00   2.6809291e+00   2.6813588e+00   2.6817804e+00   2.6821698e+00   2.6825890e+00   2.6831124e+00   2.6835324e+00   2.6840068e+00   2.6845104e+00   2.6849991e+00   2.6854273e+00   2.6859090e+00   2.6864135e+00   2.6868625e+00   2.6873448e+00   2.6880209e+00   2.6885452e+00   2.6890694e+00   2.6895484e+00   2.6899400e+00   2.6903659e+00   2.6907851e+00   2.6912591e+00   2.6915835e+00   2.6919079e+00   2.6922376e+00   2.6925489e+00   2.6929172e+00   2.6933278e+00   2.6936363e+00   2.6939448e+00   2.6942981e+00   2.6945858e+00   2.6948488e+00   2.6951538e+00   2.6954888e+00   2.6959892e+00   2.6963751e+00   2.6967610e+00   2.6970963e+00   2.6974193e+00   2.6978179e+00   2.6981735e+00   2.6985051e+00   2.6988954e+00   2.6992977e+00   2.6996715e+00   2.7000110e+00   2.7004048e+00   2.7008507e+00   2.7013085e+00   2.7016897e+00   2.7020531e+00   2.7025403e+00   2.7030267e+00   2.7034242e+00   2.7038217e+00   2.7042280e+00   2.7047836e+00   2.7051586e+00   2.7055337e+00   2.7059007e+00   2.7062866e+00   2.7066463e+00   2.7070530e+00   2.7074596e+00   2.7078755e+00   2.7082580e+00   2.7086045e+00   2.7089394e+00   2.7092889e+00   2.7096524e+00   2.7099531e+00   2.7102975e+00   2.7106751e+00   2.7110130e+00   2.7113508e+00   2.7116408e+00   2.7119813e+00   2.7123586e+00   2.7126764e+00   2.7130007e+00   2.7133207e+00   2.7136750e+00   2.7139826e+00   2.7142621e+00   2.7145341e+00   2.7148632e+00   2.7152344e+00   2.7156299e+00   2.7160086e+00   2.7164301e+00   2.7168243e+00   2.7172184e+00   2.7175657e+00   2.7178900e+00   2.7181330e+00   2.7183761e+00   2.7185944e+00   2.7188601e+00   2.7191749e+00   2.7195619e+00   2.7199928e+00   2.7204470e+00   2.7208144e+00   2.7211628e+00   2.7215018e+00   2.7218279e+00   2.7221505e+00   2.7224440e+00   2.7228057e+00   2.7232092e+00   2.7235997e+00   2.7239903e+00   2.7244526e+00   2.7249110e+00   2.7252904e+00   2.7257158e+00   2.7261506e+00   2.7265008e+00   2.7269929e+00   2.7273896e+00   2.7278818e+00   2.7283410e+00   2.7288534e+00   2.7294340e+00   2.7299003e+00   2.7303029e+00   2.7306895e+00   2.7311208e+00   2.7315685e+00   2.7319813e+00   2.7323168e+00   2.7326650e+00   2.7329386e+00   2.7332122e+00   2.7336386e+00   2.7340932e+00   2.7345657e+00   2.7349878e+00   2.7353650e+00   2.7356746e+00   2.7359885e+00   2.7362832e+00   2.7366023e+00   2.7368979e+00   2.7372125e+00   2.7374743e+00   2.7377019e+00   2.7380011e+00   2.7383174e+00   2.7387231e+00   2.7395017e+00   2.7401234e+00   2.7407452e+00   2.7412630e+00   2.7419359e+00   2.7425761e+00   2.7431808e+00   2.7437326e+00   2.7442125e+00   2.7446766e+00   2.7450892e+00   2.7456250e+00   2.7460544e+00   2.7464832e+00   2.7468379e+00   2.7473147e+00   2.7478075e+00   2.7482136e+00   2.7486197e+00   2.7490480e+00   2.7494068e+00   2.7497272e+00   2.7500679e+00   2.7504093e+00   2.7507031e+00   2.7510121e+00   2.7513695e+00   2.7516909e+00   2.7521449e+00   2.7526377e+00   2.7531374e+00   2.7537177e+00   2.7541301e+00   2.7545425e+00   2.7549690e+00   2.7553898e+00   2.7557737e+00   2.7562112e+00   2.7566355e+00   2.7570214e+00   2.7576143e+00   2.7582072e+00   2.7587396e+00   2.7592456e+00   2.7597427e+00   2.7602747e+00   2.7606741e+00   2.7610734e+00   2.7614059e+00   2.7617296e+00   2.7620348e+00   2.7624878e+00   2.7628974e+00   2.7632688e+00   2.7636257e+00   2.7640063e+00   2.7644034e+00   2.7647950e+00   2.7651556e+00   2.7655105e+00   2.7658657e+00   2.7662247e+00   2.7665662e+00   2.7668697e+00   2.7672938e+00   2.7676693e+00   2.7679963e+00   2.7683234e+00   2.7686601e+00   2.7689463e+00   2.7693089e+00   2.7696859e+00   2.7700622e+00   2.7704005e+00   2.7706965e+00   2.7711003e+00   2.7715078e+00   2.7719534e+00   2.7724765e+00   2.7729352e+00   2.7733401e+00   2.7736974e+00   2.7740513e+00   2.7743772e+00   2.7747303e+00   2.7751174e+00   2.7754755e+00   2.7759727e+00   2.7763853e+00   2.7769075e+00   2.7774166e+00   2.7779010e+00   2.7783204e+00   2.7787302e+00   2.7791420e+00   2.7795618e+00   2.7799296e+00   2.7803735e+00   2.7808695e+00   2.7813180e+00   2.7816938e+00   2.7821967e+00   2.7826288e+00   2.7831004e+00   2.7836097e+00   2.7840695e+00   2.7845643e+00   2.7850966e+00   2.7856203e+00   2.7861740e+00   2.7866248e+00   2.7870672e+00   2.7875342e+00   2.7879941e+00   2.7884871e+00   2.7890696e+00   2.7896423e+00   2.7901712e+00   2.7907021e+00   2.7911364e+00   2.7915022e+00   2.7918857e+00   2.7922876e+00   2.7926261e+00   2.7930100e+00   2.7935084e+00   2.7939779e+00   2.7944339e+00   2.7948166e+00   2.7952324e+00   2.7956270e+00   2.7960948e+00   2.7965250e+00   2.7968709e+00   2.7972250e+00   2.7975742e+00   2.7981147e+00   2.7986638e+00   2.7993097e+00   2.7999025e+00   2.8004434e+00   2.8010618e+00   2.8016193e+00   2.8020797e+00   2.8025713e+00   2.8029953e+00   2.8033448e+00   2.8036630e+00   2.8040543e+00   2.8046355e+00   2.8052587e+00   2.8058365e+00   2.8064813e+00   2.8069406e+00   2.8073998e+00   2.8080353e+00   2.8084466e+00   2.8088579e+00   2.8092148e+00   2.8095890e+00   2.8099252e+00   2.8102615e+00   2.8105999e+00   2.8109071e+00   2.8112315e+00   2.8115260e+00   2.8118870e+00   2.8122913e+00   2.8127972e+00   2.8134666e+00   2.8140434e+00   2.8144489e+00   2.8148545e+00   2.8151986e+00   2.8155044e+00   2.8158817e+00   2.8162018e+00   2.8165528e+00   2.8168684e+00   2.8171761e+00   2.8174472e+00   2.8178825e+00   2.8183243e+00   2.8187194e+00   2.8191240e+00   2.8194839e+00   2.8198439e+00   2.8201196e+00   2.8203954e+00   2.8207068e+00   2.8210564e+00   2.8214294e+00   2.8218113e+00   2.8223299e+00   2.8229492e+00   2.8235232e+00   2.8240896e+00   2.8245622e+00   2.8249752e+00   2.8254102e+00   2.8257737e+00   2.8261037e+00   2.8264177e+00   2.8268543e+00   2.8272308e+00   2.8276037e+00   2.8280527e+00   2.8284957e+00   2.8288576e+00   2.8293168e+00   2.8297603e+00   2.8302301e+00   2.8307322e+00   2.8312131e+00   2.8316940e+00   2.8320415e+00   2.8323890e+00   2.8327396e+00   2.8331416e+00   2.8335208e+00   2.8339120e+00   2.8342612e+00   2.8346104e+00   2.8349324e+00   2.8352925e+00   2.8357022e+00   2.8361889e+00   2.8368741e+00   2.8373984e+00   2.8379227e+00   2.8382444e+00   2.8385661e+00   2.8388528e+00   2.8391268e+00   2.8395850e+00   2.8400538e+00   2.8404869e+00   2.8408894e+00   2.8412890e+00   2.8417220e+00   2.8421224e+00   2.8425793e+00   2.8430356e+00   2.8434619e+00   2.8440170e+00   2.8446399e+00   2.8452530e+00   2.8456470e+00   2.8460410e+00   2.8464232e+00   2.8468001e+00   2.8472541e+00   2.8477129e+00   2.8481024e+00   2.8485888e+00   2.8489967e+00   2.8494032e+00   2.8498697e+00   2.8503173e+00   2.8507356e+00   2.8511230e+00   2.8515104e+00   2.8520033e+00   2.8524466e+00   2.8529859e+00   2.8534323e+00   2.8539219e+00   2.8543689e+00   2.8547452e+00   2.8551216e+00   2.8555103e+00   2.8559130e+00   2.8563146e+00   2.8567250e+00   2.8572448e+00   2.8577498e+00   2.8580827e+00   2.8584157e+00   2.8587434e+00   2.8591994e+00   2.8596324e+00   2.8600364e+00   2.8604328e+00   2.8607943e+00   2.8611220e+00   2.8614929e+00   2.8618418e+00   2.8622762e+00   2.8626857e+00   2.8631306e+00   2.8636237e+00   2.8640891e+00   2.8644628e+00   2.8648299e+00   2.8651970e+00   2.8656171e+00   2.8660244e+00   2.8664219e+00   2.8668169e+00   2.8671845e+00   2.8676374e+00   2.8680620e+00   2.8684715e+00   2.8688052e+00   2.8691891e+00   2.8696590e+00   2.8699938e+00   2.8703286e+00   2.8706653e+00   2.8709698e+00   2.8712701e+00   2.8715635e+00   2.8718811e+00   2.8721546e+00   2.8724605e+00   2.8728057e+00   2.8731148e+00   2.8735491e+00   2.8738723e+00   2.8741954e+00   2.8745198e+00   2.8748523e+00   2.8752034e+00   2.8756534e+00   2.8760659e+00   2.8764315e+00   2.8768164e+00   2.8772059e+00   2.8776761e+00   2.8781361e+00   2.8785722e+00   2.8789972e+00   2.8794087e+00   2.8799466e+00   2.8803498e+00   2.8807529e+00   2.8811864e+00   2.8818307e+00   2.8825600e+00   2.8829979e+00   2.8834358e+00   2.8838794e+00   2.8842615e+00   2.8847560e+00   2.8852541e+00   2.8857471e+00   2.8862704e+00   2.8867537e+00   2.8873005e+00   2.8877847e+00   2.8882172e+00   2.8886274e+00   2.8889627e+00   2.8892885e+00   2.8896822e+00   2.8900472e+00   2.8904625e+00   2.8908493e+00   2.8912532e+00   2.8915891e+00   2.8919614e+00   2.8923705e+00   2.8927030e+00   2.8931294e+00   2.8935600e+00   2.8939465e+00   2.8942619e+00   2.8946930e+00   2.8951115e+00   2.8955408e+00   2.8958246e+00   2.8961084e+00   2.8964488e+00   2.8967776e+00   2.8970620e+00   2.8973647e+00   2.8976726e+00   2.8979540e+00   2.8982426e+00   2.8985129e+00   2.8988900e+00   2.8992813e+00   2.8996719e+00   2.8999938e+00   2.9003088e+00   2.9006513e+00   2.9009938e+00   2.9013069e+00   2.9016475e+00   2.9020707e+00   2.9024385e+00   2.9028807e+00   2.9032458e+00   2.9035688e+00   2.9038737e+00   2.9041997e+00   2.9045830e+00   2.9050651e+00   2.9055242e+00   2.9060182e+00   2.9066313e+00   2.9072261e+00   2.9077155e+00   2.9082049e+00   2.9090669e+00   2.9097188e+00   2.9102348e+00   2.9107508e+00   2.9114202e+00   2.9120185e+00   2.9128064e+00   2.9135594e+00   2.9141897e+00   2.9147542e+00   2.9153937e+00   2.9159599e+00   2.9164753e+00   2.9169368e+00   2.9173885e+00   2.9177814e+00   2.9181133e+00   2.9184104e+00   2.9187092e+00   2.9190637e+00   2.9194752e+00   2.9198420e+00   2.9202591e+00   2.9206861e+00   2.9210763e+00   2.9213700e+00   2.9216636e+00   2.9220113e+00   2.9223873e+00   2.9227715e+00   2.9231136e+00   2.9234557e+00   2.9238348e+00   2.9241820e+00   2.9245731e+00   2.9249617e+00   2.9253178e+00   2.9256938e+00   2.9260762e+00   2.9264736e+00   2.9268979e+00   2.9272702e+00   2.9275076e+00   2.9277450e+00   2.9280459e+00   2.9283246e+00   2.9286562e+00   2.9289778e+00   2.9293904e+00   2.9299659e+00   2.9304287e+00   2.9308654e+00   2.9312779e+00   2.9317102e+00   2.9319880e+00   2.9322659e+00   2.9325539e+00   2.9328470e+00   2.9332484e+00   2.9337047e+00   2.9341517e+00   2.9345610e+00   2.9349482e+00   2.9353912e+00   2.9357229e+00   2.9360545e+00   2.9363854e+00   2.9367373e+00   2.9370743e+00   2.9373980e+00   2.9377012e+00   2.9380206e+00   2.9382954e+00   2.9385208e+00   2.9387519e+00   2.9390704e+00   2.9394073e+00   2.9399498e+00   2.9404590e+00   2.9409729e+00   2.9413888e+00   2.9418119e+00   2.9422656e+00   2.9426908e+00   2.9431266e+00   2.9436151e+00   2.9440542e+00   2.9445142e+00   2.9449687e+00   2.9454106e+00   2.9458093e+00   2.9462575e+00   2.9466811e+00   2.9470890e+00   2.9474510e+00   2.9479120e+00   2.9485571e+00   2.9490991e+00   2.9495859e+00   2.9499793e+00   2.9503427e+00   2.9507102e+00   2.9510629e+00   2.9514542e+00   2.9518291e+00   2.9521763e+00   2.9525620e+00   2.9529700e+00   2.9534089e+00   2.9539081e+00   2.9543212e+00   2.9547343e+00   2.9552764e+00   2.9557708e+00   2.9561811e+00   2.9565737e+00   2.9569474e+00   2.9572997e+00   2.9576866e+00   2.9581228e+00   2.9585176e+00   2.9593316e+00   2.9598625e+00   2.9603933e+00   2.9607801e+00   2.9611668e+00   2.9615005e+00   2.9617880e+00   2.9621105e+00   2.9624405e+00   2.9629049e+00   2.9633259e+00   2.9638077e+00   2.9642029e+00   2.9645944e+00   2.9649593e+00   2.9654019e+00   2.9658321e+00   2.9662875e+00   2.9667689e+00   2.9674592e+00   2.9680302e+00   2.9685142e+00   2.9690963e+00   2.9696081e+00   2.9700227e+00   2.9703842e+00   2.9707647e+00   2.9711877e+00   2.9715819e+00   2.9719014e+00   2.9723388e+00   2.9727225e+00   2.9730907e+00   2.9734706e+00   2.9738437e+00   2.9743660e+00   2.9748641e+00   2.9752892e+00   2.9757741e+00   2.9762447e+00   2.9766494e+00   2.9770794e+00   2.9774791e+00   2.9778037e+00   2.9781392e+00   2.9784596e+00   2.9787607e+00   2.9790618e+00   2.9794334e+00   2.9798335e+00   2.9802073e+00   2.9805867e+00   2.9809926e+00   2.9814201e+00   2.9819308e+00   2.9824547e+00   2.9829334e+00   2.9833982e+00   2.9838620e+00   2.9842576e+00   2.9845477e+00   2.9848378e+00   2.9852255e+00   2.9856024e+00   2.9859047e+00   2.9862473e+00   2.9865910e+00   2.9870138e+00   2.9874914e+00   2.9879027e+00   2.9883843e+00   2.9888085e+00   2.9892749e+00   2.9897595e+00   2.9902379e+00   2.9907855e+00   2.9912135e+00   2.9916414e+00   2.9921589e+00   2.9926819e+00   2.9931009e+00   2.9935198e+00   2.9938713e+00   2.9942252e+00   2.9945846e+00   2.9949180e+00   2.9952486e+00   2.9955678e+00   2.9958849e+00   2.9961970e+00   2.9964137e+00   2.9966305e+00   2.9968739e+00   2.9972372e+00   2.9975921e+00   2.9979295e+00   2.9982861e+00   2.9986864e+00   2.9991004e+00   2.9995075e+00   3.0000128e+00   3.0005181e+00   3.0009677e+00   3.0015171e+00   3.0020449e+00   3.0025781e+00   3.0029954e+00   3.0034128e+00   3.0039704e+00   3.0044689e+00   3.0049017e+00   3.0052933e+00   3.0058825e+00   3.0064908e+00   3.0070017e+00   3.0074441e+00   3.0078986e+00   3.0083175e+00   3.0087365e+00   3.0091643e+00   3.0095921e+00   3.0100895e+00   3.0103995e+00   3.0107096e+00   3.0110534e+00   3.0113879e+00   3.0117097e+00   3.0120769e+00   3.0124760e+00   3.0131326e+00   3.0137246e+00   3.0141393e+00   3.0144693e+00   3.0147994e+00   3.0151191e+00   3.0154381e+00   3.0156988e+00   3.0159845e+00   3.0162587e+00   3.0165218e+00   3.0168246e+00   3.0171741e+00   3.0174901e+00   3.0177832e+00   3.0180317e+00   3.0184948e+00   3.0189403e+00   3.0193228e+00   3.0198392e+00   3.0202745e+00   3.0206716e+00   3.0211020e+00   3.0214606e+00   3.0218217e+00   3.0221609e+00   3.0224998e+00   3.0228215e+00   3.0232210e+00   3.0236054e+00   3.0239772e+00   3.0243680e+00   3.0247780e+00   3.0251347e+00   3.0254960e+00   3.0258427e+00   3.0261415e+00   3.0264734e+00   3.0268060e+00   3.0271177e+00   3.0274937e+00   3.0278253e+00   3.0281569e+00   3.0284965e+00   3.0288373e+00   3.0291383e+00   3.0294109e+00   3.0296612e+00   3.0298965e+00   3.0301473e+00   3.0304521e+00   3.0308143e+00   3.0312158e+00   3.0317539e+00   3.0321618e+00   3.0325698e+00   3.0329435e+00   3.0333082e+00   3.0337438e+00   3.0341798e+00   3.0347280e+00   3.0351346e+00   3.0355413e+00   3.0359580e+00   3.0363656e+00   3.0367200e+00   3.0370456e+00   3.0373713e+00   3.0377120e+00   3.0380770e+00   3.0384181e+00   3.0387826e+00   3.0392792e+00   3.0396885e+00   3.0400535e+00   3.0404595e+00   3.0408820e+00   3.0413482e+00   3.0417884e+00   3.0421773e+00   3.0426061e+00   3.0430245e+00   3.0434021e+00   3.0437757e+00   3.0441884e+00   3.0445836e+00   3.0449937e+00   3.0453898e+00   3.0457296e+00   3.0462068e+00   3.0467425e+00   3.0472115e+00   3.0476290e+00   3.0480485e+00   3.0484680e+00   3.0488153e+00   3.0491079e+00   3.0494776e+00   3.0498971e+00   3.0503202e+00   3.0508316e+00   3.0513914e+00   3.0518942e+00   3.0523754e+00   3.0528701e+00   3.0533226e+00   3.0537142e+00   3.0540474e+00   3.0544101e+00   3.0547462e+00   3.0551515e+00   3.0556807e+00   3.0561382e+00   3.0565957e+00   3.0569625e+00   3.0572762e+00   3.0575930e+00   3.0579490e+00   3.0582758e+00   3.0586525e+00   3.0590205e+00   3.0595193e+00   3.0598739e+00   3.0602285e+00   3.0606529e+00   3.0611023e+00   3.0615579e+00   3.0620271e+00   3.0625790e+00   3.0631246e+00   3.0636267e+00   3.0640529e+00   3.0645087e+00   3.0649633e+00   3.0653979e+00   3.0657509e+00   3.0661231e+00   3.0665310e+00   3.0669053e+00   3.0673053e+00   3.0678340e+00   3.0683189e+00   3.0688102e+00   3.0692483e+00   3.0696910e+00   3.0702097e+00   3.0706887e+00   3.0711250e+00   3.0715595e+00   3.0720970e+00   3.0726446e+00   3.0731548e+00   3.0736050e+00   3.0742566e+00   3.0748128e+00   3.0753556e+00   3.0758429e+00   3.0762905e+00   3.0767203e+00   3.0771387e+00   3.0775067e+00   3.0780182e+00   3.0784830e+00   3.0789913e+00   3.0794451e+00   3.0799149e+00   3.0803876e+00   3.0808691e+00   3.0813883e+00   3.0819067e+00   3.0824091e+00   3.0828110e+00   3.0831783e+00   3.0835332e+00   3.0838621e+00   3.0842181e+00   3.0846187e+00   3.0850217e+00   3.0854246e+00   3.0858860e+00   3.0863119e+00   3.0866646e+00   3.0869858e+00   3.0873070e+00   3.0876316e+00   3.0879760e+00   3.0883413e+00   3.0886776e+00   3.0890322e+00   3.0895346e+00   3.0899420e+00   3.0903495e+00   3.0908372e+00   3.0912442e+00   3.0918910e+00   3.0924117e+00   3.0928084e+00   3.0932051e+00   3.0936357e+00   3.0939956e+00   3.0943194e+00   3.0947619e+00   3.0952527e+00   3.0956887e+00   3.0961659e+00   3.0966826e+00   3.0969069e+00   3.0971312e+00   3.0973947e+00   3.0976896e+00   3.0980007e+00   3.0983117e+00   3.0986816e+00   3.0991052e+00   3.0994613e+00   3.0998174e+00   3.1002261e+00   3.1007744e+00   3.1012204e+00   3.1015161e+00   3.1018119e+00   3.1020627e+00   3.1024171e+00   3.1027439e+00   3.1031818e+00   3.1037346e+00   3.1042197e+00   3.1046550e+00   3.1050856e+00   3.1055283e+00   3.1059061e+00   3.1063596e+00   3.1067613e+00   3.1071689e+00   3.1075888e+00   3.1080070e+00   3.1083982e+00   3.1086759e+00   3.1089537e+00   3.1094235e+00   3.1098376e+00   3.1102517e+00   3.1106319e+00   3.1110687e+00   3.1114716e+00   3.1118537e+00   3.1122569e+00   3.1126316e+00   3.1129600e+00   3.1133848e+00   3.1137830e+00   3.1142433e+00   3.1147192e+00   3.1152455e+00   3.1156781e+00   3.1161106e+00   3.1164837e+00   3.1168697e+00   3.1173158e+00   3.1179734e+00   3.1185275e+00   3.1190963e+00   3.1196131e+00   3.1201076e+00   3.1205125e+00   3.1209175e+00   3.1212737e+00   3.1216366e+00   3.1220240e+00   3.1224116e+00   3.1227665e+00   3.1231137e+00   3.1235033e+00   3.1238928e+00   3.1242818e+00   3.1247806e+00   3.1252254e+00   3.1256386e+00   3.1260959e+00   3.1265646e+00   3.1270855e+00   3.1275839e+00   3.1280455e+00   3.1285946e+00   3.1291368e+00   3.1294603e+00   3.1297839e+00   3.1301215e+00   3.1304762e+00   3.1310212e+00   3.1315223e+00   3.1319602e+00   3.1323944e+00   3.1327904e+00   3.1332395e+00   3.1337356e+00   3.1342295e+00   3.1347138e+00   3.1350931e+00   3.1354725e+00   3.1359062e+00   3.1364616e+00   3.1370008e+00   3.1374952e+00   3.1379527e+00   3.1384096e+00   3.1388933e+00   3.1394307e+00   3.1399226e+00   3.1404299e+00   3.1409577e+00   3.1414877e+00   3.1420049e+00   3.1425430e+00   3.1429517e+00   3.1433604e+00   3.1437616e+00   3.1441734e+00   3.1446620e+00   3.1451276e+00   3.1456057e+00   3.1460607e+00   3.1465071e+00   3.1468902e+00   3.1472786e+00   3.1477123e+00   3.1481869e+00   3.1486570e+00   3.1490742e+00   3.1495150e+00   3.1500104e+00   3.1504864e+00   3.1508964e+00   3.1513530e+00   3.1516455e+00   3.1519381e+00   3.1522209e+00   3.1524904e+00   3.1527414e+00   3.1530575e+00   3.1533418e+00   3.1537349e+00   3.1540968e+00   3.1544662e+00   3.1548575e+00   3.1552098e+00   3.1554940e+00   3.1558849e+00   3.1562043e+00   3.1565482e+00   3.1569754e+00   3.1575249e+00   3.1580079e+00   3.1584863e+00   3.1589359e+00   3.1594213e+00   3.1599804e+00   3.1606864e+00   3.1613924e+00   3.1619627e+00   3.1626397e+00   3.1631942e+00   3.1637648e+00   3.1643995e+00   3.1649363e+00   3.1653155e+00   3.1656947e+00   3.1660842e+00   3.1664663e+00   3.1668436e+00   3.1671932e+00   3.1675604e+00   3.1679869e+00   3.1684069e+00   3.1689482e+00   3.1694415e+00   3.1699171e+00   3.1704453e+00   3.1709920e+00   3.1715397e+00   3.1720090e+00   3.1724783e+00   3.1732019e+00   3.1737309e+00   3.1742599e+00   3.1747878e+00   3.1753258e+00   3.1757299e+00   3.1761340e+00   3.1765309e+00   3.1768981e+00   3.1773342e+00   3.1779460e+00   3.1784695e+00   3.1790531e+00   3.1795647e+00   3.1799240e+00   3.1802834e+00   3.1806105e+00   3.1809853e+00   3.1813733e+00   3.1817996e+00   3.1821132e+00   3.1824267e+00   3.1827724e+00   3.1831676e+00   3.1835682e+00   3.1839690e+00   3.1843040e+00   3.1846425e+00   3.1849792e+00   3.1853285e+00   3.1856690e+00   3.1862128e+00   3.1866898e+00   3.1872224e+00   3.1877114e+00   3.1881394e+00   3.1884871e+00   3.1888416e+00   3.1892083e+00   3.1896503e+00   3.1900648e+00   3.1905012e+00   3.1909186e+00   3.1913423e+00   3.1917240e+00   3.1920724e+00   3.1923702e+00   3.1927032e+00   3.1931434e+00   3.1935784e+00   3.1941332e+00   3.1946440e+00   3.1950807e+00   3.1955706e+00   3.1961216e+00   3.1965857e+00   3.1971185e+00   3.1975672e+00   3.1980124e+00   3.1985452e+00   3.1989751e+00   3.1993998e+00   3.1997831e+00   3.2002127e+00   3.2006933e+00   3.2012715e+00   3.2019179e+00   3.2025631e+00   3.2029868e+00   3.2034105e+00   3.2038224e+00   3.2043037e+00   3.2047953e+00   3.2053212e+00   3.2059343e+00   3.2064473e+00   3.2069747e+00   3.2074826e+00   3.2080704e+00   3.2085486e+00   3.2089730e+00   3.2093433e+00   3.2097032e+00   3.2101248e+00   3.2107302e+00   3.2113356e+00   3.2118314e+00   3.2122472e+00   3.2127358e+00   3.2130546e+00   3.2133734e+00   3.2137259e+00   3.2141098e+00   3.2144087e+00   3.2147075e+00   3.2149474e+00   3.2152036e+00   3.2155030e+00   3.2158560e+00   3.2162884e+00   3.2167058e+00   3.2171221e+00   3.2176324e+00   3.2180577e+00   3.2183836e+00   3.2187096e+00   3.2190146e+00   3.2193404e+00   3.2197023e+00   3.2201563e+00   3.2205336e+00   3.2208044e+00   3.2210752e+00   3.2213316e+00   3.2216386e+00   3.2220102e+00   3.2224397e+00   3.2228631e+00   3.2233583e+00   3.2238086e+00   3.2242107e+00   3.2245920e+00   3.2250124e+00   3.2254478e+00   3.2258860e+00   3.2262893e+00   3.2267373e+00   3.2272352e+00   3.2277941e+00   3.2283264e+00   3.2289940e+00   3.2295728e+00   3.2300766e+00   3.2306185e+00   3.2311177e+00   3.2316644e+00   3.2322048e+00   3.2327566e+00   3.2332427e+00   3.2337287e+00   3.2342820e+00   3.2347679e+00   3.2352291e+00   3.2355991e+00   3.2360003e+00   3.2365120e+00   3.2369352e+00   3.2373191e+00   3.2377826e+00   3.2381995e+00   3.2385493e+00   3.2389059e+00   3.2391368e+00   3.2393678e+00   3.2395948e+00   3.2398183e+00   3.2402091e+00   3.2406269e+00   3.2410264e+00   3.2414769e+00   3.2419406e+00   3.2423158e+00   3.2427503e+00   3.2431601e+00   3.2435935e+00   3.2440611e+00   3.2444948e+00   3.2449487e+00   3.2453159e+00   3.2457298e+00   3.2461339e+00   3.2465261e+00   3.2468765e+00   3.2472086e+00   3.2475451e+00   3.2480147e+00   3.2485473e+00   3.2490732e+00   3.2496544e+00   3.2499909e+00   3.2503273e+00   3.2506825e+00   3.2511010e+00   3.2515303e+00   3.2519521e+00   3.2523863e+00   3.2528857e+00   3.2534170e+00   3.2540799e+00   3.2546693e+00   3.2553418e+00   3.2560000e+00   3.2567123e+00   3.2573794e+00   3.2580507e+00   3.2586884e+00   3.2592089e+00   3.2596612e+00   3.2601610e+00   3.2606956e+00   3.2612302e+00   3.2616025e+00   3.2619748e+00   3.2623272e+00   3.2628445e+00   3.2633204e+00   3.2637825e+00   3.2642461e+00   3.2646834e+00   3.2650856e+00   3.2654552e+00   3.2657996e+00   3.2661422e+00   3.2664776e+00   3.2668640e+00   3.2672752e+00   3.2676510e+00   3.2680553e+00   3.2684525e+00   3.2688313e+00   3.2692148e+00   3.2695579e+00   3.2699394e+00   3.2703192e+00   3.2706430e+00   3.2709668e+00   3.2712985e+00   3.2716374e+00   3.2719896e+00   3.2723371e+00   3.2728168e+00   3.2733094e+00   3.2738803e+00   3.2745549e+00   3.2752295e+00   3.2758137e+00   3.2763530e+00   3.2768360e+00   3.2773190e+00   3.2778690e+00   3.2784725e+00   3.2789765e+00   3.2795135e+00   3.2799654e+00   3.2803737e+00   3.2808547e+00   3.2812997e+00   3.2817209e+00   3.2821649e+00   3.2825965e+00   3.2829978e+00   3.2833853e+00   3.2838038e+00   3.2841699e+00   3.2845343e+00   3.2848587e+00   3.2851217e+00   3.2854314e+00   3.2857536e+00   3.2860173e+00   3.2863614e+00   3.2867649e+00   3.2872065e+00   3.2878410e+00   3.2883605e+00   3.2888010e+00   3.2893022e+00   3.2897067e+00   3.2901075e+00   3.2905730e+00   3.2910478e+00   3.2915382e+00   3.2920062e+00   3.2924310e+00   3.2928561e+00   3.2933308e+00   3.2938948e+00   3.2943498e+00   3.2948048e+00   3.2952425e+00   3.2956786e+00   3.2960935e+00   3.2965872e+00   3.2969189e+00   3.2972507e+00   3.2976086e+00   3.2978958e+00   3.2982486e+00   3.2986386e+00   3.2990774e+00   3.2994367e+00   3.2998063e+00   3.3001769e+00   3.3006215e+00   3.3010653e+00   3.3015992e+00   3.3020497e+00   3.3025001e+00   3.3028163e+00   3.3031325e+00   3.3035033e+00   3.3040063e+00   3.3045118e+00   3.3049126e+00   3.3053135e+00   3.3058139e+00   3.3062660e+00   3.3067117e+00   3.3071591e+00   3.3076194e+00   3.3082136e+00   3.3086998e+00   3.3093046e+00   3.3098451e+00   3.3104302e+00   3.3106567e+00   3.3108832e+00   3.3111465e+00   3.3115680e+00   3.3120624e+00   3.3125680e+00   3.3130220e+00   3.3136300e+00   3.3141645e+00   3.3146990e+00   3.3151775e+00   3.3156570e+00   3.3160627e+00   3.3164186e+00   3.3167774e+00   3.3171728e+00   3.3175857e+00   3.3179742e+00   3.3183995e+00   3.3187774e+00   3.3192909e+00   3.3197759e+00   3.3201789e+00   3.3206931e+00   3.3213998e+00   3.3216358e+00   3.3218718e+00   3.3221458e+00   3.3225738e+00   3.3230788e+00   3.3234366e+00   3.3237944e+00   3.3241041e+00   3.3244180e+00   3.3247653e+00   3.3251522e+00   3.3254705e+00   3.3257849e+00   3.3261234e+00   3.3264500e+00   3.3267569e+00   3.3270236e+00   3.3273079e+00   3.3275682e+00   3.3279712e+00   3.3283246e+00   3.3286436e+00   3.3289572e+00   3.3292507e+00   3.3296002e+00   3.3299685e+00   3.3303667e+00   3.3306879e+00   3.3310543e+00   3.3314034e+00   3.3317525e+00   3.3320520e+00   3.3324480e+00   3.3328220e+00   3.3332184e+00   3.3336148e+00   3.3340688e+00   3.3346095e+00   3.3351583e+00   3.3356223e+00   3.3360647e+00   3.3366389e+00   3.3371817e+00   3.3377195e+00   3.3381967e+00   3.3387074e+00   3.3393852e+00   3.3402217e+00   3.3407358e+00   3.3412499e+00   3.3417326e+00   3.3422642e+00   3.3426084e+00   3.3429525e+00   3.3432918e+00   3.3437424e+00   3.3442133e+00   3.3446489e+00   3.3451286e+00   3.3456680e+00   3.3461819e+00   3.3467389e+00   3.3473942e+00   3.3479326e+00   3.3484355e+00   3.3489507e+00   3.3494586e+00   3.3499191e+00   3.3503431e+00   3.3508137e+00   3.3511813e+00   3.3515488e+00   3.3519473e+00   3.3523499e+00   3.3528202e+00   3.3532905e+00   3.3537790e+00   3.3541911e+00   3.3545991e+00   3.3549733e+00   3.3552947e+00   3.3556796e+00   3.3560323e+00   3.3563947e+00   3.3568412e+00   3.3572376e+00   3.3577464e+00   3.3581975e+00   3.3586562e+00   3.3590620e+00   3.3594230e+00   3.3598395e+00   3.3602685e+00   3.3606554e+00   3.3614009e+00   3.3621463e+00   3.3628342e+00   3.3634487e+00   3.3639618e+00   3.3645159e+00   3.3650185e+00   3.3654387e+00   3.3658748e+00   3.3663022e+00   3.3666849e+00   3.3671295e+00   3.3675596e+00   3.3679441e+00   3.3684106e+00   3.3687683e+00   3.3691260e+00   3.3695797e+00   3.3700735e+00   3.3704756e+00   3.3708813e+00   3.3712774e+00   3.3716993e+00   3.3722216e+00   3.3727698e+00   3.3733011e+00   3.3738314e+00   3.3742010e+00   3.3745706e+00   3.3749110e+00   3.3754396e+00   3.3760115e+00   3.3765257e+00   3.3770167e+00   3.3775418e+00   3.3779939e+00   3.3784460e+00   3.3789181e+00   3.3793877e+00   3.3798705e+00   3.3803161e+00   3.3807411e+00   3.3811004e+00   3.3814982e+00   3.3818448e+00   3.3822421e+00   3.3826365e+00   3.3829999e+00   3.3834229e+00   3.3838966e+00   3.3844029e+00   3.3848464e+00   3.3853249e+00   3.3858100e+00   3.3863978e+00   3.3869692e+00   3.3874380e+00   3.3879067e+00   3.3883527e+00   3.3887564e+00   3.3892001e+00   3.3895826e+00   3.3899880e+00   3.3904535e+00   3.3908570e+00   3.3913559e+00   3.3918139e+00   3.3922716e+00   3.3926867e+00   3.3929629e+00   3.3932392e+00   3.3935095e+00   3.3937909e+00   3.3940958e+00   3.3944943e+00   3.3948451e+00   3.3953189e+00   3.3957896e+00   3.3962500e+00   3.3967096e+00   3.3971925e+00   3.3976579e+00   3.3982495e+00   3.3986446e+00   3.3989357e+00   3.3992268e+00   3.3995634e+00   3.4000031e+00   3.4004147e+00   3.4008087e+00   3.4012023e+00   3.4017293e+00   3.4022204e+00   3.4026284e+00   3.4030166e+00   3.4033829e+00   3.4037194e+00   3.4040834e+00   3.4044636e+00   3.4048019e+00   3.4052572e+00   3.4056470e+00   3.4061296e+00   3.4066205e+00   3.4070563e+00   3.4075205e+00   3.4079982e+00   3.4084758e+00   3.4089101e+00   3.4092808e+00   3.4096215e+00   3.4100081e+00   3.4105380e+00   3.4110163e+00   3.4117230e+00   3.4124296e+00   3.4130161e+00   3.4135480e+00   3.4140955e+00   3.4147258e+00   3.4152976e+00   3.4156614e+00   3.4160252e+00   3.4163869e+00   3.4167731e+00   3.4172082e+00   3.4175770e+00   3.4179458e+00   3.4183398e+00   3.4187614e+00   3.4191279e+00   3.4195644e+00   3.4200416e+00   3.4205006e+00   3.4209304e+00   3.4213257e+00   3.4217378e+00   3.4222812e+00   3.4230164e+00   3.4233029e+00   3.4235894e+00   3.4239333e+00   3.4242914e+00   3.4246407e+00   3.4249666e+00   3.4252524e+00   3.4255531e+00   3.4258923e+00   3.4262862e+00   3.4267034e+00   3.4271210e+00   3.4274573e+00   3.4278113e+00   3.4280974e+00   3.4284422e+00   3.4288037e+00   3.4291651e+00   3.4297111e+00   3.4302070e+00   3.4305181e+00   3.4308292e+00   3.4312388e+00   3.4316249e+00   3.4321142e+00   3.4328371e+00   3.4335286e+00   3.4338704e+00   3.4342123e+00   3.4346246e+00   3.4349985e+00   3.4353527e+00   3.4357408e+00   3.4362416e+00   3.4368592e+00   3.4373359e+00   3.4378126e+00   3.4382256e+00   3.4389077e+00   3.4395335e+00   3.4401553e+00   3.4406625e+00   3.4411154e+00   3.4415832e+00   3.4420751e+00   3.4425057e+00   3.4429250e+00   3.4433443e+00   3.4437584e+00   3.4441626e+00   3.4445754e+00   3.4449883e+00   3.4453867e+00   3.4457495e+00   3.4461374e+00   3.4466330e+00   3.4471252e+00   3.4475884e+00   3.4480254e+00   3.4484555e+00   3.4488563e+00   3.4492037e+00   3.4495031e+00   3.4498872e+00   3.4504492e+00   3.4508974e+00   3.4513456e+00   3.4518030e+00   3.4522986e+00   3.4527665e+00   3.4532083e+00   3.4536980e+00   3.4541478e+00   3.4545945e+00   3.4550673e+00   3.4556180e+00   3.4561040e+00   3.4566062e+00   3.4570762e+00   3.4575644e+00   3.4580643e+00   3.4585110e+00   3.4589910e+00   3.4593855e+00   3.4597811e+00   3.4601305e+00   3.4605002e+00   3.4608863e+00   3.4612610e+00   3.4627730e+00   3.4630042e+00   3.4632354e+00   3.4635424e+00   3.4638568e+00   3.4642144e+00   3.4645855e+00   3.4650064e+00   3.4655545e+00   3.4660159e+00   3.4664476e+00   3.4669612e+00   3.4673988e+00   3.4678498e+00   3.4683810e+00   3.4688570e+00   3.4693020e+00   3.4696632e+00   3.4699735e+00   3.4703251e+00   3.4706322e+00   3.4709393e+00   3.4713414e+00   3.4717450e+00   3.4721871e+00   3.4726225e+00   3.4730354e+00   3.4734456e+00   3.4739082e+00   3.4744785e+00   3.4749949e+00   3.4755460e+00   3.4760804e+00   3.4765404e+00   3.4769846e+00   3.4774241e+00   3.4780200e+00   3.4785522e+00   3.4790113e+00   3.4795145e+00   3.4800176e+00   3.4805352e+00   3.4809852e+00   3.4813624e+00   3.4817957e+00   3.4821537e+00   3.4825339e+00   3.4829600e+00   3.4833613e+00   3.4838936e+00   3.4844325e+00   3.4850217e+00   3.4856497e+00   3.4860924e+00   3.4865351e+00   3.4869781e+00   3.4873584e+00   3.4877613e+00   3.4881748e+00   3.4886762e+00   3.4890852e+00   3.4895520e+00   3.4900672e+00   3.4905461e+00   3.4910251e+00   3.4914405e+00   3.4918197e+00   3.4921145e+00   3.4924092e+00   3.4927430e+00   3.4930806e+00   3.4934234e+00   3.4938400e+00   3.4942570e+00   3.4946883e+00   3.4950881e+00   3.4954663e+00   3.4958442e+00   3.4963503e+00   3.4968548e+00   3.4972909e+00   3.4976440e+00   3.4979602e+00   3.4983246e+00   3.4986759e+00   3.4990270e+00   3.4993638e+00   3.4996751e+00   3.5001261e+00   3.5005394e+00   3.5009335e+00   3.5012939e+00   3.5016542e+00   3.5020487e+00   3.5025183e+00   3.5028971e+00   3.5032756e+00   3.5037438e+00   3.5041580e+00   3.5045848e+00   3.5051127e+00   3.5055824e+00   3.5060310e+00   3.5064594e+00   3.5068737e+00   3.5073624e+00   3.5078181e+00   3.5083476e+00   3.5089030e+00   3.5093090e+00   3.5097150e+00   3.5100982e+00   3.5104112e+00   3.5107317e+00   3.5110432e+00   3.5113514e+00   3.5123604e+00   3.5129680e+00   3.5134477e+00   3.5139273e+00   3.5143802e+00   3.5149128e+00   3.5154356e+00   3.5159179e+00   3.5164900e+00   3.5170732e+00   3.5179130e+00   3.5186352e+00   3.5192745e+00   3.5199108e+00   3.5203937e+00   3.5208765e+00   3.5213517e+00   3.5217436e+00   3.5221387e+00   3.5225509e+00   3.5229902e+00   3.5233711e+00   3.5237708e+00   3.5241451e+00   3.5245692e+00   3.5251431e+00   3.5256671e+00   3.5262097e+00   3.5266101e+00   3.5270106e+00   3.5274469e+00   3.5278748e+00   3.5283281e+00   3.5288784e+00   3.5293755e+00   3.5298102e+00   3.5303435e+00   3.5308440e+00   3.5314410e+00   3.5320827e+00   3.5325103e+00   3.5329379e+00   3.5333784e+00   3.5339912e+00   3.5345223e+00   3.5348970e+00   3.5352717e+00   3.5355675e+00   3.5358633e+00   3.5362474e+00   3.5367729e+00   3.5373058e+00   3.5378699e+00   3.5384513e+00   3.5389949e+00   3.5394326e+00   3.5398538e+00   3.5402382e+00   3.5408484e+00   3.5413396e+00   3.5419623e+00   3.5425883e+00   3.5432887e+00   3.5437307e+00   3.5441728e+00   3.5446703e+00   3.5451245e+00   3.5455819e+00   3.5460378e+00   3.5466586e+00   3.5473273e+00   3.5478835e+00   3.5484673e+00   3.5490243e+00   3.5495612e+00   3.5500542e+00   3.5506859e+00   3.5513953e+00   3.5519829e+00   3.5525407e+00   3.5530844e+00   3.5536169e+00   3.5540995e+00   3.5546019e+00   3.5551875e+00   3.5556506e+00   3.5561136e+00   3.5566195e+00   3.5570527e+00   3.5574943e+00   3.5579651e+00   3.5583529e+00   3.5587759e+00   3.5592401e+00   3.5597482e+00   3.5602042e+00   3.5606814e+00   3.5611643e+00   3.5616090e+00   3.5626138e+00   3.5629777e+00   3.5633415e+00   3.5637345e+00   3.5641145e+00   3.5644812e+00   3.5648354e+00   3.5651421e+00   3.5654437e+00   3.5657631e+00   3.5660990e+00   3.5664699e+00   3.5668540e+00   3.5673379e+00   3.5678172e+00   3.5684439e+00   3.5689837e+00   3.5694998e+00   3.5701348e+00   3.5706554e+00   3.5711614e+00   3.5716850e+00   3.5721885e+00   3.5726682e+00   3.5733222e+00   3.5739086e+00   3.5743666e+00   3.5748246e+00   3.5752538e+00   3.5756696e+00   3.5760724e+00   3.5766106e+00   3.5771674e+00   3.5777383e+00   3.5783027e+00   3.5787633e+00   3.5792240e+00   3.5797203e+00   3.5801938e+00   3.5805854e+00   3.5811137e+00   3.5816686e+00   3.5822289e+00   3.5827720e+00   3.5832684e+00   3.5836341e+00   3.5839997e+00   3.5843376e+00   3.5847065e+00   3.5850442e+00   3.5854810e+00   3.5859107e+00   3.5863605e+00   3.5868274e+00   3.5873222e+00   3.5877484e+00   3.5882809e+00   3.5886623e+00   3.5890438e+00   3.5893517e+00   3.5896596e+00   3.5899853e+00   3.5903328e+00   3.5906720e+00   3.5911675e+00   3.5917653e+00   3.5923472e+00   3.5929805e+00   3.5933449e+00   3.5937094e+00   3.5942351e+00   3.5946891e+00   3.5951628e+00   3.5955595e+00   3.5959521e+00   3.5963422e+00   3.5968960e+00   3.5974393e+00   3.5979921e+00   3.5984081e+00   3.5988241e+00   3.5993301e+00   3.5999186e+00   3.6003140e+00   3.6007095e+00   3.6010905e+00   3.6015234e+00   3.6020706e+00   3.6025835e+00   3.6029217e+00   3.6032600e+00   3.6036021e+00   3.6039575e+00   3.6042799e+00   3.6046524e+00   3.6050469e+00   3.6056199e+00   3.6060336e+00   3.6064474e+00   3.6068753e+00   3.6072837e+00   3.6076762e+00   3.6080569e+00   3.6083916e+00   3.6087802e+00   3.6091264e+00   3.6095188e+00   3.6098932e+00   3.6102865e+00   3.6106626e+00   3.6110358e+00   3.6113426e+00   3.6118047e+00   3.6128054e+00   3.6138062e+00   3.6140923e+00   3.6143784e+00   3.6146339e+00   3.6149308e+00   3.6153092e+00   3.6157880e+00   3.6162386e+00   3.6166982e+00   3.6171038e+00   3.6175931e+00   3.6181452e+00   3.6187252e+00   3.6192865e+00   3.6198562e+00   3.6204430e+00   3.6209414e+00   3.6214608e+00   3.6219320e+00   3.6224031e+00   3.6228776e+00   3.6233674e+00   3.6238369e+00   3.6244094e+00   3.6250010e+00   3.6255336e+00   3.6259642e+00   3.6264994e+00   3.6269586e+00   3.6275058e+00   3.6279487e+00   3.6283951e+00   3.6287772e+00   3.6291603e+00   3.6296113e+00   3.6300304e+00   3.6305163e+00   3.6309530e+00   3.6313897e+00   3.6318418e+00   3.6323795e+00   3.6329359e+00   3.6334473e+00   3.6339210e+00   3.6344124e+00   3.6348696e+00   3.6353337e+00   3.6357874e+00   3.6361993e+00   3.6365518e+00   3.6370398e+00   3.6375663e+00   3.6380804e+00   3.6385840e+00   3.6390599e+00   3.6395359e+00   3.6399340e+00   3.6403655e+00   3.6407968e+00   3.6412193e+00   3.6417178e+00   3.6422446e+00   3.6427677e+00   3.6433484e+00   3.6439797e+00   3.6444971e+00   3.6450873e+00   3.6457054e+00   3.6462764e+00   3.6466662e+00   3.6470561e+00   3.6474363e+00   3.6478901e+00   3.6483417e+00   3.6488023e+00   3.6494415e+00   3.6499737e+00   3.6504718e+00   3.6509181e+00   3.6514045e+00   3.6520191e+00   3.6525231e+00   3.6529863e+00   3.6533876e+00   3.6537431e+00   3.6541338e+00   3.6545567e+00   3.6549796e+00   3.6555243e+00   3.6559497e+00   3.6563751e+00   3.6567336e+00   3.6571373e+00   3.6575004e+00   3.6578711e+00   3.6582732e+00   3.6586505e+00   3.6589954e+00   3.6593925e+00   3.6597231e+00   3.6600197e+00   3.6603838e+00   3.6607938e+00   3.6611982e+00   3.6616284e+00   3.6620055e+00   3.6624542e+00   3.6629028e+00   3.6633212e+00   3.6637863e+00   3.6642411e+00   3.6646538e+00   3.6651518e+00   3.6656236e+00   3.6661639e+00   3.6668221e+00   3.6674738e+00   3.6680286e+00   3.6685905e+00   3.6691360e+00   3.6696295e+00   3.6701786e+00   3.6707587e+00   3.6711153e+00   3.6714718e+00   3.6718111e+00   3.6721838e+00   3.6725421e+00   3.6729004e+00   3.6733064e+00   3.6737505e+00   3.6743253e+00   3.6748138e+00   3.6752871e+00   3.6757128e+00   3.6760571e+00   3.6763875e+00   3.6768456e+00   3.6774276e+00   3.6779921e+00   3.6785069e+00   3.6790098e+00   3.6794323e+00   3.6798322e+00   3.6802626e+00   3.6806546e+00   3.6810659e+00   3.6816143e+00   3.6821157e+00   3.6825526e+00   3.6830735e+00   3.6834987e+00   3.6838996e+00   3.6843471e+00   3.6847165e+00   3.6850859e+00   3.6855166e+00   3.6859819e+00   3.6863916e+00   3.6867354e+00   3.6871399e+00   3.6875056e+00   3.6878398e+00   3.6881326e+00   3.6885074e+00   3.6889493e+00   3.6894243e+00   3.6898779e+00   3.6903778e+00   3.6908974e+00   3.6913394e+00   3.6919304e+00   3.6923401e+00   3.6927498e+00   3.6931559e+00   3.6934915e+00   3.6938730e+00   3.6944372e+00   3.6949920e+00   3.6954862e+00   3.6959875e+00   3.6964145e+00   3.6968456e+00   3.6972767e+00   3.6976569e+00   3.6979955e+00   3.6983596e+00   3.6987576e+00   3.6991146e+00   3.6995045e+00   3.6999968e+00   3.7003940e+00   3.7008050e+00   3.7011794e+00   3.7015125e+00   3.7019022e+00   3.7022920e+00   3.7026675e+00   3.7031368e+00   3.7035431e+00   3.7039494e+00   3.7043504e+00   3.7047513e+00   3.7051270e+00   3.7055027e+00   3.7060166e+00   3.7065462e+00   3.7070591e+00   3.7075738e+00   3.7080116e+00   3.7084701e+00   3.7090096e+00   3.7095958e+00   3.7102644e+00   3.7108407e+00   3.7113862e+00   3.7119671e+00   3.7125286e+00   3.7135215e+00   3.7138797e+00   3.7141579e+00   3.7144362e+00   3.7148389e+00   3.7151818e+00   3.7154798e+00   3.7158691e+00   3.7162839e+00   3.7167741e+00   3.7173368e+00   3.7179455e+00   3.7184617e+00   3.7189779e+00   3.7193884e+00   3.7197990e+00   3.7201336e+00   3.7204168e+00   3.7207462e+00   3.7210316e+00   3.7214356e+00   3.7219338e+00   3.7224448e+00   3.7228940e+00   3.7234074e+00   3.7238667e+00   3.7243377e+00   3.7248057e+00   3.7253764e+00   3.7259965e+00   3.7264032e+00   3.7268099e+00   3.7272822e+00   3.7277635e+00   3.7282382e+00   3.7287221e+00   3.7291519e+00   3.7296440e+00   3.7300795e+00   3.7305104e+00   3.7312091e+00   3.7319366e+00   3.7325371e+00   3.7331278e+00   3.7337305e+00   3.7342798e+00   3.7348352e+00   3.7353906e+00   3.7359323e+00   3.7364959e+00   3.7370784e+00   3.7376380e+00   3.7381251e+00   3.7386773e+00   3.7393139e+00   3.7397135e+00   3.7401131e+00   3.7404395e+00   3.7408119e+00   3.7413042e+00   3.7417237e+00   3.7421650e+00   3.7427290e+00   3.7434744e+00   3.7443120e+00   3.7449832e+00   3.7457466e+00   3.7464039e+00   3.7468219e+00   3.7472400e+00   3.7475884e+00   3.7479569e+00   3.7482945e+00   3.7487827e+00   3.7493759e+00   3.7499173e+00   3.7503945e+00   3.7509598e+00   3.7515116e+00   3.7520247e+00   3.7525170e+00   3.7529361e+00   3.7533305e+00   3.7537073e+00   3.7540708e+00   3.7544851e+00   3.7549233e+00   3.7554529e+00   3.7559087e+00   3.7564117e+00   3.7568281e+00   3.7572444e+00   3.7576451e+00   3.7580947e+00   3.7585441e+00   3.7590122e+00   3.7595490e+00   3.7601208e+00   3.7609495e+00   3.7616728e+00   3.7622874e+00   3.7629203e+00   3.7632313e+00   3.7635422e+00   3.7641086e+00   3.7646783e+00   3.7653191e+00   3.7659113e+00   3.7664095e+00   3.7670205e+00   3.7676125e+00   3.7681180e+00   3.7688067e+00   3.7694027e+00   3.7699986e+00   3.7706529e+00   3.7713722e+00   3.7719645e+00   3.7724993e+00   3.7729623e+00   3.7734253e+00   3.7739297e+00   3.7746110e+00   3.7751614e+00   3.7757118e+00   3.7762985e+00   3.7767253e+00   3.7771520e+00   3.7777504e+00   3.7783163e+00   3.7788175e+00   3.7794683e+00   3.7800048e+00   3.7804732e+00   3.7809462e+00   3.7814824e+00   3.7819830e+00   3.7826213e+00   3.7831797e+00   3.7837028e+00   3.7842096e+00   3.7847166e+00   3.7851329e+00   3.7855492e+00   3.7859619e+00   3.7865279e+00   3.7871737e+00   3.7878093e+00   3.7883768e+00   3.7888710e+00   3.7893653e+00   3.7897722e+00   3.7901791e+00   3.7905513e+00   3.7909214e+00   3.7913904e+00   3.7917736e+00   3.7921568e+00   3.7926137e+00   3.7930122e+00   3.7933771e+00   3.7938279e+00   3.7944211e+00   3.7948759e+00   3.7953306e+00   3.7957650e+00   3.7962560e+00   3.7968176e+00   3.7974481e+00   3.7979884e+00   3.7987471e+00   3.7994685e+00   3.8000705e+00   3.8006467e+00   3.8012489e+00   3.8017603e+00   3.8024505e+00   3.8030791e+00   3.8035236e+00   3.8039681e+00   3.8043353e+00   3.8047679e+00   3.8051873e+00   3.8056703e+00   3.8061417e+00   3.8065562e+00   3.8070521e+00   3.8076488e+00   3.8081531e+00   3.8085704e+00   3.8089877e+00   3.8094160e+00   3.8099176e+00   3.8104866e+00   3.8109568e+00   3.8113526e+00   3.8118876e+00   3.8124627e+00   3.8129854e+00   3.8137875e+00   3.8143986e+00   3.8150096e+00   3.8155877e+00   3.8161545e+00   3.8164279e+00   3.8167014e+00   3.8170147e+00   3.8175751e+00   3.8180112e+00   3.8184472e+00   3.8190715e+00   3.8196760e+00   3.8201878e+00   3.8206267e+00   3.8210297e+00   3.8214526e+00   3.8219771e+00   3.8226696e+00   3.8233733e+00   3.8240091e+00   3.8247324e+00   3.8253488e+00   3.8260782e+00   3.8266473e+00   3.8272163e+00   3.8278154e+00   3.8282645e+00   3.8287136e+00   3.8292243e+00   3.8298353e+00   3.8305493e+00   3.8312372e+00   3.8315315e+00   3.8318259e+00   3.8321947e+00   3.8324764e+00   3.8327581e+00   3.8330465e+00   3.8334365e+00   3.8339367e+00   3.8343900e+00   3.8347970e+00   3.8353933e+00   3.8358453e+00   3.8362974e+00   3.8367563e+00   3.8371444e+00   3.8375870e+00   3.8379563e+00   3.8386189e+00   3.8390779e+00   3.8395368e+00   3.8399698e+00   3.8404616e+00   3.8409465e+00   3.8415158e+00   3.8421533e+00   3.8426699e+00   3.8432507e+00   3.8437253e+00   3.8443594e+00   3.8450324e+00   3.8456178e+00   3.8462113e+00   3.8468788e+00   3.8474669e+00   3.8480946e+00   3.8487590e+00   3.8493932e+00   3.8499471e+00   3.8506211e+00   3.8511943e+00   3.8518365e+00   3.8522402e+00   3.8526438e+00   3.8529866e+00   3.8534140e+00   3.8537741e+00   3.8541553e+00   3.8545031e+00   3.8548954e+00   3.8553850e+00   3.8558647e+00   3.8562716e+00   3.8565989e+00   3.8570140e+00   3.8573490e+00   3.8576788e+00   3.8580377e+00   3.8584311e+00   3.8588950e+00   3.8594405e+00   3.8597998e+00   3.8601591e+00   3.8605188e+00   3.8609057e+00   3.8613092e+00   3.8617817e+00   3.8623934e+00   3.8630689e+00   3.8637613e+00   3.8639927e+00   3.8642241e+00   3.8644478e+00   3.8646809e+00   3.8650248e+00   3.8654784e+00   3.8659449e+00   3.8664114e+00   3.8668401e+00   3.8672467e+00   3.8676338e+00   3.8680224e+00   3.8683508e+00   3.8686879e+00   3.8690139e+00   3.8695066e+00   3.8700325e+00   3.8705708e+00   3.8710843e+00   3.8715955e+00   3.8721019e+00   3.8725865e+00   3.8731222e+00   3.8736117e+00   3.8740881e+00   3.8745536e+00   3.8750663e+00   3.8755291e+00   3.8760642e+00   3.8765997e+00   3.8770609e+00   3.8775643e+00   3.8782103e+00   3.8787518e+00   3.8791031e+00   3.8794544e+00   3.8798177e+00   3.8801945e+00   3.8805681e+00   3.8808893e+00   3.8812639e+00   3.8815921e+00   3.8819330e+00   3.8823176e+00   3.8827862e+00   3.8832545e+00   3.8836751e+00   3.8841235e+00   3.8845457e+00   3.8849874e+00   3.8853912e+00   3.8858598e+00   3.8864185e+00   3.8871017e+00   3.8877537e+00   3.8884292e+00   3.8890418e+00   3.8895775e+00   3.8900656e+00   3.8905161e+00   3.8911683e+00   3.8918261e+00   3.8924795e+00   3.8928950e+00   3.8933105e+00   3.8937495e+00   3.8942586e+00   3.8947550e+00   3.8952083e+00   3.8956380e+00   3.8960125e+00   3.8965127e+00   3.8969458e+00   3.8973436e+00   3.8977102e+00   3.8980949e+00   3.8985844e+00   3.8990578e+00   3.8995306e+00   3.8999899e+00   3.9004492e+00   3.9009171e+00   3.9013513e+00   3.9017308e+00   3.9020690e+00   3.9025150e+00   3.9029293e+00   3.9033487e+00   3.9037054e+00   3.9040791e+00   3.9045078e+00   3.9049541e+00   3.9054431e+00   3.9059706e+00   3.9065120e+00   3.9070056e+00   3.9074405e+00   3.9078755e+00   3.9084613e+00   3.9089921e+00   3.9094307e+00   3.9098866e+00   3.9103983e+00   3.9108306e+00   3.9113336e+00   3.9118361e+00   3.9123066e+00   3.9127814e+00   3.9132261e+00   3.9142033e+00   3.9151805e+00   3.9161773e+00   3.9169034e+00   3.9176296e+00   3.9180561e+00   3.9184826e+00   3.9190267e+00   3.9195685e+00   3.9201173e+00   3.9205020e+00   3.9208867e+00   3.9213514e+00   3.9218116e+00   3.9222525e+00   3.9226235e+00   3.9231093e+00   3.9236344e+00   3.9243228e+00   3.9247864e+00   3.9252500e+00   3.9256313e+00   3.9260831e+00   3.9266122e+00   3.9270493e+00   3.9274605e+00   3.9278768e+00   3.9282941e+00   3.9287252e+00   3.9291563e+00   3.9296080e+00   3.9302252e+00   3.9307343e+00   3.9312434e+00   3.9317370e+00   3.9322380e+00   3.9327208e+00   3.9332695e+00   3.9337528e+00   3.9342061e+00   3.9346562e+00   3.9350937e+00   3.9354901e+00   3.9358128e+00   3.9361255e+00   3.9365081e+00   3.9369479e+00   3.9372725e+00   3.9375970e+00   3.9380019e+00   3.9383536e+00   3.9389044e+00   3.9393413e+00   3.9397783e+00   3.9401949e+00   3.9405881e+00   3.9409244e+00   3.9413203e+00   3.9417071e+00   3.9420939e+00   3.9425087e+00   3.9428240e+00   3.9431393e+00   3.9434171e+00   3.9437676e+00   3.9441246e+00   3.9445281e+00   3.9449197e+00   3.9453550e+00   3.9457073e+00   3.9461556e+00   3.9465891e+00   3.9471008e+00   3.9475492e+00   3.9479419e+00   3.9484452e+00   3.9489042e+00   3.9495331e+00   3.9500398e+00   3.9505205e+00   3.9509766e+00   3.9514064e+00   3.9517922e+00   3.9522224e+00   3.9527002e+00   3.9532210e+00   3.9537437e+00   3.9542381e+00   3.9546644e+00   3.9551192e+00   3.9557185e+00   3.9559838e+00   3.9562492e+00   3.9565876e+00   3.9570656e+00   3.9576355e+00   3.9581045e+00   3.9586248e+00   3.9590324e+00   3.9594400e+00   3.9597740e+00   3.9601080e+00   3.9605635e+00   3.9610738e+00   3.9616157e+00   3.9620833e+00   3.9624890e+00   3.9628567e+00   3.9633065e+00   3.9642790e+00   3.9649359e+00   3.9655928e+00   3.9662151e+00   3.9666878e+00   3.9671605e+00   3.9675948e+00   3.9680291e+00   3.9685430e+00   3.9691619e+00   3.9698155e+00   3.9702649e+00   3.9707142e+00   3.9711310e+00   3.9715983e+00   3.9720996e+00   3.9726197e+00   3.9731046e+00   3.9735872e+00   3.9740320e+00   3.9746623e+00   3.9751981e+00   3.9757817e+00   3.9762702e+00   3.9766475e+00   3.9770249e+00   3.9774064e+00   3.9777487e+00   3.9781113e+00   3.9784539e+00   3.9789007e+00   3.9793156e+00   3.9797744e+00   3.9802331e+00   3.9809456e+00   3.9816763e+00   3.9822574e+00   3.9828385e+00   3.9833749e+00   3.9839113e+00   3.9844757e+00   3.9852447e+00   3.9859292e+00   3.9866015e+00   3.9873897e+00   3.9878971e+00   3.9884044e+00   3.9888174e+00   3.9892867e+00   3.9897157e+00   3.9901630e+00   3.9904990e+00   3.9908350e+00   3.9911858e+00   3.9915497e+00   3.9919136e+00   3.9922130e+00   3.9925384e+00   3.9929245e+00   3.9933897e+00   3.9938740e+00   3.9943817e+00   3.9949676e+00   3.9955482e+00   3.9961520e+00   3.9967013e+00   3.9972506e+00   3.9978157e+00   3.9983282e+00   3.9988055e+00   3.9992988e+00   3.9997422e+00   4.0001261e+00   4.0005334e+00   4.0010226e+00   4.0015648e+00   4.0019444e+00   4.0023240e+00   4.0026647e+00   4.0029745e+00   4.0032556e+00   4.0035783e+00   4.0039277e+00   4.0043053e+00   4.0048901e+00   4.0056788e+00   4.0063670e+00   4.0069593e+00   4.0073653e+00   4.0077712e+00   4.0082479e+00   4.0087742e+00   4.0093419e+00   4.0098035e+00   4.0103638e+00   4.0108697e+00   4.0113892e+00   4.0118700e+00   4.0126669e+00   4.0133178e+00   4.0142871e+00   4.0152565e+00   4.0161847e+00   4.0170053e+00   4.0176945e+00   4.0184670e+00   4.0192057e+00   4.0200188e+00   4.0207577e+00   4.0214984e+00   4.0222364e+00   4.0228690e+00   4.0235213e+00   4.0242693e+00   4.0250419e+00   4.0257931e+00   4.0264048e+00   4.0269025e+00   4.0273371e+00   4.0278479e+00   4.0284181e+00   4.0289486e+00   4.0294678e+00   4.0299490e+00   4.0304301e+00   4.0309975e+00   4.0313992e+00   4.0318009e+00   4.0322334e+00   4.0326414e+00   4.0330713e+00   4.0335701e+00   4.0341080e+00   4.0346974e+00   4.0353201e+00   4.0359391e+00   4.0363867e+00   4.0368343e+00   4.0372267e+00   4.0375762e+00   4.0379570e+00   4.0383387e+00   4.0393594e+00   4.0403614e+00   4.0410762e+00   4.0417910e+00   4.0425926e+00   4.0433225e+00   4.0438220e+00   4.0441964e+00   4.0445708e+00   4.0449510e+00   4.0453575e+00   4.0458061e+00   4.0461583e+00   4.0465106e+00   4.0468323e+00   4.0471540e+00   4.0475578e+00   4.0479727e+00   4.0485471e+00   4.0490293e+00   4.0493989e+00   4.0497685e+00   4.0503088e+00   4.0508982e+00   4.0516894e+00   4.0524782e+00   4.0531303e+00   4.0538496e+00   4.0544977e+00   4.0550296e+00   4.0556946e+00   4.0562472e+00   4.0567440e+00   4.0572725e+00   4.0580384e+00   4.0588166e+00   4.0591323e+00   4.0594481e+00   4.0598310e+00   4.0601638e+00   4.0606197e+00   4.0610244e+00   4.0613536e+00   4.0618317e+00   4.0622780e+00   4.0627652e+00   4.0632169e+00   4.0636716e+00   4.0640910e+00   4.0645103e+00   4.0649632e+00   4.0654297e+00   4.0658962e+00   4.0663714e+00   4.0668035e+00   4.0672038e+00   4.0676028e+00   4.0680102e+00   4.0684644e+00   4.0688716e+00   4.0692295e+00   4.0695682e+00   4.0700606e+00   4.0705248e+00   4.0709455e+00   4.0714093e+00   4.0719781e+00   4.0724482e+00   4.0729430e+00   4.0734618e+00   4.0739806e+00   4.0746278e+00   4.0750766e+00   4.0755253e+00   4.0759731e+00   4.0765784e+00   4.0771012e+00   4.0778513e+00   4.0784696e+00   4.0791187e+00   4.0797252e+00   4.0802186e+00   4.0806271e+00   4.0811304e+00   4.0816037e+00   4.0819805e+00   4.0823574e+00   4.0827895e+00   4.0831818e+00   4.0836477e+00   4.0842065e+00   4.0848443e+00   4.0854809e+00   4.0860356e+00   4.0866445e+00   4.0871048e+00   4.0875651e+00   4.0880592e+00   4.0884734e+00   4.0887688e+00   4.0890641e+00   4.0894178e+00   4.0898049e+00   4.0902773e+00   4.0907685e+00   4.0912948e+00   4.0918780e+00   4.0924040e+00   4.0928626e+00   4.0933236e+00   4.0937366e+00   4.0942938e+00   4.0949987e+00   4.0956674e+00   4.0962743e+00   4.0967710e+00   4.0972174e+00   4.0976671e+00   4.0981996e+00   4.0987190e+00   4.0992054e+00   4.0996929e+00   4.1002661e+00   4.1009349e+00   4.1014988e+00   4.1020627e+00   4.1026505e+00   4.1031924e+00   4.1039266e+00   4.1047923e+00   4.1051346e+00   4.1054770e+00   4.1058701e+00   4.1062761e+00   4.1068070e+00   4.1073351e+00   4.1078038e+00   4.1083412e+00   4.1088321e+00   4.1093230e+00   4.1097996e+00   4.1101840e+00   4.1106252e+00   4.1110482e+00   4.1114870e+00   4.1119511e+00   4.1123173e+00   4.1126835e+00   4.1130183e+00   4.1134070e+00   4.1138413e+00   4.1142494e+00   4.1146574e+00   4.1150343e+00   4.1154861e+00   4.1160916e+00   4.1166614e+00   4.1172005e+00   4.1177524e+00   4.1183092e+00   4.1188172e+00   4.1193468e+00   4.1198544e+00   4.1203880e+00   4.1210349e+00   4.1214741e+00   4.1219132e+00   4.1225734e+00   4.1232418e+00   4.1238783e+00   4.1244326e+00   4.1251183e+00   4.1258274e+00   4.1265198e+00   4.1268212e+00   4.1271225e+00   4.1274346e+00   4.1277395e+00   4.1280903e+00   4.1284361e+00   4.1288797e+00   4.1292569e+00   4.1299237e+00   4.1307210e+00   4.1315026e+00   4.1322781e+00   4.1329423e+00   4.1334740e+00   4.1340710e+00   4.1347060e+00   4.1352275e+00   4.1358346e+00   4.1364578e+00   4.1370102e+00   4.1373355e+00   4.1376608e+00   4.1380014e+00   4.1383657e+00   4.1387967e+00   4.1391752e+00   4.1395994e+00   4.1400000e+00   4.1404435e+00   4.1408494e+00   4.1412738e+00   4.1417453e+00   4.1422007e+00   4.1426684e+00   4.1433295e+00   4.1438909e+00   4.1444676e+00   4.1449438e+00   4.1453958e+00   4.1459201e+00   4.1465484e+00   4.1472603e+00   4.1477563e+00   4.1482522e+00   4.1486986e+00   4.1491237e+00   4.1495302e+00   4.1499829e+00   4.1504375e+00   4.1509602e+00   4.1516895e+00   4.1522851e+00   4.1528183e+00   4.1532707e+00   4.1537537e+00   4.1542522e+00   4.1548672e+00   4.1554304e+00   4.1560618e+00   4.1564960e+00   4.1569302e+00   4.1574814e+00   4.1579844e+00   4.1585167e+00   4.1590000e+00   4.1594718e+00   4.1600543e+00   4.1606216e+00   4.1611889e+00   4.1617205e+00   4.1622279e+00   4.1627542e+00   4.1632354e+00   4.1636491e+00   4.1641682e+00   4.1647323e+00   4.1652963e+00   4.1657686e+00   4.1663448e+00   4.1669287e+00   4.1676712e+00   4.1683388e+00   4.1689904e+00   4.1696117e+00   4.1701415e+00   4.1706216e+00   4.1711144e+00   4.1715424e+00   4.1720144e+00   4.1724806e+00   4.1732287e+00   4.1739726e+00   4.1742253e+00   4.1744779e+00   4.1747673e+00   4.1750680e+00   4.1754456e+00   4.1758471e+00   4.1762364e+00   4.1766004e+00   4.1770674e+00   4.1775012e+00   4.1778657e+00   4.1782271e+00   4.1786201e+00   4.1790102e+00   4.1794210e+00   4.1798458e+00   4.1804737e+00   4.1809966e+00   4.1815528e+00   4.1820319e+00   4.1827464e+00   4.1834707e+00   4.1841458e+00   4.1847126e+00   4.1851943e+00   4.1855956e+00   4.1860399e+00   4.1865376e+00   4.1871112e+00   4.1877333e+00   4.1883645e+00   4.1890088e+00   4.1896911e+00   4.1902834e+00   4.1909196e+00   4.1915811e+00   4.1920989e+00   4.1926166e+00   4.1930821e+00   4.1935821e+00   4.1941746e+00   4.1947079e+00   4.1951768e+00   4.1955835e+00   4.1960254e+00   4.1964342e+00   4.1968139e+00   4.1973067e+00   4.1979771e+00   4.1987745e+00   4.1994141e+00   4.2001477e+00   4.2006850e+00   4.2012223e+00   4.2017060e+00   4.2022115e+00   4.2026416e+00   4.2030013e+00   4.2033434e+00   4.2038130e+00   4.2042227e+00   4.2048393e+00   4.2052592e+00   4.2056791e+00   4.2062385e+00   4.2069605e+00   4.2075525e+00   4.2080133e+00   4.2084741e+00   4.2090012e+00   4.2094336e+00   4.2099879e+00   4.2104352e+00   4.2108633e+00   4.2112561e+00   4.2116677e+00   4.2120822e+00   4.2124550e+00   4.2128146e+00   4.2132004e+00   4.2135858e+00   4.2140204e+00   4.2145836e+00   4.2158075e+00   4.2167108e+00   4.2174161e+00   4.2181214e+00   4.2187140e+00   4.2192992e+00   4.2198366e+00   4.2203738e+00   4.2207741e+00   4.2211744e+00   4.2215994e+00   4.2219576e+00   4.2224336e+00   4.2228478e+00   4.2233386e+00   4.2238705e+00   4.2243690e+00   4.2247815e+00   4.2251200e+00   4.2255023e+00   4.2259109e+00   4.2263322e+00   4.2266961e+00   4.2271314e+00   4.2275478e+00   4.2279793e+00   4.2284216e+00   4.2288199e+00   4.2293081e+00   4.2299428e+00   4.2304230e+00   4.2309032e+00   4.2314066e+00   4.2318449e+00   4.2322155e+00   4.2326161e+00   4.2329777e+00   4.2335269e+00   4.2339815e+00   4.2344553e+00   4.2349291e+00   4.2353402e+00   4.2357356e+00   4.2361666e+00   4.2365446e+00   4.2369238e+00   4.2372808e+00   4.2377344e+00   4.2382553e+00   4.2387797e+00   4.2394109e+00   4.2399578e+00   4.2404461e+00   4.2410136e+00   4.2415672e+00   4.2424325e+00   4.2431482e+00   4.2438132e+00   4.2445116e+00   4.2451772e+00   4.2457814e+00   4.2463642e+00   4.2470091e+00   4.2476936e+00   4.2483472e+00   4.2489190e+00   4.2493909e+00   4.2498627e+00   4.2503952e+00   4.2508357e+00   4.2512962e+00   4.2517812e+00   4.2523592e+00   4.2529474e+00   4.2534354e+00   4.2539245e+00   4.2544561e+00   4.2550081e+00   4.2555359e+00   4.2560356e+00   4.2565353e+00   4.2569908e+00   4.2574584e+00   4.2579705e+00   4.2584910e+00   4.2591014e+00   4.2596431e+00   4.2601023e+00   4.2605181e+00   4.2610130e+00   4.2615330e+00   4.2620111e+00   4.2626021e+00   4.2632022e+00   4.2640308e+00   4.2648532e+00   4.2662530e+00   4.2671220e+00   4.2679910e+00   4.2682823e+00   4.2685737e+00   4.2689042e+00   4.2692724e+00   4.2697329e+00   4.2702011e+00   4.2707326e+00   4.2712640e+00   4.2717301e+00   4.2721962e+00   4.2727201e+00   4.2731676e+00   4.2736366e+00   4.2740904e+00   4.2744998e+00   4.2748730e+00   4.2753339e+00   4.2759223e+00   4.2764053e+00   4.2768883e+00   4.2773039e+00   4.2777195e+00   4.2782109e+00   4.2789035e+00   4.2793457e+00   4.2797879e+00   4.2803630e+00   4.2807294e+00   4.2810958e+00   4.2815178e+00   4.2819064e+00   4.2822402e+00   4.2826065e+00   4.2829965e+00   4.2833969e+00   4.2839842e+00   4.2844179e+00   4.2847594e+00   4.2851010e+00   4.2855030e+00   4.2859564e+00   4.2865008e+00   4.2870619e+00   4.2875107e+00   4.2879596e+00   4.2882545e+00   4.2885495e+00   4.2889723e+00   4.2895114e+00   4.2900134e+00   4.2904158e+00   4.2908513e+00   4.2912868e+00   4.2915944e+00   4.2919021e+00   4.2922927e+00   4.2928620e+00   4.2933215e+00   4.2938483e+00   4.2943704e+00   4.2948209e+00   4.2953782e+00   4.2958422e+00   4.2963203e+00   4.2967444e+00   4.2972712e+00   4.2978446e+00   4.2983789e+00   4.2989423e+00   4.2995497e+00   4.3002646e+00   4.3009286e+00   4.3016628e+00   4.3023719e+00   4.3030978e+00   4.3038627e+00   4.3044930e+00   4.3053456e+00   4.3061838e+00   4.3067655e+00   4.3073472e+00   4.3081172e+00   4.3086955e+00   4.3092738e+00   4.3098425e+00   4.3105181e+00   4.3110723e+00   4.3116655e+00   4.3122761e+00   4.3128891e+00   4.3134034e+00   4.3139218e+00   4.3144361e+00   4.3150867e+00   4.3160386e+00   4.3167716e+00   4.3173196e+00   4.3178676e+00   4.3183784e+00   4.3188569e+00   4.3193226e+00   4.3198851e+00   4.3205681e+00   4.3212753e+00   4.3218770e+00   4.3224629e+00   4.3229863e+00   4.3234066e+00   4.3240052e+00   4.3245479e+00   4.3250406e+00   4.3255032e+00   4.3260674e+00   4.3266125e+00   4.3272032e+00   4.3279594e+00   4.3286110e+00   4.3292557e+00   4.3297986e+00   4.3302952e+00   4.3308324e+00   4.3314542e+00   4.3320759e+00   4.3326331e+00   4.3331405e+00   4.3336251e+00   4.3341097e+00   4.3345542e+00   4.3350370e+00   4.3354547e+00   4.3359022e+00   4.3363824e+00   4.3368870e+00   4.3373181e+00   4.3377314e+00   4.3381526e+00   4.3386555e+00   4.3391664e+00   4.3396653e+00   4.3400958e+00   4.3405306e+00   4.3409950e+00   4.3415411e+00   4.3420344e+00   4.3424682e+00   4.3429538e+00   4.3434977e+00   4.3439765e+00   4.3444554e+00   4.3448543e+00   4.3453043e+00   4.3457376e+00   4.3463963e+00   4.3470356e+00   4.3476820e+00   4.3482762e+00   4.3488645e+00   4.3493544e+00   4.3498442e+00   4.3504947e+00   4.3510609e+00   4.3517183e+00   4.3522815e+00   4.3528513e+00   4.3533326e+00   4.3538452e+00   4.3543963e+00   4.3548754e+00   4.3552952e+00   4.3556917e+00   4.3561488e+00   4.3565321e+00   4.3569138e+00   4.3572500e+00   4.3577193e+00   4.3581691e+00   4.3585863e+00   4.3590991e+00   4.3597255e+00   4.3602395e+00   4.3608234e+00   4.3613388e+00   4.3618542e+00   4.3623426e+00   4.3628934e+00   4.3634387e+00   4.3639129e+00   4.3644277e+00   4.3648862e+00   4.3653446e+00   4.3658199e+00   4.3662952e+00   4.3666999e+00   4.3672092e+00   4.3678825e+00   4.3685444e+00   4.3692357e+00   4.3700312e+00   4.3707929e+00   4.3714145e+00   4.3719326e+00   4.3724553e+00   4.3730748e+00   4.3736486e+00   4.3742483e+00   4.3748300e+00   4.3753301e+00   4.3758536e+00   4.3763590e+00   4.3768520e+00   4.3774246e+00   4.3779744e+00   4.3784483e+00   4.3789100e+00   4.3794614e+00   4.3800327e+00   4.3807952e+00   4.3815930e+00   4.3821861e+00   4.3827792e+00   4.3833326e+00   4.3838464e+00   4.3842509e+00   4.3846554e+00   4.3852385e+00   4.3857839e+00   4.3863327e+00   4.3868582e+00   4.3874193e+00   4.3879410e+00   4.3885603e+00   4.3891911e+00   4.3898053e+00   4.3903940e+00   4.3909751e+00   4.3914674e+00   4.3919470e+00   4.3925186e+00   4.3931486e+00   4.3935844e+00   4.3940202e+00   4.3944302e+00   4.3949123e+00   4.3953899e+00   4.3959271e+00   4.3965078e+00   4.3970514e+00   4.3976897e+00   4.3982028e+00   4.3986712e+00   4.3991170e+00   4.3995269e+00   4.3999978e+00   4.4004597e+00   4.4008810e+00   4.4013680e+00   4.4018401e+00   4.4025105e+00   4.4032472e+00   4.4038132e+00   4.4043792e+00   4.4048402e+00   4.4051928e+00   4.4055455e+00   4.4060314e+00   4.4065221e+00   4.4070995e+00   4.4076623e+00   4.4081553e+00   4.4085555e+00   4.4090759e+00   4.4095702e+00   4.4100893e+00   4.4105856e+00   4.4111232e+00   4.4116546e+00   4.4121123e+00   4.4126302e+00   4.4130835e+00   4.4136110e+00   4.4143249e+00   4.4149240e+00   4.4155232e+00   4.4167298e+00   4.4171736e+00   4.4176174e+00   4.4180215e+00   4.4184689e+00   4.4188439e+00   4.4193444e+00   4.4197590e+00   4.4201163e+00   4.4205317e+00   4.4210334e+00   4.4215807e+00   4.4219146e+00   4.4222485e+00   4.4226706e+00   4.4231242e+00   4.4235550e+00   4.4239202e+00   4.4242866e+00   4.4247487e+00   4.4252624e+00   4.4256802e+00   4.4263199e+00   4.4268983e+00   4.4275244e+00   4.4280272e+00   4.4286688e+00   4.4292433e+00   4.4297108e+00   4.4302660e+00   4.4307874e+00   4.4312463e+00   4.4318380e+00   4.4326942e+00   4.4334508e+00   4.4343147e+00   4.4351347e+00   4.4359020e+00   4.4365897e+00   4.4371902e+00   4.4376863e+00   4.4381823e+00   4.4388291e+00   4.4393662e+00   4.4399032e+00   4.4404257e+00   4.4409481e+00   4.4415087e+00   4.4419133e+00   4.4423179e+00   4.4427793e+00   4.4432286e+00   4.4436792e+00   4.4441374e+00   4.4445654e+00   4.4450885e+00   4.4455508e+00   4.4459378e+00   4.4464735e+00   4.4471249e+00   4.4477535e+00   4.4484293e+00   4.4490387e+00   4.4496687e+00   4.4502285e+00   4.4507619e+00   4.4512409e+00   4.4517200e+00   4.4522464e+00   4.4527414e+00   4.4533769e+00   4.4540193e+00   4.4542744e+00   4.4545295e+00   4.4548199e+00   4.4551447e+00   4.4555205e+00   4.4559949e+00   4.4564139e+00   4.4570165e+00   4.4575131e+00   4.4580354e+00   4.4584588e+00   4.4589309e+00   4.4594174e+00   4.4599349e+00   4.4603628e+00   4.4607775e+00   4.4612356e+00   4.4616051e+00   4.4620748e+00   4.4624693e+00   4.4631333e+00   4.4637948e+00   4.4645178e+00   4.4652620e+00   4.4659032e+00   4.4663761e+00   4.4668491e+00   4.4673252e+00   4.4678334e+00   4.4681914e+00   4.4685493e+00   4.4690423e+00   4.4695803e+00   4.4700691e+00   4.4705618e+00   4.4710200e+00   4.4714717e+00   4.4719258e+00   4.4723880e+00   4.4729813e+00   4.4735943e+00   4.4741290e+00   4.4749123e+00   4.4754643e+00   4.4760163e+00   4.4768162e+00   4.4774735e+00   4.4780409e+00   4.4785557e+00   4.4791332e+00   4.4796487e+00   4.4802385e+00   4.4807164e+00   4.4811826e+00   4.4816576e+00   4.4821280e+00   4.4829022e+00   4.4836236e+00   4.4843093e+00   4.4848839e+00   4.4853768e+00   4.4861460e+00   4.4869112e+00   4.4874646e+00   4.4880180e+00   4.4885384e+00   4.4890503e+00   4.4896923e+00   4.4903018e+00   4.4908788e+00   4.4913626e+00   4.4917726e+00   4.4922265e+00   4.4926306e+00   4.4930336e+00   4.4934365e+00   4.4937914e+00   4.4941424e+00   4.4946361e+00   4.4951342e+00   4.4956350e+00   4.4962240e+00   4.4968316e+00   4.4973124e+00   4.4977931e+00   4.4984005e+00   4.4989587e+00   4.4995356e+00   4.5000234e+00   4.5006290e+00   4.5011972e+00   4.5017069e+00   4.5022235e+00   4.5028314e+00   4.5037831e+00   4.5046395e+00   4.5052339e+00   4.5058283e+00   4.5063403e+00   4.5067843e+00   4.5072323e+00   4.5076594e+00   4.5080521e+00   4.5085357e+00   4.5089526e+00   4.5093679e+00   4.5098221e+00   4.5103347e+00   4.5109310e+00   4.5114398e+00   4.5119065e+00   4.5124784e+00   4.5129625e+00   4.5133476e+00   4.5137328e+00   4.5140651e+00   4.5145219e+00   4.5150251e+00   4.5155351e+00   4.5160518e+00   4.5169947e+00   4.5179377e+00   4.5187939e+00   4.5194347e+00   4.5200756e+00   4.5207152e+00   4.5212789e+00   4.5218441e+00   4.5223654e+00   4.5228623e+00   4.5233593e+00   4.5239077e+00   4.5244611e+00   4.5249822e+00   4.5254178e+00   4.5258528e+00   4.5263020e+00   4.5268958e+00   4.5273932e+00   4.5281121e+00   4.5288100e+00   4.5295812e+00   4.5305273e+00   4.5310265e+00   4.5315257e+00   4.5319457e+00   4.5323317e+00   4.5326626e+00   4.5330111e+00   4.5334946e+00   4.5339992e+00   4.5344364e+00   4.5348767e+00   4.5353171e+00   4.5359324e+00   4.5366261e+00   4.5372461e+00   4.5377520e+00   4.5382287e+00   4.5387264e+00   4.5393347e+00   4.5399406e+00   4.5405466e+00   4.5410565e+00   4.5415160e+00   4.5419588e+00   4.5425241e+00   4.5430854e+00   4.5436524e+00   4.5442732e+00   4.5447625e+00   4.5452518e+00   4.5458044e+00   4.5463988e+00   4.5469929e+00   4.5475766e+00   4.5481013e+00   4.5487375e+00   4.5494460e+00   4.5503292e+00   4.5510065e+00   4.5516837e+00   4.5522591e+00   4.5528842e+00   4.5534019e+00   4.5540191e+00   4.5546393e+00   4.5552857e+00   4.5559818e+00   4.5566561e+00   4.5573400e+00   4.5579441e+00   4.5584821e+00   4.5590848e+00   4.5597496e+00   4.5605108e+00   4.5609926e+00   4.5614744e+00   4.5618376e+00   4.5622008e+00   4.5626786e+00   4.5630936e+00   4.5634334e+00   4.5637641e+00   4.5641451e+00   4.5646000e+00   4.5650924e+00   4.5654427e+00   4.5657930e+00   4.5661228e+00   4.5680037e+00   4.5686574e+00   4.5693112e+00   4.5699519e+00   4.5705983e+00   4.5711514e+00   4.5716519e+00   4.5721864e+00   4.5726365e+00   4.5730865e+00   4.5734782e+00   4.5738675e+00   4.5742060e+00   4.5745555e+00   4.5750172e+00   4.5754123e+00   4.5759490e+00   4.5765037e+00   4.5770503e+00   4.5776142e+00   4.5780983e+00   4.5785823e+00   4.5790239e+00   4.5794008e+00   4.5797477e+00   4.5801313e+00   4.5805377e+00   4.5809564e+00   4.5813705e+00   4.5818395e+00   4.5823621e+00   4.5828502e+00   4.5833857e+00   4.5840067e+00   4.5846877e+00   4.5853498e+00   4.5859157e+00   4.5864816e+00   4.5869723e+00   4.5876170e+00   4.5883931e+00   4.5891063e+00   4.5897916e+00   4.5905440e+00   4.5913113e+00   4.5919387e+00   4.5926875e+00   4.5933816e+00   4.5943229e+00   4.5951306e+00   4.5959469e+00   4.5962690e+00   4.5965911e+00   4.5969102e+00   4.5973489e+00   4.5978316e+00   4.5982829e+00   4.5987894e+00   4.5993220e+00   4.5999129e+00   4.6003997e+00   4.6009291e+00   4.6016100e+00   4.6023923e+00   4.6030136e+00   4.6036349e+00   4.6039865e+00   4.6043382e+00   4.6046771e+00   4.6050161e+00   4.6053990e+00   4.6057434e+00   4.6061586e+00   4.6065053e+00   4.6068545e+00   4.6072846e+00   4.6077325e+00   4.6081054e+00   4.6084618e+00   4.6088823e+00   4.6092720e+00   4.6096836e+00   4.6100624e+00   4.6105633e+00   4.6111120e+00   4.6116350e+00   4.6121696e+00   4.6126510e+00   4.6130421e+00   4.6135487e+00   4.6140649e+00   4.6145810e+00   4.6149975e+00   4.6154141e+00   4.6158748e+00   4.6163133e+00   4.6170894e+00   4.6178655e+00   4.6186794e+00   4.6192175e+00   4.6196481e+00   4.6200786e+00   4.6206146e+00   4.6210879e+00   4.6216166e+00   4.6221892e+00   4.6226457e+00   4.6231022e+00   4.6236085e+00   4.6242723e+00   4.6250089e+00   4.6256511e+00   4.6264418e+00   4.6270138e+00   4.6275857e+00   4.6281260e+00   4.6287006e+00   4.6291073e+00   4.6295141e+00   4.6299381e+00   4.6303893e+00   4.6308332e+00   4.6314030e+00   4.6319460e+00   4.6326869e+00   4.6332937e+00   4.6340618e+00   4.6348265e+00   4.6356041e+00   4.6362462e+00   4.6368210e+00   4.6375712e+00   4.6381824e+00   4.6389710e+00   4.6396583e+00   4.6403457e+00   4.6410435e+00   4.6416581e+00   4.6422288e+00   4.6428165e+00   4.6434579e+00   4.6441923e+00   4.6448076e+00   4.6454150e+00   4.6459531e+00   4.6464577e+00   4.6470733e+00   4.6476103e+00   4.6481679e+00   4.6487999e+00   4.6493240e+00   4.6497717e+00   4.6501907e+00   4.6507393e+00   4.6512752e+00   4.6517423e+00   4.6521661e+00   4.6526103e+00   4.6530891e+00   4.6535553e+00   4.6540439e+00   4.6544912e+00   4.6549186e+00   4.6554611e+00   4.6559505e+00   4.6565057e+00   4.6571877e+00   4.6578227e+00   4.6583509e+00   4.6587979e+00   4.6592380e+00   4.6597508e+00   4.6602789e+00   4.6608977e+00   4.6614764e+00   4.6619749e+00   4.6626627e+00   4.6632331e+00   4.6638425e+00   4.6644434e+00   4.6650337e+00   4.6657119e+00   4.6665277e+00   4.6674651e+00   4.6682005e+00   4.6689360e+00   4.6697534e+00   4.6704483e+00   4.6711811e+00   4.6719933e+00   4.6725253e+00   4.6730574e+00   4.6734518e+00   4.6738463e+00   4.6743054e+00   4.6747971e+00   4.6752439e+00   4.6756809e+00   4.6761445e+00   4.6765581e+00   4.6769549e+00   4.6775787e+00   4.6782690e+00   4.6787035e+00   4.6791379e+00   4.6795974e+00   4.6801250e+00   4.6805871e+00   4.6810953e+00   4.6815923e+00   4.6821210e+00   4.6826688e+00   4.6833637e+00   4.6841215e+00   4.6847455e+00   4.6853031e+00   4.6857940e+00   4.6863059e+00   4.6868382e+00   4.6873252e+00   4.6878889e+00   4.6884122e+00   4.6888574e+00   4.6892158e+00   4.6896745e+00   4.6900642e+00   4.6904539e+00   4.6908398e+00   4.6912220e+00   4.6916677e+00   4.6920968e+00   4.6925097e+00   4.6928948e+00   4.6932841e+00   4.6937018e+00   4.6941117e+00   4.6946528e+00   4.6951430e+00   4.6957042e+00   4.6963579e+00   4.6969730e+00   4.6975573e+00   4.6980858e+00   4.6985875e+00   4.6990314e+00   4.6994145e+00   4.6998371e+00   4.7003360e+00   4.7008456e+00   4.7013709e+00   4.7018712e+00   4.7024863e+00   4.7030946e+00   4.7036332e+00   4.7042284e+00   4.7047611e+00   4.7055043e+00   4.7061517e+00   4.7067183e+00   4.7072282e+00   4.7076634e+00   4.7080776e+00   4.7087944e+00   4.7096165e+00   4.7103547e+00   4.7110359e+00   4.7116081e+00   4.7122121e+00   4.7129555e+00   4.7136494e+00   4.7143936e+00   4.7151989e+00   4.7161164e+00   4.7171181e+00   4.7175859e+00   4.7180537e+00   4.7185043e+00   4.7189400e+00   4.7194340e+00   4.7198715e+00   4.7202358e+00   4.7206589e+00   4.7213020e+00   4.7219694e+00   4.7225436e+00   4.7230592e+00   4.7235749e+00   4.7240891e+00   4.7245650e+00   4.7251146e+00   4.7257306e+00   4.7263213e+00   4.7268227e+00   4.7273505e+00   4.7277171e+00   4.7280837e+00   4.7285324e+00   4.7289872e+00   4.7293769e+00   4.7298409e+00   4.7304049e+00   4.7308730e+00   4.7313332e+00   4.7318030e+00   4.7322832e+00   4.7329133e+00   4.7334961e+00   4.7340289e+00   4.7345749e+00   4.7350313e+00   4.7355792e+00   4.7361883e+00   4.7366992e+00   4.7372437e+00   4.7377854e+00   4.7383531e+00   4.7389581e+00   4.7394488e+00   4.7399406e+00   4.7404921e+00   4.7411063e+00   4.7416672e+00   4.7421574e+00   4.7427656e+00   4.7433770e+00   4.7440703e+00   4.7448106e+00   4.7453843e+00   4.7459581e+00   4.7465214e+00   4.7469765e+00   4.7474316e+00   4.7478525e+00   4.7482235e+00   4.7487734e+00   4.7494339e+00   4.7499711e+00   4.7505083e+00   4.7512045e+00   4.7517265e+00   4.7522485e+00   4.7527676e+00   4.7532895e+00   4.7538213e+00   4.7544624e+00   4.7549754e+00   4.7554883e+00   4.7560736e+00   4.7565869e+00   4.7571098e+00   4.7577113e+00   4.7584343e+00   4.7589291e+00   4.7594239e+00   4.7598756e+00   4.7604576e+00   4.7611654e+00   4.7618270e+00   4.7625104e+00   4.7631732e+00   4.7638773e+00   4.7641636e+00   4.7644499e+00   4.7648675e+00   4.7654266e+00   4.7660060e+00   4.7665008e+00   4.7670787e+00   4.7675732e+00   4.7685083e+00   4.7694434e+00   4.7703497e+00   4.7712457e+00   4.7721048e+00   4.7727999e+00   4.7734338e+00   4.7741088e+00   4.7747320e+00   4.7751713e+00   4.7756106e+00   4.7759982e+00   4.7763890e+00   4.7767369e+00   4.7771880e+00   4.7776937e+00   4.7783502e+00   4.7789708e+00   4.7796405e+00   4.7803457e+00   4.7809658e+00   4.7815577e+00   4.7822090e+00   4.7827384e+00   4.7832677e+00   4.7839340e+00   4.7845990e+00   4.7852694e+00   4.7859319e+00   4.7866623e+00   4.7874183e+00   4.7882138e+00   4.7888758e+00   4.7894529e+00   4.7902217e+00   4.7908944e+00   4.7916969e+00   4.7924742e+00   4.7932856e+00   4.7941030e+00   4.7948770e+00   4.7956930e+00   4.7963129e+00   4.7969329e+00   4.7976240e+00   4.7981117e+00   4.7985994e+00   4.7990462e+00   4.7994734e+00   4.8000349e+00   4.8005394e+00   4.8012088e+00   4.8017606e+00   4.8023527e+00   4.8030335e+00   4.8036734e+00   4.8043945e+00   4.8050745e+00   4.8058856e+00   4.8065434e+00   4.8070095e+00   4.8074757e+00   4.8079750e+00   4.8084102e+00   4.8087981e+00   4.8091333e+00   4.8094915e+00   4.8100067e+00   4.8104877e+00   4.8109476e+00   4.8113170e+00   4.8118803e+00   4.8127940e+00   4.8140386e+00   4.8148382e+00   4.8156378e+00   4.8165587e+00   4.8175560e+00   4.8184242e+00   4.8193590e+00   4.8202938e+00   4.8210437e+00   4.8216764e+00   4.8222248e+00   4.8228297e+00   4.8234345e+00   4.8242860e+00   4.8250582e+00   4.8257733e+00   4.8264765e+00   4.8274004e+00   4.8283058e+00   4.8288922e+00   4.8294785e+00   4.8302278e+00   4.8308255e+00   4.8314232e+00   4.8320568e+00   4.8326862e+00   4.8332000e+00   4.8337700e+00   4.8343555e+00   4.8349226e+00   4.8355184e+00   4.8361480e+00   4.8366524e+00   4.8371568e+00   4.8377194e+00   4.8384559e+00   4.8392972e+00   4.8402309e+00   4.8409979e+00   4.8416702e+00   4.8422804e+00   4.8428998e+00   4.8433657e+00   4.8438316e+00   4.8442379e+00   4.8447592e+00   4.8452108e+00   4.8456135e+00   4.8460909e+00   4.8466972e+00   4.8471847e+00   4.8477558e+00   4.8482773e+00   4.8487103e+00   4.8490744e+00   4.8494490e+00   4.8498456e+00   4.8502846e+00   4.8507210e+00   4.8511859e+00   4.8517926e+00   4.8524899e+00   4.8531870e+00   4.8538167e+00   4.8544561e+00   4.8549847e+00   4.8556411e+00   4.8563152e+00   4.8568795e+00   4.8573573e+00   4.8578194e+00   4.8582713e+00   4.8586643e+00   4.8590095e+00   4.8594844e+00   4.8599721e+00   4.8603925e+00   4.8608128e+00   4.8613043e+00   4.8617229e+00   4.8620760e+00   4.8624290e+00   4.8629237e+00   4.8633568e+00   4.8637798e+00   4.8642569e+00   4.8647840e+00   4.8652644e+00   4.8657974e+00   4.8663245e+00   4.8668154e+00   4.8672496e+00   4.8676656e+00   4.8681672e+00   4.8685370e+00   4.8693530e+00   4.8701689e+00   4.8707288e+00   4.8712887e+00   4.8718710e+00   4.8723780e+00   4.8728851e+00   4.8735532e+00   4.8743078e+00   4.8751483e+00   4.8757412e+00   4.8763341e+00   4.8770191e+00   4.8777022e+00   4.8783966e+00   4.8789503e+00   4.8795040e+00   4.8800755e+00   4.8805502e+00   4.8810546e+00   4.8816248e+00   4.8822092e+00   4.8828874e+00   4.8835489e+00   4.8842268e+00   4.8849127e+00   4.8854847e+00   4.8861741e+00   4.8869219e+00   4.8875225e+00   4.8881231e+00   4.8888418e+00   4.8893410e+00   4.8897376e+00   4.8901343e+00   4.8907108e+00   4.8912873e+00   4.8918320e+00   4.8924291e+00   4.8929670e+00   4.8934887e+00   4.8940266e+00   4.8945847e+00   4.8951981e+00   4.8957310e+00   4.8963167e+00   4.8968101e+00   4.8973641e+00   4.8977517e+00   4.8981392e+00   4.8985760e+00   4.8990554e+00   4.8996689e+00   4.9004417e+00   4.9012899e+00   4.9019981e+00   4.9026863e+00   4.9032576e+00   4.9037692e+00   4.9042472e+00   4.9046399e+00   4.9050201e+00   4.9054756e+00   4.9059664e+00   4.9065536e+00   4.9071381e+00   4.9077113e+00   4.9082754e+00   4.9089916e+00   4.9096400e+00   4.9101504e+00   4.9106609e+00   4.9112928e+00   4.9118696e+00   4.9124528e+00   4.9129828e+00   4.9136372e+00   4.9140984e+00   4.9145596e+00   4.9149438e+00   4.9153606e+00   4.9157377e+00   4.9161626e+00   4.9165832e+00   4.9170576e+00   4.9174548e+00   4.9179038e+00   4.9184519e+00   4.9190662e+00   4.9199975e+00   4.9207220e+00   4.9214465e+00   4.9220598e+00   4.9226327e+00   4.9232832e+00   4.9239558e+00   4.9243892e+00   4.9248226e+00   4.9254648e+00   4.9261535e+00   4.9268060e+00   4.9274585e+00   4.9280903e+00   4.9286661e+00   4.9292419e+00   4.9298796e+00   4.9305348e+00   4.9311982e+00   4.9317652e+00   4.9323758e+00   4.9329932e+00   4.9335319e+00   4.9340718e+00   4.9345325e+00   4.9350711e+00   4.9355392e+00   4.9361092e+00   4.9367280e+00   4.9373436e+00   4.9378566e+00   4.9383214e+00   4.9387249e+00   4.9391140e+00   4.9396520e+00   4.9402374e+00   4.9408994e+00   4.9414317e+00   4.9420032e+00   4.9425162e+00   4.9429479e+00   4.9433889e+00   4.9437668e+00   4.9441621e+00   4.9445838e+00   4.9449975e+00   4.9454530e+00   4.9459721e+00   4.9465653e+00   4.9471164e+00   4.9476254e+00   4.9480799e+00   4.9485344e+00   4.9490411e+00   4.9496056e+00   4.9501281e+00   4.9506184e+00   4.9510953e+00   4.9517291e+00   4.9523698e+00   4.9529963e+00   4.9534434e+00   4.9538905e+00   4.9543249e+00   4.9548038e+00   4.9553041e+00   4.9558458e+00   4.9563966e+00   4.9570317e+00   4.9575631e+00   4.9580763e+00   4.9586421e+00   4.9592028e+00   4.9599546e+00   4.9606428e+00   4.9613283e+00   4.9618852e+00   4.9624353e+00   4.9630027e+00   4.9634725e+00   4.9640890e+00   4.9647583e+00   4.9652953e+00   4.9659589e+00   4.9664959e+00   4.9671008e+00   4.9676433e+00   4.9680813e+00   4.9684994e+00   4.9691837e+00   4.9696489e+00   4.9701141e+00   4.9706516e+00   4.9711635e+00   4.9717642e+00   4.9721187e+00   4.9724733e+00   4.9729412e+00   4.9733750e+00   4.9738194e+00   4.9741751e+00   4.9745678e+00   4.9749229e+00   4.9753328e+00   4.9758952e+00   4.9763767e+00   4.9769459e+00   4.9774916e+00   4.9780810e+00   4.9788619e+00   4.9797796e+00   4.9804573e+00   4.9811350e+00   4.9817039e+00   4.9822952e+00   4.9829150e+00   4.9836079e+00   4.9842160e+00   4.9850389e+00   4.9856868e+00   4.9863348e+00   4.9871119e+00   4.9880339e+00   4.9889363e+00   4.9897114e+00   4.9905455e+00   4.9911590e+00   4.9917725e+00   4.9925623e+00   4.9935294e+00   4.9945890e+00   4.9955257e+00   4.9963644e+00   4.9971609e+00   4.9979371e+00   4.9985786e+00   4.9991623e+00   4.9997344e+00   5.0002935e+00   5.0009437e+00   5.0016234e+00   5.0026790e+00   5.0035241e+00   5.0041686e+00   5.0048131e+00   5.0054122e+00   5.0059508e+00   5.0063918e+00   5.0069769e+00   5.0074766e+00   5.0079846e+00   5.0085167e+00   5.0090360e+00   5.0094763e+00   5.0098667e+00   5.0103939e+00   5.0108605e+00   5.0114524e+00   5.0121654e+00   5.0128162e+00   5.0130872e+00   5.0133582e+00   5.0137892e+00   5.0143320e+00   5.0149484e+00   5.0155585e+00   5.0161815e+00   5.0167349e+00   5.0172442e+00   5.0177165e+00   5.0183536e+00   5.0189147e+00   5.0194017e+00   5.0198663e+00   5.0203309e+00   5.0209400e+00   5.0214541e+00   5.0218937e+00   5.0223211e+00   5.0228069e+00   5.0233036e+00   5.0238186e+00   5.0243847e+00   5.0252581e+00   5.0259979e+00   5.0266315e+00   5.0272651e+00   5.0280464e+00   5.0288368e+00   5.0296074e+00   5.0304256e+00   5.0311607e+00   5.0317577e+00   5.0323813e+00   5.0329041e+00   5.0334319e+00   5.0340773e+00   5.0347472e+00   5.0354692e+00   5.0360659e+00   5.0366626e+00   5.0374249e+00   5.0382777e+00   5.0388458e+00   5.0394138e+00   5.0400475e+00   5.0406910e+00   5.0409727e+00   5.0412543e+00   5.0415399e+00   5.0419078e+00   5.0423141e+00   5.0428623e+00   5.0434632e+00   5.0439869e+00   5.0445394e+00   5.0450975e+00   5.0455521e+00   5.0460068e+00   5.0466172e+00   5.0472254e+00   5.0480604e+00   5.0487339e+00   5.0495109e+00   5.0502878e+00   5.0509631e+00   5.0518045e+00   5.0524724e+00   5.0531403e+00   5.0537094e+00   5.0542991e+00   5.0548076e+00   5.0553275e+00   5.0559002e+00   5.0565314e+00   5.0573461e+00   5.0581531e+00   5.0589394e+00   5.0595923e+00   5.0602946e+00   5.0609959e+00   5.0617996e+00   5.0626298e+00   5.0631886e+00   5.0637474e+00   5.0642945e+00   5.0647957e+00   5.0653352e+00   5.0658630e+00   5.0664049e+00   5.0668973e+00   5.0675979e+00   5.0681830e+00   5.0687682e+00   5.0692407e+00   5.0697132e+00   5.0704279e+00   5.0711426e+00   5.0716281e+00   5.0721137e+00   5.0725462e+00   5.0729463e+00   5.0733742e+00   5.0737410e+00   5.0741190e+00   5.0745446e+00   5.0749288e+00   5.0753914e+00   5.0757747e+00   5.0762544e+00   5.0768448e+00   5.0772308e+00   5.0776167e+00   5.0780215e+00   5.0784125e+00   5.0788300e+00   5.0791773e+00   5.0798676e+00   5.0804154e+00   5.0809631e+00   5.0815104e+00   5.0820538e+00   5.0825524e+00   5.0830879e+00   5.0836074e+00   5.0840599e+00   5.0846558e+00   5.0852115e+00   5.0857719e+00   5.0863698e+00   5.0870801e+00   5.0876793e+00   5.0881716e+00   5.0886819e+00   5.0891922e+00   5.0896824e+00   5.0900898e+00   5.0906032e+00   5.0911823e+00   5.0917053e+00   5.0922285e+00   5.0929297e+00   5.0935476e+00   5.0940639e+00   5.0945766e+00   5.0950073e+00   5.0954534e+00   5.0960641e+00   5.0966646e+00   5.0974082e+00   5.0980985e+00   5.0989091e+00   5.0996659e+00   5.1003598e+00   5.1011875e+00   5.1016919e+00   5.1021963e+00   5.1028588e+00   5.1036231e+00   5.1042173e+00   5.1048115e+00   5.1053184e+00   5.1059649e+00   5.1063779e+00   5.1067910e+00   5.1073433e+00   5.1078923e+00   5.1084412e+00   5.1090493e+00   5.1097194e+00   5.1104049e+00   5.1110231e+00   5.1116098e+00   5.1122984e+00   5.1129821e+00   5.1136231e+00   5.1142373e+00   5.1147514e+00   5.1152075e+00   5.1156191e+00   5.1159791e+00   5.1164982e+00   5.1170198e+00   5.1175816e+00   5.1181267e+00   5.1186535e+00   5.1191686e+00   5.1197438e+00   5.1205919e+00   5.1214400e+00   5.1222259e+00   5.1231810e+00   5.1237273e+00   5.1242736e+00   5.1248723e+00   5.1255300e+00   5.1261231e+00   5.1267949e+00   5.1274989e+00   5.1281119e+00   5.1286728e+00   5.1292431e+00   5.1299732e+00   5.1308980e+00   5.1315643e+00   5.1320731e+00   5.1325820e+00   5.1330916e+00   5.1335393e+00   5.1340179e+00   5.1346722e+00   5.1352139e+00   5.1357844e+00   5.1365249e+00   5.1369940e+00   5.1374630e+00   5.1379803e+00   5.1384099e+00   5.1388862e+00   5.1394203e+00   5.1399284e+00   5.1405252e+00   5.1410615e+00   5.1416201e+00   5.1421270e+00   5.1426616e+00   5.1431460e+00   5.1435913e+00   5.1440721e+00   5.1445528e+00   5.1452409e+00   5.1458480e+00   5.1463334e+00   5.1468189e+00   5.1473275e+00   5.1477721e+00   5.1483211e+00   5.1488049e+00   5.1492886e+00   5.1497871e+00   5.1503236e+00   5.1508871e+00   5.1514585e+00   5.1519725e+00   5.1524894e+00   5.1529665e+00   5.1533704e+00   5.1537416e+00   5.1540858e+00   5.1544447e+00   5.1548213e+00   5.1553322e+00   5.1558939e+00   5.1565421e+00   5.1572288e+00   5.1580535e+00   5.1588122e+00   5.1595710e+00   5.1603618e+00   5.1611030e+00   5.1616746e+00   5.1622461e+00   5.1628167e+00   5.1633479e+00   5.1639806e+00   5.1646398e+00   5.1653189e+00   5.1659701e+00   5.1665452e+00   5.1671203e+00   5.1675986e+00   5.1680612e+00   5.1685046e+00   5.1689628e+00   5.1693624e+00   5.1698248e+00   5.1707521e+00   5.1716793e+00   5.1725793e+00   5.1735651e+00   5.1743781e+00   5.1751309e+00   5.1757721e+00   5.1765400e+00   5.1772578e+00   5.1779755e+00   5.1786541e+00   5.1794422e+00   5.1802952e+00   5.1811007e+00   5.1817513e+00   5.1823702e+00   5.1830966e+00   5.1836975e+00   5.1843191e+00   5.1849406e+00   5.1854877e+00   5.1860112e+00   5.1864894e+00   5.1868938e+00   5.1872879e+00   5.1877957e+00   5.1884352e+00   5.1891168e+00   5.1897198e+00   5.1902618e+00   5.1910601e+00   5.1917606e+00   5.1923766e+00   5.1929868e+00   5.1936392e+00   5.1940999e+00   5.1945605e+00   5.1951339e+00   5.1956651e+00   5.1961962e+00   5.1966936e+00   5.1973020e+00   5.1978020e+00   5.1984895e+00   5.1990986e+00   5.1996508e+00   5.2001954e+00   5.2007399e+00   5.2013717e+00   5.2018523e+00   5.2023328e+00   5.2029774e+00   5.2037521e+00   5.2043889e+00   5.2048926e+00   5.2053963e+00   5.2058927e+00   5.2064858e+00   5.2071106e+00   5.2076226e+00   5.2081029e+00   5.2085552e+00   5.2089705e+00   5.2094535e+00   5.2099632e+00   5.2107287e+00   5.2113477e+00   5.2118492e+00   5.2124069e+00   5.2128933e+00   5.2133610e+00   5.2138727e+00   5.2143689e+00   5.2148506e+00   5.2152698e+00   5.2159024e+00   5.2165327e+00   5.2172352e+00   5.2180526e+00   5.2188528e+00   5.2195673e+00   5.2202031e+00   5.2204830e+00   5.2207629e+00   5.2211853e+00   5.2217116e+00   5.2222784e+00   5.2227877e+00   5.2233496e+00   5.2241780e+00   5.2249508e+00   5.2255854e+00   5.2264559e+00   5.2273145e+00   5.2279946e+00   5.2286748e+00   5.2290782e+00   5.2294815e+00   5.2298874e+00   5.2303195e+00   5.2307745e+00   5.2312164e+00   5.2317978e+00   5.2323545e+00   5.2328094e+00   5.2334487e+00   5.2342209e+00   5.2348739e+00   5.2354345e+00   5.2358845e+00   5.2364430e+00   5.2370478e+00   5.2377030e+00   5.2383284e+00   5.2388941e+00   5.2394364e+00   5.2399791e+00   5.2404950e+00   5.2410855e+00   5.2418782e+00   5.2425281e+00   5.2432065e+00   5.2437601e+00   5.2443875e+00   5.2450270e+00   5.2456557e+00   5.2462408e+00   5.2467997e+00   5.2474034e+00   5.2479916e+00   5.2486191e+00   5.2491972e+00   5.2497278e+00   5.2501854e+00   5.2505872e+00   5.2509653e+00   5.2513379e+00   5.2518049e+00   5.2523039e+00   5.2527978e+00   5.2532706e+00   5.2537504e+00   5.2541949e+00   5.2546030e+00   5.2549756e+00   5.2553896e+00   5.2558335e+00   5.2564581e+00   5.2570912e+00   5.2576655e+00   5.2582532e+00   5.2588295e+00   5.2595003e+00   5.2603955e+00   5.2611191e+00   5.2616884e+00   5.2622577e+00   5.2628041e+00   5.2633088e+00   5.2638135e+00   5.2643139e+00   5.2650334e+00   5.2658382e+00   5.2665501e+00   5.2671413e+00   5.2677811e+00   5.2682934e+00   5.2687911e+00   5.2693039e+00   5.2697952e+00   5.2702292e+00   5.2711561e+00   5.2720830e+00   5.2733124e+00   5.2744988e+00   5.2748201e+00   5.2751414e+00   5.2755746e+00   5.2760482e+00   5.2767456e+00   5.2773588e+00   5.2778342e+00   5.2783097e+00   5.2789294e+00   5.2798213e+00   5.2806960e+00   5.2815005e+00   5.2823050e+00   5.2831043e+00   5.2837579e+00   5.2843365e+00   5.2848426e+00   5.2852727e+00   5.2857281e+00   5.2862401e+00   5.2867522e+00   5.2872143e+00   5.2876325e+00   5.2881704e+00   5.2886462e+00   5.2890584e+00   5.2895324e+00   5.2900559e+00   5.2907890e+00   5.2911015e+00   5.2914140e+00   5.2917425e+00   5.2921688e+00   5.2925257e+00   5.2929121e+00   5.2934815e+00   5.2940443e+00   5.2944329e+00   5.2948216e+00   5.2952935e+00   5.2958602e+00   5.2964193e+00   5.2971254e+00   5.2979186e+00   5.2987674e+00   5.2994850e+00   5.3000796e+00   5.3007411e+00   5.3014656e+00   5.3020508e+00   5.3025627e+00   5.3030897e+00   5.3036693e+00   5.3043439e+00   5.3050556e+00   5.3060188e+00   5.3066954e+00   5.3072160e+00   5.3077366e+00   5.3082077e+00   5.3086071e+00   5.3089916e+00   5.3093670e+00   5.3098641e+00   5.3102851e+00   5.3106339e+00   5.3110127e+00   5.3114663e+00   5.3120464e+00   5.3125893e+00   5.3132433e+00   5.3139028e+00   5.3145511e+00   5.3151525e+00   5.3156940e+00   5.3164735e+00   5.3172513e+00   5.3181219e+00   5.3189780e+00   5.3198505e+00   5.3204222e+00   5.3208848e+00   5.3213474e+00   5.3217501e+00   5.3222053e+00   5.3226237e+00   5.3230952e+00   5.3235503e+00   5.3240844e+00   5.3247304e+00   5.3254655e+00   5.3261357e+00   5.3267200e+00   5.3273734e+00   5.3280263e+00   5.3284512e+00   5.3288761e+00   5.3292882e+00   5.3297512e+00   5.3303447e+00   5.3309012e+00   5.3315535e+00   5.3322699e+00   5.3327610e+00   5.3332521e+00   5.3338561e+00   5.3348562e+00   5.3357139e+00   5.3366003e+00   5.3370686e+00   5.3375369e+00   5.3380336e+00   5.3386011e+00   5.3392123e+00   5.3398085e+00   5.3404927e+00   5.3412802e+00   5.3420045e+00   5.3427794e+00   5.3434297e+00   5.3440385e+00   5.3445801e+00   5.3452099e+00   5.3457289e+00   5.3463718e+00   5.3468888e+00   5.3473568e+00   5.3478736e+00   5.3484076e+00   5.3489053e+00   5.3495206e+00   5.3500924e+00   5.3507244e+00   5.3512034e+00   5.3516825e+00   5.3521845e+00   5.3526448e+00   5.3530989e+00   5.3535412e+00   5.3540405e+00   5.3548022e+00   5.3555483e+00   5.3562689e+00   5.3568652e+00   5.3573480e+00   5.3578307e+00   5.3584262e+00   5.3589954e+00   5.3595646e+00   5.3600245e+00   5.3605585e+00   5.3611455e+00   5.3617483e+00   5.3624497e+00   5.3630774e+00   5.3637185e+00   5.3643597e+00   5.3650679e+00   5.3655228e+00   5.3659776e+00   5.3667453e+00   5.3674805e+00   5.3683820e+00   5.3689905e+00   5.3695990e+00   5.3700975e+00   5.3706212e+00   5.3715469e+00   5.3724726e+00   5.3730300e+00   5.3735873e+00   5.3742482e+00   5.3748872e+00   5.3753998e+00   5.3758879e+00   5.3764514e+00   5.3769062e+00   5.3774182e+00   5.3779377e+00   5.3783782e+00   5.3788298e+00   5.3792859e+00   5.3797128e+00   5.3802546e+00   5.3808654e+00   5.3816923e+00   5.3823895e+00   5.3829666e+00   5.3835940e+00   5.3842378e+00   5.3850275e+00   5.3858375e+00   5.3866532e+00   5.3874034e+00   5.3880883e+00   5.3885925e+00   5.3890967e+00   5.3898437e+00   5.3905335e+00   5.3911105e+00   5.3917860e+00   5.3925835e+00   5.3934504e+00   5.3942318e+00   5.3949412e+00   5.3956526e+00   5.3962164e+00   5.3967801e+00   5.3973735e+00   5.3979261e+00   5.3983916e+00   5.3988988e+00   5.3994060e+00   5.3999499e+00   5.4004501e+00   5.4010108e+00   5.4016835e+00   5.4024577e+00   5.4032331e+00   5.4040406e+00   5.4050419e+00   5.4056770e+00   5.4063122e+00   5.4067772e+00   5.4072422e+00   5.4076707e+00   5.4080924e+00   5.4085937e+00   5.4091807e+00   5.4097184e+00   5.4105006e+00   5.4111279e+00   5.4117690e+00   5.4123035e+00   5.4127569e+00   5.4132177e+00   5.4136809e+00   5.4141230e+00   5.4146100e+00   5.4151490e+00   5.4157534e+00   5.4163578e+00   5.4170490e+00   5.4180108e+00   5.4189681e+00   5.4193403e+00   5.4197124e+00   5.4202506e+00   5.4209373e+00   5.4218620e+00   5.4225816e+00   5.4233013e+00   5.4241724e+00   5.4247419e+00   5.4253113e+00   5.4258470e+00   5.4263674e+00   5.4268878e+00   5.4274133e+00   5.4279446e+00   5.4284570e+00   5.4290638e+00   5.4295623e+00   5.4300474e+00   5.4305944e+00   5.4311614e+00   5.4317427e+00   5.4323286e+00   5.4328146e+00   5.4333350e+00   5.4337659e+00   5.4341994e+00   5.4347279e+00   5.4352388e+00   5.4357868e+00   5.4362988e+00   5.4368385e+00   5.4374531e+00   5.4381226e+00   5.4389739e+00   5.4396502e+00   5.4403265e+00   5.4409483e+00   5.4415153e+00   5.4420823e+00   5.4426189e+00   5.4431950e+00   5.4438713e+00   5.4446655e+00   5.4454743e+00   5.4462128e+00   5.4469701e+00   5.4476391e+00   5.4482847e+00   5.4490480e+00   5.4496659e+00   5.4500796e+00   5.4504933e+00   5.4510534e+00   5.4515441e+00   5.4520314e+00   5.4526804e+00   5.4532592e+00   5.4538118e+00   5.4544620e+00   5.4549481e+00   5.4554342e+00   5.4559097e+00   5.4564865e+00   5.4570321e+00   5.4575306e+00   5.4580292e+00   5.4586727e+00   5.4593482e+00   5.4600041e+00   5.4605784e+00   5.4612345e+00   5.4617188e+00   5.4622032e+00   5.4626097e+00   5.4629922e+00   5.4634896e+00   5.4640406e+00   5.4645927e+00   5.4651285e+00   5.4656383e+00   5.4660689e+00   5.4666677e+00   5.4673086e+00   5.4678926e+00   5.4685947e+00   5.4692525e+00   5.4698255e+00   5.4703700e+00   5.4709145e+00   5.4716735e+00   5.4721360e+00   5.4725986e+00   5.4731380e+00   5.4737765e+00   5.4744947e+00   5.4750732e+00   5.4758540e+00   5.4765060e+00   5.4770295e+00   5.4775717e+00   5.4780704e+00   5.4786180e+00   5.4790651e+00   5.4794383e+00   5.4799126e+00   5.4804071e+00   5.4809206e+00   5.4814332e+00   5.4819452e+00   5.4824650e+00   5.4829486e+00   5.4834323e+00   5.4840058e+00   5.4846405e+00   5.4853641e+00   5.4860249e+00   5.4866479e+00   5.4872362e+00   5.4880195e+00   5.4887973e+00   5.4891538e+00   5.4895104e+00   5.4899776e+00   5.4904631e+00   5.4911176e+00   5.4916024e+00   5.4920871e+00   5.4927269e+00   5.4932901e+00   5.4938450e+00   5.4943680e+00   5.4949520e+00   5.4954748e+00   5.4959579e+00   5.4965085e+00   5.4969977e+00   5.4975389e+00   5.4980417e+00   5.4986302e+00   5.4990831e+00   5.4995360e+00   5.5000970e+00   5.5006578e+00   5.5011228e+00   5.5015120e+00   5.5020269e+00   5.5025188e+00   5.5029402e+00   5.5032869e+00   5.5036336e+00   5.5040285e+00   5.5044206e+00   5.5048106e+00   5.5052138e+00   5.5056649e+00   5.5061423e+00   5.5066441e+00   5.5070920e+00   5.5077618e+00   5.5084447e+00   5.5090431e+00   5.5096746e+00   5.5101781e+00   5.5106816e+00   5.5110929e+00   5.5115041e+00   5.5119435e+00   5.5123674e+00   5.5129333e+00   5.5133887e+00   5.5138441e+00   5.5142691e+00   5.5148163e+00   5.5152786e+00   5.5157278e+00   5.5161205e+00   5.5164561e+00   5.5169534e+00   5.5173822e+00   5.5177521e+00   5.5182886e+00   5.5187848e+00   5.5193090e+00   5.5197468e+00   5.5202237e+00   5.5208967e+00   5.5215102e+00   5.5222371e+00   5.5230495e+00   5.5238619e+00   5.5244073e+00   5.5249528e+00   5.5254233e+00   5.5261473e+00   5.5267576e+00   5.5272926e+00   5.5278086e+00   5.5282466e+00   5.5286845e+00   5.5291208e+00   5.5294514e+00   5.5297821e+00   5.5301744e+00   5.5305627e+00   5.5310871e+00   5.5315723e+00   5.5322312e+00   5.5328282e+00   5.5334026e+00   5.5340984e+00   5.5349719e+00   5.5355675e+00   5.5361630e+00   5.5367457e+00   5.5374624e+00   5.5381282e+00   5.5387063e+00   5.5393048e+00   5.5399335e+00   5.5405110e+00   5.5411141e+00   5.5417172e+00   5.5423906e+00   5.5431082e+00   5.5437439e+00   5.5444542e+00   5.5450909e+00   5.5456559e+00   5.5462855e+00   5.5467350e+00   5.5471845e+00   5.5476788e+00   5.5482412e+00   5.5487966e+00   5.5495371e+00   5.5499718e+00   5.5504065e+00   5.5508700e+00   5.5513573e+00   5.5518110e+00   5.5523517e+00   5.5528881e+00   5.5534246e+00   5.5539242e+00   5.5544970e+00   5.5552493e+00   5.5558620e+00   5.5564641e+00   5.5568807e+00   5.5572973e+00   5.5576896e+00   5.5581546e+00   5.5586154e+00   5.5590939e+00   5.5595046e+00   5.5600168e+00   5.5606184e+00   5.5612609e+00   5.5619687e+00   5.5625910e+00   5.5633614e+00   5.5639362e+00   5.5643520e+00   5.5647678e+00   5.5651904e+00   5.5656208e+00   5.5660531e+00   5.5665808e+00   5.5671055e+00   5.5677305e+00   5.5682693e+00   5.5688081e+00   5.5692744e+00   5.5698353e+00   5.5703199e+00   5.5709198e+00   5.5715128e+00   5.5720444e+00   5.5725621e+00   5.5734882e+00   5.5741894e+00   5.5748905e+00   5.5756860e+00   5.5763329e+00   5.5771078e+00   5.5780019e+00   5.5786392e+00   5.5792765e+00   5.5798155e+00   5.5804510e+00   5.5810221e+00   5.5815197e+00   5.5820889e+00   5.5826148e+00   5.5830875e+00   5.5835207e+00   5.5841191e+00   5.5846900e+00   5.5852112e+00   5.5857000e+00   5.5861955e+00   5.5867635e+00   5.5875067e+00   5.5881061e+00   5.5887054e+00   5.5892507e+00   5.5897438e+00   5.5901483e+00   5.5905528e+00   5.5910643e+00   5.5916205e+00   5.5921562e+00   5.5928048e+00   5.5933305e+00   5.5937567e+00   5.5941118e+00   5.5944871e+00   5.5949053e+00   5.5954688e+00   5.5961157e+00   5.5966764e+00   5.5970874e+00   5.5974984e+00   5.5978907e+00   5.5983686e+00   5.5988286e+00   5.5992246e+00   5.5995992e+00   5.5999738e+00   5.6005637e+00   5.6010870e+00   5.6016602e+00   5.6021842e+00   5.6027228e+00   5.6032575e+00   5.6038129e+00   5.6044777e+00   5.6050986e+00   5.6057455e+00   5.6063781e+00   5.6069776e+00   5.6076231e+00   5.6081438e+00   5.6087099e+00   5.6093074e+00   5.6098440e+00   5.6103012e+00   5.6108729e+00   5.6116233e+00   5.6121909e+00   5.6127585e+00   5.6133051e+00   5.6139026e+00   5.6145628e+00   5.6153199e+00   5.6160585e+00   5.6168066e+00   5.6176009e+00   5.6181591e+00   5.6187173e+00   5.6192054e+00   5.6196643e+00   5.6202496e+00   5.6207538e+00   5.6212580e+00   5.6219017e+00   5.6226100e+00   5.6235372e+00   5.6241927e+00   5.6248482e+00   5.6253990e+00   5.6259015e+00   5.6265078e+00   5.6272200e+00   5.6279661e+00   5.6286109e+00   5.6293431e+00   5.6299692e+00   5.6304795e+00   5.6310141e+00   5.6317237e+00   5.6325120e+00   5.6331881e+00   5.6338280e+00   5.6345600e+00   5.6350275e+00   5.6354949e+00   5.6360162e+00   5.6365527e+00   5.6371727e+00   5.6379629e+00   5.6385469e+00   5.6391310e+00   5.6396287e+00   5.6400746e+00   5.6405066e+00   5.6409522e+00   5.6414117e+00   5.6418606e+00   5.6424003e+00   5.6430758e+00   5.6437814e+00   5.6443812e+00   5.6450008e+00   5.6455390e+00   5.6460774e+00   5.6466121e+00   5.6471706e+00   5.6476324e+00   5.6480665e+00   5.6484690e+00   5.6488919e+00   5.6495400e+00   5.6501605e+00   5.6507106e+00   5.6512606e+00   5.6517519e+00   5.6522884e+00   5.6528918e+00   5.6534335e+00   5.6539385e+00   5.6544196e+00   5.6549103e+00   5.6554501e+00   5.6559216e+00   5.6563324e+00   5.6568912e+00   5.6575591e+00   5.6581344e+00   5.6587092e+00   5.6593025e+00   5.6598438e+00   5.6604424e+00   5.6608955e+00   5.6613487e+00   5.6620026e+00   5.6626404e+00   5.6634563e+00   5.6642193e+00   5.6648955e+00   5.6656850e+00   5.6664115e+00   5.6670205e+00   5.6677002e+00   5.6685435e+00   5.6692417e+00   5.6699451e+00   5.6707115e+00   5.6713419e+00   5.6721534e+00   5.6728586e+00   5.6733223e+00   5.6737860e+00   5.6741899e+00   5.6745939e+00   5.6751079e+00   5.6756096e+00   5.6760944e+00   5.6766421e+00   5.6772683e+00   5.6777990e+00   5.6784020e+00   5.6790721e+00   5.6795895e+00   5.6801068e+00   5.6806711e+00   5.6812414e+00   5.6817058e+00   5.6822227e+00   5.6828442e+00   5.6834191e+00   5.6839459e+00   5.6844738e+00   5.6850224e+00   5.6856127e+00   5.6861758e+00   5.6867160e+00   5.6873068e+00   5.6880517e+00   5.6886970e+00   5.6895322e+00   5.6901452e+00   5.6907583e+00   5.6913366e+00   5.6919655e+00   5.6925257e+00   5.6930859e+00   5.6937052e+00   5.6944625e+00   5.6949658e+00   5.6954692e+00   5.6959577e+00   5.6967187e+00   5.6974056e+00   5.6980466e+00   5.6986914e+00   5.6992387e+00   5.6996842e+00   5.7001298e+00   5.7005481e+00   5.7009977e+00   5.7015214e+00   5.7019925e+00   5.7025944e+00   5.7032874e+00   5.7037961e+00   5.7043048e+00   5.7048319e+00   5.7055142e+00   5.7061511e+00   5.7067226e+00   5.7072658e+00   5.7077470e+00   5.7084328e+00   5.7089302e+00   5.7094277e+00   5.7098980e+00   5.7103334e+00   5.7107646e+00   5.7112265e+00   5.7116547e+00   5.7122012e+00   5.7127786e+00   5.7134948e+00   5.7140686e+00   5.7148072e+00   5.7154853e+00   5.7161347e+00   5.7167390e+00   5.7174053e+00   5.7179891e+00   5.7184726e+00   5.7188998e+00   5.7193537e+00   5.7199127e+00   5.7205053e+00   5.7210154e+00   5.7215002e+00   5.7219779e+00   5.7224309e+00   5.7230020e+00   5.7254136e+00   5.7261496e+00   5.7268856e+00   5.7274792e+00   5.7280358e+00   5.7287337e+00   5.7293918e+00   5.7299763e+00   5.7307180e+00   5.7313778e+00   5.7320376e+00   5.7326824e+00   5.7334381e+00   5.7342313e+00   5.7351969e+00   5.7359893e+00   5.7368972e+00   5.7374551e+00   5.7380129e+00   5.7386324e+00   5.7393191e+00   5.7399931e+00   5.7406786e+00   5.7414803e+00   5.7422473e+00   5.7431118e+00   5.7438671e+00   5.7446088e+00   5.7452783e+00   5.7460271e+00   5.7465387e+00   5.7470503e+00   5.7475034e+00   5.7480347e+00   5.7485989e+00   5.7491661e+00   5.7496223e+00   5.7501136e+00   5.7505677e+00   5.7510720e+00   5.7515367e+00   5.7522237e+00   5.7527192e+00   5.7532147e+00   5.7536626e+00   5.7540767e+00   5.7544534e+00   5.7549147e+00   5.7553293e+00   5.7557782e+00   5.7562550e+00   5.7567318e+00   5.7572075e+00   5.7577641e+00   5.7583643e+00   5.7589464e+00   5.7595802e+00   5.7603035e+00   5.7609622e+00   5.7616023e+00   5.7621766e+00   5.7627492e+00   5.7633456e+00   5.7640536e+00   5.7646591e+00   5.7652646e+00   5.7660297e+00   5.7667444e+00   5.7674596e+00   5.7682331e+00   5.7688907e+00   5.7695336e+00   5.7701639e+00   5.7708522e+00   5.7714988e+00   5.7721453e+00   5.7726778e+00   5.7731274e+00   5.7737529e+00   5.7743785e+00   5.7750149e+00   5.7756293e+00   5.7762279e+00   5.7767301e+00   5.7772251e+00   5.7777201e+00   5.7782053e+00   5.7787005e+00   5.7792300e+00   5.7798968e+00   5.7805919e+00   5.7812194e+00   5.7819152e+00   5.7826412e+00   5.7834028e+00   5.7840542e+00   5.7846596e+00   5.7852649e+00   5.7859372e+00   5.7866100e+00   5.7873956e+00   5.7881505e+00   5.7887753e+00   5.7893155e+00   5.7898341e+00   5.7902653e+00   5.7908214e+00   5.7914366e+00   5.7920535e+00   5.7927752e+00   5.7934800e+00   5.7940953e+00   5.7948064e+00   5.7953870e+00   5.7960499e+00   5.7966348e+00   5.7971275e+00   5.7975776e+00   5.7980482e+00   5.7986032e+00   5.7992488e+00   5.7999010e+00   5.8005741e+00   5.8012323e+00   5.8019173e+00   5.8025364e+00   5.8031327e+00   5.8037884e+00   5.8046253e+00   5.8053731e+00   5.8060255e+00   5.8066776e+00   5.8072794e+00   5.8077834e+00   5.8083875e+00   5.8089053e+00   5.8093968e+00   5.8098135e+00   5.8103492e+00   5.8108221e+00   5.8113324e+00   5.8118168e+00   5.8122784e+00   5.8127222e+00   5.8132888e+00   5.8138176e+00   5.8145683e+00   5.8152342e+00   5.8158252e+00   5.8163880e+00   5.8172235e+00   5.8179454e+00   5.8186538e+00   5.8192148e+00   5.8197758e+00   5.8202367e+00   5.8206434e+00   5.8210355e+00   5.8216073e+00   5.8222014e+00   5.8227897e+00   5.8234567e+00   5.8243871e+00   5.8251072e+00   5.8256316e+00   5.8261560e+00   5.8266760e+00   5.8271161e+00   5.8275561e+00   5.8281882e+00   5.8286850e+00   5.8291819e+00   5.8298517e+00   5.8305966e+00   5.8313414e+00   5.8320843e+00   5.8328893e+00   5.8336755e+00   5.8344602e+00   5.8353314e+00   5.8360918e+00   5.8367270e+00   5.8372431e+00   5.8377557e+00   5.8382540e+00   5.8388441e+00   5.8394699e+00   5.8400465e+00   5.8404232e+00   5.8407999e+00   5.8412706e+00   5.8417934e+00   5.8422633e+00   5.8427539e+00   5.8434320e+00   5.8441169e+00   5.8447348e+00   5.8453602e+00   5.8460539e+00   5.8466451e+00   5.8472621e+00   5.8478586e+00   5.8483538e+00   5.8488073e+00   5.8492311e+00   5.8498543e+00   5.8504523e+00   5.8511512e+00   5.8518216e+00   5.8525892e+00   5.8530664e+00   5.8535437e+00   5.8540121e+00   5.8546484e+00   5.8556037e+00   5.8566636e+00   5.8574370e+00   5.8582104e+00   5.8587640e+00   5.8593176e+00   5.8598065e+00   5.8602106e+00   5.8607133e+00   5.8612855e+00   5.8617459e+00   5.8622064e+00   5.8627809e+00   5.8633808e+00   5.8639158e+00   5.8644509e+00   5.8650947e+00   5.8655045e+00   5.8659143e+00   5.8664219e+00   5.8668696e+00   5.8672697e+00   5.8676491e+00   5.8681519e+00   5.8687057e+00   5.8694469e+00   5.8700932e+00   5.8707214e+00   5.8713359e+00   5.8719478e+00   5.8724517e+00   5.8729609e+00   5.8734777e+00   5.8760659e+00   5.8767503e+00   5.8774346e+00   5.8779658e+00   5.8784969e+00   5.8789851e+00   5.8795471e+00   5.8800077e+00   5.8805922e+00   5.8811461e+00   5.8817149e+00   5.8822607e+00   5.8827444e+00   5.8832195e+00   5.8837920e+00   5.8842896e+00   5.8849437e+00   5.8855485e+00   5.8863563e+00   5.8870536e+00   5.8877072e+00   5.8883622e+00   5.8890861e+00   5.8896253e+00   5.8901645e+00   5.8908488e+00   5.8918385e+00   5.8927270e+00   5.8936331e+00   5.8945553e+00   5.8954605e+00   5.8962318e+00   5.8969620e+00   5.8976969e+00   5.8983191e+00   5.8989233e+00   5.8995089e+00   5.9000654e+00   5.9006929e+00   5.9012747e+00   5.9017713e+00   5.9023646e+00   5.9029772e+00   5.9036764e+00   5.9044559e+00   5.9049889e+00   5.9055219e+00   5.9061034e+00   5.9068789e+00   5.9073241e+00   5.9077692e+00   5.9083667e+00   5.9089026e+00   5.9095493e+00   5.9101808e+00   5.9108537e+00   5.9117637e+00   5.9126252e+00   5.9133434e+00   5.9140772e+00   5.9147654e+00   5.9153638e+00   5.9160317e+00   5.9167873e+00   5.9175573e+00   5.9183322e+00   5.9190099e+00   5.9199373e+00   5.9208664e+00   5.9216318e+00   5.9222682e+00   5.9230955e+00   5.9239133e+00   5.9247523e+00   5.9255912e+00   5.9263185e+00   5.9269601e+00   5.9275979e+00   5.9280465e+00   5.9284951e+00   5.9290323e+00   5.9296358e+00   5.9302872e+00   5.9309449e+00   5.9317147e+00   5.9324828e+00   5.9332576e+00   5.9340566e+00   5.9347924e+00   5.9353982e+00   5.9359710e+00   5.9366089e+00   5.9372565e+00   5.9378771e+00   5.9384071e+00   5.9390145e+00   5.9396829e+00   5.9403341e+00   5.9409688e+00   5.9414878e+00   5.9419969e+00   5.9425311e+00   5.9431189e+00   5.9439417e+00   5.9446952e+00   5.9454487e+00   5.9461547e+00   5.9468140e+00   5.9473416e+00   5.9478859e+00   5.9483909e+00   5.9489840e+00   5.9495013e+00   5.9499610e+00   5.9504207e+00   5.9509525e+00   5.9515065e+00   5.9522971e+00   5.9528211e+00   5.9533451e+00   5.9540616e+00   5.9549623e+00   5.9557948e+00   5.9567162e+00   5.9576003e+00   5.9583257e+00   5.9588814e+00   5.9594371e+00   5.9599672e+00   5.9606492e+00   5.9614825e+00   5.9621862e+00   5.9628173e+00   5.9634484e+00   5.9640955e+00   5.9647776e+00   5.9656341e+00   5.9664028e+00   5.9670277e+00   5.9678027e+00   5.9684813e+00   5.9690984e+00   5.9696248e+00   5.9701745e+00   5.9706448e+00   5.9712444e+00   5.9717921e+00   5.9722711e+00   5.9727322e+00   5.9732635e+00   5.9739226e+00   5.9757906e+00   5.9769959e+00   5.9782013e+00   5.9789148e+00   5.9796284e+00   5.9804539e+00   5.9811549e+00   5.9817775e+00   5.9822803e+00   5.9827148e+00   5.9831987e+00   5.9837606e+00   5.9843606e+00   5.9849446e+00   5.9855605e+00   5.9860673e+00   5.9865113e+00   5.9870121e+00   5.9874799e+00   5.9880051e+00   5.9885432e+00   5.9891712e+00   5.9898534e+00   5.9903016e+00   5.9907498e+00   5.9913285e+00   5.9920021e+00   5.9925434e+00   5.9930895e+00   5.9935602e+00   5.9940598e+00   5.9946153e+00   5.9951707e+00   5.9956517e+00   5.9962260e+00   5.9968504e+00   5.9973961e+00   5.9981158e+00   5.9990136e+00   5.9999699e+00   6.0008878e+00   6.0017928e+00   6.0025637e+00   6.0034380e+00   6.0041990e+00   6.0047346e+00   6.0052701e+00   6.0057436e+00   6.0062258e+00   6.0066641e+00   6.0072628e+00   6.0079810e+00   6.0086772e+00   6.0093530e+00   6.0099384e+00   6.0104647e+00   6.0110784e+00   6.0117755e+00   6.0125325e+00   6.0131193e+00   6.0137062e+00   6.0143030e+00   6.0148997e+00   6.0155676e+00   6.0163196e+00   6.0169308e+00   6.0175421e+00   6.0182379e+00   6.0189220e+00   6.0195541e+00   6.0203142e+00   6.0210454e+00   6.0216668e+00   6.0222574e+00   6.0229469e+00   6.0235485e+00   6.0241892e+00   6.0251246e+00   6.0260599e+00   6.0268965e+00   6.0276198e+00   6.0282117e+00   6.0290894e+00   6.0298259e+00   6.0305834e+00   6.0313409e+00   6.0322359e+00   6.0331855e+00   6.0340795e+00   6.0348696e+00   6.0356281e+00   6.0362736e+00   6.0368851e+00   6.0375058e+00   6.0382635e+00   6.0391802e+00   6.0398230e+00   6.0404657e+00   6.0410411e+00   6.0415287e+00   6.0420315e+00   6.0427514e+00   6.0433643e+00   6.0439374e+00   6.0444958e+00   6.0451548e+00   6.0456645e+00   6.0461742e+00   6.0466619e+00   6.0471687e+00   6.0477587e+00   6.0482371e+00   6.0488284e+00   6.0493505e+00   6.0499967e+00   6.0505906e+00   6.0512752e+00   6.0519731e+00   6.0524815e+00   6.0529900e+00   6.0535555e+00   6.0541968e+00   6.0547945e+00   6.0555416e+00   6.0562847e+00   6.0568886e+00   6.0576022e+00   6.0582294e+00   6.0587640e+00   6.0592296e+00   6.0599263e+00   6.0606349e+00   6.0612661e+00   6.0618307e+00   6.0623457e+00   6.0628694e+00   6.0633888e+00   6.0639083e+00   6.0644566e+00   6.0650021e+00   6.0656505e+00   6.0659946e+00   6.0663387e+00   6.0668931e+00   6.0673601e+00   6.0679330e+00   6.0684784e+00   6.0690237e+00   6.0695817e+00   6.0701992e+00   6.0707531e+00   6.0712714e+00   6.0718128e+00   6.0723542e+00   6.0727684e+00   6.0731825e+00   6.0736094e+00   6.0740357e+00   6.0744585e+00   6.0749270e+00   6.0753955e+00   6.0760198e+00   6.0767834e+00   6.0778228e+00   6.0782483e+00   6.0786738e+00   6.0791505e+00   6.0798424e+00   6.0805687e+00   6.0815041e+00   6.0818701e+00   6.0822361e+00   6.0826581e+00   6.0831026e+00   6.0835161e+00   6.0840038e+00   6.0845553e+00   6.0851590e+00   6.0856421e+00   6.0862108e+00   6.0867044e+00   6.0874879e+00   6.0882552e+00   6.0889485e+00   6.0895772e+00   6.0903200e+00   6.0911325e+00   6.0918117e+00   6.0924082e+00   6.0930424e+00   6.0935505e+00   6.0940743e+00   6.0946298e+00   6.0952864e+00   6.0959064e+00   6.0964319e+00   6.0969574e+00   6.0974489e+00   6.0980490e+00   6.0986157e+00   6.0992086e+00   6.0998016e+00   6.1002890e+00   6.1007689e+00   6.1012216e+00   6.1017108e+00   6.1021832e+00   6.1026661e+00   6.1031763e+00   6.1038891e+00   6.1046206e+00   6.1053284e+00   6.1059503e+00   6.1066275e+00   6.1072485e+00   6.1079326e+00   6.1085678e+00   6.1091717e+00   6.1097523e+00   6.1103373e+00   6.1109597e+00   6.1115928e+00   6.1121942e+00   6.1129908e+00   6.1139825e+00   6.1146128e+00   6.1152431e+00   6.1159780e+00   6.1166145e+00   6.1171883e+00   6.1181175e+00   6.1188082e+00   6.1192734e+00   6.1197386e+00   6.1202192e+00   6.1206929e+00   6.1212615e+00   6.1218540e+00   6.1225014e+00   6.1230999e+00   6.1237586e+00   6.1244733e+00   6.1254101e+00   6.1263470e+00   6.1271540e+00   6.1278446e+00   6.1284018e+00   6.1289590e+00   6.1296828e+00   6.1305546e+00   6.1313544e+00   6.1320449e+00   6.1326447e+00   6.1332488e+00   6.1337655e+00   6.1343456e+00   6.1350228e+00   6.1357440e+00   6.1365284e+00   6.1373793e+00   6.1381425e+00   6.1389229e+00   6.1397062e+00   6.1405860e+00   6.1413209e+00   6.1419333e+00   6.1426381e+00   6.1432500e+00   6.1438032e+00   6.1443989e+00   6.1449333e+00   6.1455487e+00   6.1461736e+00   6.1467906e+00   6.1474497e+00   6.1480245e+00   6.1485692e+00   6.1491133e+00   6.1496670e+00   6.1502101e+00   6.1508362e+00   6.1515112e+00   6.1522744e+00   6.1529809e+00   6.1536134e+00   6.1542094e+00   6.1548463e+00   6.1555521e+00   6.1564056e+00   6.1573323e+00   6.1579544e+00   6.1585765e+00   6.1592662e+00   6.1602783e+00   6.1611309e+00   6.1618976e+00   6.1626643e+00   6.1634358e+00   6.1641002e+00   6.1647629e+00   6.1653941e+00   6.1659382e+00   6.1665115e+00   6.1672179e+00   6.1679611e+00   6.1686270e+00   6.1694082e+00   6.1702447e+00   6.1705953e+00   6.1709458e+00   6.1715178e+00   6.1720422e+00   6.1727149e+00   6.1733958e+00   6.1740811e+00   6.1746693e+00   6.1765441e+00   6.1772716e+00   6.1779991e+00   6.1786174e+00   6.1794587e+00   6.1801883e+00   6.1809146e+00   6.1816102e+00   6.1822532e+00   6.1827949e+00   6.1832760e+00   6.1837412e+00   6.1843533e+00   6.1849967e+00   6.1856615e+00   6.1863222e+00   6.1871544e+00   6.1879057e+00   6.1887033e+00   6.1895439e+00   6.1902356e+00   6.1909272e+00   6.1914984e+00   6.1920883e+00   6.1926509e+00   6.1931616e+00   6.1937456e+00   6.1943468e+00   6.1950001e+00   6.1956494e+00   6.1962046e+00   6.1968411e+00   6.1975544e+00   6.1981925e+00   6.1987201e+00   6.1992476e+00   6.1998313e+00   6.2003342e+00   6.2009976e+00   6.2016208e+00   6.2022439e+00   6.2030449e+00   6.2035375e+00   6.2040301e+00   6.2046916e+00   6.2053625e+00   6.2061690e+00   6.2071454e+00   6.2080333e+00   6.2088162e+00   6.2094536e+00   6.2101444e+00   6.2107990e+00   6.2114146e+00   6.2119863e+00   6.2126215e+00   6.2131719e+00   6.2137320e+00   6.2144003e+00   6.2149678e+00   6.2154670e+00   6.2159391e+00   6.2165553e+00   6.2171878e+00   6.2178075e+00   6.2184581e+00   6.2191068e+00   6.2196909e+00   6.2202313e+00   6.2207717e+00   6.2214012e+00   6.2219549e+00   6.2225716e+00   6.2229734e+00   6.2233752e+00   6.2239112e+00   6.2246258e+00   6.2253604e+00   6.2262987e+00   6.2272371e+00   6.2283155e+00   6.2290396e+00   6.2297637e+00   6.2303600e+00   6.2309711e+00   6.2316471e+00   6.2322279e+00   6.2327249e+00   6.2332642e+00   6.2337200e+00   6.2341466e+00   6.2344945e+00   6.2348826e+00   6.2352767e+00   6.2357109e+00   6.2361988e+00   6.2367843e+00   6.2373013e+00   6.2378449e+00   6.2383313e+00   6.2388270e+00   6.2394420e+00   6.2400771e+00   6.2406581e+00   6.2413592e+00   6.2418334e+00   6.2423076e+00   6.2428782e+00   6.2434645e+00   6.2441026e+00   6.2446539e+00   6.2451232e+00   6.2456376e+00   6.2460558e+00   6.2464072e+00   6.2467794e+00   6.2472018e+00   6.2476187e+00   6.2480793e+00   6.2485140e+00   6.2488662e+00   6.2493925e+00   6.2499022e+00   6.2506824e+00   6.2514097e+00   6.2521369e+00   6.2526822e+00   6.2532275e+00   6.2537527e+00   6.2544180e+00   6.2550022e+00   6.2556110e+00   6.2561341e+00   6.2567735e+00   6.2573502e+00   6.2579304e+00   6.2584664e+00   6.2590134e+00   6.2596120e+00   6.2601919e+00   6.2607012e+00   6.2612562e+00   6.2617968e+00   6.2623680e+00   6.2629960e+00   6.2635898e+00   6.2642064e+00   6.2647292e+00   6.2652764e+00   6.2657468e+00   6.2661759e+00   6.2666049e+00   6.2670141e+00   6.2675106e+00   6.2680457e+00   6.2686115e+00   6.2691604e+00   6.2698367e+00   6.2704473e+00   6.2710122e+00   6.2715740e+00   6.2721423e+00   6.2727147e+00   6.2733823e+00   6.2741412e+00   6.2748177e+00   6.2755816e+00   6.2765214e+00   6.2774613e+00   6.2785708e+00   6.2795187e+00   6.2803564e+00   6.2810103e+00   6.2816642e+00   6.2822661e+00   6.2827700e+00   6.2832626e+00   6.2837551e+00   6.2842035e+00   6.2848167e+00   6.2854103e+00   6.2860085e+00   6.2867729e+00   6.2876736e+00   6.2884168e+00   6.2892498e+00   6.2899962e+00   6.2906572e+00   6.2914049e+00   6.2921683e+00   6.2928843e+00   6.2937011e+00   6.2944422e+00   6.2953182e+00   6.2959220e+00   6.2965258e+00   6.2971336e+00   6.2978692e+00   6.2986892e+00   6.2994614e+00   6.3002039e+00   6.3009205e+00   6.3014443e+00   6.3019682e+00   6.3023394e+00   6.3027107e+00   6.3030798e+00   6.3034892e+00   6.3039432e+00   6.3043635e+00   6.3048740e+00   6.3054033e+00   6.3058819e+00   6.3063577e+00   6.3069012e+00   6.3075316e+00   6.3082506e+00   6.3089190e+00   6.3095091e+00   6.3100272e+00   6.3107851e+00   6.3115377e+00   6.3122271e+00   6.3127991e+00   6.3131996e+00   6.3136000e+00   6.3140941e+00   6.3145947e+00   6.3152323e+00   6.3157895e+00   6.3164204e+00   6.3169570e+00   6.3174667e+00   6.3180114e+00   6.3185101e+00   6.3188886e+00   6.3192671e+00   6.3197798e+00   6.3202689e+00   6.3208114e+00   6.3215039e+00   6.3220861e+00   6.3226945e+00   6.3233850e+00   6.3239413e+00   6.3245429e+00   6.3250846e+00   6.3256263e+00   6.3265671e+00   6.3269248e+00   6.3272825e+00   6.3276887e+00   6.3281013e+00   6.3285747e+00   6.3289883e+00   6.3293839e+00   6.3298010e+00   6.3303183e+00   6.3308420e+00   6.3315014e+00   6.3321102e+00   6.3327974e+00   6.3334481e+00   6.3340990e+00   6.3348422e+00   6.3356484e+00   6.3364017e+00   6.3370184e+00   6.3376328e+00   6.3381229e+00   6.3386129e+00   6.3391734e+00   6.3397916e+00   6.3404831e+00   6.3412009e+00   6.3419172e+00   6.3426460e+00   6.3432635e+00   6.3438667e+00   6.3443955e+00   6.3448682e+00   6.3453092e+00   6.3458959e+00   6.3465452e+00   6.3471839e+00   6.3478799e+00   6.3485999e+00   6.3492389e+00   6.3497423e+00   6.3502456e+00   6.3508512e+00   6.3516262e+00   6.3524336e+00   6.3531802e+00   6.3537839e+00   6.3543804e+00   6.3548750e+00   6.3553857e+00   6.3559337e+00   6.3564717e+00   6.3570496e+00   6.3577839e+00   6.3583942e+00   6.3590044e+00   6.3595991e+00   6.3604883e+00   6.3612624e+00   6.3620365e+00   6.3628427e+00   6.3637116e+00   6.3644987e+00   6.3651553e+00   6.3657458e+00   6.3662569e+00   6.3668354e+00   6.3675082e+00   6.3681788e+00   6.3687222e+00   6.3694215e+00   6.3700280e+00   6.3706356e+00   6.3712928e+00   6.3718454e+00   6.3725136e+00   6.3730757e+00   6.3736595e+00   6.3742444e+00   6.3750752e+00   6.3759232e+00   6.3778065e+00   6.3790140e+00   6.3802215e+00   6.3813020e+00   6.3821419e+00   6.3827932e+00   6.3834446e+00   6.3840421e+00   6.3845030e+00   6.3849639e+00   6.3854725e+00   6.3860685e+00   6.3867221e+00   6.3873757e+00   6.3879944e+00   6.3885156e+00   6.3890629e+00   6.3897734e+00   6.3905197e+00   6.3912332e+00   6.3917516e+00   6.3922701e+00   6.3927308e+00   6.3932534e+00   6.3937875e+00   6.3946489e+00   6.3953734e+00   6.3961294e+00   6.3967832e+00   6.3973516e+00   6.3979599e+00   6.3984882e+00   6.3990678e+00   6.3995335e+00   6.4000571e+00   6.4005520e+00   6.4011876e+00   6.4019365e+00   6.4026831e+00   6.4036019e+00   6.4043745e+00   6.4050686e+00   6.4057688e+00   6.4064110e+00   6.4069952e+00   6.4075478e+00   6.4081568e+00   6.4090607e+00   6.4100289e+00   6.4108571e+00   6.4117401e+00   6.4122501e+00   6.4127601e+00   6.4133386e+00   6.4139073e+00   6.4143780e+00   6.4148290e+00   6.4152927e+00   6.4157183e+00   6.4161574e+00   6.4165823e+00   6.4170743e+00   6.4177067e+00   6.4183367e+00   6.4189493e+00   6.4194648e+00   6.4200492e+00   6.4206438e+00   6.4211596e+00   6.4216994e+00   6.4222672e+00   6.4228987e+00   6.4234184e+00   6.4238479e+00   6.4243328e+00   6.4248411e+00   6.4253628e+00   6.4260223e+00   6.4269645e+00   6.4279066e+00   6.4288003e+00   6.4296818e+00   6.4304599e+00   6.4311628e+00   6.4318811e+00   6.4326061e+00   6.4332865e+00   6.4338916e+00   6.4345546e+00   6.4351635e+00   6.4357320e+00   6.4364195e+00   6.4369950e+00   6.4375336e+00   6.4380966e+00   6.4388222e+00   6.4394470e+00   6.4399801e+00   6.4406227e+00   6.4411856e+00   6.4418007e+00   6.4423453e+00   6.4429857e+00   6.4436746e+00   6.4443900e+00   6.4449636e+00   6.4455372e+00   6.4462801e+00   6.4469756e+00   6.4476695e+00   6.4482800e+00   6.4489782e+00   6.4495398e+00   6.4500724e+00   6.4505434e+00   6.4510521e+00   6.4515589e+00   6.4520684e+00   6.4525278e+00   6.4529163e+00   6.4534635e+00   6.4540310e+00   6.4545246e+00   6.4548940e+00   6.4552633e+00   6.4558248e+00   6.4563725e+00   6.4570205e+00   6.4575953e+00   6.4581505e+00   6.4588692e+00   6.4595895e+00   6.4603201e+00   6.4610848e+00   6.4617347e+00   6.4624047e+00   6.4629703e+00   6.4635937e+00   6.4642802e+00   6.4650709e+00   6.4657571e+00   6.4664406e+00   6.4672245e+00   6.4678550e+00   6.4684425e+00   6.4689425e+00   6.4693519e+00   6.4697875e+00   6.4702689e+00   6.4706846e+00   6.4710904e+00   6.4714917e+00   6.4719839e+00   6.4725104e+00   6.4731267e+00   6.4738169e+00   6.4747131e+00   6.4752740e+00   6.4756767e+00   6.4760794e+00   6.4765508e+00   6.4770221e+00   6.4775274e+00   6.4780126e+00   6.4785394e+00   6.4791338e+00   6.4797019e+00   6.4801948e+00   6.4807350e+00   6.4812816e+00   6.4818281e+00   6.4822876e+00   6.4827880e+00   6.4833809e+00   6.4838915e+00   6.4845181e+00   6.4852274e+00   6.4860352e+00   6.4868583e+00   6.4876887e+00   6.4885400e+00   6.4890838e+00   6.4896275e+00   6.4902109e+00   6.4908533e+00   6.4914761e+00   6.4919998e+00   6.4925899e+00   6.4930683e+00   6.4936232e+00   6.4942406e+00   6.4948688e+00   6.4952803e+00   6.4956918e+00   6.4962547e+00   6.4968198e+00   6.4973819e+00   6.4980082e+00   6.4986371e+00   6.4993473e+00   6.4999186e+00   6.5005668e+00   6.5012547e+00   6.5018773e+00   6.5024441e+00   6.5030696e+00   6.5037316e+00   6.5043295e+00   6.5049273e+00   6.5054650e+00   6.5059292e+00   6.5064004e+00   6.5068717e+00   6.5074526e+00   6.5080527e+00   6.5087030e+00   6.5093002e+00   6.5099204e+00   6.5105498e+00   6.5112175e+00   6.5117658e+00   6.5123256e+00   6.5129262e+00   6.5135488e+00   6.5140678e+00   6.5148443e+00   6.5157436e+00   6.5167286e+00   6.5176602e+00   6.5186353e+00   6.5192915e+00   6.5199476e+00   6.5206587e+00   6.5213697e+00   6.5220991e+00   6.5227460e+00   6.5233929e+00   6.5241280e+00   6.5250113e+00   6.5259866e+00   6.5267759e+00   6.5286655e+00   6.5297446e+00   6.5308237e+00   6.5315288e+00   6.5322339e+00   6.5330274e+00   6.5336822e+00   6.5343419e+00   6.5350131e+00   6.5356600e+00   6.5362924e+00   6.5370606e+00   6.5379336e+00   6.5387674e+00   6.5399858e+00   6.5411986e+00   6.5422126e+00   6.5431922e+00   6.5439782e+00   6.5446280e+00   6.5452199e+00   6.5459013e+00   6.5464961e+00   6.5472989e+00   6.5479431e+00   6.5485546e+00   6.5491103e+00   6.5496659e+00   6.5503236e+00   6.5508868e+00   6.5514500e+00   6.5519592e+00   6.5524522e+00   6.5529119e+00   6.5533535e+00   6.5538636e+00   6.5544960e+00   6.5551770e+00   6.5558580e+00   6.5566897e+00   6.5574381e+00   6.5581308e+00   6.5590129e+00   6.5598055e+00   6.5605137e+00   6.5610318e+00   6.5615500e+00   6.5620562e+00   6.5624852e+00   6.5629142e+00   6.5633770e+00   6.5640518e+00   6.5646288e+00   6.5651581e+00   6.5656005e+00   6.5662166e+00   6.5669428e+00   6.5675557e+00   6.5681686e+00   6.5687800e+00   6.5694014e+00   6.5700884e+00   6.5706779e+00   6.5712288e+00   6.5716745e+00   6.5722232e+00   6.5728832e+00   6.5735878e+00   6.5741615e+00   6.5747351e+00   6.5753066e+00   6.5757722e+00   6.5762047e+00   6.5767032e+00   6.5772060e+00   6.5781515e+00   6.5790970e+00   6.5799832e+00   6.5808693e+00   6.5815801e+00   6.5820582e+00   6.5825364e+00   6.5832890e+00   6.5840672e+00   6.5849192e+00   6.5857141e+00   6.5864467e+00   6.5869165e+00   6.5873863e+00   6.5878602e+00   6.5883922e+00   6.5890078e+00   6.5895968e+00   6.5902994e+00   6.5910546e+00   6.5916714e+00   6.5923271e+00   6.5929479e+00   6.5934681e+00   6.5940930e+00   6.5946474e+00   6.5954020e+00   6.5960108e+00   6.5964834e+00   6.5969559e+00   6.5973999e+00   6.5978605e+00   6.5983977e+00   6.5988631e+00   6.5993541e+00   6.5998560e+00   6.6004353e+00   6.6009141e+00   6.6013930e+00   6.6019652e+00   6.6024453e+00   6.6028558e+00   6.6034030e+00   6.6039497e+00   6.6045028e+00   6.6053150e+00   6.6063363e+00   6.6071558e+00   6.6077899e+00   6.6084240e+00   6.6090511e+00   6.6096691e+00   6.6102286e+00   6.6108011e+00   6.6115854e+00   6.6123404e+00   6.6130700e+00   6.6138183e+00   6.6145666e+00   6.6152802e+00   6.6159377e+00   6.6164627e+00   6.6169877e+00   6.6174868e+00   6.6179572e+00   6.6184305e+00   6.6189468e+00   6.6193687e+00   6.6198906e+00   6.6203485e+00   6.6208931e+00   6.6214040e+00   6.6220352e+00   6.6225134e+00   6.6229916e+00   6.6234147e+00   6.6238805e+00   6.6243892e+00   6.6248444e+00   6.6253001e+00   6.6258178e+00   6.6263407e+00   6.6269697e+00   6.6276722e+00   6.6281451e+00   6.6286179e+00   6.6290902e+00   6.6296108e+00   6.6304840e+00   6.6314756e+00   6.6323037e+00   6.6330110e+00   6.6338546e+00   6.6347071e+00   6.6355237e+00   6.6363026e+00   6.6370313e+00   6.6377791e+00   6.6385144e+00   6.6391657e+00   6.6397628e+00   6.6403358e+00   6.6409196e+00   6.6415192e+00   6.6422056e+00   6.6428657e+00   6.6434816e+00   6.6441692e+00   6.6449661e+00   6.6456904e+00   6.6463086e+00   6.6471048e+00   6.6479422e+00   6.6486781e+00   6.6494123e+00   6.6501292e+00   6.6507253e+00   6.6513214e+00   6.6519460e+00   6.6526277e+00   6.6534291e+00   6.6543885e+00   6.6553290e+00   6.6564355e+00   6.6574497e+00   6.6581792e+00   6.6589087e+00   6.6598099e+00   6.6607526e+00   6.6616184e+00   6.6624057e+00   6.6635026e+00   6.6644151e+00   6.6652841e+00   6.6660229e+00   6.6667563e+00   6.6675842e+00   6.6684676e+00   6.6691502e+00   6.6698329e+00   6.6706567e+00   6.6714373e+00   6.6721350e+00   6.6728326e+00   6.6735290e+00   6.6741854e+00   6.6750029e+00   6.6757137e+00   6.6764237e+00   6.6770490e+00   6.6777532e+00   6.6786991e+00   6.6796450e+00   6.6804817e+00   6.6814656e+00   6.6824724e+00   6.6836462e+00   6.6847031e+00   6.6853263e+00   6.6859496e+00   6.6864500e+00   6.6869937e+00   6.6875952e+00   6.6882728e+00   6.6889206e+00   6.6895697e+00   6.6901635e+00   6.6906475e+00   6.6912277e+00   6.6920649e+00   6.6928159e+00   6.6935032e+00   6.6941513e+00   6.6948485e+00   6.6955443e+00   6.6963164e+00   6.6970730e+00   6.6978002e+00   6.6981726e+00   6.6985450e+00   6.6990141e+00   6.6995730e+00   6.7001753e+00   6.7007523e+00   6.7013292e+00   6.7017727e+00   6.7022162e+00   6.7026813e+00   6.7032059e+00   6.7039754e+00   6.7046748e+00   6.7055303e+00   6.7065373e+00   6.7074020e+00   6.7082073e+00   6.7089079e+00   6.7094120e+00   6.7099161e+00   6.7106035e+00   6.7112297e+00   6.7121061e+00   6.7128673e+00   6.7136447e+00   6.7144001e+00   6.7151508e+00   6.7159394e+00   6.7166542e+00   6.7174242e+00   6.7182492e+00   6.7190743e+00   6.7198474e+00   6.7205860e+00   6.7214739e+00   6.7222061e+00   6.7228557e+00   6.7236057e+00   6.7242606e+00   6.7248568e+00   6.7254399e+00   6.7260610e+00   6.7266056e+00   6.7271863e+00   6.7277265e+00   6.7282815e+00   6.7293063e+00   6.7301137e+00   6.7309211e+00   6.7317529e+00   6.7324702e+00   6.7331025e+00   6.7336789e+00   6.7342553e+00   6.7348992e+00   6.7354633e+00   6.7360275e+00   6.7367219e+00   6.7372117e+00   6.7377014e+00   6.7382554e+00   6.7387596e+00   6.7393321e+00   6.7398794e+00   6.7405275e+00   6.7410634e+00   6.7415803e+00   6.7421700e+00   6.7428354e+00   6.7434691e+00   6.7441608e+00   6.7448810e+00   6.7457247e+00   6.7462888e+00   6.7468529e+00   6.7474580e+00   6.7479738e+00   6.7484895e+00   6.7489790e+00   6.7494685e+00   6.7501934e+00   6.7509613e+00   6.7514442e+00   6.7519270e+00   6.7524843e+00   6.7530150e+00   6.7535135e+00   6.7539136e+00   6.7543137e+00   6.7547102e+00   6.7551229e+00   6.7556666e+00   6.7561454e+00   6.7566242e+00   6.7570666e+00   6.7576410e+00   6.7583223e+00   6.7591656e+00   6.7602043e+00   6.7610819e+00   6.7618014e+00   6.7623021e+00   6.7628027e+00   6.7633354e+00   6.7640167e+00   6.7647254e+00   6.7654889e+00   6.7664828e+00   6.7672156e+00   6.7679484e+00   6.7686395e+00   6.7694059e+00   6.7702474e+00   6.7710161e+00   6.7718825e+00   6.7726236e+00   6.7733647e+00   6.7739077e+00   6.7744508e+00   6.7751099e+00   6.7757521e+00   6.7764312e+00   6.7772141e+00   6.7778540e+00   6.7785337e+00   6.7804296e+00   6.7810001e+00   6.7815707e+00   6.7822663e+00   6.7829040e+00   6.7834869e+00   6.7840960e+00   6.7846934e+00   6.7854274e+00   6.7862481e+00   6.7868860e+00   6.7875238e+00   6.7883686e+00   6.7891664e+00   6.7899047e+00   6.7905738e+00   6.7912888e+00   6.7918956e+00   6.7924385e+00   6.7929814e+00   6.7936186e+00   6.7942935e+00   6.7950953e+00   6.7958006e+00   6.7963280e+00   6.7968554e+00   6.7973286e+00   6.7979041e+00   6.7984945e+00   6.7990370e+00   6.7995627e+00   6.8002131e+00   6.8008077e+00   6.8014824e+00   6.8020921e+00   6.8028666e+00   6.8036060e+00   6.8043694e+00   6.8050974e+00   6.8058509e+00   6.8067807e+00   6.8074758e+00   6.8081709e+00   6.8089748e+00   6.8097149e+00   6.8104271e+00   6.8111135e+00   6.8116812e+00   6.8122331e+00   6.8128153e+00   6.8132941e+00   6.8137482e+00   6.8143478e+00   6.8149530e+00   6.8154802e+00   6.8161042e+00   6.8167329e+00   6.8172267e+00   6.8177205e+00   6.8181739e+00   6.8188266e+00   6.8195879e+00   6.8204079e+00   6.8212220e+00   6.8218778e+00   6.8225607e+00   6.8232027e+00   6.8238211e+00   6.8242394e+00   6.8246576e+00   6.8251639e+00   6.8255976e+00   6.8260814e+00   6.8267679e+00   6.8276270e+00   6.8283792e+00   6.8290303e+00   6.8299801e+00   6.8309299e+00   6.8317242e+00   6.8324388e+00   6.8333063e+00   6.8341127e+00   6.8349153e+00   6.8355623e+00   6.8361409e+00   6.8367352e+00   6.8372679e+00   6.8378964e+00   6.8385946e+00   6.8392220e+00   6.8397730e+00   6.8403509e+00   6.8408978e+00   6.8414744e+00   6.8419048e+00   6.8423351e+00   6.8429737e+00   6.8438503e+00   6.8446432e+00   6.8453607e+00   6.8461268e+00   6.8466608e+00   6.8471947e+00   6.8477879e+00   6.8484375e+00   6.8491190e+00   6.8497260e+00   6.8502748e+00   6.8507580e+00   6.8514375e+00   6.8521312e+00   6.8529103e+00   6.8536267e+00   6.8543536e+00   6.8549655e+00   6.8556550e+00   6.8562278e+00   6.8568264e+00   6.8574577e+00   6.8580984e+00   6.8585327e+00   6.8589671e+00   6.8593761e+00   6.8597683e+00   6.8602194e+00   6.8606939e+00   6.8613768e+00   6.8619625e+00   6.8625100e+00   6.8629829e+00   6.8634559e+00   6.8639738e+00   6.8645141e+00   6.8651251e+00   6.8656998e+00   6.8661850e+00   6.8667545e+00   6.8673105e+00   6.8678064e+00   6.8684359e+00   6.8691220e+00   6.8697207e+00   6.8703194e+00   6.8709760e+00   6.8716034e+00   6.8723999e+00   6.8731168e+00   6.8738059e+00   6.8745696e+00   6.8752154e+00   6.8759243e+00   6.8766836e+00   6.8773836e+00   6.8780625e+00   6.8787182e+00   6.8795868e+00   6.8814888e+00   6.8821524e+00   6.8826580e+00   6.8831635e+00   6.8837489e+00   6.8844357e+00   6.8850691e+00   6.8857581e+00   6.8862947e+00   6.8868313e+00   6.8874356e+00   6.8879794e+00   6.8885161e+00   6.8891379e+00   6.8897812e+00   6.8905975e+00   6.8912977e+00   6.8919979e+00   6.8927799e+00   6.8934983e+00   6.8942924e+00   6.8951188e+00   6.8958959e+00   6.8966436e+00   6.8973188e+00   6.8980553e+00   6.8988038e+00   6.8996254e+00   6.9002866e+00   6.9009281e+00   6.9017404e+00   6.9026834e+00   6.9036227e+00   6.9046156e+00   6.9054706e+00   6.9061812e+00   6.9068918e+00   6.9075438e+00   6.9081680e+00   6.9087403e+00   6.9093019e+00   6.9099687e+00   6.9106103e+00   6.9111711e+00   6.9116761e+00   6.9121796e+00   6.9126945e+00   6.9131617e+00   6.9136255e+00   6.9141767e+00   6.9148514e+00   6.9154173e+00   6.9158905e+00   6.9163160e+00   6.9168376e+00   6.9173475e+00   6.9178253e+00   6.9183788e+00   6.9189939e+00   6.9196818e+00   6.9204092e+00   6.9210913e+00   6.9215497e+00   6.9220082e+00   6.9225166e+00   6.9230794e+00   6.9235598e+00   6.9240961e+00   6.9245605e+00   6.9250425e+00   6.9254760e+00   6.9259749e+00   6.9266964e+00   6.9273802e+00   6.9280744e+00   6.9287850e+00   6.9295375e+00   6.9302894e+00   6.9321931e+00   6.9340967e+00   6.9351632e+00   6.9362296e+00   6.9371158e+00   6.9380016e+00   6.9387465e+00   6.9393944e+00   6.9402434e+00   6.9410457e+00   6.9419134e+00   6.9426164e+00   6.9434212e+00   6.9441422e+00   6.9447965e+00   6.9454528e+00   6.9461268e+00   6.9467074e+00   6.9473258e+00   6.9480538e+00   6.9487994e+00   6.9493924e+00   6.9499855e+00   6.9507250e+00   6.9517323e+00   6.9524597e+00   6.9531871e+00   6.9540432e+00   6.9547331e+00   6.9553297e+00   6.9560152e+00   6.9567007e+00   6.9575042e+00   6.9581525e+00   6.9588696e+00   6.9595630e+00   6.9602211e+00   6.9608219e+00   6.9613571e+00   6.9619722e+00   6.9626886e+00   6.9632773e+00   6.9638660e+00   6.9644132e+00   6.9650499e+00   6.9656657e+00   6.9661733e+00   6.9666264e+00   6.9671040e+00   6.9675540e+00   6.9679641e+00   6.9684211e+00   6.9688726e+00   6.9695509e+00   6.9703606e+00   6.9710262e+00   6.9716563e+00   6.9723065e+00   6.9729566e+00   6.9736086e+00   6.9742704e+00   6.9748755e+00   6.9753443e+00   6.9758130e+00   6.9762709e+00   6.9767877e+00   6.9774058e+00   6.9780527e+00   6.9788074e+00   6.9796105e+00   6.9803412e+00   6.9816242e+00   6.9829073e+00   6.9840341e+00   6.9850132e+00   6.9859250e+00   6.9867956e+00   6.9875716e+00   6.9883475e+00   6.9889779e+00   6.9896767e+00   6.9902921e+00   6.9907883e+00   6.9914089e+00   6.9920174e+00   6.9926459e+00   6.9931740e+00   6.9937374e+00   6.9942805e+00   6.9947790e+00   6.9953108e+00   6.9958520e+00   6.9963713e+00   6.9968879e+00   6.9975950e+00   6.9982727e+00   6.9988525e+00   6.9994616e+00   7.0001303e+00   7.0009933e+00   7.0017406e+00   7.0024879e+00   7.0031777e+00   7.0039366e+00   7.0047478e+00   7.0057162e+00   7.0065686e+00   7.0072932e+00   7.0080179e+00   7.0087820e+00   7.0093278e+00   7.0098737e+00   7.0103909e+00   7.0109157e+00   7.0116396e+00   7.0123542e+00   7.0131252e+00   7.0140309e+00   7.0149478e+00   7.0158027e+00   7.0167246e+00   7.0176826e+00   7.0184746e+00   7.0191467e+00   7.0198746e+00   7.0205754e+00   7.0210919e+00   7.0216084e+00   7.0222893e+00   7.0229894e+00   7.0236102e+00   7.0243043e+00   7.0250799e+00   7.0259614e+00   7.0267619e+00   7.0275549e+00   7.0283478e+00   7.0289274e+00   7.0295070e+00   7.0300965e+00   7.0306973e+00   7.0323412e+00   7.0335305e+00   7.0343610e+00   7.0351914e+00   7.0362297e+00   7.0371445e+00   7.0380143e+00   7.0386195e+00   7.0392248e+00   7.0399665e+00   7.0409311e+00   7.0417396e+00   7.0425312e+00   7.0432922e+00   7.0441988e+00   7.0448839e+00   7.0455690e+00   7.0462137e+00   7.0469582e+00   7.0476108e+00   7.0484848e+00   7.0490703e+00   7.0495116e+00   7.0499529e+00   7.0504988e+00   7.0510636e+00   7.0515750e+00   7.0520943e+00   7.0526823e+00   7.0532863e+00   7.0540111e+00   7.0546862e+00   7.0553411e+00   7.0560561e+00   7.0568333e+00   7.0575959e+00   7.0582678e+00   7.0589397e+00   7.0595364e+00   7.0601366e+00   7.0607601e+00   7.0613302e+00   7.0619882e+00   7.0626987e+00   7.0633406e+00   7.0640119e+00   7.0646169e+00   7.0652740e+00   7.0658488e+00   7.0663509e+00   7.0669536e+00   7.0676738e+00   7.0683523e+00   7.0690458e+00   7.0697557e+00   7.0703220e+00   7.0708884e+00   7.0716381e+00   7.0723314e+00   7.0730732e+00   7.0736775e+00   7.0741619e+00   7.0746513e+00   7.0752037e+00   7.0758782e+00   7.0766898e+00   7.0774103e+00   7.0780826e+00   7.0788083e+00   7.0794921e+00   7.0803659e+00   7.0810849e+00   7.0815625e+00   7.0820402e+00   7.0826382e+00   7.0832338e+00   7.0839855e+00   7.0847417e+00   7.0855572e+00   7.0863785e+00   7.0871584e+00   7.0878826e+00   7.0887496e+00   7.0894870e+00   7.0905199e+00   7.0914361e+00   7.0922913e+00   7.0930351e+00   7.0936680e+00   7.0942550e+00   7.0948959e+00   7.0954586e+00   7.0960556e+00   7.0968967e+00   7.0978289e+00   7.0984731e+00   7.0991173e+00   7.0996628e+00   7.1003222e+00   7.1009323e+00   7.1014969e+00   7.1021442e+00   7.1028620e+00   7.1036992e+00   7.1044634e+00   7.1052857e+00   7.1060048e+00   7.1067452e+00   7.1076339e+00   7.1084004e+00   7.1091258e+00   7.1098467e+00   7.1106560e+00   7.1113854e+00   7.1121582e+00   7.1128554e+00   7.1137016e+00   7.1145596e+00   7.1153667e+00   7.1160487e+00   7.1167433e+00   7.1174853e+00   7.1182378e+00   7.1188599e+00   7.1194039e+00   7.1199616e+00   7.1205616e+00   7.1211441e+00   7.1217158e+00   7.1222477e+00   7.1227092e+00   7.1232580e+00   7.1237711e+00   7.1242908e+00   7.1249137e+00   7.1254486e+00   7.1259788e+00   7.1265163e+00   7.1270869e+00   7.1277011e+00   7.1282901e+00   7.1288871e+00   7.1295037e+00   7.1301124e+00   7.1307246e+00   7.1313368e+00   7.1332468e+00   7.1339102e+00   7.1345735e+00   7.1351093e+00   7.1356452e+00   7.1361760e+00   7.1367319e+00   7.1374062e+00   7.1379599e+00   7.1385136e+00   7.1392539e+00   7.1400126e+00   7.1406339e+00   7.1413034e+00   7.1421933e+00   7.1428461e+00   7.1434989e+00   7.1440840e+00   7.1447109e+00   7.1454586e+00   7.1460803e+00   7.1467233e+00   7.1473056e+00   7.1479063e+00   7.1484652e+00   7.1490908e+00   7.1497304e+00   7.1502830e+00   7.1507890e+00   7.1513566e+00   7.1523072e+00   7.1533623e+00   7.1543475e+00   7.1551420e+00   7.1557998e+00   7.1563710e+00   7.1569042e+00   7.1573526e+00   7.1578946e+00   7.1584502e+00   7.1590381e+00   7.1596824e+00   7.1601998e+00   7.1606877e+00   7.1611376e+00   7.1615911e+00   7.1621750e+00   7.1627534e+00   7.1633170e+00   7.1637254e+00   7.1641337e+00   7.1646340e+00   7.1651343e+00   7.1656780e+00   7.1662071e+00   7.1668937e+00   7.1674481e+00   7.1680025e+00   7.1685677e+00   7.1691329e+00   7.1696334e+00   7.1701908e+00   7.1709417e+00   7.1714959e+00   7.1720501e+00   7.1727031e+00   7.1733747e+00   7.1739546e+00   7.1745166e+00   7.1750499e+00   7.1756657e+00   7.1762190e+00   7.1769250e+00   7.1774163e+00   7.1779076e+00   7.1785004e+00   7.1791002e+00   7.1796913e+00   7.1804045e+00   7.1812737e+00   7.1820031e+00   7.1829595e+00   7.1839159e+00   7.1848187e+00   7.1855831e+00   7.1862467e+00   7.1869103e+00   7.1876370e+00   7.1884488e+00   7.1891174e+00   7.1897765e+00   7.1903799e+00   7.1909020e+00   7.1915425e+00   7.1920889e+00   7.1925190e+00   7.1929491e+00   7.1934496e+00   7.1939418e+00   7.1944050e+00   7.1949007e+00   7.1954893e+00   7.1961080e+00   7.1966893e+00   7.1973122e+00   7.1983284e+00   7.1993512e+00   7.2002068e+00   7.2008983e+00   7.2018810e+00   7.2025231e+00   7.2030006e+00   7.2034780e+00   7.2040582e+00   7.2046274e+00   7.2051059e+00   7.2055536e+00   7.2060081e+00   7.2064238e+00   7.2069603e+00   7.2076195e+00   7.2082834e+00   7.2088443e+00   7.2094112e+00   7.2100609e+00   7.2108117e+00   7.2115223e+00   7.2123998e+00   7.2131254e+00   7.2136041e+00   7.2140827e+00   7.2146256e+00   7.2153243e+00   7.2159833e+00   7.2165247e+00   7.2170660e+00   7.2175465e+00   7.2180413e+00   7.2185579e+00   7.2190300e+00   7.2196395e+00   7.2201312e+00   7.2206228e+00   7.2210399e+00   7.2214692e+00   7.2219852e+00   7.2225848e+00   7.2232769e+00   7.2239868e+00   7.2247737e+00   7.2255952e+00   7.2262323e+00   7.2268695e+00   7.2276512e+00   7.2283394e+00   7.2290355e+00   7.2300079e+00   7.2309940e+00   7.2317546e+00   7.2325152e+00   7.2344280e+00   7.2357520e+00   7.2370761e+00   7.2379287e+00   7.2387812e+00   7.2395870e+00   7.2402836e+00   7.2409803e+00   7.2415722e+00   7.2420980e+00   7.2428049e+00   7.2435154e+00   7.2441375e+00   7.2448016e+00   7.2454155e+00   7.2459576e+00   7.2465560e+00   7.2471630e+00   7.2478379e+00   7.2484864e+00   7.2490764e+00   7.2496763e+00   7.2503590e+00   7.2509781e+00   7.2515818e+00   7.2523640e+00   7.2530073e+00   7.2536141e+00   7.2542460e+00   7.2550028e+00   7.2557269e+00   7.2565280e+00   7.2573227e+00   7.2579893e+00   7.2586331e+00   7.2592828e+00   7.2599511e+00   7.2605934e+00   7.2612900e+00   7.2619150e+00   7.2625203e+00   7.2631689e+00   7.2638440e+00   7.2645877e+00   7.2653828e+00   7.2661408e+00   7.2667982e+00   7.2673699e+00   7.2680037e+00   7.2687283e+00   7.2693446e+00   7.2700789e+00   7.2708776e+00   7.2713967e+00   7.2719159e+00   7.2725107e+00   7.2732281e+00   7.2742861e+00   7.2751684e+00   7.2759477e+00   7.2767776e+00   7.2775119e+00   7.2781922e+00   7.2788763e+00   7.2797111e+00   7.2805015e+00   7.2812349e+00   7.2818249e+00   7.2826803e+00   7.2835807e+00   7.2841923e+00   7.2848038e+00   7.2853713e+00   7.2862800e+00   7.2871418e+00   7.2878639e+00   7.2885355e+00   7.2892071e+00   7.2899038e+00   7.2906144e+00   7.2913978e+00   7.2920278e+00   7.2926353e+00   7.2932870e+00   7.2937138e+00   7.2941406e+00   7.2947124e+00   7.2953169e+00   7.2961080e+00   7.2968846e+00   7.2977114e+00   7.2983918e+00   7.2992039e+00   7.2999277e+00   7.3009609e+00   7.3018419e+00   7.3026212e+00   7.3034004e+00   7.3040762e+00   7.3047519e+00   7.3053556e+00   7.3060754e+00   7.3067748e+00   7.3074323e+00   7.3080898e+00   7.3086197e+00   7.3091114e+00   7.3096702e+00   7.3102841e+00   7.3110081e+00   7.3116477e+00   7.3122539e+00   7.3129502e+00   7.3135957e+00   7.3142278e+00   7.3147537e+00   7.3152318e+00   7.3157360e+00   7.3162187e+00   7.3169622e+00   7.3176316e+00   7.3183112e+00   7.3190944e+00   7.3199371e+00   7.3208576e+00   7.3217860e+00   7.3225466e+00   7.3232218e+00   7.3240638e+00   7.3248792e+00   7.3256220e+00   7.3265983e+00   7.3273938e+00   7.3282224e+00   7.3287196e+00   7.3292168e+00   7.3297329e+00   7.3303743e+00   7.3308970e+00   7.3315654e+00   7.3322435e+00   7.3329544e+00   7.3348738e+00   7.3359148e+00   7.3369558e+00   7.3377895e+00   7.3385795e+00   7.3393263e+00   7.3401913e+00   7.3408937e+00   7.3416958e+00   7.3425259e+00   7.3434183e+00   7.3443274e+00   7.3454209e+00   7.3463496e+00   7.3472583e+00   7.3481427e+00   7.3489807e+00   7.3496591e+00   7.3503375e+00   7.3509154e+00   7.3515753e+00   7.3521953e+00   7.3531961e+00   7.3540844e+00   7.3550582e+00   7.3557752e+00   7.3564921e+00   7.3571603e+00   7.3578610e+00   7.3584286e+00   7.3589582e+00   7.3596469e+00   7.3604037e+00   7.3610963e+00   7.3619495e+00   7.3627439e+00   7.3633177e+00   7.3638915e+00   7.3644814e+00   7.3649042e+00   7.3653270e+00   7.3656981e+00   7.3661582e+00   7.3666944e+00   7.3673520e+00   7.3679148e+00   7.3685731e+00   7.3693569e+00   7.3700274e+00   7.3708077e+00   7.3715179e+00   7.3722227e+00   7.3728160e+00   7.3734257e+00   7.3741118e+00   7.3750248e+00   7.3758030e+00   7.3767473e+00   7.3777904e+00   7.3785104e+00   7.3792303e+00   7.3800340e+00   7.3807652e+00   7.3813883e+00   7.3820669e+00   7.3826240e+00   7.3831688e+00   7.3850890e+00   7.3857016e+00   7.3863142e+00   7.3868597e+00   7.3874910e+00   7.3879949e+00   7.3884988e+00   7.3891410e+00   7.3898558e+00   7.3905661e+00   7.3912146e+00   7.3919056e+00   7.3929539e+00   7.3936600e+00   7.3943662e+00   7.3954102e+00   7.3962841e+00   7.3970055e+00   7.3978285e+00   7.3986946e+00   7.3994180e+00   7.4001801e+00   7.4009587e+00   7.4016168e+00   7.4025205e+00   7.4032806e+00   7.4037453e+00   7.4042099e+00   7.4046500e+00   7.4050304e+00   7.4054223e+00   7.4059586e+00   7.4065280e+00   7.4071521e+00   7.4077990e+00   7.4084907e+00   7.4091089e+00   7.4098594e+00   7.4106663e+00   7.4114049e+00   7.4122382e+00   7.4131157e+00   7.4141135e+00   7.4150886e+00   7.4158763e+00   7.4165886e+00   7.4173074e+00   7.4181706e+00   7.4189930e+00   7.4199879e+00   7.4207625e+00   7.4215372e+00   7.4224122e+00   7.4229504e+00   7.4234885e+00   7.4239273e+00   7.4244233e+00   7.4249977e+00   7.4255658e+00   7.4261590e+00   7.4267619e+00   7.4274833e+00   7.4280139e+00   7.4285446e+00   7.4290378e+00   7.4296237e+00   7.4302143e+00   7.4308149e+00   7.4315949e+00   7.4323208e+00   7.4328949e+00   7.4334691e+00   7.4342340e+00   7.4349989e+00   7.4357620e+00   7.4365414e+00   7.4372734e+00   7.4378918e+00   7.4384838e+00   7.4390858e+00   7.4397797e+00   7.4404525e+00   7.4411616e+00   7.4418827e+00   7.4424692e+00   7.4429988e+00   7.4435284e+00   7.4440359e+00   7.4446639e+00   7.4452229e+00   7.4457811e+00   7.4464825e+00   7.4471659e+00   7.4477344e+00   7.4485114e+00   7.4490744e+00   7.4496373e+00   7.4503353e+00   7.4511436e+00   7.4518584e+00   7.4524677e+00   7.4531572e+00   7.4541255e+00   7.4551794e+00   7.4558098e+00   7.4564402e+00   7.4571131e+00   7.4575919e+00   7.4580707e+00   7.4587126e+00   7.4592752e+00   7.4596394e+00   7.4600037e+00   7.4603802e+00   7.4607226e+00   7.4611572e+00   7.4617235e+00   7.4622930e+00   7.4628111e+00   7.4634875e+00   7.4640280e+00   7.4645685e+00   7.4651744e+00   7.4660173e+00   7.4668614e+00   7.4675810e+00   7.4680064e+00   7.4684318e+00   7.4689411e+00   7.4693982e+00   7.4699119e+00   7.4704808e+00   7.4711263e+00   7.4716906e+00   7.4722127e+00   7.4727800e+00   7.4732653e+00   7.4736721e+00   7.4741029e+00   7.4745582e+00   7.4749896e+00   7.4755010e+00   7.4759850e+00   7.4764562e+00   7.4768628e+00   7.4774043e+00   7.4779652e+00   7.4785082e+00   7.4791609e+00   7.4799421e+00   7.4805788e+00   7.4811666e+00   7.4817539e+00   7.4824348e+00   7.4830749e+00   7.4837168e+00   7.4846775e+00   7.4853924e+00   7.4861073e+00   7.4868095e+00   7.4875118e+00   7.4882522e+00   7.4889166e+00   7.4896018e+00   7.4902743e+00   7.4909550e+00   7.4917071e+00   7.4923635e+00   7.4929199e+00   7.4934125e+00   7.4939557e+00   7.4945246e+00   7.4953013e+00   7.4961572e+00   7.4967009e+00   7.4971323e+00   7.4975637e+00   7.4980080e+00   7.4985262e+00   7.4992344e+00   7.4999083e+00   7.5006829e+00   7.5010835e+00   7.5014841e+00   7.5019201e+00   7.5023165e+00   7.5026866e+00   7.5031364e+00   7.5036384e+00   7.5041404e+00   7.5047697e+00   7.5056524e+00   7.5065323e+00   7.5074892e+00   7.5083228e+00   7.5090131e+00   7.5097544e+00   7.5103105e+00   7.5108667e+00   7.5114521e+00   7.5121239e+00   7.5127884e+00   7.5135273e+00   7.5141823e+00   7.5147058e+00   7.5152293e+00   7.5157366e+00   7.5162795e+00   7.5169240e+00   7.5175472e+00   7.5183404e+00   7.5189773e+00   7.5193857e+00   7.5197941e+00   7.5202903e+00   7.5207982e+00   7.5212056e+00   7.5217234e+00   7.5223435e+00   7.5230111e+00   7.5236130e+00   7.5241505e+00   7.5245928e+00   7.5250993e+00   7.5255130e+00   7.5260078e+00   7.5264702e+00   7.5271038e+00   7.5277192e+00   7.5280813e+00   7.5284433e+00   7.5287723e+00   7.5290742e+00   7.5294205e+00   7.5299662e+00   7.5305120e+00   7.5310428e+00   7.5317360e+00   7.5323741e+00   7.5329802e+00   7.5336053e+00   7.5342085e+00   7.5361277e+00   7.5376055e+00   7.5390833e+00   7.5399348e+00   7.5407863e+00   7.5417490e+00   7.5427048e+00   7.5434078e+00   7.5441107e+00   7.5448539e+00   7.5457433e+00   7.5465237e+00   7.5473788e+00   7.5482580e+00   7.5490724e+00   7.5498634e+00   7.5506545e+00   7.5514623e+00   7.5522967e+00   7.5529393e+00   7.5535820e+00   7.5542678e+00   7.5549936e+00   7.5556872e+00   7.5563170e+00   7.5569467e+00   7.5576774e+00   7.5582878e+00   7.5588378e+00   7.5593277e+00   7.5597675e+00   7.5602073e+00   7.5607390e+00   7.5613209e+00   7.5619414e+00   7.5625582e+00   7.5632989e+00   7.5640396e+00   7.5647979e+00   7.5652952e+00   7.5657924e+00   7.5663820e+00   7.5669138e+00   7.5675361e+00   7.5681708e+00   7.5686863e+00   7.5691920e+00   7.5697093e+00   7.5701622e+00   7.5706475e+00   7.5714460e+00   7.5722265e+00   7.5729750e+00   7.5736265e+00   7.5741166e+00   7.5746067e+00   7.5751772e+00   7.5757781e+00   7.5763757e+00   7.5771450e+00   7.5777617e+00   7.5783027e+00   7.5789609e+00   7.5795921e+00   7.5802234e+00   7.5807579e+00   7.5812905e+00   7.5819432e+00   7.5825983e+00   7.5831183e+00   7.5836383e+00   7.5842535e+00   7.5852134e+00   7.5861733e+00   7.5869946e+00   7.5877890e+00   7.5885220e+00   7.5892550e+00   7.5899656e+00   7.5905863e+00   7.5911955e+00   7.5918523e+00   7.5924690e+00   7.5931684e+00   7.5938260e+00   7.5943759e+00   7.5948387e+00   7.5953015e+00   7.5957284e+00   7.5962098e+00   7.5968143e+00   7.5974531e+00   7.5980233e+00   7.5986015e+00   7.5993028e+00   7.6001491e+00   7.6008939e+00   7.6015445e+00   7.6023001e+00   7.6029898e+00   7.6037257e+00   7.6044489e+00   7.6050813e+00   7.6057136e+00   7.6063133e+00   7.6068405e+00   7.6073263e+00   7.6077372e+00   7.6084549e+00   7.6090701e+00   7.6097186e+00   7.6103670e+00   7.6108839e+00   7.6114007e+00   7.6119849e+00   7.6127230e+00   7.6133760e+00   7.6139297e+00   7.6144819e+00   7.6150730e+00   7.6156877e+00   7.6164703e+00   7.6173055e+00   7.6180949e+00   7.6188491e+00   7.6194547e+00   7.6204947e+00   7.6213812e+00   7.6223793e+00   7.6233880e+00   7.6243960e+00   7.6253052e+00   7.6260834e+00   7.6267845e+00   7.6276135e+00   7.6281981e+00   7.6287826e+00   7.6292334e+00   7.6296841e+00   7.6302749e+00   7.6307711e+00   7.6313621e+00   7.6318855e+00   7.6325257e+00   7.6330618e+00   7.6337255e+00   7.6343602e+00   7.6348407e+00   7.6353212e+00   7.6358632e+00   7.6366073e+00   7.6375005e+00   7.6381896e+00   7.6388787e+00   7.6396833e+00   7.6403580e+00   7.6411281e+00   7.6416960e+00   7.6422639e+00   7.6429666e+00   7.6436389e+00   7.6443340e+00   7.6450431e+00   7.6458592e+00   7.6467626e+00   7.6476723e+00   7.6484806e+00   7.6493734e+00   7.6501522e+00   7.6508836e+00   7.6514165e+00   7.6519494e+00   7.6526472e+00   7.6533280e+00   7.6539872e+00   7.6546344e+00   7.6550750e+00   7.6555156e+00   7.6560227e+00   7.6567731e+00   7.6575815e+00   7.6583251e+00   7.6590065e+00   7.6594817e+00   7.6599570e+00   7.6604585e+00   7.6609920e+00   7.6615358e+00   7.6622069e+00   7.6627486e+00   7.6635463e+00   7.6642365e+00   7.6648351e+00   7.6654049e+00   7.6660182e+00   7.6667205e+00   7.6673780e+00   7.6682711e+00   7.6690181e+00   7.6697386e+00   7.6704956e+00   7.6711094e+00   7.6716137e+00   7.6721419e+00   7.6727974e+00   7.6736119e+00   7.6742933e+00   7.6749746e+00   7.6755921e+00   7.6762815e+00   7.6769580e+00   7.6776198e+00   7.6782942e+00   7.6789028e+00   7.6796053e+00   7.6803119e+00   7.6809225e+00   7.6814127e+00   7.6821550e+00   7.6824588e+00   7.6827626e+00   7.6831624e+00   7.6836411e+00   7.6843256e+00   7.6851272e+00   7.6856083e+00   7.6860895e+00   7.6866158e+00   7.6872086e+00   7.6878195e+00   7.6884514e+00   7.6890744e+00   7.6896332e+00   7.6903042e+00   7.6911926e+00   7.6919535e+00   7.6925742e+00   7.6932365e+00   7.6938435e+00   7.6944576e+00   7.6950034e+00   7.6954914e+00   7.6959477e+00   7.6964472e+00   7.6969398e+00   7.6976125e+00   7.6983338e+00   7.6990519e+00   7.6998996e+00   7.7006811e+00   7.7013579e+00   7.7021622e+00   7.7029759e+00   7.7035635e+00   7.7041512e+00   7.7049746e+00   7.7058150e+00   7.7065625e+00   7.7072511e+00   7.7079929e+00   7.7086756e+00   7.7095264e+00   7.7103493e+00   7.7111371e+00   7.7119673e+00   7.7128870e+00   7.7134294e+00   7.7139718e+00   7.7145894e+00   7.7151559e+00   7.7156561e+00   7.7166095e+00   7.7175942e+00   7.7185359e+00   7.7197152e+00   7.7208139e+00   7.7217974e+00   7.7224337e+00   7.7230700e+00   7.7238226e+00   7.7244337e+00   7.7250659e+00   7.7257055e+00   7.7264390e+00   7.7271374e+00   7.7277347e+00   7.7287430e+00   7.7297175e+00   7.7306921e+00   7.7313272e+00   7.7319623e+00   7.7324769e+00   7.7330085e+00   7.7335544e+00   7.7341003e+00   7.7346428e+00   7.7351853e+00   7.7382372e+00   7.7392555e+00   7.7402739e+00   7.7412856e+00   7.7423185e+00   7.7433358e+00   7.7444889e+00   7.7454844e+00   7.7462990e+00   7.7469875e+00   7.7475791e+00   7.7483707e+00   7.7490511e+00   7.7498021e+00   7.7506906e+00   7.7515555e+00   7.7523625e+00   7.7531147e+00   7.7539360e+00   7.7550709e+00   7.7560077e+00   7.7567844e+00   7.7574645e+00   7.7582521e+00   7.7589991e+00   7.7597428e+00   7.7604523e+00   7.7610571e+00   7.7617101e+00   7.7622657e+00   7.7628393e+00   7.7634252e+00   7.7640865e+00   7.7646705e+00   7.7652649e+00   7.7659127e+00   7.7665615e+00   7.7673652e+00   7.7680518e+00   7.7686718e+00   7.7692691e+00   7.7697656e+00   7.7702053e+00   7.7709219e+00   7.7716491e+00   7.7723122e+00   7.7728208e+00   7.7733294e+00   7.7737719e+00   7.7743634e+00   7.7749575e+00   7.7754936e+00   7.7759643e+00   7.7765801e+00   7.7772596e+00   7.7778629e+00   7.7784674e+00   7.7790739e+00   7.7797422e+00   7.7803477e+00   7.7810774e+00   7.7817903e+00   7.7825404e+00   7.7832781e+00   7.7839679e+00   7.7846217e+00   7.7854002e+00   7.7858824e+00   7.7862625e+00   7.7866426e+00   7.7871170e+00   7.7876624e+00   7.7882281e+00   7.7888222e+00   7.7894162e+00   7.7900426e+00   7.7907539e+00   7.7913907e+00   7.7921855e+00   7.7929492e+00   7.7936218e+00   7.7944954e+00   7.7955339e+00   7.7967717e+00   7.7981571e+00   7.7994573e+00   7.8001846e+00   7.8009120e+00   7.8015123e+00   7.8021125e+00   7.8028588e+00   7.8036945e+00   7.8044307e+00   7.8051434e+00   7.8057572e+00   7.8063252e+00   7.8069772e+00   7.8077213e+00   7.8084055e+00   7.8090257e+00   7.8096489e+00   7.8104033e+00   7.8110744e+00   7.8118112e+00   7.8126414e+00   7.8134194e+00   7.8141648e+00   7.8147234e+00   7.8152819e+00   7.8159845e+00   7.8166454e+00   7.8172968e+00   7.8180717e+00   7.8187353e+00   7.8193228e+00   7.8198833e+00   7.8204956e+00   7.8211657e+00   7.8217392e+00   7.8223127e+00   7.8229670e+00   7.8235647e+00   7.8241624e+00   7.8250277e+00   7.8259407e+00   7.8267393e+00   7.8273253e+00   7.8279113e+00   7.8285265e+00   7.8294296e+00   7.8302703e+00   7.8312746e+00   7.8323650e+00   7.8332421e+00   7.8339674e+00   7.8347733e+00   7.8354826e+00   7.8359647e+00   7.8364468e+00   7.8370086e+00   7.8377044e+00   7.8383043e+00   7.8389269e+00   7.8394635e+00   7.8399100e+00   7.8403046e+00   7.8407219e+00   7.8412809e+00   7.8418190e+00   7.8425721e+00   7.8432699e+00   7.8441253e+00   7.8448672e+00   7.8456091e+00   7.8463725e+00   7.8471671e+00   7.8481111e+00   7.8490084e+00   7.8501125e+00   7.8509565e+00   7.8518005e+00   7.8527172e+00   7.8535608e+00   7.8543471e+00   7.8550500e+00   7.8558471e+00   7.8565865e+00   7.8571843e+00   7.8578656e+00   7.8583956e+00   7.8589256e+00   7.8594980e+00   7.8601302e+00   7.8607057e+00   7.8612380e+00   7.8619174e+00   7.8625489e+00   7.8630976e+00   7.8636680e+00   7.8644824e+00   7.8654912e+00   7.8664834e+00   7.8675024e+00   7.8685348e+00   7.8697291e+00   7.8707124e+00   7.8713059e+00   7.8718993e+00   7.8725192e+00   7.8730325e+00   7.8735459e+00   7.8742423e+00   7.8748306e+00   7.8753322e+00   7.8759701e+00   7.8765029e+00   7.8769692e+00   7.8774262e+00   7.8780370e+00   7.8788168e+00   7.8795724e+00   7.8803280e+00   7.8810991e+00   7.8819704e+00   7.8828923e+00   7.8838371e+00   7.8846662e+00   7.8852371e+00   7.8858080e+00   7.8895792e+00   7.8901656e+00   7.8907519e+00   7.8915055e+00   7.8921438e+00   7.8929370e+00   7.8936737e+00   7.8943828e+00   7.8951442e+00   7.8957900e+00   7.8965359e+00   7.8973255e+00   7.8980163e+00   7.8988333e+00   7.8995342e+00   7.9002938e+00   7.9011420e+00   7.9020302e+00   7.9028559e+00   7.9035432e+00   7.9043247e+00   7.9051592e+00   7.9058997e+00   7.9067411e+00   7.9073905e+00   7.9080398e+00   7.9087660e+00   7.9093567e+00   7.9099877e+00   7.9105642e+00   7.9111561e+00   7.9116611e+00   7.9122462e+00   7.9128247e+00   7.9133206e+00   7.9137369e+00   7.9141440e+00   7.9146055e+00   7.9152874e+00   7.9160090e+00   7.9167337e+00   7.9173552e+00   7.9181586e+00   7.9187666e+00   7.9193747e+00   7.9199667e+00   7.9208748e+00   7.9216836e+00   7.9225614e+00   7.9233003e+00   7.9239561e+00   7.9245124e+00   7.9249499e+00   7.9253875e+00   7.9258637e+00   7.9263578e+00   7.9270021e+00   7.9272691e+00   7.9275360e+00   7.9279825e+00   7.9285405e+00   7.9292811e+00   7.9300773e+00   7.9307013e+00   7.9313253e+00   7.9319561e+00   7.9325813e+00   7.9332089e+00   7.9338082e+00   7.9346789e+00   7.9356078e+00   7.9364363e+00   7.9374032e+00   7.9383701e+00   7.9394116e+00   7.9402178e+00   7.9410240e+00   7.9419049e+00   7.9427346e+00   7.9434748e+00   7.9441011e+00   7.9445060e+00   7.9449108e+00   7.9453762e+00   7.9458252e+00   7.9463221e+00   7.9470076e+00   7.9477274e+00   7.9484361e+00   7.9491959e+00   7.9499777e+00   7.9507576e+00   7.9514384e+00   7.9523254e+00   7.9528676e+00   7.9534097e+00   7.9539672e+00   7.9544839e+00   7.9550325e+00   7.9555875e+00   7.9561133e+00   7.9565561e+00   7.9572085e+00   7.9579436e+00   7.9586814e+00   7.9593083e+00   7.9599440e+00   7.9605802e+00   7.9612093e+00   7.9619316e+00   7.9627637e+00   7.9632970e+00   7.9637140e+00   7.9641310e+00   7.9646294e+00   7.9652748e+00   7.9661097e+00   7.9666395e+00   7.9671693e+00   7.9678925e+00   7.9686116e+00   7.9692915e+00   7.9700956e+00   7.9709562e+00   7.9716457e+00   7.9723352e+00   7.9733232e+00   7.9742894e+00   7.9749252e+00   7.9755610e+00   7.9762838e+00   7.9770857e+00   7.9776843e+00   7.9781453e+00   7.9786064e+00   7.9792243e+00   7.9799765e+00   7.9807855e+00   7.9814432e+00   7.9821009e+00   7.9827768e+00   7.9836367e+00   7.9846461e+00   7.9856188e+00   7.9865250e+00   7.9870083e+00   7.9874916e+00   7.9879952e+00   7.9885300e+00   7.9890782e+00   7.9896022e+00   7.9901120e+00   7.9905882e+00   7.9911040e+00   7.9917909e+00   7.9923639e+00   7.9929652e+00   7.9936242e+00   7.9942835e+00   7.9950660e+00   7.9958173e+00   7.9964638e+00   7.9970257e+00   7.9976486e+00   7.9982543e+00   7.9987569e+00   7.9992441e+00   7.9997230e+00   8.0002112e+00   8.0007698e+00   8.0015513e+00   8.0021959e+00   8.0027575e+00   8.0033671e+00   8.0038990e+00   8.0045251e+00   8.0053395e+00   8.0060541e+00   8.0067927e+00   8.0075505e+00   8.0082454e+00   8.0088996e+00   8.0094440e+00   8.0099883e+00   8.0106210e+00   8.0113134e+00   8.0121193e+00   8.0129256e+00   8.0136009e+00   8.0142762e+00   8.0149623e+00   8.0156949e+00   8.0163915e+00   8.0170890e+00   8.0178098e+00   8.0184689e+00   8.0190871e+00   8.0196458e+00   8.0202764e+00   8.0209525e+00   8.0215751e+00   8.0221957e+00   8.0227393e+00   8.0232230e+00   8.0238426e+00   8.0244999e+00   8.0251493e+00   8.0258356e+00   8.0265970e+00   8.0273425e+00   8.0280961e+00   8.0288108e+00   8.0294940e+00   8.0300991e+00   8.0309785e+00   8.0317175e+00   8.0323168e+00   8.0329887e+00   8.0334098e+00   8.0338309e+00   8.0345237e+00   8.0353026e+00   8.0362086e+00   8.0371067e+00   8.0375906e+00   8.0380745e+00   8.0386441e+00   8.0392180e+00   8.0397380e+00   8.0405152e+00   8.0411790e+00   8.0417875e+00   8.0423144e+00   8.0427831e+00   8.0432994e+00   8.0437926e+00   8.0443825e+00   8.0449495e+00   8.0455165e+00   8.0459994e+00   8.0465491e+00   8.0471272e+00   8.0477376e+00   8.0484952e+00   8.0491645e+00   8.0497382e+00   8.0503120e+00   8.0510138e+00   8.0518163e+00   8.0526402e+00   8.0534641e+00   8.0542224e+00   8.0548428e+00   8.0554452e+00   8.0561453e+00   8.0568580e+00   8.0576588e+00   8.0585295e+00   8.0593818e+00   8.0601701e+00   8.0611243e+00   8.0618801e+00   8.0626359e+00   8.0634416e+00   8.0641946e+00   8.0648876e+00   8.0655723e+00   8.0662024e+00   8.0668049e+00   8.0674074e+00   8.0681640e+00   8.0689206e+00   8.0697505e+00   8.0705804e+00   8.0714342e+00   8.0724796e+00   8.0734146e+00   8.0745999e+00   8.0753866e+00   8.0761734e+00   8.0769118e+00   8.0777795e+00   8.0788047e+00   8.0795190e+00   8.0802332e+00   8.0809514e+00   8.0817438e+00   8.0825180e+00   8.0833661e+00   8.0841181e+00   8.0850222e+00   8.0859385e+00   8.0866766e+00   8.0874147e+00   8.0878989e+00   8.0883831e+00   8.0890834e+00   8.0894905e+00   8.0898976e+00   8.0905275e+00   8.0911105e+00   8.0916908e+00   8.0923219e+00   8.0929645e+00   8.0935346e+00   8.0941410e+00   8.0947529e+00   8.0953653e+00   8.0960838e+00   8.0967763e+00   8.0975057e+00   8.0981869e+00   8.0986447e+00   8.0991024e+00   8.0995153e+00   8.0999666e+00   8.1005654e+00   8.1010673e+00   8.1018648e+00   8.1027763e+00   8.1036505e+00   8.1043670e+00   8.1049803e+00   8.1054874e+00   8.1062138e+00   8.1072229e+00   8.1081877e+00   8.1090257e+00   8.1097311e+00   8.1105289e+00   8.1111910e+00   8.1119895e+00   8.1127720e+00   8.1134556e+00   8.1140219e+00   8.1149688e+00   8.1162068e+00   8.1175185e+00   8.1185224e+00   8.1195262e+00   8.1203518e+00   8.1211775e+00   8.1219700e+00   8.1227155e+00   8.1235183e+00   8.1242869e+00   8.1249867e+00   8.1257819e+00   8.1264523e+00   8.1270983e+00   8.1280831e+00   8.1287971e+00   8.1295110e+00   8.1301231e+00   8.1306401e+00   8.1311572e+00   8.1316184e+00   8.1320797e+00   8.1325592e+00   8.1330779e+00   8.1338238e+00   8.1345080e+00   8.1354278e+00   8.1360324e+00   8.1366369e+00   8.1371963e+00   8.1377719e+00   8.1387413e+00   8.1394233e+00   8.1401052e+00   8.1407912e+00   8.1416065e+00   8.1425555e+00   8.1433660e+00   8.1437465e+00   8.1441271e+00   8.1445870e+00   8.1450671e+00   8.1455624e+00   8.1461417e+00   8.1467164e+00   8.1474144e+00   8.1482344e+00   8.1489696e+00   8.1496781e+00   8.1504347e+00   8.1512553e+00   8.1519189e+00   8.1527419e+00   8.1534182e+00   8.1542030e+00   8.1548879e+00   8.1555728e+00   8.1562345e+00   8.1567765e+00   8.1573820e+00   8.1580185e+00   8.1586229e+00   8.1591766e+00   8.1597304e+00   8.1603728e+00   8.1611253e+00   8.1618477e+00   8.1624992e+00   8.1631805e+00   8.1638216e+00   8.1645419e+00   8.1652589e+00   8.1658528e+00   8.1664539e+00   8.1669904e+00   8.1674401e+00   8.1678886e+00   8.1685162e+00   8.1689545e+00   8.1693927e+00   8.1698602e+00   8.1705005e+00   8.1712793e+00   8.1720410e+00   8.1729615e+00   8.1737476e+00   8.1744109e+00   8.1750039e+00   8.1755006e+00   8.1760308e+00   8.1764907e+00   8.1769318e+00   8.1773730e+00   8.1778778e+00   8.1783885e+00   8.1789368e+00   8.1793960e+00   8.1798552e+00   8.1802823e+00   8.1807350e+00   8.1811761e+00   8.1815313e+00   8.1820237e+00   8.1827217e+00   8.1833651e+00   8.1839428e+00   8.1846876e+00   8.1854225e+00   8.1861893e+00   8.1870148e+00   8.1880864e+00   8.1900268e+00   8.1913181e+00   8.1921874e+00   8.1930566e+00   8.1939060e+00   8.1945927e+00   8.1952938e+00   8.1963117e+00   8.1972436e+00   8.1981216e+00   8.1989814e+00   8.1997313e+00   8.2004976e+00   8.2010262e+00   8.2015549e+00   8.2020427e+00   8.2025754e+00   8.2033949e+00   8.2042374e+00   8.2049709e+00   8.2056651e+00   8.2063897e+00   8.2071559e+00   8.2079018e+00   8.2085644e+00   8.2092366e+00   8.2099542e+00   8.2106051e+00   8.2113106e+00   8.2122217e+00   8.2130716e+00   8.2139626e+00   8.2149265e+00   8.2157458e+00   8.2165019e+00   8.2172878e+00   8.2179977e+00   8.2185740e+00   8.2192958e+00   8.2199417e+00   8.2205311e+00   8.2211505e+00   8.2218137e+00   8.2226719e+00   8.2235134e+00   8.2243431e+00   8.2248782e+00   8.2254132e+00   8.2259005e+00   8.2263823e+00   8.2268569e+00   8.2273707e+00   8.2282263e+00   8.2292892e+00   8.2301611e+00   8.2309477e+00   8.2316602e+00   8.2325037e+00   8.2333293e+00   8.2339203e+00   8.2345112e+00   8.2350894e+00   8.2358345e+00   8.2363775e+00   8.2368105e+00   8.2372435e+00   8.2377667e+00   8.2383024e+00   8.2389600e+00   8.2396176e+00   8.2401482e+00   8.2407650e+00   8.2413662e+00   8.2420367e+00   8.2425903e+00   8.2431439e+00   8.2436829e+00   8.2444620e+00   8.2451840e+00   8.2459009e+00   8.2466614e+00   8.2472894e+00   8.2481400e+00   8.2493057e+00   8.2504391e+00   8.2511425e+00   8.2518459e+00   8.2526536e+00   8.2536057e+00   8.2544831e+00   8.2552298e+00   8.2561624e+00   8.2568765e+00   8.2575907e+00   8.2583124e+00   8.2590350e+00   8.2598026e+00   8.2606522e+00   8.2612699e+00   8.2618876e+00   8.2624521e+00   8.2630786e+00   8.2637066e+00   8.2642983e+00   8.2650070e+00   8.2657422e+00   8.2661340e+00   8.2665259e+00   8.2670810e+00   8.2676321e+00   8.2681933e+00   8.2687994e+00   8.2693705e+00   8.2700500e+00   8.2707019e+00   8.2715465e+00   8.2722551e+00   8.2728646e+00   8.2734297e+00   8.2741200e+00   8.2747012e+00   8.2753362e+00   8.2759860e+00   8.2767102e+00   8.2775013e+00   8.2782617e+00   8.2789715e+00   8.2795542e+00   8.2801046e+00   8.2807451e+00   8.2813396e+00   8.2820109e+00   8.2825796e+00   8.2830493e+00   8.2835191e+00   8.2842336e+00   8.2848964e+00   8.2854519e+00   8.2860611e+00   8.2866559e+00   8.2874670e+00   8.2884042e+00   8.2903549e+00   8.2913302e+00   8.2923055e+00   8.2930869e+00   8.2939730e+00   8.2948749e+00   8.2956725e+00   8.2962773e+00   8.2968822e+00   8.2974740e+00   8.2980744e+00   8.2986506e+00   8.2993261e+00   8.2999517e+00   8.3008047e+00   8.3016368e+00   8.3024563e+00   8.3032273e+00   8.3040962e+00   8.3048360e+00   8.3055267e+00   8.3062116e+00   8.3068716e+00   8.3075502e+00   8.3081317e+00   8.3087641e+00   8.3092994e+00   8.3098776e+00   8.3104657e+00   8.3109711e+00   8.3114498e+00   8.3118941e+00   8.3127176e+00   8.3136405e+00   8.3146944e+00   8.3159923e+00   8.3171363e+00   8.3182288e+00   8.3191816e+00   8.3200028e+00   8.3208953e+00   8.3216683e+00   8.3224427e+00   8.3231232e+00   8.3237733e+00   8.3243213e+00   8.3248447e+00   8.3252897e+00   8.3258528e+00   8.3264023e+00   8.3270804e+00   8.3275419e+00   8.3280034e+00   8.3284686e+00   8.3290163e+00   8.3295116e+00   8.3300383e+00   8.3307962e+00   8.3314203e+00   8.3320665e+00   8.3325882e+00   8.3331677e+00   8.3337278e+00   8.3342247e+00   8.3347927e+00   8.3353659e+00   8.3359486e+00   8.3365916e+00   8.3372878e+00   8.3380266e+00   8.3387689e+00   8.3400941e+00   8.3411228e+00   8.3421514e+00   8.3430056e+00   8.3438746e+00   8.3447799e+00   8.3455824e+00   8.3462458e+00   8.3469980e+00   8.3478264e+00   8.3486754e+00   8.3494528e+00   8.3499756e+00   8.3504984e+00   8.3509824e+00   8.3516517e+00   8.3522712e+00   8.3528230e+00   8.3533458e+00   8.3538046e+00   8.3542598e+00   8.3548459e+00   8.3555642e+00   8.3562887e+00   8.3570758e+00   8.3578630e+00   8.3585436e+00   8.3591805e+00   8.3597429e+00   8.3603553e+00   8.3609391e+00   8.3614255e+00   8.3618768e+00   8.3624009e+00   8.3627598e+00   8.3631187e+00   8.3635739e+00   8.3640912e+00   8.3646495e+00   8.3653699e+00   8.3661498e+00   8.3667555e+00   8.3673611e+00   8.3679461e+00   8.3685733e+00   8.3695689e+00   8.3708625e+00   8.3724199e+00   8.3737838e+00   8.3749636e+00   8.3761606e+00   8.3771572e+00   8.3778771e+00   8.3785969e+00   8.3794169e+00   8.3803158e+00   8.3810537e+00   8.3818176e+00   8.3825115e+00   8.3833619e+00   8.3840566e+00   8.3847304e+00   8.3852906e+00   8.3858742e+00   8.3863998e+00   8.3869253e+00   8.3875130e+00   8.3881238e+00   8.3888602e+00   8.3893480e+00   8.3898358e+00   8.3904050e+00   8.3910715e+00   8.3917806e+00   8.3925606e+00   8.3934220e+00   8.3941757e+00   8.3948053e+00   8.3955321e+00   8.3961734e+00   8.3968283e+00   8.3975459e+00   8.3982235e+00   8.3988811e+00   8.3995862e+00   8.4004135e+00   8.4012846e+00   8.4020129e+00   8.4027413e+00   8.4033754e+00   8.4039060e+00   8.4044521e+00   8.4050030e+00   8.4056260e+00   8.4061718e+00   8.4066824e+00   8.4072221e+00   8.4078987e+00   8.4084638e+00   8.4090289e+00   8.4097455e+00   8.4107726e+00   8.4118012e+00   8.4128203e+00   8.4137977e+00   8.4145904e+00   8.4153505e+00   8.4161205e+00   8.4168349e+00   8.4175517e+00   8.4182761e+00   8.4189461e+00   8.4195975e+00   8.4201655e+00   8.4207335e+00   8.4212828e+00   8.4217707e+00   8.4222549e+00   8.4228092e+00   8.4235144e+00   8.4242970e+00   8.4249249e+00   8.4255530e+00   8.4262161e+00   8.4268752e+00   8.4275773e+00   8.4282067e+00   8.4289217e+00   8.4298033e+00   8.4304417e+00   8.4310802e+00   8.4317299e+00   8.4324332e+00   8.4331594e+00   8.4337138e+00   8.4342681e+00   8.4349411e+00   8.4356091e+00   8.4363319e+00   8.4369179e+00   8.4375864e+00   8.4383306e+00   8.4390841e+00   8.4400592e+00   8.4410343e+00   8.4415687e+00   8.4421031e+00   8.4425933e+00   8.4432079e+00   8.4439092e+00   8.4447698e+00   8.4455458e+00   8.4462076e+00   8.4469612e+00   8.4478111e+00   8.4486074e+00   8.4494216e+00   8.4500791e+00   8.4507366e+00   8.4514308e+00   8.4522755e+00   8.4531099e+00   8.4538376e+00   8.4546221e+00   8.4552545e+00   8.4558868e+00   8.4565790e+00   8.4570167e+00   8.4574544e+00   8.4580416e+00   8.4586368e+00   8.4591727e+00   8.4597087e+00   8.4603643e+00   8.4609695e+00   8.4616249e+00   8.4622802e+00   8.4630261e+00   8.4638644e+00   8.4649249e+00   8.4660926e+00   8.4670446e+00   8.4683058e+00   8.4694991e+00   8.4703094e+00   8.4711197e+00   8.4720311e+00   8.4729209e+00   8.4736359e+00   8.4746840e+00   8.4756291e+00   8.4766136e+00   8.4775700e+00   8.4783905e+00   8.4791520e+00   8.4797663e+00   8.4802267e+00   8.4806872e+00   8.4812350e+00   8.4818582e+00   8.4824820e+00   8.4830764e+00   8.4839522e+00   8.4847009e+00   8.4854537e+00   8.4861248e+00   8.4867232e+00   8.4873216e+00   8.4879448e+00   8.4885499e+00   8.4892154e+00   8.4901898e+00   8.4911643e+00   8.4919674e+00   8.4927454e+00   8.4935984e+00   8.4943953e+00   8.4951301e+00   8.4959225e+00   8.4965641e+00   8.4971856e+00   8.4978898e+00   8.4988343e+00   8.4998260e+00   8.5006998e+00   8.5013066e+00   8.5019134e+00   8.5027594e+00   8.5035252e+00   8.5043610e+00   8.5051423e+00   8.5058932e+00   8.5064086e+00   8.5069240e+00   8.5074099e+00   8.5078958e+00   8.5083850e+00   8.5088814e+00   8.5094479e+00   8.5102012e+00   8.5109478e+00   8.5115770e+00   8.5121298e+00   8.5126382e+00   8.5131666e+00   8.5137683e+00   8.5143324e+00   8.5151017e+00   8.5159314e+00   8.5167979e+00   8.5175999e+00   8.5185495e+00   8.5196343e+00   8.5207030e+00   8.5215676e+00   8.5224322e+00   8.5231045e+00   8.5237767e+00   8.5246389e+00   8.5253920e+00   8.5263182e+00   8.5273957e+00   8.5283839e+00   8.5293176e+00   8.5301536e+00   8.5313614e+00   8.5317709e+00   8.5321804e+00   8.5326624e+00   8.5331607e+00   8.5337160e+00   8.5342445e+00   8.5347968e+00   8.5355131e+00   8.5364045e+00   8.5374074e+00   8.5389794e+00   8.5400881e+00   8.5420364e+00   8.5432205e+00   8.5444046e+00   8.5450928e+00   8.5457810e+00   8.5465344e+00   8.5471141e+00   8.5476938e+00   8.5481719e+00   8.5487330e+00   8.5493899e+00   8.5502049e+00   8.5508580e+00   8.5514369e+00   8.5520621e+00   8.5528226e+00   8.5536569e+00   8.5544239e+00   8.5552415e+00   8.5560666e+00   8.5568492e+00   8.5576193e+00   8.5582886e+00   8.5589538e+00   8.5598676e+00   8.5605028e+00   8.5611379e+00   8.5619355e+00   8.5623458e+00   8.5627561e+00   8.5631504e+00   8.5636415e+00   8.5641950e+00   8.5649163e+00   8.5656665e+00   8.5662260e+00   8.5667855e+00   8.5673579e+00   8.5679820e+00   8.5685336e+00   8.5692916e+00   8.5699863e+00   8.5706082e+00   8.5712862e+00   8.5719492e+00   8.5724497e+00   8.5729502e+00   8.5736164e+00   8.5742284e+00   8.5748153e+00   8.5754203e+00   8.5762139e+00   8.5768584e+00   8.5776679e+00   8.5785186e+00   8.5794483e+00   8.5802788e+00   8.5809505e+00   8.5816410e+00   8.5824018e+00   8.5831079e+00   8.5837186e+00   8.5843293e+00   8.5848914e+00   8.5855662e+00   8.5861309e+00   8.5869486e+00   8.5876862e+00   8.5883313e+00   8.5890110e+00   8.5897206e+00   8.5905912e+00   8.5923504e+00   8.5936354e+00   8.5943861e+00   8.5951369e+00   8.5959203e+00   8.5966631e+00   8.5973291e+00   8.5980187e+00   8.5989926e+00   8.5999992e+00   8.6011436e+00   8.6020985e+00   8.6030369e+00   8.6041435e+00   8.6050741e+00   8.6058707e+00   8.6067510e+00   8.6076050e+00   8.6083359e+00   8.6092279e+00   8.6101355e+00   8.6107682e+00   8.6114009e+00   8.6120822e+00   8.6128127e+00   8.6137052e+00   8.6142754e+00   8.6148457e+00   8.6154527e+00   8.6161819e+00   8.6167849e+00   8.6173602e+00   8.6180605e+00   8.6187053e+00   8.6193275e+00   8.6198452e+00   8.6204290e+00   8.6210195e+00   8.6215855e+00   8.6220630e+00   8.6227183e+00   8.6235842e+00   8.6241980e+00   8.6248119e+00   8.6254846e+00   8.6261489e+00   8.6268195e+00   8.6273668e+00   8.6279829e+00   8.6286721e+00   8.6297405e+00   8.6307684e+00   8.6317785e+00   8.6326823e+00   8.6334830e+00   8.6342515e+00   8.6352275e+00   8.6361723e+00   8.6371332e+00   8.6379994e+00   8.6387952e+00   8.6396079e+00   8.6404997e+00   8.6414106e+00   8.6423830e+00   8.6433555e+00   8.6442574e+00   8.6451941e+00   8.6459158e+00   8.6466374e+00   8.6473941e+00   8.6482080e+00   8.6489281e+00   8.6496975e+00   8.6504550e+00   8.6510873e+00   8.6516464e+00   8.6522374e+00   8.6527755e+00   8.6537136e+00   8.6547385e+00   8.6556864e+00   8.6561000e+00   8.6565136e+00   8.6570128e+00   8.6578431e+00   8.6584469e+00   8.6590506e+00   8.6596245e+00   8.6603460e+00   8.6610331e+00   8.6617513e+00   8.6624274e+00   8.6631376e+00   8.6638866e+00   8.6646482e+00   8.6658615e+00   8.6669246e+00   8.6679876e+00   8.6692160e+00   8.6702875e+00   8.6712674e+00   8.6723296e+00   8.6731307e+00   8.6739318e+00   8.6747771e+00   8.6757405e+00   8.6766898e+00   8.6777395e+00   8.6785040e+00   8.6792685e+00   8.6799672e+00   8.6807313e+00   8.6814455e+00   8.6819002e+00   8.6823549e+00   8.6829626e+00   8.6836231e+00   8.6841391e+00   8.6846551e+00   8.6851883e+00   8.6857688e+00   8.6864585e+00   8.6875426e+00   8.6882177e+00   8.6888927e+00   8.6895967e+00   8.6903007e+00   8.6910987e+00   8.6917303e+00   8.6927023e+00   8.6936744e+00   8.6946024e+00   8.6953480e+00   8.6960936e+00   8.6967737e+00   8.6974249e+00   8.6981827e+00   8.6989840e+00   8.6996807e+00   8.7003201e+00   8.7012343e+00   8.7023751e+00   8.7031539e+00   8.7039326e+00   8.7044995e+00   8.7050663e+00   8.7057170e+00   8.7062962e+00   8.7068091e+00   8.7074060e+00   8.7080038e+00   8.7087802e+00   8.7094743e+00   8.7103406e+00   8.7111136e+00   8.7120390e+00   8.7128226e+00   8.7134796e+00   8.7142472e+00   8.7149268e+00   8.7155930e+00   8.7164953e+00   8.7174546e+00   8.7183281e+00   8.7191812e+00   8.7200156e+00   8.7210113e+00   8.7218108e+00   8.7224331e+00   8.7230553e+00   8.7236669e+00   8.7244930e+00   8.7253381e+00   8.7261833e+00   8.7270608e+00   8.7279318e+00   8.7283129e+00   8.7286940e+00   8.7292072e+00   8.7299362e+00   8.7307788e+00   8.7315781e+00   8.7322385e+00   8.7329430e+00   8.7335211e+00   8.7340993e+00   8.7347120e+00   8.7352939e+00   8.7359887e+00   8.7364814e+00   8.7369741e+00   8.7375715e+00   8.7382028e+00   8.7387931e+00   8.7393070e+00   8.7398458e+00   8.7403525e+00   8.7408608e+00   8.7413479e+00   8.7419257e+00   8.7428975e+00   8.7438693e+00   8.7447019e+00   8.7458448e+00   8.7468869e+00   8.7478570e+00   8.7488272e+00   8.7498957e+00   8.7505832e+00   8.7512707e+00   8.7518430e+00   8.7524709e+00   8.7530788e+00   8.7537405e+00   8.7544947e+00   8.7551361e+00   8.7557465e+00   8.7562900e+00   8.7568641e+00   8.7577073e+00   8.7584805e+00   8.7592801e+00   8.7602344e+00   8.7612660e+00   8.7620980e+00   8.7630512e+00   8.7637747e+00   8.7644982e+00   8.7652218e+00   8.7659084e+00   8.7666505e+00   8.7673477e+00   8.7678402e+00   8.7683327e+00   8.7689903e+00   8.7697327e+00   8.7705226e+00   8.7713815e+00   8.7720126e+00   8.7726438e+00   8.7732222e+00   8.7737894e+00   8.7744139e+00   8.7751256e+00   8.7758892e+00   8.7765756e+00   8.7772815e+00   8.7778600e+00   8.7784385e+00   8.7791176e+00   8.7796853e+00   8.7803709e+00   8.7812889e+00   8.7821432e+00   8.7830666e+00   8.7838089e+00   8.7844243e+00   8.7850623e+00   8.7856238e+00   8.7861470e+00   8.7868888e+00   8.7876105e+00   8.7882302e+00   8.7888499e+00   8.7894201e+00   8.7899954e+00   8.7905342e+00   8.7910614e+00   8.7917010e+00   8.7923863e+00   8.7933588e+00   8.7940365e+00   8.7947142e+00   8.7956611e+00   8.7963806e+00   8.7971001e+00   8.7977781e+00   8.7983971e+00   8.7989644e+00   8.7996118e+00   8.8003434e+00   8.8009396e+00   8.8015213e+00   8.8020940e+00   8.8028488e+00   8.8036688e+00   8.8043856e+00   8.8051024e+00   8.8057656e+00   8.8064614e+00   8.8072527e+00   8.8079515e+00   8.8088943e+00   8.8096747e+00   8.8104551e+00   8.8111093e+00   8.8116841e+00   8.8122589e+00   8.8129026e+00   8.8136365e+00   8.8144414e+00   8.8152416e+00   8.8159313e+00   8.8168847e+00   8.8177695e+00   8.8185338e+00   8.8191452e+00   8.8197566e+00   8.8203718e+00   8.8210575e+00   8.8218771e+00   8.8225951e+00   8.8232493e+00   8.8238433e+00   8.8245215e+00   8.8249580e+00   8.8253945e+00   8.8260923e+00   8.8271037e+00   8.8280493e+00   8.8289418e+00   8.8297737e+00   8.8305530e+00   8.8312486e+00   8.8320066e+00   8.8325281e+00   8.8330497e+00   8.8336889e+00   8.8342197e+00   8.8347147e+00   8.8353203e+00   8.8358235e+00   8.8363137e+00   8.8368040e+00   8.8376124e+00   8.8382952e+00   8.8390198e+00   8.8396396e+00   8.8401670e+00   8.8406798e+00   8.8412556e+00   8.8417597e+00   8.8423509e+00   8.8430026e+00   8.8449483e+00   8.8456913e+00   8.8462797e+00   8.8468681e+00   8.8474694e+00   8.8480070e+00   8.8487707e+00   8.8495738e+00   8.8504591e+00   8.8512851e+00   8.8521610e+00   8.8530333e+00   8.8538824e+00   8.8546665e+00   8.8553983e+00   8.8561037e+00   8.8567575e+00   8.8575358e+00   8.8582920e+00   8.8589749e+00   8.8598455e+00   8.8606179e+00   8.8615119e+00   8.8625120e+00   8.8635182e+00   8.8644762e+00   8.8654402e+00   8.8662471e+00   8.8669402e+00   8.8676334e+00   8.8682788e+00   8.8688851e+00   8.8694915e+00   8.8701304e+00   8.8709072e+00   8.8717455e+00   8.8726490e+00   8.8734653e+00   8.8743565e+00   8.8753096e+00   8.8761189e+00   8.8769706e+00   8.8778859e+00   8.8786450e+00   8.8794421e+00   8.8801378e+00   8.8809277e+00   8.8816493e+00   8.8823495e+00   8.8830447e+00   8.8837429e+00   8.8846551e+00   8.8855822e+00   8.8865797e+00   8.8874277e+00   8.8882757e+00   8.8888891e+00   8.8895024e+00   8.8902126e+00   8.8909361e+00   8.8915326e+00   8.8921290e+00   8.8927807e+00   8.8934933e+00   8.8944679e+00   8.8954424e+00   8.8966143e+00   8.8976104e+00   8.8982673e+00   8.8989243e+00   8.8994816e+00   8.9000389e+00   8.9005504e+00   8.9011248e+00   8.9018271e+00   8.9026254e+00   8.9033302e+00   8.9040988e+00   8.9048190e+00   8.9054966e+00   8.9061836e+00   8.9071254e+00   8.9077646e+00   8.9084038e+00   8.9089616e+00   8.9097822e+00   8.9104764e+00   8.9111197e+00   8.9117630e+00   8.9126300e+00   8.9135117e+00   8.9143234e+00   8.9152006e+00   8.9160265e+00   8.9167680e+00   8.9173726e+00   8.9180682e+00   8.9188068e+00   8.9196278e+00   8.9203265e+00   8.9211748e+00   8.9219699e+00   8.9229137e+00   8.9237026e+00   8.9243812e+00   8.9250597e+00   8.9257691e+00   8.9266598e+00   8.9277383e+00   8.9287821e+00   8.9296247e+00   8.9304673e+00   8.9310418e+00   8.9316164e+00   8.9322025e+00   8.9328860e+00   8.9335518e+00   8.9341719e+00   8.9348374e+00   8.9354231e+00   8.9360389e+00   8.9366200e+00   8.9372259e+00   8.9378855e+00   8.9387971e+00   8.9395168e+00   8.9402366e+00   8.9411271e+00   8.9420289e+00   8.9428489e+00   8.9435403e+00   8.9445156e+00   8.9451903e+00   8.9458651e+00   8.9466955e+00   8.9475005e+00   8.9481681e+00   8.9488357e+00   8.9495889e+00   8.9503709e+00   8.9512069e+00   8.9520428e+00   8.9529492e+00   8.9537169e+00   8.9544177e+00   8.9549900e+00   8.9555624e+00   8.9562829e+00   8.9568437e+00   8.9574045e+00   8.9581445e+00   8.9590053e+00   8.9598675e+00   8.9607921e+00   8.9618789e+00   8.9626986e+00   8.9632954e+00   8.9638923e+00   8.9643778e+00   8.9649347e+00   8.9654538e+00   8.9660215e+00   8.9668041e+00   8.9674498e+00   8.9680435e+00   8.9686510e+00   8.9692438e+00   8.9700320e+00   8.9707762e+00   8.9714563e+00   8.9720735e+00   8.9730731e+00   8.9739116e+00   8.9746052e+00   8.9751629e+00   8.9757485e+00   8.9762708e+00   8.9769630e+00   8.9777373e+00   8.9782773e+00   8.9788173e+00   8.9794752e+00   8.9801619e+00   8.9808487e+00   8.9815004e+00   8.9820965e+00   8.9826744e+00   8.9833315e+00   8.9839615e+00   8.9846378e+00   8.9853141e+00   8.9862241e+00   8.9869731e+00   8.9877655e+00   8.9884991e+00   8.9894493e+00   8.9906701e+00   8.9918838e+00   8.9930178e+00   8.9939919e+00   8.9949673e+00   8.9959426e+00   8.9970347e+00   8.9979333e+00   8.9987104e+00   8.9995398e+00   9.0003688e+00   9.0010801e+00   9.0017697e+00   9.0024460e+00   9.0030777e+00   9.0037094e+00   9.0044878e+00   9.0052020e+00   9.0058102e+00   9.0064004e+00   9.0070732e+00   9.0076957e+00   9.0085683e+00   9.0095442e+00   9.0101078e+00   9.0106713e+00   9.0110897e+00   9.0115082e+00   9.0119477e+00   9.0123871e+00   9.0129273e+00   9.0135534e+00   9.0142697e+00   9.0152526e+00   9.0162770e+00   9.0172242e+00   9.0181400e+00   9.0190504e+00   9.0199797e+00   9.0208165e+00   9.0214567e+00   9.0220969e+00   9.0226784e+00   9.0233728e+00   9.0240317e+00   9.0246654e+00   9.0252858e+00   9.0259549e+00   9.0265398e+00   9.0271545e+00   9.0277386e+00   9.0286876e+00   9.0297576e+00   9.0306064e+00   9.0314551e+00   9.0325407e+00   9.0331229e+00   9.0337052e+00   9.0343969e+00   9.0350440e+00   9.0356192e+00   9.0362854e+00   9.0370418e+00   9.0379061e+00   9.0387813e+00   9.0395664e+00   9.0404404e+00   9.0413395e+00   9.0420641e+00   9.0426092e+00   9.0431544e+00   9.0437389e+00   9.0444125e+00   9.0449004e+00   9.0453884e+00   9.0460764e+00   9.0467679e+00   9.0476292e+00   9.0486549e+00   9.0496733e+00   9.0505083e+00   9.0511662e+00   9.0518242e+00   9.0525200e+00   9.0532564e+00   9.0539951e+00   9.0548515e+00   9.0559654e+00   9.0569881e+00   9.0578094e+00   9.0586029e+00   9.0594995e+00   9.0605347e+00   9.0612018e+00   9.0618689e+00   9.0625901e+00   9.0632239e+00   9.0637926e+00   9.0643703e+00   9.0650716e+00   9.0657798e+00   9.0665550e+00   9.0673230e+00   9.0679645e+00   9.0685704e+00   9.0692099e+00   9.0699440e+00   9.0705775e+00   9.0711797e+00   9.0718889e+00   9.0725552e+00   9.0731232e+00   9.0736913e+00   9.0743029e+00   9.0748184e+00   9.0753339e+00   9.0759188e+00   9.0764276e+00   9.0769230e+00   9.0776194e+00   9.0782851e+00   9.0788998e+00   9.0795145e+00   9.0801366e+00   9.0807861e+00   9.0814015e+00   9.0820730e+00   9.0827965e+00   9.0836567e+00   9.0844551e+00   9.0855127e+00   9.0864966e+00   9.0874236e+00   9.0882427e+00   9.0887557e+00   9.0892687e+00   9.0898282e+00   9.0904593e+00   9.0912088e+00   9.0918354e+00   9.0925321e+00   9.0932045e+00   9.0937817e+00   9.0943643e+00   9.0950495e+00   9.0966792e+00   9.0983088e+00   9.0999910e+00   9.1014358e+00   9.1025123e+00   9.1035888e+00   9.1045100e+00   9.1053718e+00   9.1063116e+00   9.1072711e+00   9.1081135e+00   9.1090506e+00   9.1098259e+00   9.1106013e+00   9.1112764e+00   9.1119446e+00   9.1125825e+00   9.1131946e+00   9.1137938e+00   9.1145076e+00   9.1152110e+00   9.1158284e+00   9.1165096e+00   9.1172745e+00   9.1180132e+00   9.1187959e+00   9.1195833e+00   9.1203278e+00   9.1212323e+00   9.1219717e+00   9.1227927e+00   9.1236448e+00   9.1246312e+00   9.1252237e+00   9.1256949e+00   9.1261662e+00   9.1267264e+00   9.1274678e+00   9.1281150e+00   9.1287623e+00   9.1294298e+00   9.1302001e+00   9.1308759e+00   9.1315442e+00   9.1322954e+00   9.1327991e+00   9.1333027e+00   9.1339688e+00   9.1348242e+00   9.1355154e+00   9.1362065e+00   9.1369996e+00   9.1377213e+00   9.1384187e+00   9.1390334e+00   9.1396528e+00   9.1402142e+00   9.1407795e+00   9.1412751e+00   9.1418056e+00   9.1425010e+00   9.1430865e+00   9.1437297e+00   9.1445256e+00   9.1453587e+00   9.1458455e+00   9.1463323e+00   9.1469369e+00   9.1475708e+00   9.1482183e+00   9.1487529e+00   9.1493942e+00   9.1501034e+00   9.1508255e+00   9.1516070e+00   9.1522720e+00   9.1530816e+00   9.1542631e+00   9.1556052e+00   9.1568724e+00   9.1578936e+00   9.1590408e+00   9.1599969e+00   9.1608665e+00   9.1614550e+00   9.1620436e+00   9.1626809e+00   9.1634168e+00   9.1640490e+00   9.1646258e+00   9.1652628e+00   9.1658577e+00   9.1664633e+00   9.1670442e+00   9.1676779e+00   9.1682642e+00   9.1687779e+00   9.1694304e+00   9.1700506e+00   9.1707476e+00   9.1714079e+00   9.1719778e+00   9.1725246e+00   9.1731272e+00   9.1738895e+00   9.1746936e+00   9.1755124e+00   9.1764405e+00   9.1772710e+00   9.1780260e+00   9.1787810e+00   9.1794123e+00   9.1801534e+00   9.1807883e+00   9.1814152e+00   9.1820421e+00   9.1826822e+00   9.1833218e+00   9.1839895e+00   9.1845889e+00   9.1851979e+00   9.1859284e+00   9.1866301e+00   9.1873840e+00   9.1882580e+00   9.1890305e+00   9.1897860e+00   9.1907081e+00   9.1916073e+00   9.1926148e+00   9.1932317e+00   9.1938486e+00   9.1944529e+00   9.1952014e+00   9.1958509e+00   9.1977966e+00   9.1997423e+00   9.2014807e+00   9.2032239e+00   9.2040649e+00   9.2049059e+00   9.2057003e+00   9.2066560e+00   9.2074388e+00   9.2080883e+00   9.2087292e+00   9.2093701e+00   9.2098639e+00   9.2103578e+00   9.2109503e+00   9.2116390e+00   9.2124800e+00   9.2132524e+00   9.2139835e+00   9.2147497e+00   9.2155979e+00   9.2162619e+00   9.2169259e+00   9.2176360e+00   9.2184750e+00   9.2194073e+00   9.2201174e+00   9.2208274e+00   9.2215453e+00   9.2222524e+00   9.2230724e+00   9.2238871e+00   9.2246073e+00   9.2254105e+00   9.2262256e+00   9.2269397e+00   9.2279071e+00   9.2286514e+00   9.2293958e+00   9.2300905e+00   9.2307807e+00   9.2315628e+00   9.2323727e+00   9.2333595e+00   9.2343251e+00   9.2350786e+00   9.2356290e+00   9.2361795e+00   9.2369055e+00   9.2374909e+00   9.2379999e+00   9.2385073e+00   9.2389717e+00   9.2395319e+00   9.2400174e+00   9.2405028e+00   9.2411866e+00   9.2420701e+00   9.2429215e+00   9.2440289e+00   9.2450842e+00   9.2454367e+00   9.2457892e+00   9.2461660e+00   9.2481130e+00   9.2500600e+00   9.2505951e+00   9.2511302e+00   9.2517359e+00   9.2523405e+00   9.2531798e+00   9.2538809e+00   9.2544572e+00   9.2549897e+00   9.2554852e+00   9.2559941e+00   9.2565927e+00   9.2573295e+00   9.2580219e+00   9.2586665e+00   9.2592748e+00   9.2598675e+00   9.2606251e+00   9.2613551e+00   9.2620976e+00   9.2628017e+00   9.2633743e+00   9.2640778e+00   9.2647561e+00   9.2654266e+00   9.2662298e+00   9.2670851e+00   9.2677768e+00   9.2685683e+00   9.2690741e+00   9.2695799e+00   9.2701749e+00   9.2705838e+00   9.2709927e+00   9.2714611e+00   9.2719253e+00   9.2725795e+00   9.2732106e+00   9.2737692e+00   9.2744636e+00   9.2752071e+00   9.2761407e+00   9.2770314e+00   9.2779422e+00   9.2788207e+00   9.2796525e+00   9.2804066e+00   9.2811060e+00   9.2818054e+00   9.2823512e+00   9.2828970e+00   9.2834911e+00   9.2840718e+00   9.2846074e+00   9.2850850e+00   9.2856081e+00   9.2862547e+00   9.2867429e+00   9.2872312e+00   9.2878138e+00   9.2884145e+00   9.2891130e+00   9.2898703e+00   9.2906538e+00   9.2914013e+00   9.2920975e+00   9.2927937e+00   9.2934252e+00   9.2941027e+00   9.2948281e+00   9.2954867e+00   9.2963289e+00   9.2973011e+00   9.2982733e+00   9.2992397e+00   9.3000191e+00   9.3007985e+00   9.3015176e+00   9.3023271e+00   9.3030871e+00   9.3037406e+00   9.3043631e+00   9.3048787e+00   9.3054713e+00   9.3059928e+00   9.3066815e+00   9.3074158e+00   9.3080014e+00   9.3085869e+00   9.3091860e+00   9.3097851e+00   9.3105401e+00   9.3113683e+00   9.3120629e+00   9.3128103e+00   9.3136838e+00   9.3147374e+00   9.3153902e+00   9.3160429e+00   9.3165741e+00   9.3172714e+00   9.3180634e+00   9.3188355e+00   9.3196517e+00   9.3204343e+00   9.3208187e+00   9.3212031e+00   9.3216915e+00   9.3222485e+00   9.3228388e+00   9.3235657e+00   9.3242522e+00   9.3249783e+00   9.3256198e+00   9.3261940e+00   9.3267683e+00   9.3272366e+00   9.3277662e+00   9.3283030e+00   9.3288397e+00   9.3294239e+00   9.3299384e+00   9.3304246e+00   9.3310024e+00   9.3315897e+00   9.3321784e+00   9.3327593e+00   9.3333402e+00   9.3340737e+00   9.3348751e+00   9.3356339e+00   9.3365337e+00   9.3375022e+00   9.3385138e+00   9.3395020e+00   9.3404700e+00   9.3413877e+00   9.3422280e+00   9.3430608e+00   9.3437280e+00   9.3445661e+00   9.3451857e+00   9.3458052e+00   9.3463488e+00   9.3472863e+00   9.3482238e+00   9.3489064e+00   9.3495889e+00   9.3502366e+00   9.3508874e+00   9.3515399e+00   9.3522903e+00   9.3530398e+00   9.3537840e+00   9.3545191e+00   9.3552553e+00   9.3559895e+00   9.3567038e+00   9.3574254e+00   9.3580729e+00   9.3588419e+00   9.3594888e+00   9.3601356e+00   9.3609321e+00   9.3615359e+00   9.3621396e+00   9.3627712e+00   9.3634027e+00   9.3640664e+00   9.3647509e+00   9.3654009e+00   9.3661990e+00   9.3668545e+00   9.3675991e+00   9.3683436e+00   9.3690797e+00   9.3698510e+00   9.3703869e+00   9.3709228e+00   9.3715090e+00   9.3722289e+00   9.3730071e+00   9.3736556e+00   9.3742981e+00   9.3748160e+00   9.3756844e+00   9.3764276e+00   9.3771290e+00   9.3778604e+00   9.3786325e+00   9.3796362e+00   9.3805248e+00   9.3814508e+00   9.3826491e+00   9.3830536e+00   9.3834581e+00   9.3839652e+00   9.3846250e+00   9.3853518e+00   9.3863221e+00   9.3869566e+00   9.3875911e+00   9.3882100e+00   9.3888921e+00   9.3897163e+00   9.3904782e+00   9.3912799e+00   9.3919570e+00   9.3926029e+00   9.3932488e+00   9.3938491e+00   9.3945583e+00   9.3954524e+00   9.3963246e+00   9.3968650e+00   9.3978025e+00   9.3987400e+00   9.3992511e+00   9.3997623e+00   9.4003426e+00   9.4009667e+00   9.4014827e+00   9.4019933e+00   9.4025962e+00   9.4031380e+00   9.4039123e+00   9.4048415e+00   9.4058829e+00   9.4065809e+00   9.4072788e+00   9.4079635e+00   9.4087450e+00   9.4094325e+00   9.4100208e+00   9.4105661e+00   9.4111348e+00   9.4116711e+00   9.4122324e+00   9.4129953e+00   9.4137991e+00   9.4144963e+00   9.4151886e+00   9.4160352e+00   9.4167934e+00   9.4174722e+00   9.4182745e+00   9.4191236e+00   9.4199358e+00   9.4207584e+00   9.4215296e+00   9.4222782e+00   9.4231245e+00   9.4239773e+00   9.4246835e+00   9.4253897e+00   9.4259864e+00   9.4266271e+00   9.4272606e+00   9.4280224e+00   9.4285736e+00   9.4291248e+00   9.4296038e+00   9.4301450e+00   9.4308880e+00   9.4316630e+00   9.4325879e+00   9.4333504e+00   9.4340377e+00   9.4348016e+00   9.4356556e+00   9.4365941e+00   9.4372527e+00   9.4379112e+00   9.4385687e+00   9.4392099e+00   9.4400597e+00   9.4409154e+00   9.4417033e+00   9.4424913e+00   9.4432208e+00   9.4438735e+00   9.4445688e+00   9.4454475e+00   9.4460959e+00   9.4467443e+00   9.4474953e+00   9.4482765e+00   9.4490578e+00   9.4498089e+00   9.4504217e+00   9.4510345e+00   9.4516696e+00   9.4524959e+00   9.4532305e+00   9.4538786e+00   9.4545009e+00   9.4550745e+00   9.4558858e+00   9.4565911e+00   9.4572679e+00   9.4581024e+00   9.4590466e+00   9.4596720e+00   9.4602973e+00   9.4609070e+00   9.4615450e+00   9.4620452e+00   9.4625454e+00   9.4631315e+00   9.4636533e+00   9.4641750e+00   9.4646808e+00   9.4651602e+00   9.4655884e+00   9.4660606e+00   9.4665909e+00   9.4671151e+00   9.4677162e+00   9.4682725e+00   9.4687955e+00   9.4693922e+00   9.4700664e+00   9.4707399e+00   9.4712829e+00   9.4719692e+00   9.4726426e+00   9.4736003e+00   9.4746723e+00   9.4757482e+00   9.4766195e+00   9.4773290e+00   9.4778359e+00   9.4783427e+00   9.4789695e+00   9.4795092e+00   9.4799428e+00   9.4803204e+00   9.4807805e+00   9.4813783e+00   9.4820130e+00   9.4826307e+00   9.4829611e+00   9.4832916e+00   9.4837273e+00   9.4842511e+00   9.4847586e+00   9.4852521e+00   9.4858744e+00   9.4865156e+00   9.4873757e+00   9.4880967e+00   9.4888399e+00   9.4894328e+00   9.4900256e+00   9.4905345e+00   9.4912142e+00   9.4919014e+00   9.4925128e+00   9.4930522e+00   9.4935916e+00   9.4941035e+00   9.4949407e+00   9.4958831e+00   9.4966358e+00   9.4973886e+00   9.4980298e+00   9.4988111e+00   9.4995923e+00   9.5002715e+00   9.5010631e+00   9.5017042e+00   9.5023450e+00   9.5029202e+00   9.5034345e+00   9.5039486e+00   9.5045485e+00   9.5051240e+00   9.5059162e+00   9.5066253e+00   9.5072592e+00   9.5079060e+00   9.5085528e+00   9.5091121e+00   9.5096882e+00   9.5103779e+00   9.5111032e+00   9.5117630e+00   9.5124086e+00   9.5130366e+00   9.5138630e+00   9.5147913e+00   9.5158410e+00   9.5169632e+00   9.5180304e+00   9.5190284e+00   9.5199761e+00   9.5207545e+00   9.5216505e+00   9.5219682e+00   9.5222858e+00   9.5227500e+00   9.5234344e+00   9.5242427e+00   9.5250011e+00   9.5258272e+00   9.5267126e+00   9.5274560e+00   9.5281855e+00   9.5289154e+00   9.5295428e+00   9.5301536e+00   9.5307721e+00   9.5312670e+00   9.5317062e+00   9.5321429e+00   9.5325071e+00   9.5329073e+00   9.5334840e+00   9.5341426e+00   9.5347815e+00   9.5355293e+00   9.5362881e+00   9.5372252e+00   9.5382890e+00   9.5393986e+00   9.5404139e+00   9.5413075e+00   9.5422237e+00   9.5429924e+00   9.5437610e+00   9.5444143e+00   9.5452851e+00   9.5464665e+00   9.5476986e+00   9.5485144e+00   9.5488269e+00   9.5491394e+00   9.5495644e+00   9.5500773e+00   9.5506304e+00   9.5512623e+00   9.5519389e+00   9.5525729e+00   9.5533903e+00   9.5542237e+00   9.5550548e+00   9.5559556e+00   9.5568000e+00   9.5576286e+00   9.5585398e+00   9.5592346e+00   9.5599295e+00   9.5606070e+00   9.5613183e+00   9.5621029e+00   9.5628200e+00   9.5637385e+00   9.5647954e+00   9.5658552e+00   9.5669151e+00   9.5678226e+00   9.5687561e+00   9.5696315e+00   9.5703475e+00   9.5713024e+00   9.5720125e+00   9.5727226e+00   9.5735219e+00   9.5745881e+00   9.5753717e+00   9.5761553e+00   9.5771578e+00   9.5780190e+00   9.5786962e+00   9.5793733e+00   9.5800423e+00   9.5805548e+00   9.5810672e+00   9.5817223e+00   9.5823566e+00   9.5830355e+00   9.5837497e+00   9.5844079e+00   9.5851499e+00   9.5858746e+00   9.5866633e+00   9.5873610e+00   9.5880332e+00   9.5889103e+00   9.5898417e+00   9.5909910e+00   9.5921316e+00   9.5928680e+00   9.5934357e+00   9.5940034e+00   9.5945024e+00   9.5950761e+00   9.5956110e+00   9.5961716e+00   9.5967323e+00   9.5971874e+00   9.5977871e+00   9.5983974e+00   9.5989941e+00   9.6002441e+00   9.6014941e+00   9.6022296e+00   9.6027769e+00   9.6033241e+00   9.6037831e+00   9.6042834e+00   9.6050192e+00   9.6059063e+00   9.6067024e+00   9.6076228e+00   9.6084244e+00   9.6090347e+00   9.6096450e+00   9.6102549e+00   9.6110518e+00   9.6120669e+00   9.6131240e+00   9.6138887e+00   9.6146534e+00   9.6153430e+00   9.6160128e+00   9.6167603e+00   9.6174345e+00   9.6181359e+00   9.6188058e+00   9.6194658e+00   9.6201640e+00   9.6209331e+00   9.6216103e+00   9.6223685e+00   9.6230956e+00   9.6238865e+00   9.6246856e+00   9.6254744e+00   9.6262561e+00   9.6271679e+00   9.6279405e+00   9.6288084e+00   9.6299064e+00   9.6308785e+00   9.6318167e+00   9.6326818e+00   9.6334393e+00   9.6343233e+00   9.6352952e+00   9.6360845e+00   9.6369392e+00   9.6376659e+00   9.6385562e+00   9.6394972e+00   9.6403023e+00   9.6410535e+00   9.6418493e+00   9.6427002e+00   9.6436380e+00   9.6444213e+00   9.6452046e+00   9.6455559e+00   9.6459072e+00   9.6465331e+00   9.6472522e+00   9.6480395e+00   9.6487976e+00   9.6493055e+00   9.6502430e+00   9.6511805e+00   9.6519557e+00   9.6528284e+00   9.6536998e+00   9.6544508e+00   9.6552054e+00   9.6560173e+00   9.6567807e+00   9.6575638e+00   9.6583353e+00   9.6592277e+00   9.6599517e+00   9.6608766e+00   9.6618251e+00   9.6626785e+00   9.6634419e+00   9.6641778e+00   9.6651463e+00   9.6662338e+00   9.6671318e+00   9.6680536e+00   9.6689272e+00   9.6691345e+00   9.6693419e+00   9.6698487e+00   9.6705255e+00   9.6713162e+00   9.6720694e+00   9.6727580e+00   9.6733919e+00   9.6740258e+00   9.6748923e+00   9.6757819e+00   9.6768369e+00   9.6778919e+00   9.6788852e+00   9.6798153e+00   9.6806610e+00   9.6816667e+00   9.6826121e+00   9.6832343e+00   9.6838564e+00   9.6844172e+00   9.6849392e+00   9.6853744e+00   9.6858096e+00   9.6862366e+00   9.6868018e+00   9.6874600e+00   9.6881563e+00   9.6888167e+00   9.6893892e+00   9.6902002e+00   9.6910716e+00   9.6918877e+00   9.6927806e+00   9.6935614e+00   9.6940468e+00   9.6945322e+00   9.6952224e+00   9.6958296e+00   9.6963995e+00   9.6970858e+00   9.6977725e+00   9.6985457e+00   9.6991565e+00   9.6997673e+00   9.7007048e+00   9.7016423e+00   9.7028386e+00   9.7037773e+00   9.7047159e+00   9.7055678e+00   9.7063616e+00   9.7071461e+00   9.7081376e+00   9.7090303e+00   9.7099230e+00   9.7109291e+00   9.7116991e+00   9.7124690e+00   9.7132509e+00   9.7140905e+00   9.7148834e+00   9.7156885e+00   9.7164611e+00   9.7171069e+00   9.7180034e+00   9.7187356e+00   9.7194678e+00   9.7202415e+00   9.7210192e+00   9.7217131e+00   9.7223663e+00   9.7230846e+00   9.7237333e+00   9.7244710e+00   9.7251160e+00   9.7256992e+00   9.7264346e+00   9.7271007e+00   9.7277872e+00   9.7284713e+00   9.7291793e+00   9.7299194e+00   9.7306335e+00   9.7314016e+00   9.7320258e+00   9.7326500e+00   9.7333191e+00   9.7338559e+00   9.7344321e+00   9.7351427e+00   9.7359721e+00   9.7369726e+00   9.7379741e+00   9.7385610e+00   9.7391479e+00   9.7397354e+00   9.7403127e+00   9.7409745e+00   9.7416350e+00   9.7422590e+00   9.7428462e+00   9.7433944e+00   9.7439068e+00   9.7446161e+00   9.7452673e+00   9.7461215e+00   9.7470067e+00   9.7478400e+00   9.7486228e+00   9.7493471e+00   9.7499902e+00   9.7506152e+00   9.7512402e+00   9.7519458e+00   9.7525457e+00   9.7532065e+00   9.7538476e+00   9.7543967e+00   9.7549459e+00   9.7555466e+00   9.7562946e+00   9.7569599e+00   9.7575974e+00   9.7581950e+00   9.7586905e+00   9.7591286e+00   9.7596017e+00   9.7600337e+00   9.7604785e+00   9.7608817e+00   9.7613915e+00   9.7619653e+00   9.7625977e+00   9.7633439e+00   9.7639777e+00   9.7645667e+00   9.7650018e+00   9.7654370e+00   9.7658935e+00   9.7665354e+00   9.7673533e+00   9.7681328e+00   9.7690038e+00   9.7698121e+00   9.7704937e+00   9.7711292e+00   9.7717474e+00   9.7724272e+00   9.7730428e+00   9.7736720e+00   9.7743630e+00   9.7749357e+00   9.7755170e+00   9.7761249e+00   9.7766634e+00   9.7772064e+00   9.7777028e+00   9.7781407e+00   9.7786897e+00   9.7792464e+00   9.7798239e+00   9.7805075e+00   9.7812173e+00   9.7820798e+00   9.7828441e+00   9.7834651e+00   9.7841745e+00   9.7850901e+00   9.7861304e+00   9.7870898e+00   9.7879969e+00   9.7888661e+00   9.7897741e+00   9.7905813e+00   9.7915573e+00   9.7928234e+00   9.7940892e+00   9.7950503e+00   9.7960115e+00   9.7966545e+00   9.7972975e+00   9.7979811e+00   9.7987139e+00   9.7993139e+00   9.7999285e+00   9.8004382e+00   9.8016882e+00   9.8029382e+00   9.8041149e+00   9.8051070e+00   9.8060581e+00   9.8069637e+00   9.8078880e+00   9.8089763e+00   9.8096147e+00   9.8102530e+00   9.8107869e+00   9.8113560e+00   9.8120316e+00   9.8126948e+00   9.8134235e+00   9.8141514e+00   9.8147594e+00   9.8153674e+00   9.8159869e+00   9.8165384e+00   9.8170898e+00   9.8175826e+00   9.8180620e+00   9.8185415e+00   9.8191437e+00   9.8198144e+00   9.8205428e+00   9.8211297e+00   9.8216784e+00   9.8223547e+00   9.8232742e+00   9.8241867e+00   9.8249546e+00   9.8256878e+00   9.8264128e+00   9.8273968e+00   9.8284694e+00   9.8295905e+00   9.8303095e+00   9.8310286e+00   9.8317385e+00   9.8325612e+00   9.8335535e+00   9.8344407e+00   9.8351625e+00   9.8360130e+00   9.8367368e+00   9.8375897e+00   9.8384247e+00   9.8391203e+00   9.8399419e+00   9.8406296e+00   9.8413018e+00   9.8418648e+00   9.8425703e+00   9.8432066e+00   9.8439007e+00   9.8445410e+00   9.8451589e+00   9.8457860e+00   9.8465383e+00   9.8472143e+00   9.8479362e+00   9.8485295e+00   9.8492429e+00   9.8499136e+00   9.8505327e+00   9.8555327e+00   9.8569604e+00   9.8578210e+00   9.8584704e+00   9.8591199e+00   9.8598559e+00   9.8606871e+00   9.8616257e+00   9.8626050e+00   9.8634221e+00   9.8643973e+00   9.8652444e+00   9.8660108e+00   9.8669047e+00   9.8677710e+00   9.8684929e+00   9.8692149e+00   9.8700083e+00   9.8707443e+00   9.8714533e+00   9.8722969e+00   9.8730881e+00   9.8741383e+00   9.8752363e+00   9.8761224e+00   9.8769398e+00   9.8777549e+00   9.8785799e+00   9.8793721e+00   9.8801961e+00   9.8809455e+00   9.8818262e+00   9.8826444e+00   9.8834093e+00   9.8841654e+00   9.8849081e+00   9.8856306e+00   9.8863990e+00   9.8872691e+00   9.8879703e+00   9.8886543e+00   9.8892956e+00   9.8898700e+00   9.8905470e+00   9.8912490e+00   9.8919820e+00   9.8928176e+00   9.8936111e+00   9.8943725e+00   9.8951956e+00   9.8959483e+00   9.8965919e+00   9.8971530e+00   9.8978302e+00   9.8984871e+00   9.8990922e+00   9.8997569e+00   9.9003385e+00   9.9009700e+00   9.9015889e+00   9.9022078e+00   9.9030384e+00   9.9038174e+00   9.9048060e+00   9.9054635e+00   9.9061210e+00   9.9067469e+00   9.9073501e+00   9.9079901e+00   9.9086949e+00   9.9093481e+00   9.9100319e+00   9.9106234e+00   9.9110588e+00   9.9114942e+00   9.9120616e+00   9.9125824e+00   9.9131323e+00   9.9138666e+00   9.9147827e+00   9.9157262e+00   9.9166486e+00   9.9176463e+00   9.9182925e+00   9.9189387e+00   9.9195694e+00   9.9201085e+00   9.9206475e+00   9.9211676e+00   9.9217167e+00   9.9222901e+00   9.9230144e+00   9.9238921e+00   9.9246417e+00   9.9253727e+00   9.9258008e+00   9.9262289e+00   9.9267792e+00   9.9274815e+00   9.9283027e+00   9.9289224e+00   9.9295422e+00   9.9301932e+00   9.9308556e+00   9.9316514e+00   9.9323811e+00   9.9331163e+00   9.9337947e+00   9.9344555e+00   9.9351949e+00   9.9359500e+00   9.9367305e+00   9.9370078e+00   9.9372851e+00   9.9377442e+00   9.9382901e+00   9.9388241e+00   9.9394277e+00   9.9400053e+00   9.9408560e+00   9.9415468e+00   9.9422376e+00   9.9430000e+00   9.9439047e+00   9.9447389e+00   9.9456166e+00   9.9464193e+00   9.9470857e+00   9.9476640e+00   9.9483127e+00   9.9489354e+00   9.9495582e+00   9.9502152e+00   9.9512185e+00   9.9518713e+00   9.9525241e+00   9.9532385e+00   9.9538698e+00   9.9545522e+00   9.9552300e+00   9.9557851e+00   9.9564247e+00   9.9571029e+00   9.9577001e+00   9.9584088e+00   9.9589697e+00   9.9595305e+00   9.9600697e+00   9.9606364e+00   9.9612657e+00   9.9620082e+00   9.9627398e+00   9.9633423e+00   9.9639803e+00   9.9646472e+00   9.9653938e+00   9.9660928e+00   9.9668091e+00   9.9677960e+00   9.9686351e+00   9.9693751e+00   9.9700634e+00   9.9706941e+00   9.9714220e+00   9.9722427e+00   9.9730066e+00   9.9737383e+00   9.9743338e+00   9.9749216e+00   9.9755512e+00   9.9761886e+00   9.9769684e+00   9.9776817e+00   9.9786438e+00   9.9795009e+00   9.9803419e+00   9.9810797e+00   9.9820192e+00   9.9828859e+00   9.9837343e+00   9.9845826e+00   9.9856699e+00   9.9867639e+00   9.9876841e+00   9.9891287e+00   9.9903074e+00   9.9911371e+00   9.9919667e+00   9.9927299e+00   9.9935634e+00   9.9943813e+00   9.9952615e+00   9.9960077e+00   9.9967174e+00   9.9973269e+00   9.9978767e+00   9.9984759e+00   9.9991331e+00   9.9995666e+00


==> Data/Case-02/theta_hat.dat <==
   0.0000000e+00   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.8149632e-03   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   6.3912495e-03   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   9.3875946e-03   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.2173163e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.5138837e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.8563937e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1953623e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.5788054e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.9698222e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   3.3184087e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   3.7267307e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   4.0697342e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   4.4730856e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   4.8416239e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   5.2086571e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   5.6235488e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   6.0716626e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   6.4530492e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   6.8095028e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   7.2675370e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   7.6545214e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   8.0338483e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   8.4380125e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   8.8369906e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   9.2268835e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   9.5807144e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   9.9407935e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.0364037e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.0759115e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.1169714e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.1625551e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.2060497e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.2478192e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.2900000e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.3349653e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.3809853e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.4213401e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.4664795e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.5131313e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.5522728e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.5938750e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.6341985e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.6680496e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.7003951e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.7331125e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.7666698e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.7998961e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.8325121e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.8612786e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.8857327e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.9101178e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.9323299e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.9520736e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.9675891e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.9873414e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.0014513e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.0138181e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.0270226e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.0399710e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.0502773e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.0598936e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.0671129e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.0756300e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.0836324e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.0923489e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1006053e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1090269e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1150029e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1228670e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1293641e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1368941e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1442916e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1506672e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1566976e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1632515e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1706463e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1771072e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1859650e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1941118e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2009904e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2089933e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2202121e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2293547e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2406324e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2517542e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2628548e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2756357e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2894378e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3059474e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3206953e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3413957e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3572366e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3774173e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3961389e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.4172544e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.4403792e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.4597618e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.4843292e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.5068599e-01   9.8232792e-01   9.7099767e-01   4.3897132e-01   3.6368666e-01
   2.5348774e-01   9.1113315e-01   8.5415719e-01   3.3863507e-01   1.3957616e-01
   2.5640170e-01   8.5009988e-01   7.5399313e-01   3.1506576e-01   8.6931861e-02
   2.5900135e-01   8.0455189e-01   6.7924257e-01   3.0850065e-01   7.2268070e-02
   2.6173121e-01   7.6399018e-01   6.1267518e-01   3.0598992e-01   6.6660101e-02
   2.6484559e-01   7.2506682e-01   5.4879655e-01   3.0499805e-01   6.4444684e-02
   2.6797416e-01   6.9232010e-01   4.9505465e-01   3.0467599e-01   6.3725328e-02
   2.7105869e-01   6.6505850e-01   4.5031459e-01   3.0457239e-01   6.3493931e-02
   2.7415836e-01   6.4175228e-01   4.1206585e-01   3.0453812e-01   6.3417374e-02
   2.7763592e-01   6.1958238e-01   3.7568197e-01   3.0452616e-01   6.3390674e-02
   2.8105705e-01   6.0112418e-01   3.4538950e-01   3.0452276e-01   6.3383081e-02
   2.8396257e-01   5.8760386e-01   3.2320079e-01   3.0452185e-01   6.3381046e-02
   2.8684383e-01   5.7584167e-01   3.0389741e-01   3.0452153e-01   6.3380332e-02
   2.8988340e-01   5.6494762e-01   2.8601876e-01   3.0452142e-01   6.3380071e-02
   2.9281349e-01   5.5570728e-01   2.7085407e-01   3.0452138e-01   6.3379985e-02
   2.9550274e-01   5.4816746e-01   2.5848019e-01   3.0452137e-01   6.3379957e-02
   2.9834900e-01   5.4104130e-01   2.4678518e-01   3.0452136e-01   6.3379945e-02
   3.0056291e-01   5.3604510e-01   2.3843844e-01   3.0417187e-01   6.3536412e-02
   3.0286598e-01   5.3134333e-01   2.3003886e-01   3.0286032e-01   6.4123603e-02
   3.0595923e-01   5.2568581e-01   2.1994405e-01   3.0166601e-01   6.4658303e-02
   3.0893092e-01   5.2087297e-01   2.1136935e-01   3.0074662e-01   6.5069921e-02
   3.1189505e-01   5.1660121e-01   2.0377111e-01   2.9990521e-01   6.5446628e-02
   3.1495799e-01   5.1267196e-01   1.9679495e-01   2.9906421e-01   6.5823151e-02
   3.1819153e-01   5.0899100e-01   1.9027359e-01   2.9818867e-01   6.6215140e-02
   3.2111657e-01   5.0602348e-01   1.8502844e-01   2.9740199e-01   6.6567344e-02
   3.2468388e-01   5.0281095e-01   1.7936573e-01   2.9644705e-01   6.6994878e-02
   3.2762095e-01   5.0046073e-01   1.7523568e-01   2.9566391e-01   6.7345498e-02
   3.3064485e-01   4.9828565e-01   1.7142530e-01   2.9486034e-01   6.7705262e-02
   3.3358418e-01   4.9638288e-01   1.6810344e-01   2.9408183e-01   6.8053806e-02
   3.3639675e-01   4.9473629e-01   1.6523931e-01   2.9333927e-01   6.8386259e-02
   3.3926258e-01   4.9321532e-01   1.6260422e-01   2.9258501e-01   6.8723946e-02
   3.4257059e-01   4.9163534e-01   1.5987990e-01   2.9171734e-01   6.9112410e-02
   3.4540571e-01   4.9041505e-01   1.5778686e-01   2.9097622e-01   6.9444215e-02
   3.4839998e-01   4.8924605e-01   1.5579280e-01   2.9019602e-01   6.9793518e-02
   3.5153238e-01   4.8827722e-01   1.5379339e-01   2.8848481e-01   7.0559645e-02
   3.5431628e-01   4.8763920e-01   1.5206482e-01   2.8645965e-01   7.1466324e-02
   3.5711986e-01   4.8704807e-01   1.5049719e-01   2.8473082e-01   7.2240338e-02
   3.6027738e-01   4.8643766e-01   1.4891822e-01   2.8292516e-01   7.3048745e-02
   3.6322279e-01   4.8591556e-01   1.4760487e-01   2.8129818e-01   7.3777160e-02
   3.6586396e-01   4.8548221e-01   1.4654478e-01   2.7986468e-01   7.4418951e-02
   3.6840328e-01   4.8509367e-01   1.4562046e-01   2.7850281e-01   7.5028673e-02
   3.7102907e-01   4.8471821e-01   1.4475366e-01   2.7710902e-01   7.5652682e-02
   3.7414513e-01   4.8430402e-01   1.4383123e-01   2.7547271e-01   7.6385276e-02
   3.7709095e-01   4.8394065e-01   1.4305468e-01   2.7394281e-01   7.7070223e-02
   3.7993002e-01   4.8361370e-01   1.4238521e-01   2.7248367e-01   7.7723496e-02
   3.8291897e-01   4.8329169e-01   1.4175580e-01   2.7096348e-01   7.8404095e-02
   3.8583758e-01   4.8299702e-01   1.4120846e-01   2.6949469e-01   7.9061688e-02
   3.8885128e-01   4.8271116e-01   1.4070604e-01   2.6799402e-01   7.9733551e-02
   3.9216971e-01   4.8241575e-01   1.4021897e-01   2.6636014e-01   8.0465053e-02
   3.9521090e-01   4.8216095e-01   1.3982711e-01   2.6487959e-01   8.1127906e-02
   3.9837307e-01   4.8191042e-01   1.3946911e-01   2.6335699e-01   8.1809589e-02
   4.0167319e-01   4.8182291e-01   1.3903999e-01   2.6099702e-01   8.2866167e-02
   4.0490517e-01   4.8190023e-01   1.3856574e-01   2.5826652e-01   8.4088637e-02
   4.0824441e-01   4.8194585e-01   1.3814602e-01   2.5575064e-01   8.5215020e-02
   4.1105854e-01   4.8196014e-01   1.3784180e-01   2.5373101e-01   8.6119223e-02
   4.1384322e-01   4.8195472e-01   1.3758076e-01   2.5178433e-01   8.6990769e-02
   4.1667140e-01   4.8193122e-01   1.3735243e-01   2.4984719e-01   8.7858045e-02
   4.1956791e-01   4.8189014e-01   1.3715327e-01   2.4789976e-01   8.8729925e-02
   4.2229093e-01   4.8183733e-01   1.3699497e-01   2.4610057e-01   8.9535440e-02
   4.2535723e-01   4.8176298e-01   1.3684694e-01   2.4410985e-01   9.0426702e-02
   4.2820123e-01   4.8168130e-01   1.3673547e-01   2.4229598e-01   9.1238786e-02
   4.3138572e-01   4.8157677e-01   1.3663711e-01   2.4030121e-01   9.2131863e-02
   4.3449417e-01   4.8146276e-01   1.3656528e-01   2.3839017e-01   9.2987452e-02
   4.3738347e-01   4.8134726e-01   1.3651771e-01   2.3664513e-01   9.3768724e-02
   4.4037089e-01   4.8121913e-01   1.3648600e-01   2.3487182e-01   9.4562651e-02
   4.4347319e-01   4.8107761e-01   1.3646999e-01   2.3306294e-01   9.5372502e-02
   4.4641507e-01   4.8093624e-01   1.3646910e-01   2.3137766e-01   9.6127018e-02
   4.4969307e-01   4.8077131e-01   1.3648281e-01   2.2953352e-01   9.6952655e-02
   4.5282461e-01   4.8087967e-01   1.3634213e-01   2.2690303e-01   9.8130347e-02
   4.5611220e-01   4.8099174e-01   1.3620403e-01   2.2434376e-01   9.9276156e-02
   4.5923570e-01   4.8104929e-01   1.3610999e-01   2.2207791e-01   1.0029060e-01
   4.6328924e-01   4.8106144e-01   1.3603543e-01   2.1926398e-01   1.0155042e-01
   4.6658405e-01   4.8102554e-01   1.3600957e-01   2.1705353e-01   1.0254006e-01
   4.6975689e-01   4.8095689e-01   1.3601055e-01   2.1498175e-01   1.0346761e-01
   4.7327341e-01   4.8084620e-01   1.3603787e-01   2.1274686e-01   1.0446819e-01
   4.7679805e-01   4.8070302e-01   1.3608969e-01   2.1056882e-01   1.0544332e-01
   4.8040110e-01   4.8052735e-01   1.3616488e-01   2.0840411e-01   1.0641248e-01
   4.8371793e-01   4.8034257e-01   1.3625157e-01   2.0646471e-01   1.0728076e-01
   4.8739235e-01   4.8011515e-01   1.3636480e-01   2.0437389e-01   1.0821684e-01
   4.9111545e-01   4.7986330e-01   1.3649574e-01   2.0231510e-01   1.0913858e-01
   4.9450206e-01   4.7961777e-01   1.3662727e-01   2.0049283e-01   1.0995443e-01
   4.9786610e-01   4.7936019e-01   1.3676825e-01   1.9872873e-01   1.1074423e-01
   5.0121208e-01   4.7920003e-01   1.3685193e-01   1.9676370e-01   1.1162399e-01
   5.0510714e-01   4.7923018e-01   1.3681980e-01   1.9415595e-01   1.1279151e-01
   5.0853830e-01   4.7918557e-01   1.3683625e-01   1.9206702e-01   1.1372673e-01
   5.1240293e-01   4.7906603e-01   1.3689836e-01   1.8983056e-01   1.1472802e-01
   5.1610651e-01   4.7889154e-01   1.3699557e-01   1.8777194e-01   1.1564968e-01
   5.1975840e-01   4.7866965e-01   1.3712277e-01   1.8581309e-01   1.1652667e-01
   5.2412018e-01   4.7834868e-01   1.3730986e-01   1.8355965e-01   1.1753556e-01
   5.2755492e-01   4.7805884e-01   1.3748051e-01   1.8184793e-01   1.1830191e-01
   5.3167368e-01   4.7767418e-01   1.3770847e-01   1.7986490e-01   1.1918973e-01
   5.3523215e-01   4.7731353e-01   1.3792323e-01   1.7821019e-01   1.1993056e-01
   5.3907730e-01   4.7689829e-01   1.3817134e-01   1.7648061e-01   1.2070491e-01
   5.4333353e-01   4.7641191e-01   1.3846278e-01   1.7463388e-01   1.2153171e-01
   5.4680827e-01   4.7599681e-01   1.3871204e-01   1.7317682e-01   1.2218405e-01
   5.5083126e-01   4.7556224e-01   1.3897309e-01   1.7144976e-01   1.2295726e-01
   5.5507753e-01   4.7539328e-01   1.3907329e-01   1.6934550e-01   1.2389936e-01
   5.5971954e-01   4.7508705e-01   1.3925691e-01   1.6727456e-01   1.2482654e-01
   5.6424090e-01   4.7468640e-01   1.3949819e-01   1.6537431e-01   1.2567730e-01
   5.6865919e-01   4.7421318e-01   1.3978379e-01   1.6360385e-01   1.2646995e-01
   5.7260027e-01   4.7373353e-01   1.4007363e-01   1.6209012e-01   1.2714766e-01
   5.7680977e-01   4.7317041e-01   1.4041419e-01   1.6053747e-01   1.2784279e-01
   5.8187450e-01   4.7243435e-01   1.4085963e-01   1.5875245e-01   1.2864196e-01
   5.8669313e-01   4.7168475e-01   1.4131349e-01   1.5713370e-01   1.2936669e-01
   5.9089387e-01   4.7099870e-01   1.4172902e-01   1.5578229e-01   1.2997173e-01
   5.9566682e-01   4.7018850e-01   1.4221987e-01   1.5431080e-01   1.3063053e-01
   6.0052492e-01   4.6935955e-01   1.4272217e-01   1.5285779e-01   1.3128105e-01
   6.0539527e-01   4.6888829e-01   1.4300761e-01   1.5119726e-01   1.3202449e-01
   6.1074128e-01   4.6820733e-01   1.4342026e-01   1.4956573e-01   1.3275494e-01
   6.1487021e-01   4.6758497e-01   1.4379750e-01   1.4837791e-01   1.3328673e-01
   6.1977716e-01   4.6675554e-01   1.4430033e-01   1.4703277e-01   1.3388897e-01
   6.2537663e-01   4.6571145e-01   1.4493336e-01   1.4557851e-01   1.3454005e-01
   6.3074897e-01   4.6463114e-01   1.4558841e-01   1.4425853e-01   1.3513102e-01
   6.3648008e-01   4.6341145e-01   1.4632800e-01   1.4292619e-01   1.3572752e-01
   6.4282083e-01   4.6199872e-01   1.4718469e-01   1.4153707e-01   1.3634944e-01
   6.4878954e-01   4.6062195e-01   1.4801960e-01   1.4030531e-01   1.3690091e-01
   6.5481433e-01   4.5955881e-01   1.4866432e-01   1.3897688e-01   1.3749566e-01
   6.6118659e-01   4.5834849e-01   1.4939831e-01   1.3768214e-01   1.3807532e-01
   6.6726808e-01   4.5701201e-01   1.5020882e-01   1.3653535e-01   1.3858875e-01
   6.7307885e-01   4.5560780e-01   1.5106043e-01   1.3550565e-01   1.3904976e-01
   6.7984961e-01   4.5385212e-01   1.5212520e-01   1.3438009e-01   1.3955368e-01
   6.8657495e-01   4.5201275e-01   1.5324074e-01   1.3333514e-01   1.4002151e-01
   6.9281025e-01   4.5024475e-01   1.5431299e-01   1.3242644e-01   1.4042835e-01
   6.9924936e-01   4.4837270e-01   1.5544835e-01   1.3154429e-01   1.4082329e-01
   7.0596053e-01   4.4678674e-01   1.5641021e-01   1.3058495e-01   1.4125280e-01
   7.1379408e-01   4.4472818e-01   1.5765870e-01   1.2957226e-01   1.4170619e-01
   7.2016236e-01   4.4286087e-01   1.5879119e-01   1.2881087e-01   1.4204707e-01
   7.2725263e-01   4.4063498e-01   1.6014116e-01   1.2801923e-01   1.4240149e-01
   7.3366954e-01   4.3852367e-01   1.6142164e-01   1.2734964e-01   1.4270127e-01
   7.4093291e-01   4.3605600e-01   1.6291826e-01   1.2664128e-01   1.4301841e-01
   7.4821207e-01   4.3352665e-01   1.6445227e-01   1.2598012e-01   1.4331442e-01
   7.5730060e-01   4.3075521e-01   1.6613312e-01   1.2515871e-01   1.4368217e-01
   7.6439192e-01   4.2843547e-01   1.6754000e-01   1.2457554e-01   1.4394327e-01
   7.7238016e-01   4.2559091e-01   1.6926520e-01   1.2396879e-01   1.4421491e-01
   7.8124045e-01   4.2224501e-01   1.7129444e-01   1.2335035e-01   1.4449179e-01
   7.8985616e-01   4.1887223e-01   1.7334000e-01   1.2279885e-01   1.4473871e-01
   7.9812481e-01   4.1557278e-01   1.7534107e-01   1.2231159e-01   1.4495686e-01
   8.0668710e-01   4.1250431e-01   1.7720206e-01   1.2181763e-01   1.4517801e-01
   8.1578485e-01   4.0905272e-01   1.7929541e-01   1.2134271e-01   1.4539063e-01
   8.2403811e-01   4.0567612e-01   1.8134328e-01   1.2094916e-01   1.4556683e-01
   8.3269939e-01   4.0198141e-01   1.8358407e-01   1.2056960e-01   1.4573676e-01
   8.4059184e-01   3.9853875e-01   1.8567200e-01   1.2025096e-01   1.4587942e-01
   8.4921677e-01   3.9473918e-01   1.8797640e-01   1.1992988e-01   1.4602317e-01
   8.5929722e-01   3.9074864e-01   1.9039661e-01   1.1956855e-01   1.4618494e-01
   8.6804286e-01   3.8701876e-01   1.9265874e-01   1.1928821e-01   1.4631045e-01
   8.7640995e-01   3.8326219e-01   1.9493705e-01   1.1904238e-01   1.4642051e-01
   8.8569156e-01   3.7898047e-01   1.9753386e-01   1.1879270e-01   1.4653229e-01
   8.9399153e-01   3.7510965e-01   1.9988147e-01   1.1858811e-01   1.4662389e-01
   9.0317790e-01   3.7099957e-01   2.0237418e-01   1.1837590e-01   1.4671890e-01
   9.1293755e-01   3.6683469e-01   2.0490013e-01   1.1816764e-01   1.4681214e-01
   9.2193223e-01   3.6272338e-01   2.0739359e-01   1.1799460e-01   1.4688961e-01
   9.3135102e-01   3.5827752e-01   2.1008995e-01   1.1782951e-01   1.4696352e-01
   9.4162257e-01   3.5337296e-01   2.1306451e-01   1.1766643e-01   1.4703654e-01
   9.5214433e-01   3.4847299e-01   2.1603628e-01   1.1751429e-01   1.4710465e-01
   9.6279941e-01   3.4389211e-01   2.1881452e-01   1.1737275e-01   1.4716802e-01
   9.7257257e-01   3.3940258e-01   2.2153737e-01   1.1725700e-01   1.4721984e-01
   9.8303271e-01   3.3447233e-01   2.2452751e-01   1.1714525e-01   1.4726987e-01
   9.9207064e-01   3.3019766e-01   2.2712004e-01   1.1705780e-01   1.4730902e-01
   1.0013379e+00   3.2588804e-01   2.2973378e-01   1.1697578e-01   1.4734575e-01
   1.0116034e+00   3.2163434e-01   2.3231359e-01   1.1689121e-01   1.4738361e-01
   1.0216891e+00   3.1717048e-01   2.3502087e-01   1.1681743e-01   1.4741664e-01
   1.0318942e+00   3.1254407e-01   2.3782673e-01   1.1675019e-01   1.4744674e-01
   1.0420893e+00   3.0792193e-01   2.4063000e-01   1.1668969e-01   1.4747383e-01
   1.0529620e+00   3.0320520e-01   2.4349064e-01   1.1663122e-01   1.4750001e-01
   1.0640838e+00   2.9878591e-01   2.4617088e-01   1.1657728e-01   1.4752416e-01
   1.0755141e+00   2.9399355e-01   2.4907739e-01   1.1652830e-01   1.4754609e-01
   1.0872522e+00   2.8901997e-01   2.5209381e-01   1.1648368e-01   1.4756606e-01
   1.0979124e+00   2.8456329e-01   2.5479673e-01   1.1644761e-01   1.4758221e-01
   1.1090585e+00   2.8044617e-01   2.5729372e-01   1.1641330e-01   1.4759757e-01
   1.1190008e+00   2.7672128e-01   2.5955282e-01   1.1638611e-01   1.4760974e-01
   1.1298389e+00   2.7255488e-01   2.6207969e-01   1.1635954e-01   1.4762164e-01
   1.1401622e+00   2.6859841e-01   2.6447924e-01   1.1633687e-01   1.4763179e-01
   1.1514102e+00   2.6437845e-01   2.6703859e-01   1.1631481e-01   1.4764167e-01
   1.1633845e+00   2.6056822e-01   2.6934945e-01   1.1629365e-01   1.4765114e-01
   1.1747377e+00   2.5672931e-01   2.7167770e-01   1.1627608e-01   1.4765901e-01
   1.1869245e+00   2.5257398e-01   2.7419786e-01   1.1625941e-01   1.4766647e-01
   1.1976216e+00   2.4899363e-01   2.7636930e-01   1.1624644e-01   1.4767227e-01
   1.2091882e+00   2.4562173e-01   2.7841432e-01   1.1623383e-01   1.4767792e-01
   1.2208451e+00   2.4223927e-01   2.8046574e-01   1.1622265e-01   1.4768293e-01
   1.2326432e+00   2.3873544e-01   2.8259076e-01   1.1621265e-01   1.4768740e-01
   1.2447482e+00   2.3518753e-01   2.8474253e-01   1.1620362e-01   1.4769145e-01
   1.2567121e+00   2.3204039e-01   2.8665123e-01   1.1619569e-01   1.4769500e-01
   1.2676209e+00   2.2937158e-01   2.8826983e-01   1.1618931e-01   1.4769785e-01
   1.2788050e+00   2.2653328e-01   2.8999123e-01   1.1618350e-01   1.4770046e-01
   1.2904915e+00   2.2357914e-01   2.9178288e-01   1.1617811e-01   1.4770287e-01
   1.3026729e+00   2.2062117e-01   2.9357685e-01   1.1617316e-01   1.4770508e-01
   1.3152166e+00   2.1808975e-01   2.9511213e-01   1.1616867e-01   1.4770709e-01
   1.3275820e+00   2.1544234e-01   2.9671775e-01   1.1616480e-01   1.4770883e-01
   1.3395602e+00   2.1287656e-01   2.9827386e-01   1.1616151e-01   1.4771030e-01
   1.3514024e+00   2.1040966e-01   2.9977001e-01   1.1615865e-01   1.4771158e-01
   1.3626611e+00   2.0850655e-01   3.0092422e-01   1.1615622e-01   1.4771267e-01
   1.3741339e+00   2.0646257e-01   3.0216387e-01   1.1615404e-01   1.4771364e-01
   1.3862018e+00   2.0428785e-01   3.0348281e-01   1.1615202e-01   1.4771455e-01
   1.3971774e+00   2.0235032e-01   3.0465790e-01   1.1615039e-01   1.4771528e-01
   1.4071945e+00   2.0081349e-01   3.0558997e-01   1.1614906e-01   1.4771587e-01
   1.4162868e+00   1.9950450e-01   3.0638385e-01   1.1614797e-01   1.4771636e-01
   1.4260390e+00   1.9804615e-01   3.0726833e-01   1.1614691e-01   1.4771684e-01
   1.4353270e+00   1.9665182e-01   3.0811397e-01   1.1614600e-01   1.4771724e-01
   1.4434811e+00   1.9544585e-01   3.0884538e-01   1.1614527e-01   1.4771757e-01
   1.4522939e+00   1.9417524e-01   3.0961599e-01   1.1614455e-01   1.4771789e-01
   1.4623744e+00   1.9301860e-01   3.1031747e-01   1.1614381e-01   1.4771822e-01
   1.4703282e+00   1.9204702e-01   3.1090672e-01   1.1614328e-01   1.4771846e-01
   1.4794687e+00   1.9090967e-01   3.1159651e-01   1.1614272e-01   1.4771871e-01
   1.4864085e+00   1.9004882e-01   3.1211861e-01   1.1614233e-01   1.4771889e-01
   1.4922808e+00   1.8932940e-01   3.1255493e-01   1.1614202e-01   1.4771903e-01
   1.4982812e+00   1.8860671e-01   3.1299323e-01   1.1614172e-01   1.4771916e-01
   1.5075831e+00   1.8763716e-01   3.1358125e-01   1.1614130e-01   1.4771935e-01
   1.5134500e+00   1.8706399e-01   3.1392887e-01   1.1614105e-01   1.4771946e-01
   1.5196349e+00   1.8643940e-01   3.1430768e-01   1.1614081e-01   1.4771957e-01
   1.5239092e+00   1.8600159e-01   3.1457320e-01   1.1614065e-01   1.4771964e-01
   1.5295247e+00   1.8542429e-01   3.1492333e-01   1.1614045e-01   1.4771973e-01
   1.5346097e+00   1.8490329e-01   3.1523931e-01   1.1614028e-01   1.4771980e-01
   1.5386699e+00   1.8449048e-01   3.1548967e-01   1.1614015e-01   1.4771986e-01
   1.5421971e+00   1.8413511e-01   3.1570520e-01   1.1614005e-01   1.4771991e-01
   1.5452939e+00   1.8382607e-01   3.1589263e-01   1.1613996e-01   1.4771995e-01
   1.5482577e+00   1.8353322e-01   3.1607024e-01   1.1613987e-01   1.4771999e-01
   1.5515784e+00   1.8320877e-01   3.1626701e-01   1.1613978e-01   1.4772003e-01
   1.5550258e+00   1.8292675e-01   3.1643806e-01   1.1613969e-01   1.4772007e-01
   1.5576789e+00   1.8271996e-01   3.1656348e-01   1.1613962e-01   1.4772010e-01
   1.5606688e+00   1.8248084e-01   3.1670849e-01   1.1613954e-01   1.4772013e-01
   1.5634510e+00   1.8225385e-01   3.1684617e-01   1.1613948e-01   1.4772016e-01
   1.5654746e+00   1.8208663e-01   3.1694758e-01   1.1613943e-01   1.4772019e-01
   1.5686484e+00   1.8182174e-01   3.1710823e-01   1.1613936e-01   1.4772022e-01
   1.5715644e+00   1.8157643e-01   3.1725701e-01   1.1613929e-01   1.4772025e-01
   1.5737114e+00   1.8139510e-01   3.1736698e-01   1.1613925e-01   1.4772027e-01
   1.5762257e+00   1.8118241e-01   3.1749598e-01   1.1613919e-01   1.4772029e-01
   1.5792006e+00   1.8093081e-01   3.1764857e-01   1.1613913e-01   1.4772032e-01
   1.5823730e+00   1.8066315e-01   3.1781090e-01   1.1613907e-01   1.4772035e-01
   1.5851824e+00   1.8042713e-01   3.1795405e-01   1.1613901e-01   1.4772037e-01
   1.5887043e+00   1.8013313e-01   3.1813235e-01   1.1613895e-01   1.4772040e-01
   1.5912022e+00   1.7992616e-01   3.1825788e-01   1.1613890e-01   1.4772042e-01
   1.5937572e+00   1.7971601e-01   3.1838533e-01   1.1613886e-01   1.4772044e-01
   1.5962081e+00   1.7951601e-01   3.1850663e-01   1.1613882e-01   1.4772046e-01
   1.5986073e+00   1.7932186e-01   3.1862438e-01   1.1613878e-01   1.4772048e-01
   1.6009405e+00   1.7913469e-01   3.1873790e-01   1.1613874e-01   1.4772049e-01
   1.6041020e+00   1.7890873e-01   3.1887494e-01   1.1613869e-01   1.4772052e-01
   1.6065292e+00   1.7875379e-01   3.1896890e-01   1.1613865e-01   1.4772053e-01
   1.6100621e+00   1.7852208e-01   3.1910944e-01   1.1613860e-01   1.4772056e-01
   1.6129366e+00   1.7832937e-01   3.1922631e-01   1.1613856e-01   1.4772058e-01
   1.6166158e+00   1.7807883e-01   3.1937826e-01   1.1613851e-01   1.4772060e-01
   1.6188921e+00   1.7792231e-01   3.1947319e-01   1.1613848e-01   1.4772061e-01
   1.6216778e+00   1.7772978e-01   3.1958995e-01   1.1613844e-01   1.4772063e-01
   1.6251318e+00   1.7749032e-01   3.1973518e-01   1.1613840e-01   1.4772065e-01
   1.6282791e+00   1.7727209e-01   3.1986754e-01   1.1613836e-01   1.4772066e-01
   1.6309341e+00   1.7708839e-01   3.1997895e-01   1.1613833e-01   1.4772068e-01
   1.6334437e+00   1.7691537e-01   3.2008389e-01   1.1613830e-01   1.4772069e-01
   1.6359849e+00   1.7674098e-01   3.2018965e-01   1.1613827e-01   1.4772070e-01
   1.6384209e+00   1.7657476e-01   3.2029046e-01   1.1613824e-01   1.4772072e-01
   1.6411650e+00   1.7638881e-01   3.2040324e-01   1.1613822e-01   1.4772073e-01
   1.6438918e+00   1.7620553e-01   3.2051439e-01   1.1613819e-01   1.4772074e-01
   1.6464088e+00   1.7603784e-01   3.2061610e-01   1.1613816e-01   1.4772075e-01
   1.6489678e+00   1.7586889e-01   3.2071857e-01   1.1613814e-01   1.4772076e-01
   1.6519668e+00   1.7567297e-01   3.2083739e-01   1.1613811e-01   1.4772078e-01
   1.6541418e+00   1.7555194e-01   3.2091079e-01   1.1613809e-01   1.4772079e-01
   1.6566939e+00   1.7541727e-01   3.2099247e-01   1.1613807e-01   1.4772080e-01
   1.6601713e+00   1.7522924e-01   3.2110651e-01   1.1613804e-01   1.4772081e-01
   1.6640569e+00   1.7501461e-01   3.2123667e-01   1.1613800e-01   1.4772082e-01
   1.6676026e+00   1.7481600e-01   3.2135713e-01   1.1613798e-01   1.4772084e-01
   1.6716980e+00   1.7458479e-01   3.2149735e-01   1.1613794e-01   1.4772085e-01
   1.6757685e+00   1.7435434e-01   3.2163712e-01   1.1613791e-01   1.4772086e-01
   1.6790952e+00   1.7416629e-01   3.2175117e-01   1.1613789e-01   1.4772087e-01
   1.6824261e+00   1.7397879e-01   3.2186489e-01   1.1613787e-01   1.4772088e-01
   1.6866691e+00   1.7374171e-01   3.2200867e-01   1.1613784e-01   1.4772090e-01
   1.6910703e+00   1.7349855e-01   3.2215615e-01   1.1613781e-01   1.4772091e-01
   1.6960088e+00   1.7322973e-01   3.2231918e-01   1.1613778e-01   1.4772092e-01
   1.7026964e+00   1.7287353e-01   3.2253521e-01   1.1613774e-01   1.4772094e-01
   1.7074848e+00   1.7266663e-01   3.2266069e-01   1.1613772e-01   1.4772095e-01
   1.7132722e+00   1.7240768e-01   3.2281774e-01   1.1613769e-01   1.4772096e-01
   1.7198860e+00   1.7210553e-01   3.2300100e-01   1.1613766e-01   1.4772098e-01
   1.7276272e+00   1.7174997e-01   3.2321664e-01   1.1613763e-01   1.4772099e-01
   1.7346328e+00   1.7143097e-01   3.2341011e-01   1.1613760e-01   1.4772101e-01
   1.7413040e+00   1.7113233e-01   3.2359123e-01   1.1613757e-01   1.4772102e-01
   1.7486368e+00   1.7081182e-01   3.2378561e-01   1.1613755e-01   1.4772103e-01
   1.7553968e+00   1.7054340e-01   3.2394841e-01   1.1613753e-01   1.4772104e-01
   1.7625536e+00   1.7028453e-01   3.2410541e-01   1.1613750e-01   1.4772105e-01
   1.7697880e+00   1.7001706e-01   3.2426763e-01   1.1613748e-01   1.4772106e-01
   1.7791329e+00   1.6967116e-01   3.2447741e-01   1.1613746e-01   1.4772107e-01
   1.7870180e+00   1.6938382e-01   3.2465168e-01   1.1613744e-01   1.4772108e-01
   1.7955416e+00   1.6908116e-01   3.2483524e-01   1.1613742e-01   1.4772108e-01
   1.8070197e+00   1.6871035e-01   3.2506013e-01   1.1613740e-01   1.4772109e-01
   1.8166970e+00   1.6842535e-01   3.2523298e-01   1.1613739e-01   1.4772110e-01
   1.8276955e+00   1.6809924e-01   3.2543076e-01   1.1613737e-01   1.4772111e-01
   1.8370046e+00   1.6782849e-01   3.2559497e-01   1.1613736e-01   1.4772111e-01
   1.8465029e+00   1.6756098e-01   3.2575721e-01   1.1613734e-01   1.4772112e-01
   1.8580382e+00   1.6726823e-01   3.2593476e-01   1.1613733e-01   1.4772112e-01
   1.8668980e+00   1.6705943e-01   3.2606140e-01   1.1613732e-01   1.4772113e-01
   1.8777172e+00   1.6680496e-01   3.2621573e-01   1.1613731e-01   1.4772113e-01
   1.8898059e+00   1.6652876e-01   3.2638324e-01   1.1613730e-01   1.4772114e-01
   1.9020356e+00   1.6626270e-01   3.2654460e-01   1.1613730e-01   1.4772114e-01
   1.9173528e+00   1.6597670e-01   3.2671806e-01   1.1613729e-01   1.4772115e-01
   1.9273877e+00   1.6579181e-01   3.2683019e-01   1.1613728e-01   1.4772115e-01
   1.9407931e+00   1.6555327e-01   3.2697486e-01   1.1613727e-01   1.4772115e-01
   1.9531485e+00   1.6534543e-01   3.2710091e-01   1.1613727e-01   1.4772115e-01
   1.9662054e+00   1.6515628e-01   3.2721563e-01   1.1613727e-01   1.4772115e-01
   1.9801781e+00   1.6495734e-01   3.2733629e-01   1.1613726e-01   1.4772116e-01
   1.9937884e+00   1.6477289e-01   3.2744815e-01   1.1613726e-01   1.4772116e-01
   2.0088845e+00   1.6458826e-01   3.2756013e-01   1.1613725e-01   1.4772116e-01
   2.0232991e+00   1.6442844e-01   3.2765706e-01   1.1613725e-01   1.4772116e-01
   2.0368842e+00   1.6428403e-01   3.2774464e-01   1.1613725e-01   1.4772116e-01
   2.0500333e+00   1.6415281e-01   3.2782422e-01   1.1613725e-01   1.4772116e-01
   2.0647859e+00   1.6402351e-01   3.2790265e-01   1.1613725e-01   1.4772116e-01
   2.0769200e+00   1.6392279e-01   3.2796373e-01   1.1613724e-01   1.4772116e-01
   2.0911890e+00   1.6381073e-01   3.2803169e-01   1.1613724e-01   1.4772116e-01
   2.1074497e+00   1.6369515e-01   3.2810179e-01   1.1613724e-01   1.4772117e-01
   2.1213191e+00   1.6360752e-01   3.2815493e-01   1.1613724e-01   1.4772117e-01
   2.1366435e+00   1.6351602e-01   3.2821043e-01   1.1613724e-01   1.4772117e-01
   2.1518180e+00   1.6343264e-01   3.2826100e-01   1.1613724e-01   1.4772117e-01
   2.1657249e+00   1.6336589e-01   3.2830148e-01   1.1613724e-01   1.4772117e-01
   2.1821599e+00   1.6329220e-01   3.2834617e-01   1.1613724e-01   1.4772117e-01
   2.1982944e+00   1.6322601e-01   3.2838632e-01   1.1613724e-01   1.4772117e-01
   2.2133856e+00   1.6317168e-01   3.2841927e-01   1.1613724e-01   1.4772117e-01
   2.2275308e+00   1.6312498e-01   3.2844759e-01   1.1613724e-01   1.4772117e-01
   2.2422687e+00   1.6308003e-01   3.2847485e-01   1.1613724e-01   1.4772117e-01
   2.2591914e+00   1.6303410e-01   3.2850271e-01   1.1613724e-01   1.4772117e-01
   2.2728614e+00   1.6300115e-01   3.2852269e-01   1.1613724e-01   1.4772117e-01
   2.2893610e+00   1.6296454e-01   3.2854490e-01   1.1613724e-01   1.4772117e-01
   2.3047730e+00   1.6293376e-01   3.2856356e-01   1.1613724e-01   1.4772117e-01
   2.3205508e+00   1.6290647e-01   3.2858011e-01   1.1613724e-01   1.4772117e-01
   2.3354050e+00   1.6288287e-01   3.2859443e-01   1.1613724e-01   1.4772117e-01
   2.3502113e+00   1.6286158e-01   3.2860734e-01   1.1613723e-01   1.4772117e-01
   2.3649527e+00   1.6284300e-01   3.2861861e-01   1.1613723e-01   1.4772117e-01
   2.3786072e+00   1.6282736e-01   3.2862810e-01   1.1613723e-01   1.4772117e-01
   2.3941559e+00   1.6281120e-01   3.2863789e-01   1.1613723e-01   1.4772117e-01
   2.4116085e+00   1.6279536e-01   3.2864750e-01   1.1613723e-01   1.4772117e-01
   2.4265037e+00   1.6278346e-01   3.2865472e-01   1.1613723e-01   1.4772117e-01
   2.4419321e+00   1.6277236e-01   3.2866145e-01   1.1613723e-01   1.4772117e-01
   2.4584212e+00   1.6276192e-01   3.2866778e-01   1.1613723e-01   1.4772117e-01
   2.4732258e+00   1.6275374e-01   3.2867274e-01   1.1613723e-01   1.4772117e-01
   2.4887165e+00   1.6274605e-01   3.2867741e-01   1.1613723e-01   1.4772117e-01
   2.5032552e+00   1.6273962e-01   3.2868130e-01   1.1613723e-01   1.4772117e-01
   2.5207091e+00   1.6273297e-01   3.2868534e-01   1.1613723e-01   1.4772117e-01
   2.5355388e+00   1.6272796e-01   3.2868838e-01   1.1613723e-01   1.4772117e-01
   2.5503430e+00   1.6272352e-01   3.2869107e-01   1.1613723e-01   1.4772117e-01
   2.5660394e+00   1.6271943e-01   3.2869355e-01   1.1613723e-01   1.4772117e-01
   2.5801383e+00   1.6271617e-01   3.2869553e-01   1.1613723e-01   1.4772117e-01
   2.5935641e+00   1.6271339e-01   3.2869722e-01   1.1613723e-01   1.4772117e-01
   2.6074641e+00   1.6271083e-01   3.2869877e-01   1.1613723e-01   1.4772117e-01
   2.6230856e+00   1.6270833e-01   3.2870028e-01   1.1613723e-01   1.4772117e-01
   2.6392368e+00   1.6270605e-01   3.2870166e-01   1.1613723e-01   1.4772117e-01
   2.6530428e+00   1.6270434e-01   3.2870270e-01   1.1613723e-01   1.4772117e-01
   2.6726209e+00   1.6270228e-01   3.2870395e-01   1.1613723e-01   1.4772117e-01
   2.6907851e+00   1.6270064e-01   3.2870495e-01   1.1613723e-01   1.4772117e-01
   2.7059007e+00   1.6269947e-01   3.2870566e-01   1.1613723e-01   1.4772117e-01
   2.7195619e+00   1.6269855e-01   3.2870622e-01   1.1613723e-01   1.4772117e-01
   2.7356746e+00   1.6269759e-01   3.2870680e-01   1.1613723e-01   1.4772117e-01
   2.7526377e+00   1.6269673e-01   3.2870732e-01   1.1613723e-01   1.4772117e-01
   2.7689463e+00   1.6269602e-01   3.2870775e-01   1.1613723e-01   1.4772117e-01
   2.7861740e+00   1.6269538e-01   3.2870814e-01   1.1613723e-01   1.4772117e-01
   2.8046355e+00   1.6269479e-01   3.2870849e-01   1.1613723e-01   1.4772117e-01
   2.8207068e+00   1.6269437e-01   3.2870875e-01   1.1613723e-01   1.4772117e-01
   2.8379227e+00   1.6269397e-01   3.2870899e-01   1.1613723e-01   1.4772117e-01
   2.8551216e+00   1.6269364e-01   3.2870919e-01   1.1613723e-01   1.4772117e-01
   2.8709698e+00   1.6269338e-01   3.2870935e-01   1.1613723e-01   1.4772117e-01
   2.8877847e+00   1.6269314e-01   3.2870949e-01   1.1613723e-01   1.4772117e-01
   2.9020707e+00   1.6269297e-01   3.2870960e-01   1.1613723e-01   1.4772117e-01
   2.9213700e+00   1.6269278e-01   3.2870972e-01   1.1613723e-01   1.4772117e-01
   2.9360545e+00   1.6269265e-01   3.2870979e-01   1.1613723e-01   1.4772117e-01
   2.9521763e+00   1.6269253e-01   3.2870987e-01   1.1613723e-01   1.4772117e-01
   2.9700227e+00   1.6269242e-01   3.2870993e-01   1.1613723e-01   1.4772117e-01
   2.9859047e+00   1.6269234e-01   3.2870998e-01   1.1613723e-01   1.4772117e-01
   3.0020449e+00   1.6269226e-01   3.2871003e-01   1.1613723e-01   1.4772117e-01
   3.0180317e+00   1.6269220e-01   3.2871006e-01   1.1613723e-01   1.4772117e-01
   3.0325698e+00   1.6269216e-01   3.2871009e-01   1.1613723e-01   1.4772117e-01
   3.0488153e+00   1.6269211e-01   3.2871012e-01   1.1613723e-01   1.4772117e-01
   3.0657509e+00   1.6269207e-01   3.2871014e-01   1.1613723e-01   1.4772117e-01
   3.0842181e+00   1.6269204e-01   3.2871016e-01   1.1613723e-01   1.4772117e-01
   3.0998174e+00   1.6269201e-01   3.2871018e-01   1.1613723e-01   1.4772117e-01
   3.1161106e+00   1.6269199e-01   3.2871019e-01   1.1613723e-01   1.4772117e-01
   3.1337356e+00   1.6269197e-01   3.2871021e-01   1.1613723e-01   1.4772117e-01
   3.1519381e+00   1.6269195e-01   3.2871022e-01   1.1613723e-01   1.4772117e-01
   3.1694415e+00   1.6269194e-01   3.2871022e-01   1.1613723e-01   1.4772117e-01
   3.1872224e+00   1.6269193e-01   3.2871023e-01   1.1613723e-01   1.4772117e-01
   3.2053212e+00   1.6269192e-01   3.2871024e-01   1.1613723e-01   1.4772117e-01
   3.2213316e+00   1.6269191e-01   3.2871024e-01   1.1613723e-01   1.4772117e-01
   3.2393678e+00   1.6269191e-01   3.2871024e-01   1.1613723e-01   1.4772117e-01
   3.2573794e+00   1.6269190e-01   3.2871025e-01   1.1613723e-01   1.4772117e-01
   3.2745549e+00   1.6269190e-01   3.2871025e-01   1.1613723e-01   1.4772117e-01
   3.2924310e+00   1.6269189e-01   3.2871025e-01   1.1613723e-01   1.4772117e-01
   3.3098451e+00   1.6269189e-01   3.2871025e-01   1.1613723e-01   1.4772117e-01
   3.3261234e+00   1.6269189e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.3429525e+00   1.6269189e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.3606554e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.3798705e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.3967096e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.4147258e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.4305181e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.4488563e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.4669612e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.4850217e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.5012939e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.5208765e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.5394326e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.5602042e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.5792240e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.5968960e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.6143784e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.6334473e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.6529863e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.6707587e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.6878398e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.7047513e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.7234074e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.7443120e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.7641086e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.7859619e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.8061417e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.8272163e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.8468788e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.8646809e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.8823176e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.9017308e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.9222525e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.9401949e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.9570656e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.9770249e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   3.9967013e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.0184670e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.0417910e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.0618317e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.0811304e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.1009349e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.1203880e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.1408494e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.1617205e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.1809966e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.2030013e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.2233386e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.2415672e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.2640308e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.2839842e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.3038627e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.3279594e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.3482762e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.3685444e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.3914674e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.4116546e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.4318380e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.4542744e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.4735943e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.4956350e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.5169947e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.5393347e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.5626786e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.5823621e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.6053990e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.6250089e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.6493240e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.6725253e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.6920968e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.7143936e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.7355792e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.7577113e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.7815577e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.8074757e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.8343555e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.8568795e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.8777022e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.9004417e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.9226327e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.9445838e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.9664959e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   4.9897114e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.0149484e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.0394138e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.0637474e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.0836074e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.1067910e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.1315643e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.1524894e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.1772578e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.2013717e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.2233496e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.2474034e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.2693039e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.2925257e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.3151525e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.3392123e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.3624497e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.3874034e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.4123035e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.4352388e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.4593482e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.4814332e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.5029402e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.5222371e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.5456559e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.5665808e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.5901483e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.6108729e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.6360162e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.6575591e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.6817058e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.7048319e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.7293918e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.7544534e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.7782053e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.8031327e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.8266760e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.8504523e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.8734777e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.9012747e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.9284951e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.9533451e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   5.9822803e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.0062258e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.0340795e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.0587640e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.0805687e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.1031763e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.1296828e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.1564056e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.1843533e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.2107990e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.2348826e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.2561341e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.2810103e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.3058819e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.3281013e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.3524336e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.3813020e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.4064110e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.4311628e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.4548940e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.4780126e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.5018773e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.5308237e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.5590129e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.5832890e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.6071558e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.6296108e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.6598099e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.6906475e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.7174242e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.7434691e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.7679484e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.7963280e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.8218778e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.8477879e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.8709760e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.8996254e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.9240961e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.9553297e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   6.9796105e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.0087820e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.0392248e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.0658488e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.0936680e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.1217158e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.1473056e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.1709417e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.1961080e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.2206228e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.2503590e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.2781922e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.3067748e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.3348738e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.3653270e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.3936600e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.4229504e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.4477344e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.4716906e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.4961572e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.5197941e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.5465237e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.5722265e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.5974531e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.6253052e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.6519494e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.6776198e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.7021622e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.7324769e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.7652649e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.7894162e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.8193228e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.8463725e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.8759701e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.9080398e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.9319561e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.9593083e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   7.9870083e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.0113134e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.0380745e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.0648876e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.0941410e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.1242869e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.1504347e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.1760308e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.2042374e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.2333293e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.2612699e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.2860611e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.3171363e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.3447799e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.3695689e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.4004135e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.4275773e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.4558868e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.4861248e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.5137683e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.5476938e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.5736164e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.6058707e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.6342515e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.6646482e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.6967737e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.7270608e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.7544947e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.7830666e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.8104551e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.8376124e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.8682788e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.8994816e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.9296247e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.9581445e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   8.9853141e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.0162770e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.0453884e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.0748184e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.1072711e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.1355154e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.1646258e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.1926148e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.2262256e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.2554852e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.2823512e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.3091860e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.3348751e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.3647509e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.3932488e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.4215296e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.4504217e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.4766195e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.5010631e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.5295428e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.5585398e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.5898417e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.6188058e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.6502430e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.6826121e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.7116991e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.7403127e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.7650018e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.7940892e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.8232742e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.8584704e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.8905470e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.9182925e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.9439047e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01
   9.9714220e+00   1.6269188e-01   3.2871026e-01   1.1613723e-01   1.4772117e-01


==> Data/Case-02/x.dat <==
   0.0000000e+00   2.5000000e+00   3.0000000e+00
   2.8149632e-03   2.4845296e+00   3.0069940e+00
   6.3912495e-03   2.4649099e+00   3.0156470e+00
   9.3875946e-03   2.4485022e+00   3.0226882e+00
   1.2173163e-02   2.4332742e+00   3.0290570e+00
   1.5138837e-02   2.4170889e+00   3.0356443e+00
   1.8563937e-02   2.3984320e+00   3.0429968e+00
   2.1953623e-02   2.3800066e+00   3.0499962e+00
   2.5788054e-02   2.3592108e+00   3.0575728e+00
   2.9698222e-02   2.3380572e+00   3.0649170e+00
   3.3184087e-02   2.3192450e+00   3.0711319e+00
   3.7267307e-02   2.2972656e+00   3.0780059e+00
   4.0697342e-02   2.2788505e+00   3.0834365e+00
   4.4730856e-02   2.2572530e+00   3.0894154e+00
   4.8416239e-02   2.2375753e+00   3.0944891e+00
   5.2086571e-02   2.2180320e+00   3.0991694e+00
   5.6235488e-02   2.1960069e+00   3.1040088e+00
   6.0716626e-02   2.1722992e+00   3.1086943e+00
   6.4530492e-02   2.1521897e+00   3.1122375e+00
   6.8095028e-02   2.1334525e+00   3.1151783e+00
   7.2675370e-02   2.1094593e+00   3.1184309e+00
   7.6545214e-02   2.0892627e+00   3.1207177e+00
   8.0338483e-02   2.0695337e+00   3.1225499e+00
   8.4380125e-02   2.0485883e+00   3.1240573e+00
   8.8369906e-02   2.0279895e+00   3.1250968e+00
   9.2268835e-02   2.0079358e+00   3.1256843e+00
   9.5807144e-02   1.9898032e+00   3.1258528e+00
   9.9407935e-02   1.9714161e+00   3.1256701e+00
   1.0364037e-01   1.9498899e+00   3.1250019e+00
   1.0759115e-01   1.9298816e+00   3.1239391e+00
   1.1169714e-01   1.9091762e+00   3.1223892e+00
   1.1625551e-01   1.8862976e+00   3.1201420e+00
   1.2060497e-01   1.8645752e+00   3.1174865e+00
   1.2478192e-01   1.8438148e+00   3.1144714e+00
   1.2900000e-01   1.8229517e+00   3.1109697e+00
   1.3349653e-01   1.8008253e+00   3.1067368e+00
   1.3809853e-01   1.7783035e+00   3.1018770e+00
   1.4213401e-01   1.7586586e+00   3.0971816e+00
   1.4664795e-01   1.7368018e+00   3.0914551e+00
   1.5131313e-01   1.7143444e+00   3.0850171e+00
   1.5522728e-01   1.6956068e+00   3.0792129e+00
   1.5938750e-01   1.6757973e+00   3.0726462e+00
   1.6341985e-01   1.6567020e+00   3.0658945e+00
   1.6680496e-01   1.6407525e+00   3.0599357e+00
   1.7003951e-01   1.6255820e+00   3.0539962e+00
   1.7331125e-01   1.6103068e+00   3.0477463e+00
   1.7666698e-01   1.5947129e+00   3.0410850e+00
   1.7998961e-01   1.5793467e+00   3.0342410e+00
   1.8325121e-01   1.5643348e+00   3.0272841e+00
   1.8612786e-01   1.5511543e+00   3.0209535e+00
   1.8857327e-01   1.5399940e+00   3.0154291e+00
   1.9101178e-01   1.5289060e+00   3.0097904e+00
   1.9323299e-01   1.5188416e+00   3.0045415e+00
   1.9520736e-01   1.5099242e+00   2.9997863e+00
   1.9675891e-01   1.5029356e+00   2.9959903e+00
   1.9873414e-01   1.4940628e+00   2.9910827e+00
   2.0014513e-01   1.4877412e+00   2.9875256e+00
   2.0138181e-01   1.4822121e+00   2.9843727e+00
   2.0270226e-01   1.4763203e+00   2.9809702e+00
   2.0399710e-01   1.4705548e+00   2.9775974e+00
   2.0502773e-01   1.4659741e+00   2.9748871e+00
   2.0598936e-01   1.4617070e+00   2.9723379e+00
   2.0671129e-01   1.4585077e+00   2.9704111e+00
   2.0756300e-01   1.4547382e+00   2.9681236e+00
   2.0836324e-01   1.4512011e+00   2.9659603e+00
   2.0923489e-01   1.4473536e+00   2.9635883e+00
   2.1006053e-01   1.4437142e+00   2.9613267e+00
   2.1090269e-01   1.4400069e+00   2.9590048e+00
   2.1150029e-01   1.4373794e+00   2.9573480e+00
   2.1228670e-01   1.4339255e+00   2.9551561e+00
   2.1293641e-01   1.4310754e+00   2.9533353e+00
   2.1368941e-01   1.4277760e+00   2.9512138e+00
   2.1442916e-01   1.4245386e+00   2.9491179e+00
   2.1506672e-01   1.4217516e+00   2.9473021e+00
   2.1566976e-01   1.4191182e+00   2.9455767e+00
   2.1632515e-01   1.4162592e+00   2.9436926e+00
   2.1706463e-01   1.4130371e+00   2.9415559e+00
   2.1771072e-01   1.4102251e+00   2.9396795e+00
   2.1859650e-01   1.4063749e+00   2.9370924e+00
   2.1941118e-01   1.4028388e+00   2.9346983e+00
   2.2009904e-01   1.3998569e+00   2.9326658e+00
   2.2089933e-01   1.3963920e+00   2.9302884e+00
   2.2202121e-01   1.3915426e+00   2.9269325e+00
   2.2293547e-01   1.3875974e+00   2.9241778e+00
   2.2406324e-01   1.3827394e+00   2.9207551e+00
   2.2517542e-01   1.3779577e+00   2.9173530e+00
   2.2628548e-01   1.3731942e+00   2.9139308e+00
   2.2756357e-01   1.3677209e+00   2.9099579e+00
   2.2894378e-01   1.3618238e+00   2.9056279e+00
   2.3059474e-01   1.3547886e+00   2.9003944e+00
   2.3206953e-01   1.3485211e+00   2.8956694e+00
   2.3413957e-01   1.3397515e+00   2.8889574e+00
   2.3572366e-01   1.3330623e+00   2.8837579e+00
   2.3774173e-01   1.3245678e+00   2.8770539e+00
   2.3961389e-01   1.3167149e+00   2.8707543e+00
   2.4172544e-01   1.3078897e+00   2.8635555e+00
   2.4403792e-01   1.2982637e+00   2.8555571e+00
   2.4597618e-01   1.2902269e+00   2.8487599e+00
   2.4843292e-01   1.2800817e+00   2.8400212e+00
   2.5068599e-01   1.2708183e+00   2.8321476e+00
   2.5348774e-01   1.2593481e+00   2.8260000e+00
   2.5640170e-01   1.2474691e+00   2.8203168e+00
   2.5900135e-01   1.2369152e+00   2.8146282e+00
   2.6173121e-01   1.2258792e+00   2.8077941e+00
   2.6484559e-01   1.2133499e+00   2.7988901e+00
   2.6797416e-01   1.2008325e+00   2.7887959e+00
   2.7105869e-01   1.1885620e+00   2.7777681e+00
   2.7415836e-01   1.1763052e+00   2.7656800e+00
   2.7763592e-01   1.1626446e+00   2.7518741e+00
   2.8105705e-01   1.1492983e+00   2.7384595e+00
   2.8396257e-01   1.1380352e+00   2.7271942e+00
   2.8684383e-01   1.1269304e+00   2.7161358e+00
   2.8988340e-01   1.1152844e+00   2.7045892e+00
   2.9281349e-01   1.1041244e+00   2.6935718e+00
   2.9550274e-01   1.0939386e+00   2.6835554e+00
   2.9834900e-01   1.0832172e+00   2.6730520e+00
   3.0056291e-01   1.0749193e+00   2.6649502e+00
   3.0286598e-01   1.0663257e+00   2.6565843e+00
   3.0595923e-01   1.0548448e+00   2.6454462e+00
   3.0893092e-01   1.0438807e+00   2.6348495e+00
   3.1189505e-01   1.0330082e+00   2.6243788e+00
   3.1495799e-01   1.0218394e+00   2.6136603e+00
   3.1819153e-01   1.0101210e+00   2.6024542e+00
   3.2111657e-01   9.9958417e-01   2.5924118e+00
   3.2468388e-01   9.8681490e-01   2.5802834e+00
   3.2762095e-01   9.7636796e-01   2.5703934e+00
   3.3064485e-01   9.6567438e-01   2.5602994e+00
   3.3358418e-01   9.5533990e-01   2.5505718e+00
   3.3639675e-01   9.4550611e-01   2.5413401e+00
   3.3926258e-01   9.3554109e-01   2.5320089e+00
   3.4257059e-01   9.2410701e-01   2.5213307e+00
   3.4540571e-01   9.1436548e-01   2.5122568e+00
   3.4839998e-01   9.0413486e-01   2.5027502e+00
   3.5153238e-01   8.9349526e-01   2.4928876e+00
   3.5431628e-01   8.8409315e-01   2.4841918e+00
   3.5711986e-01   8.7467531e-01   2.4754996e+00
   3.6027738e-01   8.6412906e-01   2.4657872e+00
   3.6322279e-01   8.5434877e-01   2.4567998e+00
   3.6586396e-01   8.4562557e-01   2.4487993e+00
   3.6840328e-01   8.3728029e-01   2.4411592e+00
   3.7102907e-01   8.2869341e-01   2.4333112e+00
   3.7414513e-01   8.1855902e-01   2.4240664e+00
   3.7709095e-01   8.0903368e-01   2.4153940e+00
   3.7993002e-01   7.9990405e-01   2.4070969e+00
   3.8291897e-01   7.9034577e-01   2.3984260e+00
   3.8583758e-01   7.8106482e-01   2.3900222e+00
   3.8885128e-01   7.7153548e-01   2.3814090e+00
   3.9216971e-01   7.6110561e-01   2.3720000e+00
   3.9521090e-01   7.5160473e-01   2.3634452e+00
   3.9837307e-01   7.4178392e-01   2.3546182e+00
   4.0167319e-01   7.3159736e-01   2.3454794e+00
   4.0490517e-01   7.2168271e-01   2.3366015e+00
   4.0824441e-01   7.1150259e-01   2.3275032e+00
   4.1105854e-01   7.0297315e-01   2.3198939e+00
   4.1384322e-01   6.9457756e-01   2.3124164e+00
   4.1667140e-01   6.8609592e-01   2.3048747e+00
   4.1956791e-01   6.7745620e-01   2.2972050e+00
   4.2229093e-01   6.6937690e-01   2.2900447e+00
   4.2535723e-01   6.6032859e-01   2.2820400e+00
   4.2820123e-01   6.5198286e-01   2.2746699e+00
   4.3138572e-01   6.4269084e-01   2.2664794e+00
   4.3449417e-01   6.3367421e-01   2.2585470e+00
   4.3738347e-01   6.2534034e-01   2.2512293e+00
   4.4037089e-01   6.1677089e-01   2.2437191e+00
   4.4347319e-01   6.0792254e-01   2.2359799e+00
   4.4641507e-01   5.9957914e-01   2.2286970e+00
   4.4969307e-01   5.9033642e-01   2.2206456e+00
   4.5282461e-01   5.8155944e-01   2.2130163e+00
   4.5611220e-01   5.7240016e-01   2.2050724e+00
   4.5923570e-01   5.6374994e-01   2.1975872e+00
   4.6328924e-01   5.5259893e-01   2.1879627e+00
   4.6658405e-01   5.4359693e-01   2.1802140e+00
   4.6975689e-01   5.3498016e-01   2.1728156e+00
   4.7327341e-01   5.2548915e-01   2.1646873e+00
   4.7679805e-01   5.1603816e-01   2.1566156e+00
   4.8040110e-01   5.0644051e-01   2.1484419e+00
   4.8371793e-01   4.9766168e-01   2.1409864e+00
   4.8739235e-01   4.8799900e-01   2.1328035e+00
   4.9111545e-01   4.7827493e-01   2.1245936e+00
   4.9450206e-01   4.6948746e-01   2.1171972e+00
   4.9786610e-01   4.6081263e-01   2.1099172e+00
   5.0121208e-01   4.5223741e-01   2.1027419e+00
   5.0510714e-01   4.4232107e-01   2.0944719e+00
   5.0853830e-01   4.3364424e-01   2.0872601e+00
   5.1240293e-01   4.2393622e-01   2.0792189e+00
   5.1610651e-01   4.1469684e-01   2.0715929e+00
   5.1975840e-01   4.0564734e-01   2.0641498e+00
   5.2412018e-01   3.9491729e-01   2.0553582e+00
   5.2755492e-01   3.8652744e-01   2.0485102e+00
   5.3167368e-01   3.7653545e-01   2.0403850e+00
   5.3523215e-01   3.6796256e-01   2.0334408e+00
   5.3907730e-01   3.5876082e-01   2.0260156e+00
   5.4333353e-01   3.4864953e-01   2.0178915e+00
   5.4680827e-01   3.4045210e-01   2.0113317e+00
   5.5083126e-01   3.3102502e-01   2.0038177e+00
   5.5507753e-01   3.2114831e-01   1.9959800e+00
   5.5971954e-01   3.1043676e-01   1.9875206e+00
   5.6424090e-01   3.0008872e-01   1.9793892e+00
   5.6865919e-01   2.9005689e-01   1.9715441e+00
   5.7260027e-01   2.8117490e-01   1.9646300e+00
   5.7680977e-01   2.7175643e-01   1.9573307e+00
   5.8187450e-01   2.6051720e-01   1.9486647e+00
   5.8669313e-01   2.4991719e-01   1.9405361e+00
   5.9089387e-01   2.4074965e-01   1.9335403e+00
   5.9566682e-01   2.3041535e-01   1.9256925e+00
   6.0052492e-01   2.1998531e-01   1.9178142e+00
   6.0539527e-01   2.0961778e-01   1.9100247e+00
   6.1074128e-01   1.9833892e-01   1.9015976e+00
   6.1487021e-01   1.8969958e-01   1.8951761e+00
   6.1977716e-01   1.7951275e-01   1.8876420e+00
   6.2537663e-01   1.6799386e-01   1.8791695e+00
   6.3074897e-01   1.5704680e-01   1.8711641e+00
   6.3648008e-01   1.4548028e-01   1.8627550e+00
   6.4282083e-01   1.3281586e-01   1.8536042e+00
   6.4878954e-01   1.2102012e-01   1.8451342e+00
   6.5481433e-01   1.0923543e-01   1.8367217e+00
   6.6118659e-01   9.6902608e-02   1.8279697e+00
   6.6726808e-01   8.5257029e-02   1.8197539e+00
   6.7307885e-01   7.4242023e-02   1.8120248e+00
   6.7984961e-01   6.1543726e-02   1.8031629e+00
   6.8657495e-01   4.9074133e-02   1.7945100e+00
   6.9281025e-01   3.7639207e-02   1.7866170e+00
   6.9924936e-01   2.5956211e-02   1.7785911e+00
   7.0596053e-01   1.3913777e-02   1.7703555e+00
   7.1379408e-01   2.8260308e-05   1.7609046e+00
   7.2016236e-01  -1.1126152e-02   1.7533465e+00
   7.2725263e-01  -2.3405886e-02   1.7450589e+00
   7.3366954e-01  -3.4394502e-02   1.7376696e+00
   7.4093291e-01  -4.6691264e-02   1.7294274e+00
   7.4821207e-01  -5.8866082e-02   1.7212916e+00
   7.5730060e-01  -7.3861223e-02   1.7113014e+00
   7.6439192e-01  -8.5404579e-02   1.7036301e+00
   7.7238016e-01  -9.8245844e-02   1.6951123e+00
   7.8124045e-01  -1.1229085e-01   1.6858098e+00
   7.8985616e-01  -1.2575123e-01   1.6768997e+00
   7.9812481e-01  -1.3848941e-01   1.6684694e+00
   8.0668710e-01  -1.5149677e-01   1.6598569e+00
   8.1578485e-01  -1.6511619e-01   1.6508293e+00
   8.2403811e-01  -1.7729437e-01   1.6427463e+00
   8.3269939e-01  -1.8989599e-01   1.6343649e+00
   8.4059184e-01  -2.0122174e-01   1.6268148e+00
   8.4921677e-01  -2.1342936e-01   1.6186538e+00
   8.5929722e-01  -2.2747602e-01   1.6092232e+00
   8.6804286e-01  -2.3947227e-01   1.6011342e+00
   8.7640995e-01  -2.5078587e-01   1.5934707e+00
   8.8569156e-01  -2.6315147e-01   1.5850510e+00
   8.9399153e-01  -2.7404686e-01   1.5775894e+00
   9.0317790e-01  -2.8592931e-01   1.5694035e+00
   9.1293755e-01  -2.9835266e-01   1.5607839e+00
   9.2193223e-01  -3.0962154e-01   1.5529066e+00
   9.3135102e-01  -3.2123834e-01   1.5447216e+00
   9.4162257e-01  -3.3369569e-01   1.5358644e+00
   9.5214433e-01  -3.4623104e-01   1.5268610e+00
   9.6279941e-01  -3.5869587e-01   1.5178113e+00
   9.7257257e-01  -3.6992872e-01   1.5095695e+00
   9.8303271e-01  -3.8174168e-01   1.5008074e+00
   9.9207064e-01  -3.9177620e-01   1.4932786e+00
   1.0013379e+00  -4.0190142e-01   1.4855976e+00
   1.0116034e+00  -4.1292585e-01   1.4771314e+00
   1.0216891e+00  -4.2356361e-01   1.4688564e+00
   1.0318942e+00  -4.3413424e-01   1.4605263e+00
   1.0420893e+00  -4.4450315e-01   1.4522451e+00
   1.0529620e+00  -4.5535308e-01   1.4434554e+00
   1.0640838e+00  -4.6623197e-01   1.4345064e+00
   1.0755141e+00  -4.7718453e-01   1.4253533e+00
   1.0872522e+00  -4.8819439e-01   1.4159974e+00
   1.0979124e+00  -4.9798748e-01   1.4075337e+00
   1.1090585e+00  -5.0802011e-01   1.3987213e+00
   1.1190008e+00  -5.1679296e-01   1.3908896e+00
   1.1298389e+00  -5.2616944e-01   1.3823851e+00
   1.1401622e+00  -5.3492139e-01   1.3743126e+00
   1.1514102e+00  -5.4426086e-01   1.3655477e+00
   1.1633845e+00  -5.5398108e-01   1.3562515e+00
   1.1747377e+00  -5.6298821e-01   1.3474707e+00
   1.1869245e+00  -5.7243353e-01   1.3380803e+00
   1.1976216e+00  -5.8053626e-01   1.3298699e+00
   1.2091882e+00  -5.8910255e-01   1.3210249e+00
   1.2208451e+00  -5.9753342e-01   1.3121435e+00
   1.2326432e+00  -6.0586223e-01   1.3031881e+00
   1.2447482e+00  -6.1419726e-01   1.2940371e+00
   1.2567121e+00  -6.2222866e-01   1.2850269e+00
   1.2676209e+00  -6.2937521e-01   1.2768447e+00
   1.2788050e+00  -6.3652959e-01   1.2684892e+00
   1.2904915e+00  -6.4382137e-01   1.2597940e+00
   1.3026729e+00  -6.5122446e-01   1.2507680e+00
   1.3152166e+00  -6.5864020e-01   1.2415175e+00
   1.3275820e+00  -6.6574739e-01   1.2324393e+00
   1.3395602e+00  -6.7244254e-01   1.2236841e+00
   1.3514024e+00  -6.7888115e-01   1.2150702e+00
   1.3626611e+00  -6.8483833e-01   1.2069203e+00
   1.3741339e+00  -6.9074657e-01   1.1986537e+00
   1.3862018e+00  -6.9678705e-01   1.1900011e+00
   1.3971774e+00  -7.0212794e-01   1.1821703e+00
   1.4071945e+00  -7.0687702e-01   1.1750561e+00
   1.4162868e+00  -7.1108538e-01   1.1686256e+00
   1.4260390e+00  -7.1549233e-01   1.1617573e+00
   1.4353270e+00  -7.1958784e-01   1.1552442e+00
   1.4434811e+00  -7.2310262e-01   1.1495502e+00
   1.4522939e+00  -7.2681736e-01   1.1434209e+00
   1.4623744e+00  -7.3096074e-01   1.1364406e+00
   1.4703282e+00  -7.3415130e-01   1.1309565e+00
   1.4794687e+00  -7.3773314e-01   1.1246811e+00
   1.4864085e+00  -7.4039278e-01   1.1199353e+00
   1.4922808e+00  -7.4260330e-01   1.1159325e+00
   1.4982812e+00  -7.4482450e-01   1.1118544e+00
   1.5075831e+00  -7.4819352e-01   1.1055560e+00
   1.5134500e+00  -7.5027238e-01   1.1015984e+00
   1.5196349e+00  -7.5242577e-01   1.0974391e+00
   1.5239092e+00  -7.5389117e-01   1.0945727e+00
   1.5295247e+00  -7.5578839e-01   1.0908169e+00
   1.5346097e+00  -7.5747908e-01   1.0874260e+00
   1.5386699e+00  -7.5881053e-01   1.0847253e+00
   1.5421971e+00  -7.5995394e-01   1.0823840e+00
   1.5452939e+00  -7.6094773e-01   1.0803321e+00
   1.5482577e+00  -7.6189002e-01   1.0783717e+00
   1.5515784e+00  -7.6293556e-01   1.0761789e+00
   1.5550258e+00  -7.6400968e-01   1.0739063e+00
   1.5576789e+00  -7.6482846e-01   1.0721603e+00
   1.5606688e+00  -7.6574305e-01   1.0701956e+00
   1.5634510e+00  -7.6658636e-01   1.0683703e+00
   1.5654746e+00  -7.6719511e-01   1.0670444e+00
   1.5686484e+00  -7.6814195e-01   1.0649680e+00
   1.5715644e+00  -7.6900347e-01   1.0630635e+00
   1.5737114e+00  -7.6963263e-01   1.0616633e+00
   1.5762257e+00  -7.7036392e-01   1.0600256e+00
   1.5792006e+00  -7.7122148e-01   1.0580909e+00
   1.5823730e+00  -7.7212682e-01   1.0560314e+00
   1.5851824e+00  -7.7292075e-01   1.0542106e+00
   1.5887043e+00  -7.7390568e-01   1.0519319e+00
   1.5912022e+00  -7.7459729e-01   1.0503185e+00
   1.5937572e+00  -7.7529875e-01   1.0486706e+00
   1.5962081e+00  -7.7596600e-01   1.0470922e+00
   1.5986073e+00  -7.7661386e-01   1.0455491e+00
   1.6009405e+00  -7.7723885e-01   1.0440505e+00
   1.6041020e+00  -7.7807785e-01   1.0420232e+00
   1.6065292e+00  -7.7871583e-01   1.0404693e+00
   1.6100621e+00  -7.7963497e-01   1.0382115e+00
   1.6129366e+00  -7.8037454e-01   1.0363779e+00
   1.6166158e+00  -7.8131040e-01   1.0340355e+00
   1.6188921e+00  -7.8188338e-01   1.0325887e+00
   1.6216778e+00  -7.8257834e-01   1.0308208e+00
   1.6251318e+00  -7.8343050e-01   1.0286329e+00
   1.6282791e+00  -7.8419788e-01   1.0266431e+00
   1.6309341e+00  -7.8483850e-01   1.0249673e+00
   1.6334437e+00  -7.8543838e-01   1.0233856e+00
   1.6359849e+00  -7.8604027e-01   1.0217864e+00
   1.6384209e+00  -7.8661199e-01   1.0202557e+00
   1.6411650e+00  -7.8724988e-01   1.0185341e+00
   1.6438918e+00  -7.8787737e-01   1.0168262e+00
   1.6464088e+00  -7.8845093e-01   1.0152521e+00
   1.6489678e+00  -7.8902851e-01   1.0136542e+00
   1.6519668e+00  -7.8969837e-01   1.0117846e+00
   1.6541418e+00  -7.9017941e-01   1.0104307e+00
   1.6566939e+00  -7.9073877e-01   1.0088445e+00
   1.6601713e+00  -7.9149215e-01   1.0066869e+00
   1.6640569e+00  -7.9232201e-01   1.0042814e+00
   1.6676026e+00  -7.9306835e-01   1.0020912e+00
   1.6716980e+00  -7.9391747e-01   9.9956740e-01
   1.6757685e+00  -7.9474778e-01   9.9706514e-01
   1.6790952e+00  -7.9541631e-01   9.9502482e-01
   1.6824261e+00  -7.9607669e-01   9.9298597e-01
   1.6866691e+00  -7.9690492e-01   9.9039507e-01
   1.6910703e+00  -7.9774874e-01   9.8771472e-01
   1.6960088e+00  -7.9867718e-01   9.8471583e-01
   1.7026964e+00  -7.9990367e-01   9.8066889e-01
   1.7074848e+00  -8.0076027e-01   9.7778141e-01
   1.7132722e+00  -8.0177176e-01   9.7430350e-01
   1.7198860e+00  -8.0289601e-01   9.7034478e-01
   1.7276272e+00  -8.0416943e-01   9.6573283e-01
   1.7346328e+00  -8.0528280e-01   9.6157906e-01
   1.7413040e+00  -8.0630890e-01   9.5764112e-01
   1.7486368e+00  -8.0739875e-01   9.5333209e-01
   1.7553968e+00  -8.0836860e-01   9.4937754e-01
   1.7625536e+00  -8.0935928e-01   9.4520952e-01
   1.7697880e+00  -8.1032338e-01   9.4101674e-01
   1.7791329e+00  -8.1151389e-01   9.3563062e-01
   1.7870180e+00  -8.1247093e-01   9.3111245e-01
   1.7955416e+00  -8.1345723e-01   9.2625564e-01
   1.8070197e+00  -8.1470735e-01   9.1975916e-01
   1.8166970e+00  -8.1569280e-01   9.1432061e-01
   1.8276955e+00  -8.1673794e-01   9.0818250e-01
   1.8370046e+00  -8.1756130e-01   9.0302257e-01
   1.8465029e+00  -8.1834439e-01   8.9779014e-01
   1.8580382e+00  -8.1921926e-01   8.9148142e-01
   1.8668980e+00  -8.1983539e-01   8.8667041e-01
   1.8777172e+00  -8.2052310e-01   8.8083538e-01
   1.8898059e+00  -8.2120882e-01   8.7436767e-01
   1.9020356e+00  -8.2181541e-01   8.6788028e-01
   1.9173528e+00  -8.2245420e-01   8.5983351e-01
   1.9273877e+00  -8.2280126e-01   8.5460829e-01
   1.9407931e+00  -8.2317853e-01   8.4768522e-01
   1.9531485e+00  -8.2344050e-01   8.4136048e-01
   1.9662054e+00  -8.2362982e-01   8.3473516e-01
   1.9801781e+00  -8.2373500e-01   8.2771230e-01
   1.9937884e+00  -8.2374279e-01   8.2093752e-01
   2.0088845e+00  -8.2364481e-01   8.1349968e-01
   2.0232991e+00  -8.2344912e-01   8.0647270e-01
   2.0368842e+00  -8.2317566e-01   7.9991790e-01
   2.0500333e+00  -8.2283065e-01   7.9363419e-01
   2.0647859e+00  -8.2235176e-01   7.8665406e-01
   2.0769200e+00  -8.2188681e-01   7.8096767e-01
   2.0911890e+00  -8.2125996e-01   7.7434307e-01
   2.1074497e+00  -8.2044273e-01   7.6687547e-01
   2.1213191e+00  -8.1966133e-01   7.6057338e-01
   2.1366435e+00  -8.1871013e-01   7.5368303e-01
   2.1518180e+00  -8.1767978e-01   7.4693330e-01
   2.1657249e+00  -8.1666029e-01   7.4081227e-01
   2.1821599e+00  -8.1536532e-01   7.3365743e-01
   2.1982944e+00  -8.1400178e-01   7.2671527e-01
   2.2133856e+00  -8.1264610e-01   7.2029213e-01
   2.2275308e+00  -8.1130692e-01   7.1433454e-01
   2.2422687e+00  -8.0984311e-01   7.0819118e-01
   2.2591914e+00  -8.0807853e-01   7.0121377e-01
   2.2728614e+00  -8.0658963e-01   6.9563609e-01
   2.2893610e+00  -8.0471919e-01   6.8897416e-01
   2.3047730e+00  -8.0290174e-01   6.8282085e-01
   2.3205508e+00  -8.0097301e-01   6.7658856e-01
   2.3354050e+00  -7.9909605e-01   6.7078342e-01
   2.3502113e+00  -7.9716796e-01   6.6505597e-01
   2.3649527e+00  -7.9519325e-01   6.5941254e-01
   2.3786072e+00  -7.9331659e-01   6.5423455e-01
   2.3941559e+00  -7.9112555e-01   6.4839685e-01
   2.4116085e+00  -7.8859984e-01   6.4191723e-01
   2.4265037e+00  -7.8639056e-01   6.3644731e-01
   2.4419321e+00  -7.8405181e-01   6.3083784e-01
   2.4584212e+00  -7.8149746e-01   6.2490832e-01
   2.4732258e+00  -7.7915743e-01   6.1964139e-01
   2.4887165e+00  -7.7666334e-01   6.1418463e-01
   2.5032552e+00  -7.7428145e-01   6.0911354e-01
   2.5207091e+00  -7.7137127e-01   6.0308778e-01
   2.5355388e+00  -7.6885663e-01   5.9802026e-01
   2.5503430e+00  -7.6630921e-01   5.9300953e-01
   2.5660394e+00  -7.6356912e-01   5.8774822e-01
   2.5801383e+00  -7.6107474e-01   5.8306674e-01
   2.5935641e+00  -7.5867122e-01   5.7864717e-01
   2.6074641e+00  -7.5615477e-01   5.7411077e-01
   2.6230856e+00  -7.5329376e-01   5.6905912e-01
   2.6392368e+00  -7.5030045e-01   5.6388866e-01
   2.6530428e+00  -7.4771441e-01   5.5951090e-01
   2.6726209e+00  -7.4400571e-01   5.5336777e-01
   2.6907851e+00  -7.4052322e-01   5.4773375e-01
   2.7059007e+00  -7.3759606e-01   5.4309235e-01
   2.7195619e+00  -7.3492866e-01   5.3893416e-01
   2.7356746e+00  -7.3175694e-01   5.3407282e-01
   2.7526377e+00  -7.2838907e-01   5.2900432e-01
   2.7689463e+00  -7.2512456e-01   5.2417984e-01
   2.7861740e+00  -7.2164912e-01   5.1913487e-01
   2.8046355e+00  -7.1789554e-01   5.1378584e-01
   2.8207068e+00  -7.1460455e-01   5.0917678e-01
   2.8379227e+00  -7.1105627e-01   5.0428642e-01
   2.8551216e+00  -7.0748904e-01   4.9944862e-01
   2.8709698e+00  -7.0418310e-01   4.9503153e-01
   2.8877847e+00  -7.0065674e-01   4.9038636e-01
   2.9020707e+00  -6.9764632e-01   4.8647325e-01
   2.9213700e+00  -6.9355960e-01   4.8123613e-01
   2.9360545e+00  -6.9043562e-01   4.7728774e-01
   2.9521763e+00  -6.8699234e-01   4.7299030e-01
   2.9700227e+00  -6.8316518e-01   4.6827706e-01
   2.9859047e+00  -6.7974640e-01   4.6412144e-01
   3.0020449e+00  -6.7626047e-01   4.5993501e-01
   3.0180317e+00  -6.7279688e-01   4.5582492e-01
   3.0325698e+00  -6.6963848e-01   4.5211851e-01
   3.0488153e+00  -6.6610008e-01   4.4801015e-01
   3.0657509e+00  -6.6240190e-01   4.4376588e-01
   3.0842181e+00  -6.5835924e-01   4.3918317e-01
   3.0998174e+00  -6.5493697e-01   4.3534680e-01
   3.1161106e+00  -6.5135588e-01   4.3137421e-01
   3.1337356e+00  -6.4747531e-01   4.2711634e-01
   3.1519381e+00  -6.4346105e-01   4.2276105e-01
   3.1694415e+00  -6.3959551e-01   4.1861269e-01
   3.1872224e+00  -6.3566401e-01   4.1443769e-01
   3.2053212e+00  -6.3165817e-01   4.1022694e-01
   3.2213316e+00  -6.2811175e-01   4.0653521e-01
   3.2393678e+00  -6.2411418e-01   4.0241298e-01
   3.2573794e+00  -6.2012015e-01   3.9833481e-01
   3.2745549e+00  -6.1631046e-01   3.9448238e-01
   3.2924310e+00  -6.1234491e-01   3.9050852e-01
   3.3098451e+00  -6.0848202e-01   3.8667205e-01
   3.3261234e+00  -6.0487172e-01   3.8311599e-01
   3.3429525e+00  -6.0114046e-01   3.7947078e-01
   3.3606554e+00  -5.9721729e-01   3.7566933e-01
   3.3798705e+00  -5.9296178e-01   3.7158066e-01
   3.3967096e+00  -5.8923537e-01   3.6803020e-01
   3.4147258e+00  -5.8525202e-01   3.6426609e-01
   3.4305181e+00  -5.8176383e-01   3.6099591e-01
   3.4488563e+00  -5.7771786e-01   3.5722981e-01
   3.4669612e+00  -5.7372867e-01   3.5354497e-01
   3.4850217e+00  -5.6975497e-01   3.4990244e-01
   3.5012939e+00  -5.6618008e-01   3.4664822e-01
   3.5208765e+00  -5.6188506e-01   3.4276652e-01
   3.5394326e+00  -5.5782292e-01   3.3912218e-01
   3.5602042e+00  -5.5328527e-01   3.3508231e-01
   3.5792240e+00  -5.4913967e-01   3.3142122e-01
   3.5968960e+00  -5.4529629e-01   3.2805002e-01
   3.6143784e+00  -5.4150252e-01   3.2474371e-01
   3.6334473e+00  -5.3737443e-01   3.2117027e-01
   3.6529863e+00  -5.3315577e-01   3.1754305e-01
   3.6707587e+00  -5.2932872e-01   3.1427375e-01
   3.6878398e+00  -5.2566007e-01   3.1115912e-01
   3.7047513e+00  -5.2203729e-01   3.0810270e-01
   3.7234074e+00  -5.1805209e-01   3.0476110e-01
   3.7443120e+00  -5.1360103e-01   3.0105209e-01
   3.7641086e+00  -5.0940042e-01   2.9757537e-01
   3.7859619e+00  -5.0478029e-01   2.9377829e-01
   3.8061417e+00  -5.0053016e-01   2.9030942e-01
   3.8272163e+00  -4.9610865e-01   2.8672682e-01
   3.8468788e+00  -4.9199953e-01   2.8341923e-01
   3.8646809e+00  -4.8829292e-01   2.8045304e-01
   3.8823176e+00  -4.8463388e-01   2.7754089e-01
   3.9017308e+00  -4.8062163e-01   2.7436434e-01
   3.9222525e+00  -4.7639811e-01   2.7104137e-01
   3.9401949e+00  -4.7272066e-01   2.6816325e-01
   3.9570656e+00  -4.6927605e-01   2.6548111e-01
   3.9770249e+00  -4.6521756e-01   2.6233726e-01
   3.9967013e+00  -4.6123459e-01   2.5927064e-01
   4.0184670e+00  -4.5684988e-01   2.5591627e-01
   4.0417910e+00  -4.5217634e-01   2.5236282e-01
   4.0618317e+00  -4.4818170e-01   2.4934460e-01
   4.0811304e+00  -4.4435358e-01   2.4646920e-01
   4.1009349e+00  -4.4044436e-01   2.4354992e-01
   4.1203880e+00  -4.3662371e-01   2.4071321e-01
   4.1408494e+00  -4.3262578e-01   2.3775992e-01
   4.1617205e+00  -4.2856991e-01   2.3478012e-01
   4.1809966e+00  -4.2484405e-01   2.3205728e-01
   4.2030013e+00  -4.2061453e-01   2.2898317e-01
   4.2233386e+00  -4.1672823e-01   2.2617680e-01
   4.2415672e+00  -4.1326364e-01   2.2368795e-01
   4.2640308e+00  -4.0901868e-01   2.2065473e-01
   4.2839842e+00  -4.0527098e-01   2.1799228e-01
   4.3038627e+00  -4.0155898e-01   2.1536939e-01
   4.3279594e+00  -3.9708843e-01   2.1222935e-01
   4.3482762e+00  -3.9334414e-01   2.0961447e-01
   4.3685444e+00  -3.8963176e-01   2.0703693e-01
   4.3914674e+00  -3.8546094e-01   2.0415772e-01
   4.4116546e+00  -3.8181245e-01   2.0165180e-01
   4.4318380e+00  -3.7818777e-01   1.9917525e-01
   4.4542744e+00  -3.7418577e-01   1.9645680e-01
   4.4735943e+00  -3.7076277e-01   1.9414253e-01
   4.4956350e+00  -3.6688390e-01   1.9153239e-01
   4.5169947e+00  -3.6315160e-01   1.8903243e-01
   4.5393347e+00  -3.5927623e-01   1.8644983e-01
   4.5626786e+00  -3.5525756e-01   1.8378478e-01
   4.5823621e+00  -3.5189364e-01   1.8156622e-01
   4.6053990e+00  -3.4798530e-01   1.7900115e-01
   4.6250089e+00  -3.4468277e-01   1.7684448e-01
   4.6493240e+00  -3.4061908e-01   1.7420480e-01
   4.6725253e+00  -3.3677382e-01   1.7172077e-01
   4.6920968e+00  -3.3355476e-01   1.6965235e-01
   4.7143936e+00  -3.2991488e-01   1.6732415e-01
   4.7355792e+00  -3.2648351e-01   1.6513976e-01
   4.7577113e+00  -3.2292705e-01   1.6288752e-01
   4.7815577e+00  -3.1912746e-01   1.6049431e-01
   4.8074757e+00  -3.1503582e-01   1.5793172e-01
   4.8343555e+00  -3.1083422e-01   1.5531748e-01
   4.8568795e+00  -3.0734633e-01   1.5315912e-01
   4.8777022e+00  -3.0414853e-01   1.5118884e-01
   4.9004417e+00  -3.0068553e-01   1.4906497e-01
   4.9226327e+00  -2.9733539e-01   1.4701911e-01
   4.9445838e+00  -2.9404994e-01   1.4502168e-01
   4.9664959e+00  -2.9079847e-01   1.4305406e-01
   4.9897114e+00  -2.8738428e-01   1.4099768e-01
   5.0149484e+00  -2.8370852e-01   1.3879386e-01
   5.0394138e+00  -2.8018054e-01   1.3668851e-01
   5.0637474e+00  -2.7670603e-01   1.3462510e-01
   5.0836074e+00  -2.7389572e-01   1.3296348e-01
   5.1067910e+00  -2.7064390e-01   1.3104866e-01
   5.1315643e+00  -2.6720333e-01   1.2903314e-01
   5.1524894e+00  -2.6432466e-01   1.2735494e-01
   5.1772578e+00  -2.6094970e-01   1.2539646e-01
   5.2013717e+00  -2.5769756e-01   1.2351828e-01
   5.2233496e+00  -2.5476230e-01   1.2183178e-01
   5.2474034e+00  -2.5158121e-01   1.2001156e-01
   5.2693039e+00  -2.4871328e-01   1.1837744e-01
   5.2925257e+00  -2.4570178e-01   1.1666861e-01
   5.3151525e+00  -2.4279648e-01   1.1502591e-01
   5.3392123e+00  -2.3973842e-01   1.1330363e-01
   5.3624497e+00  -2.3681534e-01   1.1166532e-01
   5.3874034e+00  -2.3370952e-01   1.0993223e-01
   5.4123035e+00  -2.3064444e-01   1.0822911e-01
   5.4352388e+00  -2.2785111e-01   1.0668287e-01
   5.4593482e+00  -2.2494555e-01   1.0508130e-01
   5.4814332e+00  -2.2231149e-01   1.0363603e-01
   5.5029402e+00  -2.1977154e-01   1.0224882e-01
   5.5222371e+00  -2.1751366e-01   1.0102064e-01
   5.5456559e+00  -2.1480009e-01   9.9549538e-02
   5.5665808e+00  -2.1240004e-01   9.8253180e-02
   5.5901483e+00  -2.0972447e-01   9.6813480e-02
   5.6108729e+00  -2.0739565e-01   9.5565503e-02
   5.6360162e+00  -2.0460027e-01   9.4073533e-02
   5.6575591e+00  -2.0223117e-01   9.2814243e-02
   5.6817058e+00  -1.9960404e-01   9.1422568e-02
   5.7048319e+00  -1.9711584e-01   9.0110136e-02
   5.7293918e+00  -1.9450305e-01   8.8738127e-02
   5.7544534e+00  -1.9186818e-01   8.7360708e-02
   5.7782053e+00  -1.8940001e-01   8.6076253e-02
   5.8031327e+00  -1.8683979e-01   8.4747725e-02
   5.8266760e+00  -1.8444980e-01   8.3512212e-02
   5.8504523e+00  -1.8206366e-01   8.2283295e-02
   5.8734777e+00  -1.7977900e-01   8.1111336e-02
   5.9012747e+00  -1.7705489e-01   7.9720029e-02
   5.9284951e+00  -1.7442302e-01   7.8381319e-02
   5.9533451e+00  -1.7205095e-01   7.7179242e-02
   5.9822803e+00  -1.6932538e-01   7.5804155e-02
   6.0062258e+00  -1.6709925e-01   7.4685903e-02
   6.0340795e+00  -1.6454301e-01   7.3406236e-02
   6.0587640e+00  -1.6230720e-01   7.2291541e-02
   6.0805687e+00  -1.6035516e-01   7.1321677e-02
   6.1031763e+00  -1.5835376e-01   7.0330375e-02
   6.1296828e+00  -1.5603613e-01   6.9185374e-02
   6.1564056e+00  -1.5373090e-01   6.8050197e-02
   6.1843533e+00  -1.5135327e-01   6.6882988e-02
   6.2107990e+00  -1.4913440e-01   6.5797566e-02
   6.2348826e+00  -1.4713968e-01   6.4824951e-02
   6.2561341e+00  -1.4539988e-01   6.3979411e-02
   6.2810103e+00  -1.4338737e-01   6.3004097e-02
   6.3058819e+00  -1.4140090e-01   6.2043931e-02
   6.3281013e+00  -1.3964774e-01   6.1198938e-02
   6.3524336e+00  -1.3775091e-01   6.0287589e-02
   6.3813020e+00  -1.3553139e-01   5.9224445e-02
   6.4064110e+00  -1.3362790e-01   5.8314930e-02
   6.4311628e+00  -1.3177579e-01   5.7432631e-02
   6.4548940e+00  -1.3002247e-01   5.6598472e-02
   6.4780126e+00  -1.2833527e-01   5.5798510e-02
   6.5018773e+00  -1.2661505e-01   5.4985352e-02
   6.5308237e+00  -1.2455741e-01   5.4015991e-02
   6.5590129e+00  -1.2258369e-01   5.3089068e-02
   6.5832890e+00  -1.2090746e-01   5.2303643e-02
   6.6071558e+00  -1.1928047e-01   5.1543117e-02
   6.6296108e+00  -1.1776850e-01   5.0837890e-02
   6.6598099e+00  -1.1576348e-01   4.9904622e-02
   6.6906475e+00  -1.1374922e-01   4.8969410e-02
   6.7174242e+00  -1.1202704e-01   4.8171980e-02
   6.7434691e+00  -1.1037555e-01   4.7409874e-02
   6.7679484e+00  -1.0884432e-01   4.6704727e-02
   6.7963280e+00  -1.0709427e-01   4.5900609e-02
   6.8218778e+00  -1.0554156e-01   4.5189252e-02
   6.8477879e+00  -1.0398877e-01   4.4479588e-02
   6.8709760e+00  -1.0261752e-01   4.3853894e-02
   6.8996254e+00  -1.0094705e-01   4.3093952e-02
   6.9240961e+00  -9.9540765e-02   4.2455895e-02
   6.9553297e+00  -9.7772943e-02   4.1655268e-02
   6.9796105e+00  -9.6419379e-02   4.1043076e-02
   7.0087820e+00  -9.4816827e-02   4.0319869e-02
   7.0392248e+00  -9.3171591e-02   3.9579306e-02
   7.0658488e+00  -9.1755158e-02   3.8943343e-02
   7.0936680e+00  -9.0297203e-02   3.8290670e-02
   7.1217158e+00  -8.8849790e-02   3.7643790e-02
   7.1473056e+00  -8.7548672e-02   3.7063032e-02
   7.1709417e+00  -8.6363169e-02   3.6534578e-02
   7.1961080e+00  -8.5117891e-02   3.5980949e-02
   7.2206228e+00  -8.3921482e-02   3.5449946e-02
   7.2503590e+00  -8.2491988e-02   3.4816292e-02
   7.2781922e+00  -8.1175260e-02   3.4233655e-02
   7.3067748e+00  -7.9844198e-02   3.3646302e-02
   7.3348738e+00  -7.8556240e-02   3.3079575e-02
   7.3653270e+00  -7.7183079e-02   3.2476059e-02
   7.3936600e+00  -7.5926413e-02   3.1924847e-02
   7.4229504e+00  -7.4648144e-02   3.1365257e-02
   7.4477344e+00  -7.3582867e-02   3.0899613e-02
   7.4716906e+00  -7.2567203e-02   3.0455863e-02
   7.4961572e+00  -7.1543949e-02   3.0009106e-02
   7.5197941e+00  -7.0568707e-02   2.9583584e-02
   7.5465237e+00  -6.9481403e-02   2.9109359e-02
   7.5722265e+00  -6.8451217e-02   2.8660585e-02
   7.5974531e+00  -6.7454553e-02   2.8226828e-02
   7.6253052e+00  -6.6370532e-02   2.7755694e-02
   7.6519494e+00  -6.5349392e-02   2.7312856e-02
   7.6776198e+00  -6.4380049e-02   2.6893070e-02
   7.7021622e+00  -6.3466407e-02   2.6498145e-02
   7.7324769e+00  -6.2355324e-02   2.6018741e-02
   7.7652649e+00  -6.1174970e-02   2.5510302e-02
   7.7894162e+00  -6.0319520e-02   2.5142374e-02
   7.8193228e+00  -5.9276412e-02   2.4694230e-02
   7.8463725e+00  -5.8348157e-02   2.4295553e-02
   7.8759701e+00  -5.7348751e-02   2.3866842e-02
   7.9080398e+00  -5.6284778e-02   2.3411269e-02
   7.9319561e+00  -5.5503923e-02   2.3077527e-02
   7.9593083e+00  -5.4623904e-02   2.2701754e-02
   7.9870083e+00  -5.3746641e-02   2.2327181e-02
   8.0113134e+00  -5.2988285e-02   2.2003951e-02
   8.0380745e+00  -5.2165450e-02   2.1653775e-02
   8.0648876e+00  -5.1353609e-02   2.1308438e-02
   8.0941410e+00  -5.0482036e-02   2.0938152e-02
   8.1242869e+00  -4.9599090e-02   2.0563451e-02
   8.1504347e+00  -4.8845563e-02   2.0244014e-02
   8.1760308e+00  -4.8118848e-02   1.9936252e-02
   8.2042374e+00  -4.7330347e-02   1.9602898e-02
   8.2333293e+00  -4.6530446e-02   1.9265403e-02
   8.2612699e+00  -4.5774772e-02   1.8947209e-02
   8.2860611e+00  -4.5114438e-02   1.8669614e-02
   8.3171363e+00  -4.4300026e-02   1.8327825e-02
   8.3447799e+00  -4.3587789e-02   1.8029032e-02
   8.3695689e+00  -4.2958749e-02   1.7765099e-02
   8.4004135e+00  -4.2188579e-02   1.7442225e-02
   8.4275773e+00  -4.1521650e-02   1.7162610e-02
   8.4558868e+00  -4.0837695e-02   1.6875920e-02
   8.4861248e+00  -4.0119462e-02   1.6574745e-02
   8.5137683e+00  -3.9473803e-02   1.6304102e-02
   8.5476938e+00  -3.8695456e-02   1.5978017e-02
   8.5736164e+00  -3.8110971e-02   1.5733048e-02
   8.6058707e+00  -3.7395906e-02   1.5433328e-02
   8.6342515e+00  -3.6777702e-02   1.5174372e-02
   8.6646482e+00  -3.6126797e-02   1.4901746e-02
   8.6967737e+00  -3.5451261e-02   1.4618923e-02
   8.7270608e+00  -3.4825829e-02   1.4356961e-02
   8.7544947e+00  -3.4268744e-02   1.4123782e-02
   8.7830666e+00  -3.3697920e-02   1.3885042e-02
   8.8104551e+00  -3.3159578e-02   1.3660020e-02
   8.8376124e+00  -3.2634186e-02   1.3440530e-02
   8.8682788e+00  -3.2050814e-02   1.3197078e-02
   8.8994816e+00  -3.1467844e-02   1.2954116e-02
   8.9296247e+00  -3.0914662e-02   1.2723763e-02
   8.9581445e+00  -3.0400158e-02   1.2509744e-02
   8.9853141e+00  -2.9917919e-02   1.2309254e-02
   9.0162770e+00  -2.9377607e-02   1.2084662e-02
   9.0453884e+00  -2.8878443e-02   1.1877236e-02
   9.0748184e+00  -2.8382377e-02   1.1671112e-02
   9.1072711e+00  -2.7845162e-02   1.1447872e-02
   9.1355154e+00  -2.7385833e-02   1.1256913e-02
   9.1646258e+00  -2.6920284e-02   1.1063335e-02
   9.1926148e+00  -2.6480072e-02   1.0880318e-02
   9.2262256e+00  -2.5960865e-02   1.0664423e-02
   9.2554852e+00  -2.5517104e-02   1.0480089e-02
   9.2823512e+00  -2.5116274e-02   1.0313483e-02
   9.3091860e+00  -2.4722142e-02   1.0149648e-02
   9.3348751e+00  -2.4350584e-02   9.9952312e-03
   9.3647509e+00  -2.3925432e-02   9.8188554e-03
   9.3932488e+00  -2.3526760e-02   9.6536248e-03
   9.4215296e+00  -2.3137647e-02   9.4922527e-03
   9.4504217e+00  -2.2746718e-02   9.3302467e-03
   9.4766195e+00  -2.2397921e-02   9.1859544e-03
   9.5010631e+00  -2.2077276e-02   9.0533384e-03
   9.5295428e+00  -2.1709440e-02   8.9012523e-03
   9.5585398e+00  -2.1341183e-02   8.7491055e-03
   9.5898417e+00  -2.0950627e-02   8.5878799e-03
   9.6188058e+00  -2.0595579e-02   8.4413909e-03
   9.6502430e+00  -2.0216994e-02   8.2852496e-03
   9.6826121e+00  -1.9834422e-02   8.1273399e-03
   9.7116991e+00  -1.9496790e-02   7.9879939e-03
   9.7403127e+00  -1.9170234e-02   7.8532715e-03
   9.7650018e+00  -1.8892845e-02   7.7388177e-03
   9.7940892e+00  -1.8571160e-02   7.6060636e-03
   9.8232742e+00  -1.8253868e-02   7.4749800e-03
   9.8584704e+00  -1.7878381e-02   7.3197511e-03
   9.8905470e+00  -1.7542861e-02   7.1809549e-03
   9.9182925e+00  -1.7257692e-02   7.0630897e-03
   9.9439047e+00  -1.6998539e-02   6.9560525e-03
   9.9714220e+00  -1.6724417e-02   6.8428614e-03


==> Data/Case-02/z_hat.dat <==
   0.0000000e+00   0.0000000e+00
   2.8149632e-03   0.0000000e+00
   6.3912495e-03   0.0000000e+00
   9.3875946e-03   0.0000000e+00
   1.2173163e-02   0.0000000e+00
   1.5138837e-02   0.0000000e+00
   1.8563937e-02   0.0000000e+00
   2.1953623e-02   0.0000000e+00
   2.5788054e-02   0.0000000e+00
   2.9698222e-02   0.0000000e+00
   3.3184087e-02   0.0000000e+00
   3.7267307e-02   0.0000000e+00
   4.0697342e-02   0.0000000e+00
   4.4730856e-02   0.0000000e+00
   4.8416239e-02   0.0000000e+00
   5.2086571e-02   0.0000000e+00
   5.6235488e-02   0.0000000e+00
   6.0716626e-02   0.0000000e+00
   6.4530492e-02   0.0000000e+00
   6.8095028e-02   0.0000000e+00
   7.2675370e-02   0.0000000e+00
   7.6545214e-02   0.0000000e+00
   8.0338483e-02   0.0000000e+00
   8.4380125e-02   0.0000000e+00
   8.8369906e-02   0.0000000e+00
   9.2268835e-02   0.0000000e+00
   9.5807144e-02   0.0000000e+00
   9.9407935e-02   0.0000000e+00
   1.0364037e-01   0.0000000e+00
   1.0759115e-01   0.0000000e+00
   1.1169714e-01   0.0000000e+00
   1.1625551e-01   0.0000000e+00
   1.2060497e-01   0.0000000e+00
   1.2478192e-01   0.0000000e+00
   1.2900000e-01   0.0000000e+00
   1.3349653e-01   0.0000000e+00
   1.3809853e-01   0.0000000e+00
   1.4213401e-01   0.0000000e+00
   1.4664795e-01   0.0000000e+00
   1.5131313e-01   0.0000000e+00
   1.5522728e-01   0.0000000e+00
   1.5938750e-01   0.0000000e+00
   1.6341985e-01   0.0000000e+00
   1.6680496e-01   0.0000000e+00
   1.7003951e-01   0.0000000e+00
   1.7331125e-01   0.0000000e+00
   1.7666698e-01   0.0000000e+00
   1.7998961e-01   0.0000000e+00
   1.8325121e-01   0.0000000e+00
   1.8612786e-01   0.0000000e+00
   1.8857327e-01   0.0000000e+00
   1.9101178e-01   0.0000000e+00
   1.9323299e-01   0.0000000e+00
   1.9520736e-01   0.0000000e+00
   1.9675891e-01   0.0000000e+00
   1.9873414e-01   0.0000000e+00
   2.0014513e-01   0.0000000e+00
   2.0138181e-01   0.0000000e+00
   2.0270226e-01   0.0000000e+00
   2.0399710e-01   0.0000000e+00
   2.0502773e-01   0.0000000e+00
   2.0598936e-01   0.0000000e+00
   2.0671129e-01   0.0000000e+00
   2.0756300e-01   0.0000000e+00
   2.0836324e-01   0.0000000e+00
   2.0923489e-01   0.0000000e+00
   2.1006053e-01   0.0000000e+00
   2.1090269e-01   0.0000000e+00
   2.1150029e-01   0.0000000e+00
   2.1228670e-01   0.0000000e+00
   2.1293641e-01   0.0000000e+00
   2.1368941e-01   0.0000000e+00
   2.1442916e-01   0.0000000e+00
   2.1506672e-01   0.0000000e+00
   2.1566976e-01   0.0000000e+00
   2.1632515e-01   0.0000000e+00
   2.1706463e-01   0.0000000e+00
   2.1771072e-01   0.0000000e+00
   2.1859650e-01   0.0000000e+00
   2.1941118e-01   0.0000000e+00
   2.2009904e-01   0.0000000e+00
   2.2089933e-01   0.0000000e+00
   2.2202121e-01   0.0000000e+00
   2.2293547e-01   0.0000000e+00
   2.2406324e-01   0.0000000e+00
   2.2517542e-01   0.0000000e+00
   2.2628548e-01   0.0000000e+00
   2.2756357e-01   0.0000000e+00
   2.2894378e-01   0.0000000e+00
   2.3059474e-01   0.0000000e+00
   2.3206953e-01   0.0000000e+00
   2.3413957e-01   0.0000000e+00
   2.3572366e-01   0.0000000e+00
   2.3774173e-01   0.0000000e+00
   2.3961389e-01   0.0000000e+00
   2.4172544e-01   0.0000000e+00
   2.4403792e-01   0.0000000e+00
   2.4597618e-01   0.0000000e+00
   2.4843292e-01   0.0000000e+00
   2.5068599e-01   0.0000000e+00
   2.5348774e-01   0.0000000e+00
   2.5640170e-01   0.0000000e+00
   2.5900135e-01   0.0000000e+00
   2.6173121e-01   0.0000000e+00
   2.6484559e-01   0.0000000e+00
   2.6797416e-01   0.0000000e+00
   2.7105869e-01   0.0000000e+00
   2.7415836e-01   0.0000000e+00
   2.7763592e-01   0.0000000e+00
   2.8105705e-01   0.0000000e+00
   2.8396257e-01   0.0000000e+00
   2.8684383e-01   0.0000000e+00
   2.8988340e-01   0.0000000e+00
   2.9281349e-01   0.0000000e+00
   2.9550274e-01   0.0000000e+00
   2.9834900e-01   0.0000000e+00
   3.0056291e-01   0.0000000e+00
   3.0286598e-01   0.0000000e+00
   3.0595923e-01   0.0000000e+00
   3.0893092e-01   0.0000000e+00
   3.1189505e-01   0.0000000e+00
   3.1495799e-01   0.0000000e+00
   3.1819153e-01   0.0000000e+00
   3.2111657e-01   0.0000000e+00
   3.2468388e-01   0.0000000e+00
   3.2762095e-01   0.0000000e+00
   3.3064485e-01   0.0000000e+00
   3.3358418e-01   0.0000000e+00
   3.3639675e-01   0.0000000e+00
   3.3926258e-01   0.0000000e+00
   3.4257059e-01   0.0000000e+00
   3.4540571e-01   0.0000000e+00
   3.4839998e-01   0.0000000e+00
   3.5153238e-01   0.0000000e+00
   3.5431628e-01   0.0000000e+00
   3.5711986e-01   0.0000000e+00
   3.6027738e-01   0.0000000e+00
   3.6322279e-01   0.0000000e+00
   3.6586396e-01   0.0000000e+00
   3.6840328e-01   0.0000000e+00
   3.7102907e-01   0.0000000e+00
   3.7414513e-01   0.0000000e+00
   3.7709095e-01   0.0000000e+00
   3.7993002e-01   0.0000000e+00
   3.8291897e-01   0.0000000e+00
   3.8583758e-01   0.0000000e+00
   3.8885128e-01   0.0000000e+00
   3.9216971e-01   0.0000000e+00
   3.9521090e-01   0.0000000e+00
   3.9837307e-01   0.0000000e+00
   4.0167319e-01   0.0000000e+00
   4.0490517e-01   0.0000000e+00
   4.0824441e-01   0.0000000e+00
   4.1105854e-01   0.0000000e+00
   4.1384322e-01   0.0000000e+00
   4.1667140e-01   0.0000000e+00
   4.1956791e-01   0.0000000e+00
   4.2229093e-01   0.0000000e+00
   4.2535723e-01   0.0000000e+00
   4.2820123e-01   0.0000000e+00
   4.3138572e-01   0.0000000e+00
   4.3449417e-01   0.0000000e+00
   4.3738347e-01   0.0000000e+00
   4.4037089e-01   0.0000000e+00
   4.4347319e-01   0.0000000e+00
   4.4641507e-01   0.0000000e+00
   4.4969307e-01   0.0000000e+00
   4.5282461e-01   0.0000000e+00
   4.5611220e-01   0.0000000e+00
   4.5923570e-01   0.0000000e+00
   4.6328924e-01   0.0000000e+00
   4.6658405e-01   0.0000000e+00
   4.6975689e-01   0.0000000e+00
   4.7327341e-01   0.0000000e+00
   4.7679805e-01   0.0000000e+00
   4.8040110e-01   0.0000000e+00
   4.8371793e-01   0.0000000e+00
   4.8739235e-01   0.0000000e+00
   4.9111545e-01   0.0000000e+00
   4.9450206e-01   0.0000000e+00
   4.9786610e-01   0.0000000e+00
   5.0121208e-01   0.0000000e+00
   5.0510714e-01   0.0000000e+00
   5.0853830e-01   0.0000000e+00
   5.1240293e-01   0.0000000e+00
   5.1610651e-01   0.0000000e+00
   5.1975840e-01   0.0000000e+00
   5.2412018e-01   0.0000000e+00
   5.2755492e-01   0.0000000e+00
   5.3167368e-01   0.0000000e+00
   5.3523215e-01   0.0000000e+00
   5.3907730e-01   0.0000000e+00
   5.4333353e-01   0.0000000e+00
   5.4680827e-01   0.0000000e+00
   5.5083126e-01   0.0000000e+00
   5.5507753e-01   0.0000000e+00
   5.5971954e-01   0.0000000e+00
   5.6424090e-01   0.0000000e+00
   5.6865919e-01   0.0000000e+00
   5.7260027e-01   0.0000000e+00
   5.7680977e-01   0.0000000e+00
   5.8187450e-01   0.0000000e+00
   5.8669313e-01   0.0000000e+00
   5.9089387e-01   0.0000000e+00
   5.9566682e-01   0.0000000e+00
   6.0052492e-01   0.0000000e+00
   6.0539527e-01   0.0000000e+00
   6.1074128e-01   0.0000000e+00
   6.1487021e-01   0.0000000e+00
   6.1977716e-01   0.0000000e+00
   6.2537663e-01   0.0000000e+00
   6.3074897e-01   0.0000000e+00
   6.3648008e-01   0.0000000e+00
   6.4282083e-01   0.0000000e+00
   6.4878954e-01   0.0000000e+00
   6.5481433e-01   0.0000000e+00
   6.6118659e-01   0.0000000e+00
   6.6726808e-01   0.0000000e+00
   6.7307885e-01   0.0000000e+00
   6.7984961e-01   0.0000000e+00
   6.8657495e-01   0.0000000e+00
   6.9281025e-01   0.0000000e+00
   6.9924936e-01   0.0000000e+00
   7.0596053e-01   0.0000000e+00
   7.1379408e-01   0.0000000e+00
   7.2016236e-01   0.0000000e+00
   7.2725263e-01   0.0000000e+00
   7.3366954e-01   0.0000000e+00
   7.4093291e-01   0.0000000e+00
   7.4821207e-01   0.0000000e+00
   7.5730060e-01   0.0000000e+00
   7.6439192e-01   0.0000000e+00
   7.7238016e-01   0.0000000e+00
   7.8124045e-01   0.0000000e+00
   7.8985616e-01   0.0000000e+00
   7.9812481e-01   0.0000000e+00
   8.0668710e-01   0.0000000e+00
   8.1578485e-01   0.0000000e+00
   8.2403811e-01   0.0000000e+00
   8.3269939e-01   0.0000000e+00
   8.4059184e-01   0.0000000e+00
   8.4921677e-01   0.0000000e+00
   8.5929722e-01   0.0000000e+00
   8.6804286e-01   0.0000000e+00
   8.7640995e-01   0.0000000e+00
   8.8569156e-01   0.0000000e+00
   8.9399153e-01   0.0000000e+00
   9.0317790e-01   0.0000000e+00
   9.1293755e-01   0.0000000e+00
   9.2193223e-01   0.0000000e+00
   9.3135102e-01   0.0000000e+00
   9.4162257e-01   0.0000000e+00
   9.5214433e-01   0.0000000e+00
   9.6279941e-01   0.0000000e+00
   9.7257257e-01   0.0000000e+00
   9.8303271e-01   0.0000000e+00
   9.9207064e-01   0.0000000e+00
   1.0013379e+00   0.0000000e+00
   1.0116034e+00   0.0000000e+00
   1.0216891e+00   0.0000000e+00
   1.0318942e+00   0.0000000e+00
   1.0420893e+00   0.0000000e+00
   1.0529620e+00   0.0000000e+00
   1.0640838e+00   0.0000000e+00
   1.0755141e+00   0.0000000e+00
   1.0872522e+00   0.0000000e+00
   1.0979124e+00   0.0000000e+00
   1.1090585e+00   0.0000000e+00
   1.1190008e+00   0.0000000e+00
   1.1298389e+00   0.0000000e+00
   1.1401622e+00   0.0000000e+00
   1.1514102e+00   0.0000000e+00
   1.1633845e+00   0.0000000e+00
   1.1747377e+00   0.0000000e+00
   1.1869245e+00   0.0000000e+00
   1.1976216e+00   0.0000000e+00
   1.2091882e+00   0.0000000e+00
   1.2208451e+00   0.0000000e+00
   1.2326432e+00   0.0000000e+00
   1.2447482e+00   0.0000000e+00
   1.2567121e+00   0.0000000e+00
   1.2676209e+00   0.0000000e+00
   1.2788050e+00   0.0000000e+00
   1.2904915e+00   0.0000000e+00
   1.3026729e+00   0.0000000e+00
   1.3152166e+00   0.0000000e+00
   1.3275820e+00   0.0000000e+00
   1.3395602e+00   0.0000000e+00
   1.3514024e+00   0.0000000e+00
   1.3626611e+00   0.0000000e+00
   1.3741339e+00   0.0000000e+00
   1.3862018e+00   0.0000000e+00
   1.3971774e+00   0.0000000e+00
   1.4071945e+00   0.0000000e+00
   1.4162868e+00   0.0000000e+00
   1.4260390e+00   0.0000000e+00
   1.4353270e+00   0.0000000e+00
   1.4434811e+00   0.0000000e+00
   1.4522939e+00   0.0000000e+00
   1.4623744e+00   0.0000000e+00
   1.4703282e+00   0.0000000e+00
   1.4794687e+00   0.0000000e+00
   1.4864085e+00   0.0000000e+00
   1.4922808e+00   0.0000000e+00
   1.4982812e+00   0.0000000e+00
   1.5075831e+00   0.0000000e+00
   1.5134500e+00   0.0000000e+00
   1.5196349e+00   0.0000000e+00
   1.5239092e+00   0.0000000e+00
   1.5295247e+00   0.0000000e+00
   1.5346097e+00   0.0000000e+00
   1.5386699e+00   0.0000000e+00
   1.5421971e+00   0.0000000e+00
   1.5452939e+00   0.0000000e+00
   1.5482577e+00   0.0000000e+00
   1.5515784e+00   0.0000000e+00
   1.5550258e+00   0.0000000e+00
   1.5576789e+00   0.0000000e+00
   1.5606688e+00   0.0000000e+00
   1.5634510e+00   0.0000000e+00
   1.5654746e+00   0.0000000e+00
   1.5686484e+00   0.0000000e+00
   1.5715644e+00   0.0000000e+00
   1.5737114e+00   0.0000000e+00
   1.5762257e+00   0.0000000e+00
   1.5792006e+00   0.0000000e+00
   1.5823730e+00   0.0000000e+00
   1.5851824e+00   0.0000000e+00
   1.5887043e+00   0.0000000e+00
   1.5912022e+00   0.0000000e+00
   1.5937572e+00   0.0000000e+00
   1.5962081e+00   0.0000000e+00
   1.5986073e+00   0.0000000e+00
   1.6009405e+00   0.0000000e+00
   1.6041020e+00   0.0000000e+00
   1.6065292e+00   0.0000000e+00
   1.6100621e+00   0.0000000e+00
   1.6129366e+00   0.0000000e+00
   1.6166158e+00   0.0000000e+00
   1.6188921e+00   0.0000000e+00
   1.6216778e+00   0.0000000e+00
   1.6251318e+00   0.0000000e+00
   1.6282791e+00   0.0000000e+00
   1.6309341e+00   0.0000000e+00
   1.6334437e+00   0.0000000e+00
   1.6359849e+00   0.0000000e+00
   1.6384209e+00   0.0000000e+00
   1.6411650e+00   0.0000000e+00
   1.6438918e+00   0.0000000e+00
   1.6464088e+00   0.0000000e+00
   1.6489678e+00   0.0000000e+00
   1.6519668e+00   0.0000000e+00
   1.6541418e+00   0.0000000e+00
   1.6566939e+00   0.0000000e+00
   1.6601713e+00   0.0000000e+00
   1.6640569e+00   0.0000000e+00
   1.6676026e+00   0.0000000e+00
   1.6716980e+00   0.0000000e+00
   1.6757685e+00   0.0000000e+00
   1.6790952e+00   0.0000000e+00
   1.6824261e+00   0.0000000e+00
   1.6866691e+00   0.0000000e+00
   1.6910703e+00   0.0000000e+00
   1.6960088e+00   0.0000000e+00
   1.7026964e+00   0.0000000e+00
   1.7074848e+00   0.0000000e+00
   1.7132722e+00   0.0000000e+00
   1.7198860e+00   0.0000000e+00
   1.7276272e+00   0.0000000e+00
   1.7346328e+00   0.0000000e+00
   1.7413040e+00   0.0000000e+00
   1.7486368e+00   0.0000000e+00
   1.7553968e+00   0.0000000e+00
   1.7625536e+00   0.0000000e+00
   1.7697880e+00   0.0000000e+00
   1.7791329e+00   0.0000000e+00
   1.7870180e+00   0.0000000e+00
   1.7955416e+00   0.0000000e+00
   1.8070197e+00   0.0000000e+00
   1.8166970e+00   0.0000000e+00
   1.8276955e+00   0.0000000e+00
   1.8370046e+00   0.0000000e+00
   1.8465029e+00   0.0000000e+00
   1.8580382e+00   0.0000000e+00
   1.8668980e+00   0.0000000e+00
   1.8777172e+00   0.0000000e+00
   1.8898059e+00   0.0000000e+00
   1.9020356e+00   0.0000000e+00
   1.9173528e+00   0.0000000e+00
   1.9273877e+00   0.0000000e+00
   1.9407931e+00   0.0000000e+00
   1.9531485e+00   0.0000000e+00
   1.9662054e+00   0.0000000e+00
   1.9801781e+00   0.0000000e+00
   1.9937884e+00   0.0000000e+00
   2.0088845e+00   0.0000000e+00
   2.0232991e+00   0.0000000e+00
   2.0368842e+00   0.0000000e+00
   2.0500333e+00   0.0000000e+00
   2.0647859e+00   0.0000000e+00
   2.0769200e+00   0.0000000e+00
   2.0911890e+00   0.0000000e+00
   2.1074497e+00   0.0000000e+00
   2.1213191e+00   0.0000000e+00
   2.1366435e+00   0.0000000e+00
   2.1518180e+00   0.0000000e+00
   2.1657249e+00   0.0000000e+00
   2.1821599e+00   0.0000000e+00
   2.1982944e+00   0.0000000e+00
   2.2133856e+00   0.0000000e+00
   2.2275308e+00   0.0000000e+00
   2.2422687e+00   0.0000000e+00
   2.2591914e+00   0.0000000e+00
   2.2728614e+00   0.0000000e+00
   2.2893610e+00   0.0000000e+00
   2.3047730e+00   0.0000000e+00
   2.3205508e+00   0.0000000e+00
   2.3354050e+00   0.0000000e+00
   2.3502113e+00   0.0000000e+00
   2.3649527e+00   0.0000000e+00
   2.3786072e+00   0.0000000e+00
   2.3941559e+00   0.0000000e+00
   2.4116085e+00   0.0000000e+00
   2.4265037e+00   0.0000000e+00
   2.4419321e+00   0.0000000e+00
   2.4584212e+00   0.0000000e+00
   2.4732258e+00   0.0000000e+00
   2.4887165e+00   0.0000000e+00
   2.5032552e+00   0.0000000e+00
   2.5207091e+00   0.0000000e+00
   2.5355388e+00   0.0000000e+00
   2.5503430e+00   0.0000000e+00
   2.5660394e+00   0.0000000e+00
   2.5801383e+00   0.0000000e+00
   2.5935641e+00   0.0000000e+00
   2.6074641e+00   0.0000000e+00
   2.6230856e+00   0.0000000e+00
   2.6392368e+00   0.0000000e+00
   2.6530428e+00   0.0000000e+00
   2.6726209e+00   0.0000000e+00
   2.6907851e+00   0.0000000e+00
   2.7059007e+00   0.0000000e+00
   2.7195619e+00   0.0000000e+00
   2.7356746e+00   0.0000000e+00
   2.7526377e+00   0.0000000e+00
   2.7689463e+00   0.0000000e+00
   2.7861740e+00   0.0000000e+00
   2.8046355e+00   0.0000000e+00
   2.8207068e+00   0.0000000e+00
   2.8379227e+00   0.0000000e+00
   2.8551216e+00   0.0000000e+00
   2.8709698e+00   0.0000000e+00
   2.8877847e+00   0.0000000e+00
   2.9020707e+00   0.0000000e+00
   2.9213700e+00   0.0000000e+00
   2.9360545e+00   0.0000000e+00
   2.9521763e+00   0.0000000e+00
   2.9700227e+00   0.0000000e+00
   2.9859047e+00   0.0000000e+00
   3.0020449e+00   0.0000000e+00
   3.0180317e+00   0.0000000e+00
   3.0325698e+00   0.0000000e+00
   3.0488153e+00   0.0000000e+00
   3.0657509e+00   0.0000000e+00
   3.0842181e+00   0.0000000e+00
   3.0998174e+00   0.0000000e+00
   3.1161106e+00   0.0000000e+00
   3.1337356e+00   0.0000000e+00
   3.1519381e+00   0.0000000e+00
   3.1694415e+00   0.0000000e+00
   3.1872224e+00   0.0000000e+00
   3.2053212e+00   0.0000000e+00
   3.2213316e+00   0.0000000e+00
   3.2393678e+00   0.0000000e+00
   3.2573794e+00   0.0000000e+00
   3.2745549e+00   0.0000000e+00
   3.2924310e+00   0.0000000e+00
   3.3098451e+00   0.0000000e+00
   3.3261234e+00   0.0000000e+00
   3.3429525e+00   0.0000000e+00
   3.3606554e+00   0.0000000e+00
   3.3798705e+00   0.0000000e+00
   3.3967096e+00   0.0000000e+00
   3.4147258e+00   0.0000000e+00
   3.4305181e+00   0.0000000e+00
   3.4488563e+00   0.0000000e+00
   3.4669612e+00   0.0000000e+00
   3.4850217e+00   0.0000000e+00
   3.5012939e+00   0.0000000e+00
   3.5208765e+00   0.0000000e+00
   3.5394326e+00   0.0000000e+00
   3.5602042e+00   0.0000000e+00
   3.5792240e+00   0.0000000e+00
   3.5968960e+00   0.0000000e+00
   3.6143784e+00   0.0000000e+00
   3.6334473e+00   0.0000000e+00
   3.6529863e+00   0.0000000e+00
   3.6707587e+00   0.0000000e+00
   3.6878398e+00   0.0000000e+00
   3.7047513e+00   0.0000000e+00
   3.7234074e+00   0.0000000e+00
   3.7443120e+00   0.0000000e+00
   3.7641086e+00   0.0000000e+00
   3.7859619e+00   0.0000000e+00
   3.8061417e+00   0.0000000e+00
   3.8272163e+00   0.0000000e+00
   3.8468788e+00   0.0000000e+00
   3.8646809e+00   0.0000000e+00
   3.8823176e+00   0.0000000e+00
   3.9017308e+00   0.0000000e+00
   3.9222525e+00   0.0000000e+00
   3.9401949e+00   0.0000000e+00
   3.9570656e+00   0.0000000e+00
   3.9770249e+00   0.0000000e+00
   3.9967013e+00   0.0000000e+00
   4.0184670e+00   0.0000000e+00
   4.0417910e+00   0.0000000e+00
   4.0618317e+00   0.0000000e+00
   4.0811304e+00   0.0000000e+00
   4.1009349e+00   0.0000000e+00
   4.1203880e+00   0.0000000e+00
   4.1408494e+00   0.0000000e+00
   4.1617205e+00   0.0000000e+00
   4.1809966e+00   0.0000000e+00
   4.2030013e+00   0.0000000e+00
   4.2233386e+00   0.0000000e+00
   4.2415672e+00   0.0000000e+00
   4.2640308e+00   0.0000000e+00
   4.2839842e+00   0.0000000e+00
   4.3038627e+00   0.0000000e+00
   4.3279594e+00   0.0000000e+00
   4.3482762e+00   0.0000000e+00
   4.3685444e+00   0.0000000e+00
   4.3914674e+00   0.0000000e+00
   4.4116546e+00   0.0000000e+00
   4.4318380e+00   0.0000000e+00
   4.4542744e+00   0.0000000e+00
   4.4735943e+00   0.0000000e+00
   4.4956350e+00   0.0000000e+00
   4.5169947e+00   0.0000000e+00
   4.5393347e+00   0.0000000e+00
   4.5626786e+00   0.0000000e+00
   4.5823621e+00   0.0000000e+00
   4.6053990e+00   0.0000000e+00
   4.6250089e+00   0.0000000e+00
   4.6493240e+00   0.0000000e+00
   4.6725253e+00   0.0000000e+00
   4.6920968e+00   0.0000000e+00
   4.7143936e+00   0.0000000e+00
   4.7355792e+00   0.0000000e+00
   4.7577113e+00   0.0000000e+00
   4.7815577e+00   0.0000000e+00
   4.8074757e+00   0.0000000e+00
   4.8343555e+00   0.0000000e+00
   4.8568795e+00   0.0000000e+00
   4.8777022e+00   0.0000000e+00
   4.9004417e+00   0.0000000e+00
   4.9226327e+00   0.0000000e+00
   4.9445838e+00   0.0000000e+00
   4.9664959e+00   0.0000000e+00
   4.9897114e+00   0.0000000e+00
   5.0149484e+00   0.0000000e+00
   5.0394138e+00   0.0000000e+00
   5.0637474e+00   0.0000000e+00
   5.0836074e+00   0.0000000e+00
   5.1067910e+00   0.0000000e+00
   5.1315643e+00   0.0000000e+00
   5.1524894e+00   0.0000000e+00
   5.1772578e+00   0.0000000e+00
   5.2013717e+00   0.0000000e+00
   5.2233496e+00   0.0000000e+00
   5.2474034e+00   0.0000000e+00
   5.2693039e+00   0.0000000e+00
   5.2925257e+00   0.0000000e+00
   5.3151525e+00   0.0000000e+00
   5.3392123e+00   0.0000000e+00
   5.3624497e+00   0.0000000e+00
   5.3874034e+00   0.0000000e+00
   5.4123035e+00   0.0000000e+00
   5.4352388e+00   0.0000000e+00
   5.4593482e+00   0.0000000e+00
   5.4814332e+00   0.0000000e+00
   5.5029402e+00   0.0000000e+00
   5.5222371e+00   0.0000000e+00
   5.5456559e+00   0.0000000e+00
   5.5665808e+00   0.0000000e+00
   5.5901483e+00   0.0000000e+00
   5.6108729e+00   0.0000000e+00
   5.6360162e+00   0.0000000e+00
   5.6575591e+00   0.0000000e+00
   5.6817058e+00   0.0000000e+00
   5.7048319e+00   0.0000000e+00
   5.7293918e+00   0.0000000e+00
   5.7544534e+00   0.0000000e+00
   5.7782053e+00   0.0000000e+00
   5.8031327e+00   0.0000000e+00
   5.8266760e+00   0.0000000e+00
   5.8504523e+00   0.0000000e+00
   5.8734777e+00   0.0000000e+00
   5.9012747e+00   0.0000000e+00
   5.9284951e+00   0.0000000e+00
   5.9533451e+00   0.0000000e+00
   5.9822803e+00   0.0000000e+00
   6.0062258e+00   0.0000000e+00
   6.0340795e+00   0.0000000e+00
   6.0587640e+00   0.0000000e+00
   6.0805687e+00   0.0000000e+00
   6.1031763e+00   0.0000000e+00
   6.1296828e+00   0.0000000e+00
   6.1564056e+00   0.0000000e+00
   6.1843533e+00   0.0000000e+00
   6.2107990e+00   0.0000000e+00
   6.2348826e+00   0.0000000e+00
   6.2561341e+00   0.0000000e+00
   6.2810103e+00   0.0000000e+00
   6.3058819e+00   0.0000000e+00
   6.3281013e+00   0.0000000e+00
   6.3524336e+00   0.0000000e+00
   6.3813020e+00   0.0000000e+00
   6.4064110e+00   0.0000000e+00
   6.4311628e+00   0.0000000e+00
   6.4548940e+00   0.0000000e+00
   6.4780126e+00   0.0000000e+00
   6.5018773e+00   0.0000000e+00
   6.5308237e+00   0.0000000e+00
   6.5590129e+00   0.0000000e+00
   6.5832890e+00   0.0000000e+00
   6.6071558e+00   0.0000000e+00
   6.6296108e+00   0.0000000e+00
   6.6598099e+00   0.0000000e+00
   6.6906475e+00   0.0000000e+00
   6.7174242e+00   0.0000000e+00
   6.7434691e+00   0.0000000e+00
   6.7679484e+00   0.0000000e+00
   6.7963280e+00   0.0000000e+00
   6.8218778e+00   0.0000000e+00
   6.8477879e+00   0.0000000e+00
   6.8709760e+00   0.0000000e+00
   6.8996254e+00   0.0000000e+00
   6.9240961e+00   0.0000000e+00
   6.9553297e+00   0.0000000e+00
   6.9796105e+00   0.0000000e+00
   7.0087820e+00   0.0000000e+00
   7.0392248e+00   0.0000000e+00
   7.0658488e+00   0.0000000e+00
   7.0936680e+00   0.0000000e+00
   7.1217158e+00   0.0000000e+00
   7.1473056e+00   0.0000000e+00
   7.1709417e+00   0.0000000e+00
   7.1961080e+00   0.0000000e+00
   7.2206228e+00   0.0000000e+00
   7.2503590e+00   0.0000000e+00
   7.2781922e+00   0.0000000e+00
   7.3067748e+00   0.0000000e+00
   7.3348738e+00   0.0000000e+00
   7.3653270e+00   0.0000000e+00
   7.3936600e+00   0.0000000e+00
   7.4229504e+00   0.0000000e+00
   7.4477344e+00   0.0000000e+00
   7.4716906e+00   0.0000000e+00
   7.4961572e+00   0.0000000e+00
   7.5197941e+00   0.0000000e+00
   7.5465237e+00   0.0000000e+00
   7.5722265e+00   0.0000000e+00
   7.5974531e+00   0.0000000e+00
   7.6253052e+00   0.0000000e+00
   7.6519494e+00   0.0000000e+00
   7.6776198e+00   0.0000000e+00
   7.7021622e+00   0.0000000e+00
   7.7324769e+00   0.0000000e+00
   7.7652649e+00   0.0000000e+00
   7.7894162e+00   0.0000000e+00
   7.8193228e+00   0.0000000e+00
   7.8463725e+00   0.0000000e+00
   7.8759701e+00   0.0000000e+00
   7.9080398e+00   0.0000000e+00
   7.9319561e+00   0.0000000e+00
   7.9593083e+00   0.0000000e+00
   7.9870083e+00   0.0000000e+00
   8.0113134e+00   0.0000000e+00
   8.0380745e+00   0.0000000e+00
   8.0648876e+00   0.0000000e+00
   8.0941410e+00   0.0000000e+00
   8.1242869e+00   0.0000000e+00
   8.1504347e+00   0.0000000e+00
   8.1760308e+00   0.0000000e+00
   8.2042374e+00   0.0000000e+00
   8.2333293e+00   0.0000000e+00
   8.2612699e+00   0.0000000e+00
   8.2860611e+00   0.0000000e+00
   8.3171363e+00   0.0000000e+00
   8.3447799e+00   0.0000000e+00
   8.3695689e+00   0.0000000e+00
   8.4004135e+00   0.0000000e+00
   8.4275773e+00   0.0000000e+00
   8.4558868e+00   0.0000000e+00
   8.4861248e+00   0.0000000e+00
   8.5137683e+00   0.0000000e+00
   8.5476938e+00   0.0000000e+00
   8.5736164e+00   0.0000000e+00
   8.6058707e+00   0.0000000e+00
   8.6342515e+00   0.0000000e+00
   8.6646482e+00   0.0000000e+00
   8.6967737e+00   0.0000000e+00
   8.7270608e+00   0.0000000e+00
   8.7544947e+00   0.0000000e+00
   8.7830666e+00   0.0000000e+00
   8.8104551e+00   0.0000000e+00
   8.8376124e+00   0.0000000e+00
   8.8682788e+00   0.0000000e+00
   8.8994816e+00   0.0000000e+00
   8.9296247e+00   0.0000000e+00
   8.9581445e+00   0.0000000e+00
   8.9853141e+00   0.0000000e+00
   9.0162770e+00   0.0000000e+00
   9.0453884e+00   0.0000000e+00
   9.0748184e+00   0.0000000e+00
   9.1072711e+00   0.0000000e+00
   9.1355154e+00   0.0000000e+00
   9.1646258e+00   0.0000000e+00
   9.1926148e+00   0.0000000e+00
   9.2262256e+00   0.0000000e+00
   9.2554852e+00   0.0000000e+00
   9.2823512e+00   0.0000000e+00
   9.3091860e+00   0.0000000e+00
   9.3348751e+00   0.0000000e+00
   9.3647509e+00   0.0000000e+00
   9.3932488e+00   0.0000000e+00
   9.4215296e+00   0.0000000e+00
   9.4504217e+00   0.0000000e+00
   9.4766195e+00   0.0000000e+00
   9.5010631e+00   0.0000000e+00
   9.5295428e+00   0.0000000e+00
   9.5585398e+00   0.0000000e+00
   9.5898417e+00   0.0000000e+00
   9.6188058e+00   0.0000000e+00
   9.6502430e+00   0.0000000e+00
   9.6826121e+00   0.0000000e+00
   9.7116991e+00   0.0000000e+00
   9.7403127e+00   0.0000000e+00
   9.7650018e+00   0.0000000e+00
   9.7940892e+00   0.0000000e+00
   9.8232742e+00   0.0000000e+00
   9.8584704e+00   0.0000000e+00
   9.8905470e+00   0.0000000e+00
   9.9182925e+00   0.0000000e+00
   9.9439047e+00   0.0000000e+00
   9.9714220e+00   0.0000000e+00


==> Data/Case-03/Wa_hat.dat <==
   0.0000000e+00   6.0000000e-01   5.0000000e-01   4.0000000e-01   3.0000000e-01   2.0000000e-01   1.0000000e-01
   2.4416059e-03   5.9805029e-01   4.9730647e-01   3.9603524e-01   2.9987814e-01   2.0048743e-01   1.0109671e-01
   5.7003430e-03   5.9545917e-01   4.9370426e-01   3.9069328e-01   2.9971620e-01   2.0113521e-01   1.0255422e-01
   8.6347816e-03   5.9313672e-01   4.9043617e-01   3.8580593e-01   2.9957104e-01   2.0171582e-01   1.0386060e-01
   1.1739562e-02   5.9069056e-01   4.8694038e-01   3.8062255e-01   2.9941816e-01   2.0232736e-01   1.0523656e-01
   1.5333631e-02   5.8787309e-01   4.8285235e-01   3.7448876e-01   2.9924207e-01   2.0303173e-01   1.0682139e-01
   1.8217179e-02   5.8562357e-01   4.7954591e-01   3.6955482e-01   2.9910147e-01   2.0359411e-01   1.0808674e-01
   2.1728682e-02   5.8289728e-01   4.7549125e-01   3.6343025e-01   2.9893108e-01   2.0427568e-01   1.0962028e-01
   2.4956177e-02   5.8040413e-01   4.7175906e-01   3.5776896e-01   2.9877526e-01   2.0489897e-01   1.1102268e-01
   2.8840091e-02   5.7741986e-01   4.6723997e-01   3.5086713e-01   2.9858874e-01   2.0564504e-01   1.1270133e-01
   3.2007042e-02   5.7499932e-01   4.6351485e-01   3.4521507e-01   2.9843746e-01   2.0625017e-01   1.1406288e-01
   3.5773723e-02   5.7213532e-01   4.5902580e-01   3.3845130e-01   2.9825846e-01   2.0696617e-01   1.1567388e-01
   3.9417109e-02   5.6938043e-01   4.5471232e-01   3.3182858e-01   2.9808628e-01   2.0765489e-01   1.1722351e-01
   4.3214288e-02   5.6652523e-01   4.5015663e-01   3.2487216e-01   2.9790783e-01   2.0836869e-01   1.1882956e-01
   4.7446055e-02   5.6336235e-01   4.4508304e-01   3.1707415e-01   2.9771015e-01   2.0915941e-01   1.2060868e-01
   5.1178439e-02   5.6058933e-01   4.4057393e-01   3.1012976e-01   2.9753683e-01   2.0985267e-01   1.2216850e-01
   5.4817987e-02   5.5790020e-01   4.3610914e-01   3.0329944e-01   2.9736876e-01   2.1052495e-01   1.2368114e-01
   5.8499876e-02   5.5519468e-01   4.3156971e-01   2.9638878e-01   2.9719967e-01   2.1120133e-01   1.2520300e-01
   6.2839202e-02   5.5202518e-01   4.2619336e-01   2.8816415e-01   2.9700157e-01   2.1199371e-01   1.2698584e-01
   6.6835626e-02   5.4912433e-01   4.2123231e-01   2.8054343e-01   2.9682027e-01   2.1271892e-01   1.2861756e-01
   7.1021935e-02   5.4610425e-01   4.1615822e-01   2.7253823e-01   2.9663152e-01   2.1347394e-01   1.3031636e-01
   7.5049101e-02   5.4321682e-01   4.1116560e-01   2.6490261e-01   2.9645105e-01   2.1419580e-01   1.3194054e-01
   7.8705164e-02   5.4061053e-01   4.0661467e-01   2.5789761e-01   2.9628816e-01   2.1484737e-01   1.3340658e-01
   8.2598047e-02   5.3785108e-01   4.0178702e-01   2.5049329e-01   2.9611569e-01   2.1553723e-01   1.3495877e-01
   8.6543135e-02   5.3507102e-01   3.9685570e-01   2.4298215e-01   2.9594194e-01   2.1623225e-01   1.3652255e-01
   9.0821942e-02   5.3207433e-01   3.9152713e-01   2.3471961e-01   2.9575465e-01   2.1698142e-01   1.3820819e-01
   9.5033372e-02   5.2914354e-01   3.8629115e-01   2.2665635e-01   2.9557147e-01   2.1771411e-01   1.3985676e-01
   9.8753605e-02   5.2656995e-01   3.8169409e-01   2.1956037e-01   2.9541062e-01   2.1835751e-01   1.4130440e-01
   1.0295046e-01   5.2368382e-01   3.7655438e-01   2.1158986e-01   2.9523024e-01   2.1907905e-01   1.4292785e-01
   1.0673297e-01   5.2109816e-01   3.7196678e-01   2.0444096e-01   2.9506863e-01   2.1972546e-01   1.4438229e-01
   1.1087899e-01   5.1828080e-01   3.6693223e-01   1.9661993e-01   2.9489255e-01   2.2042980e-01   1.4596705e-01
   1.1464039e-01   5.1573993e-01   3.6233359e-01   1.8966143e-01   2.9473375e-01   2.2106502e-01   1.4739629e-01
   1.1980603e-01   5.1227375e-01   3.5615878e-01   1.8007326e-01   2.9451711e-01   2.2193156e-01   1.4934602e-01
   1.2479308e-01   5.0895279e-01   3.5023331e-01   1.7096245e-01   2.9430955e-01   2.2276180e-01   1.5121406e-01
   1.2883768e-01   5.0627761e-01   3.4554627e-01   1.6369632e-01   2.9414235e-01   2.2343060e-01   1.5271885e-01
   1.3308589e-01   5.0348517e-01   3.4066501e-01   1.5612586e-01   2.9396782e-01   2.2412871e-01   1.5428959e-01
   1.3750608e-01   5.0059852e-01   3.3558854e-01   1.4823504e-01   2.9378741e-01   2.2485037e-01   1.5591333e-01
   1.4157079e-01   4.9796086e-01   3.3091503e-01   1.4111298e-01   2.9362255e-01   2.2550978e-01   1.5739702e-01
   1.4624251e-01   4.9494910e-01   3.2567840e-01   1.3300575e-01   2.9343432e-01   2.2626273e-01   1.5909113e-01
   1.5028995e-01   4.9235680e-01   3.2102665e-01   1.2602968e-01   2.9327230e-01   2.2691080e-01   1.6054930e-01
   1.5498583e-01   4.8936885e-01   3.1584588e-01   1.1799878e-01   2.9308555e-01   2.2765779e-01   1.6223002e-01
   1.5885613e-01   4.8692198e-01   3.1152168e-01   1.1141683e-01   2.9293262e-01   2.2826950e-01   1.6360638e-01
   1.6300254e-01   4.8431627e-01   3.0702161e-01   1.0446752e-01   2.9276977e-01   2.2892093e-01   1.6507210e-01
   1.6765101e-01   4.8141425e-01   3.0199133e-01   9.6684111e-02   2.9258839e-01   2.2964644e-01   1.6670448e-01
   1.7130414e-01   4.7914777e-01   2.9805148e-01   9.0678151e-02   2.9244674e-01   2.3021306e-01   1.6797938e-01
   1.7486108e-01   4.7695288e-01   2.9419961e-01   8.4906221e-02   2.9230955e-01   2.3076178e-01   1.6921401e-01
   1.7848837e-01   4.7472660e-01   2.9038227e-01   7.9006306e-02   2.9217041e-01   2.3131835e-01   1.7046629e-01
   1.8253959e-01   4.7225441e-01   2.8604690e-01   7.2501486e-02   2.9201590e-01   2.3193640e-01   1.7185689e-01
   1.8594463e-01   4.7018813e-01   2.8249340e-01   6.7094026e-02   2.9188676e-01   2.3245297e-01   1.7301918e-01
   1.8916935e-01   4.6824097e-01   2.7909716e-01   6.1933797e-02   2.9176506e-01   2.3293976e-01   1.7411445e-01
   1.9203172e-01   4.6652049e-01   2.7612978e-01   5.7364418e-02   2.9165753e-01   2.3336988e-01   1.7508222e-01
   1.9516193e-01   4.6464745e-01   2.7285319e-01   5.2320494e-02   2.9154047e-01   2.3383814e-01   1.7613581e-01
   1.9767382e-01   4.6315075e-01   2.7024502e-01   4.8448419e-02   2.9144692e-01   2.3421231e-01   1.7697770e-01
   2.0044654e-01   4.6150516e-01   2.6740725e-01   4.4165184e-02   2.9134407e-01   2.3462371e-01   1.7790335e-01
   2.0281731e-01   4.6010355e-01   2.6492355e-01   4.0496087e-02   2.9125647e-01   2.3497411e-01   1.7869175e-01
   2.0486415e-01   4.5889745e-01   2.6281329e-01   3.7350479e-02   2.9118109e-01   2.3527564e-01   1.7937018e-01
   2.0722039e-01   4.5751361e-01   2.6042832e-01   3.3770092e-02   2.9109460e-01   2.3562160e-01   1.8014859e-01
   2.0915268e-01   4.5638240e-01   2.5844090e-01   3.0906943e-02   2.9102390e-01   2.3590440e-01   1.8078490e-01
   2.1103137e-01   4.5528572e-01   2.5650972e-01   2.8041681e-02   2.9095536e-01   2.3617857e-01   1.8140178e-01
   2.1291160e-01   4.5419123e-01   2.5461086e-01   2.5254547e-02   2.9088695e-01   2.3645219e-01   1.8201744e-01
   2.1479160e-01   4.5309994e-01   2.5268668e-01   2.2472807e-02   2.9081875e-01   2.3672501e-01   1.8263128e-01
   2.1647779e-01   4.5212378e-01   2.5098499e-01   2.0018751e-02   2.9075774e-01   2.3696905e-01   1.8318037e-01
   2.1775232e-01   4.5138757e-01   2.4967685e-01   1.8149149e-02   2.9071172e-01   2.3715311e-01   1.8359449e-01
   2.1901295e-01   4.5066077e-01   2.4844413e-01   1.6362013e-02   2.9066630e-01   2.3733481e-01   1.8400332e-01
   2.2011430e-01   4.5002692e-01   2.4734875e-01   1.4777415e-02   2.9062668e-01   2.3749327e-01   1.8435986e-01
   2.2121733e-01   4.4939316e-01   2.4624800e-01   1.3234223e-02   2.9058707e-01   2.3765171e-01   1.8471635e-01
   2.2247536e-01   4.4867162e-01   2.4502116e-01   1.1456416e-02   2.9054198e-01   2.3783209e-01   1.8512221e-01
   2.2334249e-01   4.4817507e-01   2.4417616e-01   1.0264324e-02   2.9051094e-01   2.3795623e-01   1.8540152e-01
   2.2401344e-01   4.4779131e-01   2.4353667e-01   9.3523808e-03   2.9048696e-01   2.3805217e-01   1.8561739e-01
   2.2460507e-01   4.4745323e-01   2.4295945e-01   8.5402507e-03   2.9046583e-01   2.3813669e-01   1.8580756e-01
   2.2534668e-01   4.4702987e-01   2.4223770e-01   7.5600017e-03   2.9043937e-01   2.3824253e-01   1.8604570e-01
   2.2608324e-01   4.4660986e-01   2.4151514e-01   6.5456011e-03   2.9041312e-01   2.3834753e-01   1.8628195e-01
   2.2692768e-01   4.4612891e-01   2.4071346e-01   5.3867880e-03   2.9038306e-01   2.3846777e-01   1.8655249e-01
   2.2778241e-01   4.4564271e-01   2.3987332e-01   4.2331415e-03   2.9035267e-01   2.3858932e-01   1.8682597e-01
   2.2854397e-01   4.4521004e-01   2.3913326e-01   3.2017786e-03   2.9032563e-01   2.3869749e-01   1.8706935e-01
   2.2930600e-01   4.4477760e-01   2.3838352e-01   2.1784677e-03   2.9029860e-01   2.3880560e-01   1.8731260e-01
   2.3010827e-01   4.4432285e-01   2.3760847e-01   1.0756576e-03   2.9027018e-01   2.3891929e-01   1.8756840e-01
   2.3073824e-01   4.4396615e-01   2.3700473e-01   2.2843485e-04   2.9024788e-01   2.3900846e-01   1.8776904e-01
   2.3140410e-01   4.4358950e-01   2.3636975e-01  -6.6575396e-04   2.9022434e-01   2.3910263e-01   1.8798091e-01
   2.3222084e-01   4.4312801e-01   2.3558294e-01  -1.7641069e-03   2.9019550e-01   2.3921800e-01   1.8824050e-01
   2.3286012e-01   4.4276718e-01   2.3496230e-01  -2.6249604e-03   2.9017295e-01   2.3930820e-01   1.8844346e-01
   2.3352337e-01   4.4239320e-01   2.3433641e-01  -3.5144472e-03   2.9014957e-01   2.3940170e-01   1.8865383e-01
   2.3411354e-01   4.4206073e-01   2.3376854e-01  -4.3020554e-03   2.9012880e-01   2.3948482e-01   1.8884084e-01
   2.3484774e-01   4.4164754e-01   2.3308138e-01  -5.2541255e-03   2.9010297e-01   2.3958812e-01   1.8907326e-01
   2.3564353e-01   4.4120020e-01   2.3231139e-01  -6.3022043e-03   2.9007501e-01   2.3969995e-01   1.8932489e-01
   2.3641659e-01   4.4076614e-01   2.3159360e-01  -7.3195948e-03   2.9004788e-01   2.3980846e-01   1.8956905e-01
   2.3716758e-01   4.4034496e-01   2.3089488e-01  -8.3032453e-03   2.9002156e-01   2.3991376e-01   1.8980596e-01
   2.3793292e-01   4.3991622e-01   2.3017415e-01  -9.3033859e-03   2.8999476e-01   2.4002094e-01   1.9004712e-01
   2.3884038e-01   4.3940850e-01   2.2932598e-01  -1.0486316e-02   2.8996303e-01   2.4014787e-01   1.9033272e-01
   2.3963486e-01   4.3896456e-01   2.2860110e-01  -1.1555586e-02   2.8993529e-01   2.4025886e-01   1.9058243e-01
   2.4086456e-01   4.3827847e-01   2.2744851e-01  -1.3143494e-02   2.8989240e-01   2.4043038e-01   1.9096836e-01
   2.4222708e-01   4.3751976e-01   2.2620950e-01  -1.4957776e-02   2.8984498e-01   2.4062006e-01   1.9139514e-01
   2.4316491e-01   4.3699843e-01   2.2537373e-01  -1.6139857e-02   2.8981240e-01   2.4075039e-01   1.9168838e-01
   2.4439530e-01   4.3631558e-01   2.2424513e-01  -1.7760244e-02   2.8976972e-01   2.4092110e-01   1.9207249e-01
   2.4565845e-01   4.3561586e-01   2.2306012e-01  -1.9434326e-02   2.8972599e-01   2.4109604e-01   1.9246608e-01
   2.4677565e-01   4.3499809e-01   2.2202132e-01  -2.0914435e-02   2.8968738e-01   2.4125048e-01   1.9281357e-01
   2.4830202e-01   4.3415574e-01   2.2064841e-01  -2.2863047e-02   2.8963473e-01   2.4146107e-01   1.9328740e-01
   2.5001558e-01   4.3321238e-01   2.1914805e-01  -2.5095505e-02   2.8957577e-01   2.4169690e-01   1.9381803e-01
   2.5158011e-01   4.3235318e-01   2.1778369e-01  -2.7052125e-02   2.8952207e-01   2.4191170e-01   1.9430133e-01
   2.5352294e-01   4.3128903e-01   2.1603876e-01  -2.9489442e-02   2.8945556e-01   2.4217774e-01   1.9489992e-01
   2.5531364e-01   4.3031095e-01   2.1447783e-01  -3.1727284e-02   2.8939443e-01   2.4242226e-01   1.9545009e-01
   2.5705438e-01   4.2936268e-01   2.1296923e-01  -3.3856152e-02   2.8933517e-01   2.4265933e-01   1.9598349e-01
   2.5877917e-01   4.2842553e-01   2.1150285e-01  -3.5887190e-02   2.8927660e-01   2.4289362e-01   1.9651064e-01
   2.6108472e-01   4.2717661e-01   2.0959771e-01  -3.8606520e-02   2.8919854e-01   2.4320585e-01   1.9721316e-01
   2.6405620e-01   4.2557331e-01   2.0713196e-01  -4.2046663e-02   2.8909833e-01   2.4360667e-01   1.9811501e-01
   2.6660390e-01   4.2420435e-01   2.0508787e-01  -4.4889774e-02   2.8901277e-01   2.4394891e-01   1.9888505e-01
   2.6919853e-01   4.2281554e-01   2.0303732e-01  -4.7836310e-02   2.8892597e-01   2.4429611e-01   1.9966626e-01
   2.7188076e-01   4.2138551e-01   2.0092393e-01  -5.0771192e-02   2.8883659e-01   2.4465362e-01   2.0047065e-01
   2.7437024e-01   4.2006338e-01   1.9900036e-01  -5.3510037e-02   2.8875396e-01   2.4498416e-01   2.0121435e-01
   2.7717866e-01   4.1857778e-01   1.9709375e-01  -5.6444792e-02   2.8866111e-01   2.4535555e-01   2.0205000e-01
   2.7978100e-01   4.1720677e-01   1.9522214e-01  -5.9064355e-02   2.8857542e-01   2.4569831e-01   2.0282119e-01
   2.8252332e-01   4.1576779e-01   1.9334517e-01  -6.1826624e-02   2.8848549e-01   2.4605805e-01   2.0363062e-01
   2.8497383e-01   4.1448694e-01   1.9171562e-01  -6.4287079e-02   2.8840543e-01   2.4637827e-01   2.0435110e-01
   2.8759363e-01   4.1312279e-01   1.8996042e-01  -6.6760816e-02   2.8832017e-01   2.4671930e-01   2.0511843e-01
   2.9045719e-01   4.1163783e-01   1.8811175e-01  -6.9520833e-02   2.8822736e-01   2.4709054e-01   2.0595372e-01
   2.9300857e-01   4.1032013e-01   1.8650930e-01  -7.1753314e-02   2.8814501e-01   2.4741997e-01   2.0669493e-01
   2.9582712e-01   4.0887028e-01   1.8485162e-01  -7.4212110e-02   2.8805439e-01   2.4778243e-01   2.0751046e-01
   2.9820481e-01   4.0765198e-01   1.8344629e-01  -7.6230545e-02   2.8797825e-01   2.4808701e-01   2.0819576e-01
   3.0064580e-01   4.0640584e-01   1.8250902e-01  -7.7540079e-02   2.8790036e-01   2.4839856e-01   2.0889677e-01
   3.0297016e-01   4.0522583e-01   1.8478187e-01  -7.5812709e-02   2.8782646e-01   2.4869418e-01   2.0956189e-01
   3.0677548e-01   4.0330891e-01   1.8913241e-01  -7.3235317e-02   2.8770602e-01   2.4917592e-01   2.1064582e-01
   3.1101578e-01   4.0118907e-01   1.9389139e-01  -6.9848714e-02   2.8757263e-01   2.4970950e-01   2.1184637e-01
   3.1469661e-01   3.9935889e-01   1.9800317e-01  -6.6181797e-02   2.8745752e-01   2.5016993e-01   2.1288235e-01
   3.1825861e-01   3.9759455e-01   2.0193050e-01  -6.2346129e-02   2.8734673e-01   2.5061309e-01   2.1387945e-01
   3.2108830e-01   3.9619705e-01   2.0498718e-01  -5.9221500e-02   2.8725914e-01   2.5096346e-01   2.1466778e-01
   3.2409510e-01   3.9471540e-01   2.0817618e-01  -5.5994749e-02   2.8716647e-01   2.5133412e-01   2.1550178e-01
   3.2697147e-01   3.9330091e-01   2.1118225e-01  -5.2826880e-02   2.8707821e-01   2.5168715e-01   2.1629609e-01
   3.3005920e-01   3.9178477e-01   2.1433428e-01  -4.9502978e-02   2.8698389e-01   2.5206443e-01   2.1714496e-01
   3.3270454e-01   3.9048768e-01   2.1703206e-01  -4.6794915e-02   2.8690343e-01   2.5238627e-01   2.1786910e-01
   3.3569018e-01   3.8902561e-01   2.2001280e-01  -4.3911963e-02   2.8681301e-01   2.5274797e-01   2.1868294e-01
   3.3837889e-01   3.8771050e-01   2.2267337e-01  -4.1403456e-02   2.8673192e-01   2.5307233e-01   2.1941273e-01
   3.4147177e-01   3.8619948e-01   2.2567652e-01  -3.8630789e-02   2.8663905e-01   2.5344382e-01   2.2024859e-01
   3.4444355e-01   3.8474916e-01   2.2848475e-01  -3.6025844e-02   2.8655021e-01   2.5379915e-01   2.2104808e-01
   3.4739318e-01   3.8331115e-01   2.3123502e-01  -3.3609740e-02   2.8646243e-01   2.5415027e-01   2.2183810e-01
   3.5013306e-01   3.8197683e-01   2.3375834e-01  -3.1603733e-02   2.8638124e-01   2.5447503e-01   2.2256881e-01
   3.5335980e-01   3.8040715e-01   2.3665891e-01  -2.9285989e-02   2.8628605e-01   2.5485579e-01   2.2342552e-01
   3.5629950e-01   3.7897870e-01   2.3924756e-01  -2.7313761e-02   2.8619973e-01   2.5520107e-01   2.2420242e-01
   3.5905778e-01   3.7763998e-01   2.4165507e-01  -2.5526168e-02   2.8611908e-01   2.5552367e-01   2.2492826e-01
   3.6188772e-01   3.7626810e-01   2.4407278e-01  -2.3837716e-02   2.8603668e-01   2.5585327e-01   2.2566985e-01
   3.6443951e-01   3.7503257e-01   2.4620266e-01  -2.2437425e-02   2.8596268e-01   2.5614927e-01   2.2633586e-01
   3.6708835e-01   3.7375134e-01   2.4837269e-01  -2.1010208e-02   2.8588617e-01   2.5645533e-01   2.2702450e-01
   3.7003001e-01   3.7233033e-01   2.5076307e-01  -1.9525300e-02   2.8580155e-01   2.5679381e-01   2.2778607e-01
   3.7294500e-01   3.7092410e-01   2.5306942e-01  -1.8106230e-02   2.8571806e-01   2.5712775e-01   2.2853743e-01
   3.7546415e-01   3.6971049e-01   2.5501975e-01  -1.6969252e-02   2.8564621e-01   2.5741516e-01   2.2918412e-01
   3.7821853e-01   3.6838534e-01   2.5714434e-01  -1.5782284e-02   2.8556796e-01   2.5772818e-01   2.2988840e-01
   3.8078687e-01   3.6715154e-01   2.5909000e-01  -1.4724083e-02   2.8549528e-01   2.5801889e-01   2.3054250e-01
   3.8380580e-01   3.6570373e-01   2.6134710e-01  -1.3529305e-02   2.8541021e-01   2.5835917e-01   2.3130813e-01
   3.8675607e-01   3.6429140e-01   2.6350042e-01  -1.2421782e-02   2.8532744e-01   2.5869023e-01   2.3205301e-01
   3.8904380e-01   3.6319797e-01   2.6515477e-01  -1.1607874e-02   2.8526352e-01   2.5894593e-01   2.3262835e-01
   3.9165789e-01   3.6195056e-01   2.6699979e-01  -1.0726245e-02   2.8519074e-01   2.5923705e-01   2.3328335e-01
   3.9423268e-01   3.6072409e-01   2.6879550e-01  -9.8874488e-03   2.8511933e-01   2.5952267e-01   2.3392600e-01
   3.9721243e-01   3.5930753e-01   2.7083948e-01  -8.9825300e-03   2.8503704e-01   2.5985184e-01   2.3466663e-01
   3.9942887e-01   3.5825606e-01   2.7233503e-01  -8.3066075e-03   2.8497607e-01   2.6009573e-01   2.3521540e-01
   4.0215517e-01   3.5696518e-01   2.7413445e-01  -7.5181570e-03   2.8490134e-01   2.6039462e-01   2.3588790e-01
   4.0460230e-01   3.5580877e-01   2.7573468e-01  -6.8631726e-03   2.8483453e-01   2.6066187e-01   2.3648920e-01
   4.0732458e-01   3.5452507e-01   2.7747339e-01  -6.1632105e-03   2.8476050e-01   2.6095801e-01   2.3715552e-01
   4.0968735e-01   3.5341335e-01   2.7895482e-01  -5.5726619e-03   2.8469648e-01   2.6121407e-01   2.3773165e-01
   4.1217782e-01   3.5224396e-01   2.8050554e-01  -4.9819113e-03   2.8462926e-01   2.6148298e-01   2.3833670e-01
   4.1511728e-01   3.5086720e-01   2.8228663e-01  -4.3180985e-03   2.8455023e-01   2.6179908e-01   2.3904794e-01
   4.1776583e-01   3.4962999e-01   2.8386509e-01  -3.7356184e-03   2.8447932e-01   2.6208271e-01   2.3968611e-01
   4.2017294e-01   3.4850812e-01   2.8526560e-01  -3.2374842e-03   2.8441512e-01   2.6233951e-01   2.4026390e-01
   4.2295126e-01   3.4721632e-01   2.8687067e-01  -2.6762008e-03   2.8434131e-01   2.6263476e-01   2.4092821e-01
   4.2572218e-01   3.4593138e-01   2.8843168e-01  -2.1414501e-03   2.8426800e-01   2.6292800e-01   2.4158801e-01
   4.2871835e-01   3.4454603e-01   2.9010741e-01  -1.5997622e-03   2.8418907e-01   2.6324371e-01   2.4229835e-01
   4.3184571e-01   3.4310482e-01   2.9181365e-01  -1.0747319e-03   2.8410707e-01   2.6357174e-01   2.4303640e-01
   4.3463082e-01   3.4182532e-01   2.9328162e-01  -6.2823649e-04   2.8403436e-01   2.6386257e-01   2.4369078e-01
   4.3724581e-01   3.4062721e-01   2.9463863e-01  -2.1074379e-04   2.8396637e-01   2.6413453e-01   2.4430270e-01
   4.4005662e-01   3.3934326e-01   2.9606486e-01   2.2271543e-04   2.8389358e-01   2.6442567e-01   2.4495777e-01
   4.4299652e-01   3.3800475e-01   2.9754319e-01   6.3471931e-04   2.8381778e-01   2.6472888e-01   2.4563998e-01
   4.4631250e-01   3.3650044e-01   2.9918347e-01   1.1029655e-03   2.8373268e-01   2.6506927e-01   2.4640585e-01
   4.4913042e-01   3.3522679e-01   3.0056945e-01   1.4693266e-03   2.8366070e-01   2.6535720e-01   2.4705371e-01
   4.5218972e-01   3.3384915e-01   3.0199979e-01   1.8445916e-03   2.8358289e-01   2.6566843e-01   2.4775396e-01
   4.5479601e-01   3.3267975e-01   3.0321462e-01   2.1698517e-03   2.8351689e-01   2.6593244e-01   2.4834800e-01
   4.5782127e-01   3.3132727e-01   3.0458198e-01   2.5232876e-03   2.8344060e-01   2.6623761e-01   2.4903462e-01
   4.6064263e-01   3.3007073e-01   3.0584704e-01   2.8406785e-03   2.8336976e-01   2.6652096e-01   2.4967216e-01
   4.6370859e-01   3.2871048e-01   3.0717104e-01   3.1727469e-03   2.8329312e-01   2.6682752e-01   2.5036192e-01
   4.6692321e-01   3.2729009e-01   3.0851670e-01   3.4946402e-03   2.8321314e-01   2.6714743e-01   2.5108172e-01
   4.6949090e-01   3.2615987e-01   3.0958202e-01   3.7445107e-03   2.8314953e-01   2.6740186e-01   2.5165419e-01
   4.7201713e-01   3.2505195e-01   3.1062941e-01   3.9696641e-03   2.8308719e-01   2.6765123e-01   2.5221526e-01
   4.7506759e-01   3.2371974e-01   3.1188383e-01   4.2410168e-03   2.8301223e-01   2.6795108e-01   2.5288993e-01
   4.7842741e-01   3.2225932e-01   3.1319868e-01   4.5347964e-03   2.8293006e-01   2.6827976e-01   2.5362946e-01
   4.8153213e-01   3.2091617e-01   3.1438704e-01   4.7974546e-03   2.8285450e-01   2.6858202e-01   2.5430953e-01
   4.8457765e-01   3.1960489e-01   3.1553464e-01   5.0197994e-03   2.8278071e-01   2.6887714e-01   2.5497357e-01
   4.8799174e-01   3.1814250e-01   3.1677204e-01   5.2948660e-03   2.8269840e-01   2.6920639e-01   2.5571437e-01
   4.9097941e-01   3.1686908e-01   3.1782160e-01   5.5100717e-03   2.8262672e-01   2.6949313e-01   2.5635954e-01
   4.9377258e-01   3.1568390e-01   3.1878735e-01   5.6999634e-03   2.8255999e-01   2.6976005e-01   2.5696010e-01
   4.9687732e-01   3.1437235e-01   3.1983226e-01   5.9182412e-03   2.8248614e-01   2.7005542e-01   2.5762471e-01
   4.9981041e-01   3.1313915e-01   3.2079876e-01   6.0989228e-03   2.8241670e-01   2.7033321e-01   2.5824973e-01
   5.0292654e-01   3.1183531e-01   3.2180263e-01   6.2804949e-03   2.8234325e-01   2.7062700e-01   2.5891075e-01
   5.0563695e-01   3.1070681e-01   3.2266150e-01   6.4538803e-03   2.8227964e-01   2.7088142e-01   2.5948320e-01
   5.0915671e-01   3.0924900e-01   3.2374460e-01   6.6700097e-03   2.8219743e-01   2.7121028e-01   2.6022312e-01
   5.1252730e-01   3.0786127e-01   3.2475996e-01   6.8568085e-03   2.8211911e-01   2.7152357e-01   2.6092804e-01
   5.1644711e-01   3.0625779e-01   3.2588861e-01   7.0601737e-03   2.8202852e-01   2.7188593e-01   2.6174334e-01
   5.1964591e-01   3.0495733e-01   3.2677946e-01   7.2180736e-03   2.8195499e-01   2.7218006e-01   2.6240513e-01
   5.2235736e-01   3.0386078e-01   3.2753015e-01   7.3416755e-03   2.8189293e-01   2.7242828e-01   2.6296362e-01
   5.2556821e-01   3.0256915e-01   3.2837245e-01   7.4962211e-03   2.8181977e-01   2.7272091e-01   2.6362204e-01
   5.2888184e-01   3.0124379e-01   3.2921831e-01   7.6519687e-03   2.8174464e-01   2.7302143e-01   2.6429822e-01
   5.3184005e-01   3.0006707e-01   3.2994378e-01   7.7923651e-03   2.8167789e-01   2.7328846e-01   2.6489903e-01
   5.3504062e-01   2.9880113e-01   3.3071043e-01   7.9299738e-03   2.8160599e-01   2.7357603e-01   2.6554608e-01
   5.3783879e-01   2.9770051e-01   3.3137569e-01   8.0507612e-03   2.8154342e-01   2.7382633e-01   2.6610923e-01
   5.4123171e-01   2.9637373e-01   3.3215332e-01   8.1973939e-03   2.8146790e-01   2.7412841e-01   2.6678892e-01
   5.4445386e-01   2.9512145e-01   3.3287064e-01   8.3189243e-03   2.8139653e-01   2.7441387e-01   2.6743121e-01
   5.4760360e-01   2.9390494e-01   3.3354226e-01   8.4267216e-03   2.8132710e-01   2.7469159e-01   2.6805607e-01
   5.5138919e-01   2.9245246e-01   3.3434108e-01   8.5486572e-03   2.8124409e-01   2.7502363e-01   2.6880317e-01
   5.5551231e-01   2.9088263e-01   3.3516288e-01   8.7014812e-03   2.8115421e-01   2.7538315e-01   2.6961208e-01
   5.5925199e-01   2.8946986e-01   3.3587376e-01   8.8251720e-03   2.8107317e-01   2.7570731e-01   2.7034145e-01
   5.6297183e-01   2.8807487e-01   3.3655789e-01   8.9530984e-03   2.8099301e-01   2.7602795e-01   2.7106289e-01
   5.6681201e-01   2.8664594e-01   3.3724714e-01   9.0868085e-03   2.8091073e-01   2.7635710e-01   2.7180347e-01
   5.7062099e-01   2.8523982e-01   3.3788060e-01   9.1894036e-03   2.8082957e-01   2.7668170e-01   2.7253383e-01
   5.7397756e-01   2.8400974e-01   3.3840949e-01   9.2887350e-03   2.8075845e-01   2.7696622e-01   2.7317399e-01
   5.7781130e-01   2.8261532e-01   3.3900044e-01   9.4329790e-03   2.8067764e-01   2.7728943e-01   2.7390123e-01
   5.8192316e-01   2.8113237e-01   3.3962191e-01   9.5520648e-03   2.8059149e-01   2.7763404e-01   2.7467658e-01
   5.8566401e-01   2.7979448e-01   3.4013833e-01   9.6617795e-03   2.8051357e-01   2.7794571e-01   2.7537784e-01
   5.8950497e-01   2.7843230e-01   3.4065244e-01   9.7999736e-03   2.8043402e-01   2.7826390e-01   2.7609378e-01
   5.9328915e-01   2.7710121e-01   3.4114989e-01   9.9142369e-03   2.8035610e-01   2.7857560e-01   2.7679511e-01
   5.9723025e-01   2.7572652e-01   3.4163366e-01   1.0023764e-02   2.8027541e-01   2.7889836e-01   2.7752130e-01
   6.0098896e-01   2.7442645e-01   3.4205052e-01   1.0138202e-02   2.8019890e-01   2.7920440e-01   2.7820990e-01
   6.0551827e-01   2.7287395e-01   3.4252194e-01   1.0259315e-02   2.8010727e-01   2.7957091e-01   2.7903454e-01
   6.1013647e-01   2.7130677e-01   3.4293758e-01   1.0405485e-02   2.8001449e-01   2.7994205e-01   2.7986961e-01
   6.1450190e-01   2.6984021e-01   3.4331852e-01   1.0522148e-02   2.7992737e-01   2.8029052e-01   2.8065367e-01
   6.2010368e-01   2.6797918e-01   3.4375869e-01   1.0670216e-02   2.7981641e-01   2.8073435e-01   2.8165229e-01
   6.2521858e-01   2.6630007e-01   3.4412190e-01   1.0815325e-02   2.7971591e-01   2.8113637e-01   2.8255683e-01
   6.2906332e-01   2.6505074e-01   3.4438307e-01   1.0937102e-02   2.7964087e-01   2.8143653e-01   2.8323218e-01
   6.3357730e-01   2.6359819e-01   3.4463079e-01   1.1063618e-02   2.7955332e-01   2.8178673e-01   2.8402014e-01
   6.3899863e-01   2.6187340e-01   3.4491494e-01   1.1213398e-02   2.7944895e-01   2.8220421e-01   2.8495947e-01
   6.4390180e-01   2.6033268e-01   3.4513325e-01   1.1343414e-02   2.7935528e-01   2.8257887e-01   2.8580246e-01
   6.4878529e-01   2.5881603e-01   3.4530945e-01   1.1487524e-02   2.7926267e-01   2.8294930e-01   2.8663593e-01
   6.5414907e-01   2.5717013e-01   3.4542572e-01   1.1662402e-02   2.7916174e-01   2.8335305e-01   2.8754436e-01
   6.6036188e-01   2.5528969e-01   3.4555750e-01   1.1857555e-02   2.7904583e-01   2.8381666e-01   2.8858749e-01
   6.6579906e-01   2.5366745e-01   3.4562734e-01   1.2038406e-02   2.7894528e-01   2.8421886e-01   2.8949245e-01
   6.7111241e-01   2.5210291e-01   3.4566124e-01   1.2211755e-02   2.7884781e-01   2.8460875e-01   2.9036969e-01
   6.7687471e-01   2.5042951e-01   3.4564357e-01   1.2416555e-02   2.7874298e-01   2.8502809e-01   2.9131319e-01
   6.8288292e-01   2.4870976e-01   3.4557096e-01   1.2624513e-02   2.7863463e-01   2.8546147e-01   2.9228831e-01
   6.8849509e-01   2.4712654e-01   3.4548202e-01   1.2812483e-02   2.7853431e-01   2.8586278e-01   2.9319125e-01
   6.9575798e-01   2.4511090e-01   3.4530518e-01   1.3058914e-02   2.7840572e-01   2.8637713e-01   2.9434855e-01
   7.0245081e-01   2.4328693e-01   3.4508864e-01   1.3310620e-02   2.7828846e-01   2.8684618e-01   2.9540390e-01
   7.0782747e-01   2.4184484e-01   3.4485743e-01   1.3507749e-02   2.7819510e-01   2.8721959e-01   2.9624407e-01
   7.1478643e-01   2.4000876e-01   3.4451309e-01   1.3781050e-02   2.7807539e-01   2.8769844e-01   2.9732149e-01
   7.2061346e-01   2.3849738e-01   3.4417500e-01   1.3998891e-02   2.7797611e-01   2.8809558e-01   2.9821505e-01
   7.2741540e-01   2.3676317e-01   3.4377778e-01   1.4293441e-02   2.7786130e-01   2.8855479e-01   2.9924827e-01
   7.3473428e-01   2.3493311e-01   3.4327268e-01   1.4591238e-02   2.7773908e-01   2.8904369e-01   3.0034831e-01
   7.4069631e-01   2.3346874e-01   3.4282544e-01   1.4840641e-02   2.7764050e-01   2.8943801e-01   3.0123552e-01
   7.4879851e-01   2.3151733e-01   3.4216043e-01   1.5200847e-02   2.7750794e-01   2.8996825e-01   3.0242857e-01
   7.5649250e-01   2.2970413e-01   3.4144888e-01   1.5555729e-02   2.7738354e-01   2.9046585e-01   3.0354817e-01
   7.6391185e-01   2.2799304e-01   3.4075027e-01   1.5917550e-02   2.7726493e-01   2.9094028e-01   3.0461563e-01
   7.7355823e-01   2.2582330e-01   3.3976151e-01   1.6364797e-02   2.7711268e-01   2.9154927e-01   3.0598587e-01
   7.8218876e-01   2.2393176e-01   3.3880330e-01   1.6815412e-02   2.7697832e-01   2.9208672e-01   3.0719511e-01
   7.9010003e-01   2.2223859e-01   3.3784061e-01   1.7234559e-02   2.7685668e-01   2.9257329e-01   3.0828991e-01
   7.9876515e-01   2.2042903e-01   3.3675284e-01   1.7675136e-02   2.7672509e-01   2.9309965e-01   3.0947421e-01
   8.0676257e-01   2.1880083e-01   3.3568703e-01   1.8126140e-02   2.7660515e-01   2.9357942e-01   3.1055368e-01
   8.1564358e-01   2.1703967e-01   3.3444609e-01   1.8631194e-02   2.7647363e-01   2.9410549e-01   3.1173734e-01
   8.2397068e-01   2.1543194e-01   3.3324475e-01   1.9107943e-02   2.7635190e-01   2.9459242e-01   3.1283294e-01
   8.3278398e-01   2.1377440e-01   3.3191784e-01   1.9620650e-02   2.7622470e-01   2.9510120e-01   3.1397771e-01
   8.4181560e-01   2.1212176e-01   3.3049898e-01   2.0152035e-02   2.7609609e-01   2.9561566e-01   3.1513523e-01
   8.5196985e-01   2.1032003e-01   3.2880865e-01   2.0761512e-02   2.7595355e-01   2.9618580e-01   3.1641804e-01
   8.6301363e-01   2.0842702e-01   3.2692388e-01   2.1450398e-02   2.7580097e-01   2.9679610e-01   3.1779123e-01
   8.7260402e-01   2.0683805e-01   3.2523215e-01   2.2053221e-02   2.7567051e-01   2.9731795e-01   3.1896538e-01
   8.8371379e-01   2.0505992e-01   3.2320424e-01   2.2756249e-02   2.7552171e-01   2.9791316e-01   3.2030461e-01
   8.9414531e-01   2.0345033e-01   3.2120536e-01   2.3432088e-02   2.7538423e-01   2.9846307e-01   3.2154192e-01
   9.0657107e-01   2.0160815e-01   3.1876674e-01   2.4258800e-02   2.7522325e-01   2.9910699e-01   3.2299073e-01
   9.1715609e-01   2.0010312e-01   3.1661578e-01   2.4954857e-02   2.7508847e-01   2.9964613e-01   3.2420379e-01
   9.2869879e-01   1.9852838e-01   3.1425225e-01   2.5766280e-02   2.7494391e-01   3.0022437e-01   3.2550483e-01
   9.3993998e-01   1.9705858e-01   3.1189407e-01   2.6535092e-02   2.7480551e-01   3.0077796e-01   3.2675042e-01
   9.5156573e-01   1.9560201e-01   3.0939738e-01   2.7353560e-02   2.7466481e-01   3.0134076e-01   3.2801672e-01
   9.6490488e-01   1.9401186e-01   3.0648292e-01   2.8313314e-02   2.7450637e-01   3.0197453e-01   3.2944270e-01
   9.7872870e-01   1.9244897e-01   3.0337094e-01   2.9312228e-02   2.7434548e-01   3.0261809e-01   3.3089069e-01
   9.9434172e-01   1.9078546e-01   2.9978374e-01   3.0464867e-02   2.7416773e-01   3.0332906e-01   3.3249039e-01
   1.0095288e+00   1.8926991e-01   2.9619127e-01   3.1626609e-02   2.7399879e-01   3.0400485e-01   3.3401092e-01
   1.0241358e+00   1.8790942e-01   2.9268774e-01   3.2745127e-02   2.7383988e-01   3.0464047e-01   3.3544105e-01
   1.0380925e+00   1.8669672e-01   2.8926026e-01   3.3815878e-02   2.7369127e-01   3.0523491e-01   3.3677855e-01
   1.0532626e+00   1.8546759e-01   2.8554813e-01   3.4966656e-02   2.7353323e-01   3.0586707e-01   3.3820091e-01
   1.0674139e+00   1.8440004e-01   2.8199653e-01   3.6020068e-02   2.7338901e-01   3.0644395e-01   3.3949889e-01
   1.0833393e+00   1.8329224e-01   2.7793214e-01   3.7244709e-02   2.7323033e-01   3.0707868e-01   3.4092703e-01
   1.0987089e+00   1.8231023e-01   2.7399768e-01   3.8345938e-02   2.7308074e-01   3.0767704e-01   3.4227334e-01
   1.1145008e+00   1.8138593e-01   2.6992433e-01   3.9548724e-02   2.7293059e-01   3.0827764e-01   3.4362469e-01
   1.1298000e+00   1.8057225e-01   2.6593770e-01   4.0684247e-02   2.7278848e-01   3.0884609e-01   3.4490370e-01
   1.1457186e+00   1.7980654e-01   2.6176479e-01   4.1888793e-02   2.7264403e-01   3.0942387e-01   3.4620370e-01
   1.1620269e+00   1.7910832e-01   2.5745083e-01   4.3132304e-02   2.7249959e-01   3.1000166e-01   3.4750373e-01
   1.1797394e+00   1.7844521e-01   2.5272979e-01   4.4438052e-02   2.7234665e-01   3.1061339e-01   3.4888012e-01
   1.1989144e+00   1.7783144e-01   2.4762811e-01   4.5824133e-02   2.7218561e-01   3.1125756e-01   3.5032951e-01
   1.2185031e+00   1.7731114e-01   2.4239268e-01   4.7268663e-02   2.7202581e-01   3.1189678e-01   3.5176775e-01
   1.2363338e+00   1.7692891e-01   2.3764694e-01   4.8476391e-02   2.7188437e-01   3.1246252e-01   3.5304068e-01
   1.2543536e+00   1.7662512e-01   2.3284365e-01   4.9763087e-02   2.7174523e-01   3.1301910e-01   3.5429297e-01
   1.2709247e+00   1.7641283e-01   2.2841153e-01   5.0895001e-02   2.7162055e-01   3.1351782e-01   3.5541509e-01
   1.2873669e+00   1.7626761e-01   2.2403594e-01   5.2050061e-02   2.7149986e-01   3.1400056e-01   3.5650125e-01
   1.3069644e+00   1.7617597e-01   2.1883630e-01   5.3358070e-02   2.7135985e-01   3.1456060e-01   3.5776134e-01
   1.3254639e+00   1.7616620e-01   2.1392543e-01   5.4597220e-02   2.7123141e-01   3.1507436e-01   3.5891732e-01
   1.3413789e+00   1.7621790e-01   2.0970207e-01   5.5633589e-02   2.7112373e-01   3.1550509e-01   3.5988645e-01
   1.3601954e+00   1.7634439e-01   2.0477473e-01   5.6816875e-02   2.7099969e-01   3.1600125e-01   3.6100282e-01
   1.3774821e+00   1.7651957e-01   2.0026592e-01   5.7919640e-02   2.7088878e-01   3.1644490e-01   3.6200102e-01
   1.3937488e+00   1.7673778e-01   1.9603074e-01   5.8938412e-02   2.7078700e-01   3.1685199e-01   3.6291698e-01
   1.4104595e+00   1.7701390e-01   1.9172465e-01   5.9897645e-02   2.7068501e-01   3.1725998e-01   3.6383495e-01
   1.4275013e+00   1.7734314e-01   1.8740296e-01   6.0859036e-02   2.7058359e-01   3.1766565e-01   3.6474771e-01
   1.4441520e+00   1.7770790e-01   1.8317906e-01   6.1761962e-02   2.7048697e-01   3.1805212e-01   3.6561727e-01
   1.4604410e+00   1.7810733e-01   1.7903462e-01   6.2665520e-02   2.7039476e-01   3.1842097e-01   3.6644718e-01
   1.4749366e+00   1.7849839e-01   1.7540914e-01   6.3412551e-02   2.7031457e-01   3.1874171e-01   3.6716886e-01
   1.4897402e+00   1.7893035e-01   1.7172582e-01   6.4235799e-02   2.7023446e-01   3.1906215e-01   3.6788985e-01
   1.5029952e+00   1.7934357e-01   1.6849260e-01   6.4935353e-02   2.7016423e-01   3.1934310e-01   3.6852197e-01
   1.5158076e+00   1.7976615e-01   1.6535981e-01   6.5580659e-02   2.7009765e-01   3.1960941e-01   3.6912116e-01
   1.5302579e+00   1.8026932e-01   1.6186628e-01   6.6303933e-02   2.7002408e-01   3.1990368e-01   3.6978327e-01
   1.5442104e+00   1.8078029e-01   1.5852620e-01   6.7012444e-02   2.6995454e-01   3.2018182e-01   3.7040910e-01
   1.5582505e+00   1.8131914e-01   1.5521145e-01   6.7719409e-02   2.6988603e-01   3.2045590e-01   3.7102577e-01
   1.5720241e+00   1.8186923e-01   1.5198456e-01   6.8364822e-02   2.6982019e-01   3.2071922e-01   3.7161825e-01
   1.5876483e+00   1.8251737e-01   1.4834740e-01   6.9091256e-02   2.6974715e-01   3.2101141e-01   3.7227568e-01
   1.5978222e+00   1.8295381e-01   1.4601174e-01   6.9574206e-02   2.6970049e-01   3.2119803e-01   3.7269556e-01
   1.6060763e+00   1.8331592e-01   1.4412702e-01   6.9945589e-02   2.6966316e-01   3.2134735e-01   3.7303154e-01
   1.6137909e+00   1.8366060e-01   1.4237263e-01   7.0282584e-02   2.6962869e-01   3.2148525e-01   3.7334182e-01
   1.6235422e+00   1.8410588e-01   1.4015436e-01   7.0705266e-02   2.6958568e-01   3.2165729e-01   3.7372891e-01
   1.6317157e+00   1.8448677e-01   1.3832382e-01   7.1036578e-02   2.6955011e-01   3.2179957e-01   3.7404903e-01
   1.6409552e+00   1.8492484e-01   1.3626976e-01   7.1430890e-02   2.6951042e-01   3.2195832e-01   3.7440621e-01
   1.6477498e+00   1.8525224e-01   1.3476143e-01   7.1717621e-02   2.6948158e-01   3.2207366e-01   3.7466574e-01
   1.6563678e+00   1.8567375e-01   1.3285835e-01   7.2062727e-02   2.6944543e-01   3.2221828e-01   3.7499112e-01
   1.6622940e+00   1.8596751e-01   1.3156767e-01   7.2299339e-02   2.6942084e-01   3.2231664e-01   3.7521245e-01
   1.6699944e+00   1.8635389e-01   1.2989355e-01   7.2593426e-02   2.6938921e-01   3.2244316e-01   3.7549711e-01
   1.6773854e+00   1.8672966e-01   1.2828689e-01   7.2896044e-02   2.6935919e-01   3.2256323e-01   3.7576727e-01
   1.6827180e+00   1.8700409e-01   1.2713055e-01   7.3118908e-02   2.6933774e-01   3.2264904e-01   3.7596033e-01
   1.6884398e+00   1.8730129e-01   1.2590473e-01   7.3342706e-02   2.6931491e-01   3.2274034e-01   3.7616577e-01
   1.6933013e+00   1.8755606e-01   1.2486217e-01   7.3538114e-02   2.6929567e-01   3.2281731e-01   3.7633894e-01
   1.6980257e+00   1.8780558e-01   1.2385688e-01   7.3720603e-02   2.6927711e-01   3.2289157e-01   3.7650603e-01
   1.7022047e+00   1.8802781e-01   1.2297074e-01   7.3886227e-02   2.6926080e-01   3.2295682e-01   3.7665284e-01
   1.7070612e+00   1.8828772e-01   1.2194987e-01   7.4072077e-02   2.6924197e-01   3.2303213e-01   3.7682230e-01
   1.7110744e+00   1.8850381e-01   1.2110586e-01   7.4225597e-02   2.6922651e-01   3.2309396e-01   3.7696140e-01
   1.7149198e+00   1.8871192e-01   1.2030499e-01   7.4366727e-02   2.6921179e-01   3.2315285e-01   3.7709391e-01
   1.7186995e+00   1.8891749e-01   1.1951816e-01   7.4501247e-02   2.6919740e-01   3.2321040e-01   3.7722341e-01
   1.7225124e+00   1.8912591e-01   1.1872559e-01   7.4638860e-02   2.6918297e-01   3.2326814e-01   3.7735330e-01
   1.7264008e+00   1.8933941e-01   1.1792569e-01   7.4783155e-02   2.6916833e-01   3.2332667e-01   3.7748501e-01
   1.7300969e+00   1.8954337e-01   1.1715983e-01   7.4907691e-02   2.6915450e-01   3.2338200e-01   3.7760949e-01
   1.7334333e+00   1.8972844e-01   1.1647057e-01   7.5030257e-02   2.6914208e-01   3.2343167e-01   3.7772127e-01
   1.7364867e+00   1.8989851e-01   1.1584538e-01   7.5138947e-02   2.6913077e-01   3.2347692e-01   3.7782307e-01
   1.7396432e+00   1.9007500e-01   1.1519893e-01   7.5252416e-02   2.6911913e-01   3.2352348e-01   3.7792783e-01
   1.7427221e+00   1.9024779e-01   1.1457334e-01   7.5354687e-02   2.6910783e-01   3.2356868e-01   3.7802953e-01
   1.7454447e+00   1.9040104e-01   1.1402108e-01   7.5453319e-02   2.6909788e-01   3.2360848e-01   3.7811907e-01
   1.7481853e+00   1.9055583e-01   1.1346715e-01   7.5558031e-02   2.6908791e-01   3.2364837e-01   3.7820884e-01
   1.7505316e+00   1.9068874e-01   1.1299114e-01   7.5644848e-02   2.6907940e-01   3.2368240e-01   3.7828540e-01
   1.7534890e+00   1.9085677e-01   1.1239569e-01   7.5746203e-02   2.6906872e-01   3.2372512e-01   3.7838151e-01
   1.7561483e+00   1.9100841e-01   1.1185569e-01   7.5844332e-02   2.6905916e-01   3.2376337e-01   3.7846757e-01
   1.7583036e+00   1.9113167e-01   1.1142281e-01   7.5914244e-02   2.6905144e-01   3.2379426e-01   3.7853708e-01
   1.7616864e+00   1.9132574e-01   1.1074377e-01   7.6024566e-02   2.6903937e-01   3.2384254e-01   3.7864571e-01
   1.7645860e+00   1.9149264e-01   1.1016106e-01   7.6130044e-02   2.6902907e-01   3.2388373e-01   3.7873838e-01
   1.7669236e+00   1.9162759e-01   1.0969307e-01   7.6204726e-02   2.6902080e-01   3.2391680e-01   3.7881280e-01
   1.7697604e+00   1.9179185e-01   1.0912551e-01   7.6302418e-02   2.6901080e-01   3.2395679e-01   3.7890277e-01
   1.7726696e+00   1.9196089e-01   1.0854787e-01   7.6409675e-02   2.6900060e-01   3.2399761e-01   3.7899463e-01
   1.7751195e+00   1.9210369e-01   1.0806069e-01   7.6501757e-02   2.6899204e-01   3.2403186e-01   3.7907168e-01
   1.7780812e+00   1.9227682e-01   1.0747681e-01   7.6600017e-02   2.6898173e-01   3.2407309e-01   3.7916445e-01
   1.7803774e+00   1.9241143e-01   1.0702097e-01   7.6671570e-02   2.6897377e-01   3.2410493e-01   3.7923609e-01
   1.7825841e+00   1.9254117e-01   1.0658487e-01   7.6744748e-02   2.6896614e-01   3.2413543e-01   3.7930471e-01
   1.7855211e+00   1.9271433e-01   1.0601022e-01   7.6841615e-02   2.6895604e-01   3.2417586e-01   3.7939568e-01
   1.7884511e+00   1.9288752e-01   1.0544198e-01   7.6937657e-02   2.6894600e-01   3.2421602e-01   3.7948604e-01
   1.7913726e+00   1.9306073e-01   1.0487362e-01   7.7033682e-02   2.6893603e-01   3.2425588e-01   3.7957574e-01
   1.7946339e+00   1.9325465e-01   1.0423635e-01   7.7135044e-02   2.6892495e-01   3.2430018e-01   3.7967541e-01
   1.7969932e+00   1.9339532e-01   1.0377820e-01   7.7210147e-02   2.6891698e-01   3.2433209e-01   3.7974721e-01
   1.8006140e+00   1.9361177e-01   1.0307859e-01   7.7315858e-02   2.6890479e-01   3.2438085e-01   3.7985691e-01
   1.8031372e+00   1.9376305e-01   1.0259013e-01   7.7405904e-02   2.6889633e-01   3.2441467e-01   3.7993300e-01
   1.8072348e+00   1.9400974e-01   1.0179658e-01   7.7530444e-02   2.6888267e-01   3.2446932e-01   3.8005596e-01
   1.8098014e+00   1.9416484e-01   1.0129972e-01   7.7609771e-02   2.6887416e-01   3.2450338e-01   3.8013260e-01
   1.8123515e+00   1.9431932e-01   1.0081482e-01   7.7692942e-02   2.6886573e-01   3.2453709e-01   3.8020845e-01
   1.8151493e+00   1.9448917e-01   1.0028311e-01   7.7780072e-02   2.6885652e-01   3.2457392e-01   3.8029133e-01
   1.8183608e+00   1.9468461e-01   9.9671216e-02   7.7875616e-02   2.6884599e-01   3.2461602e-01   3.8038605e-01
   1.8211506e+00   1.9485485e-01   9.9142997e-02   7.7961071e-02   2.6883689e-01   3.2465242e-01   3.8046795e-01
   1.8238514e+00   1.9502004e-01   9.8634093e-02   7.8045533e-02   2.6882812e-01   3.2468752e-01   3.8054692e-01
   1.8269343e+00   1.9520906e-01   9.8046943e-02   7.8140237e-02   2.6881815e-01   3.2472741e-01   3.8063667e-01
   1.8292630e+00   1.9535215e-01   9.7611452e-02   7.8214763e-02   2.6881065e-01   3.2475742e-01   3.8070419e-01
   1.8324914e+00   1.9555097e-01   9.7004854e-02   7.8315628e-02   2.6880029e-01   3.2479885e-01   3.8079741e-01
   1.8349160e+00   1.9570065e-01   9.6550840e-02   7.8384588e-02   2.6879254e-01   3.2482983e-01   3.8086712e-01
   1.8380603e+00   1.9589520e-01   9.5963025e-02   7.8482741e-02   2.6878254e-01   3.2486984e-01   3.8095714e-01
   1.8412062e+00   1.9609034e-01   9.5377304e-02   7.8576986e-02   2.6877258e-01   3.2490969e-01   3.8104679e-01
   1.8434236e+00   1.9622812e-01   9.4964824e-02   7.8636345e-02   2.6876559e-01   3.2493766e-01   3.8110973e-01
   1.8459703e+00   1.9638669e-01   9.4492652e-02   7.8713214e-02   2.6875758e-01   3.2496967e-01   3.8118175e-01
   1.8483525e+00   1.9653531e-01   9.4052506e-02   7.8779200e-02   2.6875012e-01   3.2499950e-01   3.8124888e-01
   1.8507470e+00   1.9668498e-01   9.3611980e-02   7.8849955e-02   2.6874266e-01   3.2502938e-01   3.8131610e-01
   1.8537633e+00   1.9687393e-01   9.3058053e-02   7.8952702e-02   2.6873328e-01   3.2506687e-01   3.8140045e-01
   1.8566576e+00   1.9705568e-01   9.2527659e-02   7.9039639e-02   2.6872433e-01   3.2510268e-01   3.8148102e-01
   1.8598730e+00   1.9725810e-01   9.1938612e-02   7.9125550e-02   2.6871443e-01   3.2514228e-01   3.8157012e-01
   1.8631146e+00   1.9746263e-01   9.1346391e-02   7.9217380e-02   2.6870450e-01   3.2518201e-01   3.8165952e-01
   1.8655229e+00   1.9761484e-01   9.0910089e-02   7.9280946e-02   2.6869715e-01   3.2521140e-01   3.8172566e-01
   1.8693798e+00   1.9785912e-01   9.0206005e-02   7.9387052e-02   2.6868544e-01   3.2525826e-01   3.8183108e-01
   1.8725413e+00   1.9805992e-01   8.9637055e-02   7.9472462e-02   2.6867589e-01   3.2529646e-01   3.8191703e-01
   1.8762712e+00   1.9829740e-01   8.8963036e-02   7.9566940e-02   2.6866468e-01   3.2534130e-01   3.8201792e-01
   1.8797840e+00   1.9852163e-01   8.8333734e-02   7.9670160e-02   2.6865418e-01   3.2538330e-01   3.8211242e-01
   1.8836282e+00   1.9876758e-01   8.7649518e-02   7.9780294e-02   2.6864275e-01   3.2542901e-01   3.8221527e-01
   1.8868136e+00   1.9897189e-01   8.7083502e-02   7.9871433e-02   2.6863333e-01   3.2546669e-01   3.8230005e-01
   1.8911918e+00   1.9925352e-01   8.6303926e-02   7.9998955e-02   2.6862045e-01   3.2551818e-01   3.8241591e-01
   1.8955836e+00   1.9953672e-01   8.5529115e-02   8.0121469e-02   2.6860763e-01   3.2556950e-01   3.8253136e-01
   1.8998764e+00   1.9981440e-01   8.4768178e-02   8.0244393e-02   2.6859517e-01   3.2561933e-01   3.8264349e-01
   1.9057417e+00   2.0019520e-01   8.3738559e-02   8.0402294e-02   2.6857828e-01   3.2568690e-01   3.8279552e-01
   1.9102177e+00   2.0048672e-01   8.2962869e-02   8.0528419e-02   2.6856548e-01   3.2573806e-01   3.8291064e-01
   1.9151388e+00   2.0080816e-01   8.2115029e-02   8.0665206e-02   2.6855152e-01   3.2579392e-01   3.8303633e-01
   1.9202941e+00   2.0114596e-01   8.1227921e-02   8.0818731e-02   2.6853700e-01   3.2585200e-01   3.8316700e-01
   1.9253940e+00   2.0148120e-01   8.0350783e-02   8.0966346e-02   2.6852275e-01   3.2590901e-01   3.8329528e-01
   1.9326266e+00   2.0195813e-01   7.9122141e-02   8.1163439e-02   2.6850272e-01   3.2598912e-01   3.8347553e-01
   1.9392477e+00   2.0239657e-01   7.8004024e-02   8.1333616e-02   2.6848457e-01   3.2606170e-01   3.8363883e-01
   1.9452786e+00   2.0279707e-01   7.6998286e-02   8.1478127e-02   2.6846820e-01   3.2612719e-01   3.8378617e-01
   1.9517840e+00   2.0323023e-01   7.5914960e-02   8.1644886e-02   2.6845071e-01   3.2619716e-01   3.8394362e-01
   1.9585657e+00   2.0368349e-01   7.4793989e-02   8.1823019e-02   2.6843265e-01   3.2626939e-01   3.8410612e-01
   1.9662039e+00   2.0419597e-01   7.3539082e-02   8.2005836e-02   2.6841253e-01   3.2634986e-01   3.8428719e-01
   1.9755088e+00   2.0482298e-01   7.2028011e-02   8.2268018e-02   2.6838834e-01   3.2644665e-01   3.8450497e-01
   1.9821508e+00   2.0527227e-01   7.0954262e-02   8.2419678e-02   2.6837127e-01   3.2651493e-01   3.8465858e-01
   1.9882260e+00   2.0568403e-01   6.9986807e-02   8.2554324e-02   2.6835581e-01   3.2657678e-01   3.8479775e-01
   1.9945095e+00   2.0611068e-01   6.8989125e-02   8.2696388e-02   2.6833996e-01   3.2664016e-01   3.8494036e-01
   2.0033335e+00   2.0671138e-01   6.7598118e-02   8.2906609e-02   2.6831796e-01   3.2672817e-01   3.8513838e-01
   2.0108116e+00   2.0722208e-01   6.6427296e-02   8.3073697e-02   2.6829954e-01   3.2680184e-01   3.8530415e-01
   2.0194197e+00   2.0781182e-01   6.5100033e-02   8.3253647e-02   2.6827859e-01   3.2688564e-01   3.8549269e-01
   2.0273806e+00   2.0835879e-01   6.3877809e-02   8.3430877e-02   2.6825946e-01   3.2696217e-01   3.8566489e-01
   2.0354457e+00   2.0891460e-01   6.2649782e-02   8.3596800e-02   2.6824030e-01   3.2703879e-01   3.8583727e-01
   2.0437689e+00   2.0948971e-01   6.1398689e-02   8.3759071e-02   2.6822078e-01   3.2711688e-01   3.8601299e-01
   2.0543298e+00   2.1022167e-01   5.9817561e-02   8.3979749e-02   2.6819635e-01   3.2721458e-01   3.8623282e-01
   2.0638204e+00   2.1088156e-01   5.8414322e-02   8.4177159e-02   2.6817473e-01   3.2730107e-01   3.8642742e-01
   2.0758012e+00   2.1171730e-01   5.6659377e-02   8.4398823e-02   2.6814787e-01   3.2740851e-01   3.8666915e-01
   2.0845519e+00   2.1232916e-01   5.5400255e-02   8.4550208e-02   2.6812856e-01   3.2748577e-01   3.8684299e-01
   2.0966316e+00   2.1317615e-01   5.3680138e-02   8.4769357e-02   2.6810231e-01   3.2759077e-01   3.8707924e-01
   2.1094973e+00   2.1408043e-01   5.1880801e-02   8.5021598e-02   2.6807487e-01   3.2770054e-01   3.8732621e-01
   2.1206731e+00   2.1486696e-01   5.0334464e-02   8.5227422e-02   2.6805146e-01   3.2779417e-01   3.8753689e-01
   2.1301204e+00   2.1553291e-01   4.9040828e-02   8.5393868e-02   2.6803197e-01   3.2787212e-01   3.8771226e-01
   2.1405919e+00   2.1627194e-01   4.7622848e-02   8.5617160e-02   2.6801069e-01   3.2795723e-01   3.8790376e-01
   2.1535722e+00   2.1718956e-01   4.5898979e-02   8.5853301e-02   2.6798478e-01   3.2806089e-01   3.8813700e-01
   2.1685156e+00   2.1824805e-01   4.3935590e-02   8.6116674e-02   2.6795556e-01   3.2817776e-01   3.8839995e-01
   2.1836378e+00   2.1932209e-01   4.1972825e-02   8.6377677e-02   2.6792665e-01   3.2829339e-01   3.8866012e-01
   2.1944522e+00   2.2009106e-01   4.0611818e-02   8.6541420e-02   2.6790638e-01   3.2837448e-01   3.8884259e-01
   2.2065482e+00   2.2095159e-01   3.9097276e-02   8.6751472e-02   2.6788409e-01   3.2846364e-01   3.8904320e-01
   2.2187069e+00   2.2181627e-01   3.7598129e-02   8.6938534e-02   2.6786209e-01   3.2855165e-01   3.8924122e-01
   2.2323975e+00   2.2279184e-01   3.5939276e-02   8.7131534e-02   2.6783779e-01   3.2864885e-01   3.8945991e-01
   2.2460745e+00   2.2376684e-01   3.4303752e-02   8.7367558e-02   2.6781401e-01   3.2874397e-01   3.8967394e-01
   2.2648035e+00   2.2510218e-01   3.2117014e-02   8.7607669e-02   2.6778222e-01   3.2887111e-01   3.8996000e-01
   2.2788233e+00   2.2610203e-01   3.0504849e-02   8.7837842e-02   2.6775901e-01   3.2896397e-01   3.9016893e-01
   2.2934752e+00   2.2714751e-01   2.8844409e-02   8.7991219e-02   2.6773526e-01   3.2905895e-01   3.9038264e-01
   2.3089540e+00   2.2825294e-01   2.7129381e-02   8.8179968e-02   2.6771074e-01   3.2915705e-01   3.9060337e-01
   2.3223718e+00   2.2921088e-01   2.5672846e-02   8.8351026e-02   2.6768993e-01   3.2924027e-01   3.9079060e-01
   2.3351866e+00   2.3012583e-01   2.4299667e-02   8.8508125e-02   2.6767045e-01   3.2931819e-01   3.9096593e-01
   2.3492685e+00   2.3113009e-01   2.2813961e-02   8.8670307e-02   2.6764947e-01   3.2940211e-01   3.9115476e-01
   2.3632012e+00   2.3212248e-01   2.1370784e-02   8.8850160e-02   2.6762914e-01   3.2948342e-01   3.9133770e-01
   2.3839216e+00   2.3359639e-01   1.9276870e-02   8.9139396e-02   2.6759969e-01   3.2960124e-01   3.9160278e-01
   2.4021163e+00   2.3489095e-01   1.7486660e-02   8.9338491e-02   2.6757457e-01   3.2970172e-01   3.9182886e-01
   2.4218936e+00   2.3629733e-01   1.5578063e-02   8.9583311e-02   2.6754803e-01   3.2980787e-01   3.9206771e-01
   2.4383869e+00   2.3746796e-01   1.4020346e-02   8.9746064e-02   2.6752650e-01   3.2989402e-01   3.9226154e-01
   2.4549317e+00   2.3864093e-01   1.2490479e-02   8.9955742e-02   2.6750542e-01   3.2997832e-01   3.9245123e-01
   2.4750095e+00   2.4006265e-01   1.0666453e-02   9.0064849e-02   2.6748054e-01   3.3007786e-01   3.9267518e-01
   2.4928418e+00   2.4132167e-01   9.0847721e-03   9.0215726e-02   2.6745905e-01   3.3016378e-01   3.9286851e-01
   2.5099974e+00   2.4252813e-01   7.5998055e-03   9.0333873e-02   2.6743892e-01   3.3024431e-01   3.9304969e-01
   2.5241521e+00   2.4351999e-01   6.3995064e-03   9.0476686e-02   2.6742270e-01   3.3030920e-01   3.9319570e-01
   2.5460043e+00   2.4504465e-01   4.5770457e-03   9.0690514e-02   2.6739832e-01   3.3040672e-01   3.9341512e-01
   2.5624309e+00   2.4618685e-01   3.2505621e-03   9.0792427e-02   2.6738051e-01   3.3047795e-01   3.9357539e-01
   2.5789089e+00   2.4732792e-01   1.9388867e-03   9.0882825e-02   2.6736308e-01   3.3054766e-01   3.9373224e-01
   2.5948357e+00   2.4842500e-01   7.0374877e-04   9.0963869e-02   2.6734664e-01   3.3061342e-01   3.9388020e-01
   2.6122005e+00   2.4961605e-01  -6.0280228e-04   9.1054898e-02   2.6732916e-01   3.3068335e-01   3.9403755e-01
   2.6297948e+00   2.5081801e-01  -1.9083121e-03   9.1127232e-02   2.6731191e-01   3.3075238e-01   3.9419285e-01
   2.6470653e+00   2.5199142e-01  -3.1530842e-03   9.1242102e-02   2.6729541e-01   3.3081838e-01   3.9434135e-01
   2.6663513e+00   2.5329363e-01  -4.5365577e-03   9.1344334e-02   2.6727748e-01   3.3089009e-01   3.9450271e-01
   2.6849230e+00   2.5453975e-01  -5.8115786e-03   9.1495253e-02   2.6726070e-01   3.3095722e-01   3.9465374e-01
   2.7030089e+00   2.5574701e-01  -7.0365249e-03   9.1588284e-02   2.6724480e-01   3.3102081e-01   3.9479682e-01
   2.7230098e+00   2.5707615e-01  -8.3411817e-03   9.1712493e-02   2.6722771e-01   3.3108916e-01   3.9495061e-01
   2.7400827e+00   2.5820380e-01  -9.4300104e-03   9.1805826e-02   2.6721352e-01   3.3114590e-01   3.9507828e-01
   2.7567384e+00   2.5929738e-01  -1.0467660e-02   9.1881807e-02   2.6720003e-01   3.3119987e-01   3.9519972e-01
   2.7726910e+00   2.6033759e-01  -1.1445741e-02   9.1951833e-02   2.6718742e-01   3.3125032e-01   3.9531322e-01
   2.7913377e+00   2.6154493e-01  -1.2553124e-02   9.2047272e-02   2.6717306e-01   3.3130777e-01   3.9544249e-01
   2.8094724e+00   2.6271180e-01  -1.3600888e-02   9.2086252e-02   2.6715947e-01   3.3136213e-01   3.9556479e-01
   2.8275436e+00   2.6386619e-01  -1.4633414e-02   9.2186726e-02   2.6714629e-01   3.3141485e-01   3.9568340e-01
   2.8446512e+00   2.6495313e-01  -1.5560526e-02   9.2258046e-02   2.6713414e-01   3.3146345e-01   3.9579276e-01
   2.8643732e+00   2.6619893e-01  -1.6633179e-02   9.2287441e-02   2.6712051e-01   3.3151796e-01   3.9591540e-01
   2.8845431e+00   2.6746293e-01  -1.7704825e-02   9.2282549e-02   2.6710699e-01   3.3157206e-01   3.9603713e-01
   2.9059872e+00   2.6879493e-01  -1.8787042e-02   9.2333658e-02   2.6709305e-01   3.3162781e-01   3.9616257e-01
   2.9268524e+00   2.7007957e-01  -1.9831790e-02   9.2427213e-02   2.6707991e-01   3.3168036e-01   3.9628082e-01
   2.9469865e+00   2.7130994e-01  -2.0781705e-02   9.2502642e-02   2.6706762e-01   3.3172954e-01   3.9639146e-01
   2.9682814e+00   2.7260109e-01  -2.1767620e-02   9.2525146e-02   2.6705501e-01   3.3177996e-01   3.9650491e-01
   2.9889508e+00   2.7384159e-01  -2.2705296e-02   9.2609828e-02   2.6704315e-01   3.3182738e-01   3.9661161e-01
   3.0101556e+00   2.7510209e-01  -2.3673524e-02   9.2680850e-02   2.6703137e-01   3.3187453e-01   3.9671768e-01
   3.0342892e+00   2.7652287e-01  -2.4712456e-02   9.2802400e-02   2.6701840e-01   3.3192639e-01   3.9683438e-01
   3.0534515e+00   2.7763962e-01  -2.5519283e-02   9.2820948e-02   2.6700844e-01   3.3196626e-01   3.9692408e-01
   3.0780991e+00   2.7906226e-01  -2.6505392e-02   9.2862949e-02   2.6699603e-01   3.3201588e-01   3.9703572e-01
   3.1000475e+00   2.8031575e-01  -2.7371287e-02   9.2965815e-02   2.6698536e-01   3.3205854e-01   3.9713172e-01
   3.1239383e+00   2.8166597e-01  -2.8279021e-02   9.3010286e-02   2.6697415e-01   3.3210342e-01   3.9723269e-01
   3.1461812e+00   2.8291002e-01  -2.9100915e-02   9.3019913e-02   2.6696406e-01   3.3214378e-01   3.9732350e-01
   3.1663190e+00   2.8402389e-01  -2.9818905e-02   9.3047390e-02   2.6695521e-01   3.3217917e-01   3.9740314e-01
   3.1886423e+00   2.8524232e-01  -3.0621541e-02   9.3015137e-02   2.6694571e-01   3.3221718e-01   3.9748865e-01
   3.2128817e+00   2.8654803e-01  -3.1440031e-02   9.3032208e-02   2.6693574e-01   3.3225703e-01   3.9757832e-01
   3.2348504e+00   2.8771702e-01  -3.2153863e-02   9.3066336e-02   2.6692702e-01   3.3229192e-01   3.9765682e-01
   3.2555594e+00   2.8880880e-01  -3.2817691e-02   9.3062988e-02   2.6691906e-01   3.3232377e-01   3.9772849e-01
   3.2833982e+00   2.9026293e-01  -3.3693523e-02   9.3120727e-02   2.6690873e-01   3.3236506e-01   3.9782139e-01
   3.3043457e+00   2.9134514e-01  -3.4316933e-02   9.3141133e-02   2.6690125e-01   3.3239502e-01   3.9788878e-01
   3.3268438e+00   2.9249519e-01  -3.4963601e-02   9.3214280e-02   2.6689346e-01   3.3242615e-01   3.9795884e-01
   3.3483491e+00   2.9358388e-01  -3.5565167e-02   9.3257863e-02   2.6688626e-01   3.3245495e-01   3.9802364e-01
   3.3738708e+00   2.9485781e-01  -3.6259920e-02   9.3268523e-02   2.6687801e-01   3.3248794e-01   3.9809787e-01
   3.3949231e+00   2.9589570e-01  -3.6823583e-02   9.3312632e-02   2.6687145e-01   3.3251422e-01   3.9815699e-01
   3.4190201e+00   2.9707253e-01  -3.7401923e-02   9.3343617e-02   2.6686418e-01   3.3254330e-01   3.9822242e-01
   3.4449905e+00   2.9832701e-01  -3.8033153e-02   9.3377247e-02   2.6685663e-01   3.3257348e-01   3.9829034e-01
   3.4674843e+00   2.9940263e-01  -3.8532808e-02   9.3383051e-02   2.6685033e-01   3.3259869e-01   3.9834706e-01
   3.4927490e+00   3.0059586e-01  -3.9134379e-02   9.3412925e-02   2.6684350e-01   3.3262601e-01   3.9840853e-01
   3.5148933e+00   3.0162661e-01  -3.9628097e-02   9.3402823e-02   2.6683772e-01   3.3264912e-01   3.9846052e-01
   3.5366821e+00   3.0262900e-01  -4.0102323e-02   9.3381344e-02   2.6683222e-01   3.3267112e-01   3.9851002e-01
   3.5602702e+00   3.0369773e-01  -4.0603436e-02   9.3391868e-02   2.6682646e-01   3.3269414e-01   3.9856182e-01
   3.5856361e+00   3.0483390e-01  -4.1102495e-02   9.3399521e-02   2.6682050e-01   3.3271801e-01   3.9861551e-01
   3.6102763e+00   3.0592360e-01  -4.1550777e-02   9.3410727e-02   2.6681492e-01   3.3274033e-01   3.9866575e-01
   3.6350743e+00   3.0700662e-01  -4.2009062e-02   9.3432698e-02   2.6680950e-01   3.3276199e-01   3.9871447e-01
   3.6593218e+00   3.0804976e-01  -4.2417460e-02   9.3422803e-02   2.6680440e-01   3.3278239e-01   3.9876039e-01
   3.6871525e+00   3.0922533e-01  -4.2894599e-02   9.3396607e-02   2.6679877e-01   3.3280492e-01   3.9881107e-01
   3.7076085e+00   3.1007625e-01  -4.3234105e-02   9.3425762e-02   2.6679478e-01   3.3282089e-01   3.9884700e-01
   3.7319405e+00   3.1107647e-01  -4.3597787e-02   9.3399564e-02   2.6679019e-01   3.3283925e-01   3.9888832e-01
   3.7537748e+00   3.1196476e-01  -4.3912584e-02   9.3396020e-02   2.6678621e-01   3.3285517e-01   3.9892414e-01
   3.7789068e+00   3.1297320e-01  -4.4282211e-02   9.3362932e-02   2.6678178e-01   3.3287286e-01   3.9896394e-01
   3.8048482e+00   3.1399877e-01  -4.4644830e-02   9.3329403e-02   2.6677739e-01   3.3289044e-01   3.9900348e-01
   3.8295361e+00   3.1495978e-01  -4.4974346e-02   9.3336362e-02   2.6677337e-01   3.3290654e-01   3.9903971e-01
   3.8527792e+00   3.1585215e-01  -4.5283412e-02   9.3340253e-02   2.6676971e-01   3.3292116e-01   3.9907261e-01
   3.8735848e+00   3.1664056e-01  -4.5540797e-02   9.3343051e-02   2.6676654e-01   3.3293383e-01   3.9910111e-01
   3.8968060e+00   3.1751222e-01  -4.5836072e-02   9.3292499e-02   2.6676312e-01   3.3294750e-01   3.9913188e-01
   3.9231994e+00   3.1848660e-01  -4.6180443e-02   9.3302942e-02   2.6675938e-01   3.3296248e-01   3.9916558e-01
   3.9473180e+00   3.1936274e-01  -4.6452780e-02   9.3350390e-02   2.6675609e-01   3.3297566e-01   3.9919523e-01
   3.9726588e+00   3.2026965e-01  -4.6750740e-02   9.3425289e-02   2.6675275e-01   3.3298900e-01   3.9922524e-01
   3.9981307e+00   3.2116477e-01  -4.7043615e-02   9.3471560e-02   2.6674952e-01   3.3300191e-01   3.9925429e-01
   4.0230625e+00   3.2202720e-01  -4.7308317e-02   9.3450876e-02   2.6674648e-01   3.3301407e-01   3.9928166e-01
   4.0473224e+00   3.2285365e-01  -4.7532580e-02   9.3434927e-02   2.6674363e-01   3.3302548e-01   3.9930733e-01
   4.0724959e+00   3.2369989e-01  -4.7772520e-02   9.3453400e-02   2.6674078e-01   3.3303689e-01   3.9933300e-01
   4.0973808e+00   3.2452583e-01  -4.8001321e-02   9.3451052e-02   2.6673806e-01   3.3304775e-01   3.9935744e-01
   4.1251059e+00   3.2543095e-01  -4.8264702e-02   9.3427369e-02   2.6673515e-01   3.3305938e-01   3.9938361e-01
   4.1504005e+00   3.2624406e-01  -4.8476185e-02   9.3404156e-02   2.6673260e-01   3.3306958e-01   3.9940656e-01
   4.1743463e+00   3.2700283e-01  -4.8660864e-02   9.3373662e-02   2.6673028e-01   3.3307889e-01   3.9942750e-01
   4.2016848e+00   3.2785607e-01  -4.8861428e-02   9.3347386e-02   2.6672772e-01   3.3308911e-01   3.9945050e-01
   4.2274347e+00   3.2864761e-01  -4.9042653e-02   9.3397079e-02   2.6672541e-01   3.3309836e-01   3.9947132e-01
   4.2540566e+00   3.2945267e-01  -4.9246442e-02   9.3368921e-02   2.6672311e-01   3.3310756e-01   3.9949201e-01
   4.2796492e+00   3.3021282e-01  -4.9435000e-02   9.3369864e-02   2.6672098e-01   3.3311606e-01   3.9951115e-01
   4.3068358e+00   3.3100520e-01  -4.9645996e-02   9.3343792e-02   2.6671881e-01   3.3312475e-01   3.9953068e-01
   4.3289309e+00   3.3163877e-01  -4.9786941e-02   9.3335081e-02   2.6671711e-01   3.3313155e-01   3.9954598e-01
   4.3526422e+00   3.3231071e-01  -4.9953128e-02   9.3326708e-02   2.6671535e-01   3.3313860e-01   3.9956184e-01
   4.3778705e+00   3.3301544e-01  -5.0072665e-02   9.3333802e-02   2.6671354e-01   3.3314583e-01   3.9957812e-01
   4.4037420e+00   3.3372960e-01  -5.0234574e-02   9.3344897e-02   2.6671176e-01   3.3315297e-01   3.9959417e-01
   4.4277303e+00   3.3438187e-01  -5.0384797e-02   9.3313892e-02   2.6671016e-01   3.3315934e-01   3.9960852e-01
   4.4474516e+00   3.3490980e-01  -5.0519111e-02   9.3264584e-02   2.6670890e-01   3.3316441e-01   3.9961993e-01
   4.4718484e+00   3.3555244e-01  -5.0633730e-02   9.3265348e-02   2.6670738e-01   3.3317048e-01   3.9963359e-01
   4.4980078e+00   3.3623068e-01  -5.0778028e-02   9.3222549e-02   2.6670581e-01   3.3317675e-01   3.9964768e-01
   4.5261435e+00   3.3694805e-01  -5.0864450e-02   9.3199535e-02   2.6670420e-01   3.3318322e-01   3.9966224e-01
   4.5509187e+00   3.3756897e-01  -5.0998154e-02   9.3220170e-02   2.6670283e-01   3.3318870e-01   3.9967457e-01
   4.5791922e+00   3.3826470e-01  -5.1122447e-02   9.3190519e-02   2.6670132e-01   3.3319470e-01   3.9968808e-01
   4.6035584e+00   3.3885152e-01  -5.1234157e-02   9.3206223e-02   2.6670008e-01   3.3319968e-01   3.9969927e-01
   4.6285012e+00   3.3944023e-01  -5.1354522e-02   9.3185030e-02   2.6669885e-01   3.3320459e-01   3.9971032e-01
   4.6559316e+00   3.4007589e-01  -5.1465527e-02   9.3170301e-02   2.6669756e-01   3.3320978e-01   3.9972199e-01
   4.6810525e+00   3.4064972e-01  -5.1593443e-02   9.3149925e-02   2.6669641e-01   3.3321434e-01   3.9973228e-01
   4.7071950e+00   3.4123707e-01  -5.1652726e-02   9.3146188e-02   2.6669527e-01   3.3321892e-01   3.9974257e-01
   4.7283831e+00   3.4170567e-01  -5.1721816e-02   9.3158300e-02   2.6669438e-01   3.3322250e-01   3.9975062e-01
   4.7535678e+00   3.4225360e-01  -5.1828354e-02   9.3184806e-02   2.6669335e-01   3.3322661e-01   3.9975987e-01
   4.7791006e+00   3.4280134e-01  -5.1943402e-02   9.3175807e-02   2.6669235e-01   3.3323062e-01   3.9976889e-01
   4.8056920e+00   3.4336186e-01  -5.2019947e-02   9.3234932e-02   2.6669134e-01   3.3323463e-01   3.9977793e-01
   4.8308081e+00   3.4388406e-01  -5.2091555e-02   9.3159998e-02   2.6669043e-01   3.3323828e-01   3.9978614e-01
   4.8507772e+00   3.4429316e-01  -5.2136318e-02   9.3153928e-02   2.6668973e-01   3.3324109e-01   3.9979245e-01
   4.8768954e+00   3.4482175e-01  -5.2215168e-02   9.3144682e-02   2.6668884e-01   3.3324463e-01   3.9980042e-01
   4.8987609e+00   3.4525739e-01  -5.2283120e-02   9.3186681e-02   2.6668813e-01   3.3324749e-01   3.9980686e-01
   4.9205472e+00   3.4568604e-01  -5.2354001e-02   9.3249862e-02   2.6668744e-01   3.3325025e-01   3.9981307e-01
   4.9476652e+00   3.4621422e-01  -5.2444503e-02   9.3191317e-02   2.6668661e-01   3.3325357e-01   3.9982052e-01
   4.9752632e+00   3.4673923e-01  -5.2518290e-02   9.3199364e-02   2.6668580e-01   3.3325680e-01   3.9982780e-01
   4.9997380e+00   3.4719557e-01  -5.2595422e-02   9.3152766e-02   2.6668511e-01   3.3325956e-01   3.9983401e-01
   5.0249630e+00   3.4765695e-01  -5.2631781e-02   9.3127310e-02   2.6668443e-01   3.3326230e-01   3.9984017e-01
   5.0508242e+00   3.4812232e-01  -5.2676716e-02   9.3068027e-02   2.6668375e-01   3.3326500e-01   3.9984625e-01
   5.0775932e+00   3.4859569e-01  -5.2755904e-02   9.3110751e-02   2.6668308e-01   3.3326769e-01   3.9985231e-01
   5.1008074e+00   3.4900011e-01  -5.2823305e-02   9.3123881e-02   2.6668252e-01   3.3326994e-01   3.9985736e-01
   5.1238754e+00   3.4939739e-01  -5.2882542e-02   9.3138062e-02   2.6668198e-01   3.3327209e-01   3.9986221e-01
   5.1517903e+00   3.4986791e-01  -5.3004703e-02   9.3198751e-02   2.6668135e-01   3.3327461e-01   3.9986786e-01
   5.1824003e+00   3.5037341e-01  -5.3099941e-02   9.3204219e-02   2.6668069e-01   3.3327724e-01   3.9987379e-01
   5.2074695e+00   3.5077906e-01  -5.3124473e-02   9.3183351e-02   2.6668017e-01   3.3327931e-01   3.9987845e-01
   5.2353227e+00   3.5122140e-01  -5.3249709e-02   9.3274638e-02   2.6667962e-01   3.3328152e-01   3.9988342e-01
   5.2625764e+00   3.5164717e-01  -5.3305031e-02   9.3244098e-02   2.6667910e-01   3.3328360e-01   3.9988809e-01
   5.2887251e+00   3.5204955e-01  -5.3375571e-02   9.3247836e-02   2.6667862e-01   3.3328551e-01   3.9989240e-01
   5.3172322e+00   3.5248502e-01  -5.3452596e-02   9.3345801e-02   2.6667812e-01   3.3328751e-01   3.9989690e-01
   5.3477060e+00   3.5294269e-01  -5.3500239e-02   9.3246593e-02   2.6667761e-01   3.3328956e-01   3.9990151e-01
   5.3733856e+00   3.5332318e-01  -5.3549517e-02   9.3243547e-02   2.6667720e-01   3.3329121e-01   3.9990523e-01
   5.3974075e+00   3.5367260e-01  -5.3610782e-02   9.3207425e-02   2.6667682e-01   3.3329270e-01   3.9990858e-01
   5.4254655e+00   3.5407382e-01  -5.3677705e-02   9.3235294e-02   2.6667641e-01   3.3329438e-01   3.9991235e-01
   5.4522695e+00   3.5444976e-01  -5.3734415e-02   9.3227468e-02   2.6667602e-01   3.3329591e-01   3.9991581e-01
   5.4760429e+00   3.5477769e-01  -5.3772771e-02   9.3213205e-02   2.6667569e-01   3.3329722e-01   3.9991875e-01
   5.5021090e+00   3.5513388e-01  -5.3778300e-02   9.3197660e-02   2.6667535e-01   3.3329861e-01   3.9992187e-01
   5.5337380e+00   3.5555980e-01  -5.3832840e-02   9.3148247e-02   2.6667495e-01   3.3330022e-01   3.9992549e-01
   5.5565557e+00   3.5585797e-01  -5.3877494e-02   9.3105981e-02   2.6667467e-01   3.3330133e-01   3.9992800e-01
   5.5843327e+00   3.5621365e-01  -5.3901059e-02   9.3074950e-02   2.6667434e-01   3.3330264e-01   3.9993094e-01
   5.6098248e+00   3.5653077e-01  -5.3954427e-02   9.3048325e-02   2.6667405e-01   3.3330379e-01   3.9993353e-01
   5.6364065e+00   3.5685547e-01  -5.3995342e-02   9.3068772e-02   2.6667376e-01   3.3330494e-01   3.9993613e-01
   5.6613670e+00   3.5715394e-01  -5.4048794e-02   9.3034978e-02   2.6667350e-01   3.3330599e-01   3.9993847e-01
   5.6843187e+00   3.5742321e-01  -5.4073575e-02   9.3043143e-02   2.6667327e-01   3.3330691e-01   3.9994055e-01
   5.7101509e+00   3.5771876e-01  -5.4135232e-02   9.3009771e-02   2.6667302e-01   3.3330792e-01   3.9994281e-01
   5.7401047e+00   3.5805484e-01  -5.4110157e-02   9.2998991e-02   2.6667274e-01   3.3330903e-01   3.9994533e-01
   5.7648878e+00   3.5832656e-01  -5.4168056e-02   9.3014760e-02   2.6667252e-01   3.3330992e-01   3.9994732e-01
   5.7942415e+00   3.5864175e-01  -5.4144169e-02   9.3005228e-02   2.6667227e-01   3.3331093e-01   3.9994959e-01
   5.8224064e+00   3.5894012e-01  -5.4154950e-02   9.3089089e-02   2.6667204e-01   3.3331186e-01   3.9995168e-01
   5.8493177e+00   3.5921917e-01  -5.4221987e-02   9.3165854e-02   2.6667182e-01   3.3331271e-01   3.9995359e-01
   5.8759664e+00   3.5949030e-01  -5.4250180e-02   9.3164109e-02   2.6667162e-01   3.3331351e-01   3.9995541e-01
   5.9022676e+00   3.5975448e-01  -5.4295741e-02   9.3128832e-02   2.6667143e-01   3.3331428e-01   3.9995713e-01
   5.9349441e+00   3.6007534e-01  -5.4308475e-02   9.3043693e-02   2.6667120e-01   3.3331519e-01   3.9995918e-01
   5.9647480e+00   3.6036342e-01  -5.4326606e-02   9.3049939e-02   2.6667100e-01   3.3331599e-01   3.9996097e-01
   5.9906725e+00   3.6060708e-01  -5.4329227e-02   9.3024969e-02   2.6667084e-01   3.3331665e-01   3.9996246e-01
   6.0201936e+00   3.6088134e-01  -5.4314945e-02   9.3019510e-02   2.6667066e-01   3.3331737e-01   3.9996408e-01
   6.0465384e+00   3.6112235e-01  -5.4337323e-02   9.2959979e-02   2.6667050e-01   3.3331799e-01   3.9996547e-01
   6.0736657e+00   3.6136791e-01  -5.4362098e-02   9.3006712e-02   2.6667035e-01   3.3331860e-01   3.9996685e-01
   6.0988180e+00   3.6159315e-01  -5.4350498e-02   9.2966149e-02   2.6667021e-01   3.3331915e-01   3.9996808e-01
   6.1275266e+00   3.6184575e-01  -5.4394481e-02   9.2930630e-02   2.6667006e-01   3.3331974e-01   3.9996942e-01
   6.1581096e+00   3.6210430e-01  -5.4436671e-02   9.2950696e-02   2.6666991e-01   3.3332035e-01   3.9997079e-01
   6.1816443e+00   3.6229990e-01  -5.4430019e-02   9.2945532e-02   2.6666980e-01   3.3332080e-01   3.9997181e-01
   6.2084639e+00   3.6252096e-01  -5.4422366e-02   9.2957865e-02   2.6666968e-01   3.3332130e-01   3.9997292e-01
   6.2377710e+00   3.6275767e-01  -5.4419518e-02   9.2934329e-02   2.6666955e-01   3.3332181e-01   3.9997408e-01
   6.2653277e+00   3.6297652e-01  -5.4425976e-02   9.2958512e-02   2.6666943e-01   3.3332228e-01   3.9997513e-01
   6.2961497e+00   3.6321858e-01  -5.4438405e-02   9.2906310e-02   2.6666930e-01   3.3332278e-01   3.9997626e-01
   6.3218216e+00   3.6341624e-01  -5.4445960e-02   9.2861007e-02   2.6666921e-01   3.3332318e-01   3.9997715e-01
   6.3486997e+00   3.6362006e-01  -5.4448708e-02   9.2897846e-02   2.6666910e-01   3.3332358e-01   3.9997806e-01
   6.3800375e+00   3.6385538e-01  -5.4409318e-02   9.2920934e-02   2.6666899e-01   3.3332403e-01   3.9997906e-01
   6.4071701e+00   3.6405699e-01  -5.4408900e-02   9.2905296e-02   2.6666890e-01   3.3332440e-01   3.9997990e-01
   6.4341321e+00   3.6425457e-01  -5.4391430e-02   9.2859896e-02   2.6666881e-01   3.3332475e-01   3.9998070e-01
   6.4609410e+00   3.6444804e-01  -5.4395890e-02   9.2867928e-02   2.6666873e-01   3.3332509e-01   3.9998146e-01
   6.4870332e+00   3.6463356e-01  -5.4382383e-02   9.2864863e-02   2.6666865e-01   3.3332541e-01   3.9998217e-01
   6.5093620e+00   3.6478769e-01  -5.4389871e-02   9.2821250e-02   2.6666858e-01   3.3332567e-01   3.9998276e-01
   6.5323879e+00   3.6494353e-01  -5.4378556e-02   9.2782495e-02   2.6666852e-01   3.3332593e-01   3.9998334e-01
   6.5555858e+00   3.6509759e-01  -5.4356425e-02   9.2766198e-02   2.6666845e-01   3.3332618e-01   3.9998391e-01
   6.5851732e+00   3.6529147e-01  -5.4374182e-02   9.2829296e-02   2.6666838e-01   3.3332649e-01   3.9998461e-01
   6.6157069e+00   3.6548821e-01  -5.4376599e-02   9.2802866e-02   2.6666830e-01   3.3332680e-01   3.9998530e-01
   6.6471001e+00   3.6568724e-01  -5.4395607e-02   9.2755767e-02   2.6666823e-01   3.3332710e-01   3.9998597e-01
   6.6794436e+00   3.6588836e-01  -5.4394809e-02   9.2767231e-02   2.6666815e-01   3.3332739e-01   3.9998664e-01
   6.7066921e+00   3.6605645e-01  -5.4423963e-02   9.2733289e-02   2.6666809e-01   3.3332763e-01   3.9998717e-01
   6.7287935e+00   3.6618900e-01  -5.4456971e-02   9.2732308e-02   2.6666805e-01   3.3332782e-01   3.9998759e-01
   6.7553217e+00   3.6634487e-01  -5.4440071e-02   9.2767411e-02   2.6666799e-01   3.3332803e-01   3.9998808e-01
   6.7808766e+00   3.6649350e-01  -5.4437744e-02   9.2805875e-02   2.6666794e-01   3.3332823e-01   3.9998852e-01
   6.8079257e+00   3.6665332e-01  -5.4427206e-02   9.2795728e-02   2.6666789e-01   3.3332844e-01   3.9998898e-01
   6.8348728e+00   3.6681080e-01  -5.4430961e-02   9.2775944e-02   2.6666784e-01   3.3332863e-01   3.9998942e-01
   6.8689421e+00   3.6700520e-01  -5.4381853e-02   9.2693004e-02   2.6666778e-01   3.3332886e-01   3.9998994e-01
   6.8936691e+00   3.6714511e-01  -5.4368827e-02   9.2645328e-02   2.6666774e-01   3.3332903e-01   3.9999031e-01
   6.9178779e+00   3.6727859e-01  -5.4361880e-02   9.2642761e-02   2.6666770e-01   3.3332918e-01   3.9999066e-01
   6.9446346e+00   3.6742475e-01  -5.4307653e-02   9.2660611e-02   2.6666766e-01   3.3332934e-01   3.9999102e-01
   6.9714696e+00   3.6756928e-01  -5.4325403e-02   9.2632505e-02   2.6666762e-01   3.3332950e-01   3.9999138e-01
   6.9982358e+00   3.6771001e-01  -5.4332751e-02   9.2640141e-02   2.6666759e-01   3.3332965e-01   3.9999172e-01
   7.0252896e+00   3.6785189e-01  -5.4363122e-02   9.2576274e-02   2.6666755e-01   3.3332980e-01   3.9999205e-01
   7.0541966e+00   3.6799804e-01  -5.4412542e-02   9.2558641e-02   2.6666751e-01   3.3332995e-01   3.9999238e-01
   7.0814397e+00   3.6813213e-01  -5.4403853e-02   9.2588773e-02   2.6666748e-01   3.3333008e-01   3.9999269e-01
   7.1111047e+00   3.6827591e-01  -5.4474634e-02   9.2625123e-02   2.6666744e-01   3.3333023e-01   3.9999301e-01
   7.1362358e+00   3.6839533e-01  -5.4513368e-02   9.2649761e-02   2.6666741e-01   3.3333034e-01   3.9999327e-01
   7.1648199e+00   3.6852957e-01  -5.4532802e-02   9.2624580e-02   2.6666738e-01   3.3333047e-01   3.9999355e-01
   7.1914655e+00   3.6865342e-01  -5.4489760e-02   9.2604609e-02   2.6666736e-01   3.3333058e-01   3.9999380e-01
   7.2193185e+00   3.6878003e-01  -5.4542839e-02   9.2633765e-02   2.6666733e-01   3.3333069e-01   3.9999405e-01
   7.2451209e+00   3.6889372e-01  -5.4546647e-02   9.2583736e-02   2.6666730e-01   3.3333079e-01   3.9999428e-01
   7.2721299e+00   3.6901054e-01  -5.4573770e-02   9.2545619e-02   2.6666728e-01   3.3333089e-01   3.9999451e-01
   7.2988810e+00   3.6912375e-01  -5.4577183e-02   9.2579005e-02   2.6666725e-01   3.3333099e-01   3.9999472e-01
   7.3250486e+00   3.6923058e-01  -5.4585229e-02   9.2592717e-02   2.6666723e-01   3.3333108e-01   3.9999493e-01
   7.3522338e+00   3.6933923e-01  -5.4619894e-02   9.2584210e-02   2.6666721e-01   3.3333117e-01   3.9999513e-01
   7.3751731e+00   3.6942910e-01  -5.4597116e-02   9.2620385e-02   2.6666719e-01   3.3333124e-01   3.9999529e-01
   7.4086002e+00   3.6955763e-01  -5.4589336e-02   9.2626714e-02   2.6666716e-01   3.3333134e-01   3.9999552e-01
   7.4367573e+00   3.6966608e-01  -5.4577855e-02   9.2639191e-02   2.6666714e-01   3.3333143e-01   3.9999571e-01
   7.4627569e+00   3.6976500e-01  -5.4538988e-02   9.2617158e-02   2.6666713e-01   3.3333150e-01   3.9999587e-01
   7.4894860e+00   3.6986485e-01  -5.4557351e-02   9.2623627e-02   2.6666711e-01   3.3333157e-01   3.9999604e-01
   7.5185388e+00   3.6997284e-01  -5.4561603e-02   9.2664996e-02   2.6666709e-01   3.3333165e-01   3.9999620e-01
   7.5509412e+00   3.7009370e-01  -5.4564440e-02   9.2711848e-02   2.6666707e-01   3.3333173e-01   3.9999638e-01
   7.5772756e+00   3.7019054e-01  -5.4580714e-02   9.2762221e-02   2.6666705e-01   3.3333179e-01   3.9999652e-01
   7.6036263e+00   3.7028523e-01  -5.4569085e-02   9.2752643e-02   2.6666704e-01   3.3333185e-01   3.9999666e-01
   7.6289194e+00   3.7037209e-01  -5.4588377e-02   9.2650720e-02   2.6666702e-01   3.3333190e-01   3.9999678e-01
   7.6569251e+00   3.7046433e-01  -5.4618399e-02   9.2623990e-02   2.6666701e-01   3.3333196e-01   3.9999692e-01
   7.6873836e+00   3.7056121e-01  -5.4580587e-02   9.2640829e-02   2.6666699e-01   3.3333202e-01   3.9999705e-01
   7.7189444e+00   3.7066081e-01  -5.4577663e-02   9.2658265e-02   2.6666698e-01   3.3333208e-01   3.9999719e-01
   7.7481264e+00   3.7075335e-01  -5.4592532e-02   9.2629159e-02   2.6666697e-01   3.3333214e-01   3.9999731e-01
   7.7741731e+00   3.7083537e-01  -5.4587639e-02   9.2575215e-02   2.6666695e-01   3.3333218e-01   3.9999741e-01
   7.8048133e+00   3.7093215e-01  -5.4555568e-02   9.2632074e-02   2.6666694e-01   3.3333224e-01   3.9999753e-01
   7.8342599e+00   3.7102309e-01  -5.4536185e-02   9.2635023e-02   2.6666693e-01   3.3333228e-01   3.9999764e-01
   7.8636976e+00   3.7111138e-01  -5.4600554e-02   9.2615427e-02   2.6666692e-01   3.3333233e-01   3.9999774e-01
   7.8888980e+00   3.7118493e-01  -5.4639523e-02   9.2610837e-02   2.6666691e-01   3.3333237e-01   3.9999782e-01
   7.9191329e+00   3.7126778e-01  -5.4676472e-02   9.2526018e-02   2.6666690e-01   3.3333241e-01   3.9999792e-01
   7.9428673e+00   3.7132908e-01  -5.4680896e-02   9.2543805e-02   2.6666689e-01   3.3333244e-01   3.9999799e-01
   7.9766311e+00   3.7141535e-01  -5.4661228e-02   9.2500408e-02   2.6666688e-01   3.3333248e-01   3.9999809e-01
   8.0079877e+00   3.7149439e-01  -5.4655461e-02   9.2521275e-02   2.6666687e-01   3.3333252e-01   3.9999818e-01
   8.0359586e+00   3.7156170e-01  -5.4670360e-02   9.2531971e-02   2.6666686e-01   3.3333256e-01   3.9999825e-01
   8.0646486e+00   3.7162767e-01  -5.4661322e-02   9.2497336e-02   2.6666685e-01   3.3333259e-01   3.9999833e-01
   8.0933817e+00   3.7169127e-01  -5.4702638e-02   9.2486832e-02   2.6666684e-01   3.3333262e-01   3.9999840e-01
   8.1212366e+00   3.7175301e-01  -5.4669903e-02   9.2506010e-02   2.6666684e-01   3.3333265e-01   3.9999846e-01
   8.1516949e+00   3.7181981e-01  -5.4666861e-02   9.2504083e-02   2.6666683e-01   3.3333268e-01   3.9999853e-01
   8.1767178e+00   3.7187295e-01  -5.4679477e-02   9.2523615e-02   2.6666682e-01   3.3333270e-01   3.9999859e-01
   8.2049976e+00   3.7193237e-01  -5.4686898e-02   9.2538658e-02   2.6666682e-01   3.3333273e-01   3.9999864e-01
   8.2327019e+00   3.7199193e-01  -5.4680035e-02   9.2527865e-02   2.6666681e-01   3.3333276e-01   3.9999870e-01
   8.2614686e+00   3.7205284e-01  -5.4710305e-02   9.2508038e-02   2.6666681e-01   3.3333278e-01   3.9999875e-01
   8.2893784e+00   3.7211115e-01  -5.4742627e-02   9.2527242e-02   2.6666680e-01   3.3333280e-01   3.9999881e-01
   8.3172240e+00   3.7216663e-01  -5.4748315e-02   9.2461792e-02   2.6666679e-01   3.3333282e-01   3.9999885e-01
   8.3429501e+00   3.7221698e-01  -5.4758630e-02   9.2427639e-02   2.6666679e-01   3.3333284e-01   3.9999890e-01
   8.3709534e+00   3.7226993e-01  -5.4706806e-02   9.2391498e-02   2.6666678e-01   3.3333286e-01   3.9999894e-01
   8.3987999e+00   3.7232302e-01  -5.4655979e-02   9.2397449e-02   2.6666678e-01   3.3333288e-01   3.9999899e-01
   8.4296758e+00   3.7238111e-01  -5.4696649e-02   9.2446503e-02   2.6666677e-01   3.3333290e-01   3.9999903e-01
   8.4596061e+00   3.7243508e-01  -5.4757717e-02   9.2461148e-02   2.6666677e-01   3.3333292e-01   3.9999907e-01
   8.4921712e+00   3.7249236e-01  -5.4781815e-02   9.2424818e-02   2.6666676e-01   3.3333294e-01   3.9999912e-01
   8.5196384e+00   3.7254155e-01  -5.4811780e-02   9.2411882e-02   2.6666676e-01   3.3333296e-01   3.9999915e-01
   8.5481263e+00   3.7259010e-01  -5.4832295e-02   9.2331726e-02   2.6666676e-01   3.3333297e-01   3.9999919e-01
   8.5765289e+00   3.7263718e-01  -5.4819892e-02   9.2290141e-02   2.6666675e-01   3.3333299e-01   3.9999922e-01
   8.6083121e+00   3.7268747e-01  -5.4789360e-02   9.2398871e-02   2.6666675e-01   3.3333300e-01   3.9999926e-01
   8.6366801e+00   3.7273362e-01  -5.4804113e-02   9.2515566e-02   2.6666675e-01   3.3333302e-01   3.9999929e-01
   8.6693010e+00   3.7278306e-01  -5.4858371e-02   9.2553596e-02   2.6666674e-01   3.3333303e-01   3.9999932e-01
   8.6976611e+00   3.7282527e-01  -5.4852833e-02   9.2513956e-02   2.6666674e-01   3.3333305e-01   3.9999935e-01
   8.7286601e+00   3.7287127e-01  -5.4819539e-02   9.2497899e-02   2.6666674e-01   3.3333306e-01   3.9999938e-01
   8.7569644e+00   3.7291432e-01  -5.4879963e-02   9.2544739e-02   2.6666673e-01   3.3333307e-01   3.9999941e-01
   8.7872712e+00   3.7295868e-01  -5.4852462e-02   9.2582284e-02   2.6666673e-01   3.3333308e-01   3.9999943e-01
   8.8156518e+00   3.7299850e-01  -5.4827588e-02   9.2594622e-02   2.6666673e-01   3.3333309e-01   3.9999946e-01
   8.8438978e+00   3.7303713e-01  -5.4831394e-02   9.2621619e-02   2.6666672e-01   3.3333310e-01   3.9999948e-01
   8.8756222e+00   3.7308145e-01  -5.4796344e-02   9.2687108e-02   2.6666672e-01   3.3333311e-01   3.9999950e-01
   8.9058693e+00   3.7312497e-01  -5.4796864e-02   9.2711156e-02   2.6666672e-01   3.3333312e-01   3.9999953e-01
   8.9360922e+00   3.7316842e-01  -5.4817568e-02   9.2734261e-02   2.6666672e-01   3.3333313e-01   3.9999955e-01
   8.9676783e+00   3.7321499e-01  -5.4805422e-02   9.2693547e-02   2.6666671e-01   3.3333314e-01   3.9999957e-01
   8.9942976e+00   3.7325581e-01  -5.4777697e-02   9.2694579e-02   2.6666671e-01   3.3333315e-01   3.9999959e-01
   9.0256325e+00   3.7330695e-01  -5.4772327e-02   9.2689339e-02   2.6666671e-01   3.3333316e-01   3.9999960e-01
   9.0535783e+00   3.7335112e-01  -5.4796971e-02   9.2662609e-02   2.6666671e-01   3.3333316e-01   3.9999962e-01
   9.0868427e+00   3.7340179e-01  -5.4845313e-02   9.2690022e-02   2.6666671e-01   3.3333317e-01   3.9999964e-01
   9.1158764e+00   3.7344403e-01  -5.4917747e-02   9.2703920e-02   2.6666671e-01   3.3333318e-01   3.9999965e-01
   9.1451303e+00   3.7348557e-01  -5.4912391e-02   9.2689167e-02   2.6666670e-01   3.3333319e-01   3.9999967e-01
   9.1772409e+00   3.7353137e-01  -5.4897686e-02   9.2744461e-02   2.6666670e-01   3.3333319e-01   3.9999968e-01
   9.2010154e+00   3.7356411e-01  -5.4888229e-02   9.2722313e-02   2.6666670e-01   3.3333320e-01   3.9999970e-01
   9.2317582e+00   3.7360308e-01  -5.4883520e-02   9.2781304e-02   2.6666670e-01   3.3333320e-01   3.9999971e-01
   9.2601860e+00   3.7363761e-01  -5.4861221e-02   9.2815502e-02   2.6666670e-01   3.3333321e-01   3.9999972e-01
   9.2899994e+00   3.7367330e-01  -5.4869012e-02   9.2791932e-02   2.6666670e-01   3.3333322e-01   3.9999973e-01
   9.3194650e+00   3.7370751e-01  -5.4893775e-02   9.2753854e-02   2.6666669e-01   3.3333322e-01   3.9999975e-01
   9.3499133e+00   3.7374119e-01  -5.4905051e-02   9.2856445e-02   2.6666669e-01   3.3333323e-01   3.9999976e-01
   9.3788939e+00   3.7377306e-01  -5.4906706e-02   9.2805940e-02   2.6666669e-01   3.3333323e-01   3.9999977e-01
   9.4083240e+00   3.7380403e-01  -5.4923187e-02   9.2770514e-02   2.6666669e-01   3.3333323e-01   3.9999978e-01
   9.4435429e+00   3.7384126e-01  -5.4946802e-02   9.2901785e-02   2.6666669e-01   3.3333324e-01   3.9999979e-01
   9.4729737e+00   3.7387237e-01  -5.4947223e-02   9.2817289e-02   2.6666669e-01   3.3333324e-01   3.9999980e-01
   9.5037275e+00   3.7390321e-01  -5.4945040e-02   9.2717626e-02   2.6666669e-01   3.3333325e-01   3.9999981e-01
   9.5364728e+00   3.7393852e-01  -5.4924766e-02   9.2793940e-02   2.6666669e-01   3.3333325e-01   3.9999982e-01
   9.5724924e+00   3.7397760e-01  -5.4932443e-02   9.2828606e-02   2.6666669e-01   3.3333326e-01   3.9999983e-01
   9.6050516e+00   3.7401137e-01  -5.4941217e-02   9.2818104e-02   2.6666669e-01   3.3333326e-01   3.9999983e-01
   9.6319015e+00   3.7403865e-01  -5.4963424e-02   9.2817735e-02   2.6666668e-01   3.3333326e-01   3.9999984e-01
   9.6654675e+00   3.7407097e-01  -5.4941039e-02   9.2763724e-02   2.6666668e-01   3.3333327e-01   3.9999985e-01
   9.6944537e+00   3.7409755e-01  -5.4977547e-02   9.2733914e-02   2.6666668e-01   3.3333327e-01   3.9999985e-01
   9.7223779e+00   3.7412263e-01  -5.4985247e-02   9.2755124e-02   2.6666668e-01   3.3333327e-01   3.9999986e-01
   9.7536518e+00   3.7414917e-01  -5.4936180e-02   9.2726841e-02   2.6666668e-01   3.3333327e-01   3.9999987e-01
   9.7859703e+00   3.7417583e-01  -5.4913972e-02   9.2736961e-02   2.6666668e-01   3.3333328e-01   3.9999987e-01
   9.8169519e+00   3.7420175e-01  -5.4929680e-02   9.2722162e-02   2.6666668e-01   3.3333328e-01   3.9999988e-01
   9.8449065e+00   3.7422653e-01  -5.4883010e-02   9.2743001e-02   2.6666668e-01   3.3333328e-01   3.9999988e-01
   9.8767545e+00   3.7425432e-01  -5.4944828e-02   9.2714343e-02   2.6666668e-01   3.3333328e-01   3.9999989e-01
   9.9050470e+00   3.7427792e-01  -5.4937967e-02   9.2684955e-02   2.6666668e-01   3.3333329e-01   3.9999989e-01
   9.9287923e+00   3.7429825e-01  -5.4934929e-02   9.2696066e-02   2.6666668e-01   3.3333329e-01   3.9999990e-01
   9.9635169e+00   3.7432742e-01  -5.4955525e-02   9.2656744e-02   2.6666668e-01   3.3333329e-01   3.9999990e-01
   9.9991888e+00   3.7435808e-01  -5.4973090e-02   9.2663705e-02   2.6666668e-01   3.3333329e-01   3.9999991e-01


==> Data/Case-03/Wc_hat.dat <==
   0.0000000e+00   1.0000000e-01   2.0000000e-01   3.0000000e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4416059e-03   1.0000000e-01   2.0923416e-01   3.0503128e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.7003430e-03   1.0000000e-01   2.2154550e-01   3.1196303e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.6347816e-03   1.0000000e-01   2.3233057e-01   3.1807216e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1739562e-02   1.0000000e-01   2.4405148e-01   3.2435752e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5333631e-02   1.0000000e-01   2.5703617e-01   3.3198069e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8217179e-02   1.0000000e-01   2.6771228e-01   3.3743736e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1728682e-02   1.0000000e-01   2.8090382e-01   3.4390295e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4956177e-02   1.0000000e-01   2.9247137e-01   3.5007926e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8840091e-02   1.0000000e-01   3.0668578e-01   3.5726348e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2007042e-02   1.0000000e-01   3.1819587e-01   3.6294335e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5773723e-02   1.0000000e-01   3.3187941e-01   3.6960754e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9417109e-02   1.0000000e-01   3.4516943e-01   3.7608671e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.3214288e-02   1.0000000e-01   3.5875135e-01   3.8311100e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.7446055e-02   1.0000000e-01   3.7376645e-01   3.9089685e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.1178439e-02   1.0000000e-01   3.8691483e-01   3.9754120e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.4817987e-02   1.0000000e-01   4.0045332e-01   4.0373038e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.8499876e-02   1.0000000e-01   4.1413052e-01   4.1006817e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.2839202e-02   1.0000000e-01   4.2997118e-01   4.1703388e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.6835626e-02   1.0000000e-01   4.4387282e-01   4.2427552e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.1021935e-02   1.0000000e-01   4.5870266e-01   4.3175549e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.5049101e-02   1.0000000e-01   4.7356319e-01   4.3855595e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.8705164e-02   1.0000000e-01   4.8707761e-01   4.4511403e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.2598047e-02   1.0000000e-01   5.0171704e-01   4.5205955e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.6543135e-02   1.0000000e-01   5.1623316e-01   4.5933015e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.0821942e-02   1.0000000e-01   5.3184921e-01   4.6766361e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.5033372e-02   1.0000000e-01   5.4741935e-01   4.7593205e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.8753605e-02   1.0000000e-01   5.6127282e-01   4.8351576e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0295046e-01   1.0000000e-01   5.7741157e-01   4.9203756e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0673297e-01   1.0000000e-01   5.9166348e-01   4.9967697e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1087899e-01   1.0000000e-01   6.0725856e-01   5.0825281e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1464039e-01   1.0000000e-01   6.2147070e-01   5.1620486e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1980603e-01   1.0000000e-01   6.4054870e-01   5.2781210e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2479308e-01   1.0000000e-01   6.5946989e-01   5.3847528e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2883768e-01   1.0000000e-01   6.7432663e-01   5.4769836e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3308589e-01   1.0000000e-01   6.8994816e-01   5.5776058e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3750608e-01   1.0000000e-01   7.0661487e-01   5.6785919e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4157079e-01   1.0000000e-01   7.2217296e-01   5.7722664e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4624251e-01   1.0000000e-01   7.3998297e-01   5.8809856e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5028995e-01   1.0000000e-01   7.5564599e-01   5.9835862e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5498583e-01   1.0000000e-01   7.7347566e-01   6.1076048e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5885613e-01   1.0000000e-01   7.8854662e-01   6.2116090e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6300254e-01   1.0000000e-01   8.0503260e-01   6.3205757e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6765101e-01   1.0000000e-01   8.2307415e-01   6.4577461e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7130414e-01   1.0000000e-01   8.3727323e-01   6.5667979e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7486108e-01   1.0000000e-01   8.5159765e-01   6.6729870e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7848837e-01   1.0000000e-01   8.6596432e-01   6.7868647e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8253959e-01   1.0000000e-01   8.8227459e-01   6.9226762e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8594463e-01   1.0000000e-01   8.9693814e-01   7.0372528e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8916935e-01   1.0000000e-01   9.1044349e-01   7.1422065e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9203172e-01   1.0000000e-01   9.2301337e-01   7.2282191e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9516193e-01   1.0000000e-01   9.3664762e-01   7.3189468e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9767382e-01   1.0000000e-01   9.4837737e-01   7.3827916e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0044654e-01   1.0000000e-01   9.6159274e-01   7.4416247e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0281731e-01   1.0000000e-01   9.7313933e-01   7.4915171e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0486415e-01   1.0000000e-01   9.8310147e-01   7.5318658e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0722039e-01   1.0000000e-01   9.9508768e-01   7.5694348e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0915268e-01   1.0000000e-01   1.0044940e+00   7.5978213e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1103137e-01   1.0000000e-01   1.0143215e+00   7.6237309e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1291160e-01   1.0000000e-01   1.0241811e+00   7.6551696e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1479160e-01   1.0000000e-01   1.0340099e+00   7.6833132e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1647779e-01   1.0000000e-01   1.0431719e+00   7.7066711e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1775232e-01   1.0000000e-01   1.0500716e+00   7.7255016e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1901295e-01   1.0000000e-01   1.0570291e+00   7.7437539e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2011430e-01   1.0000000e-01   1.0631927e+00   7.7658954e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2121733e-01   1.0000000e-01   1.0691976e+00   7.7816305e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2247536e-01   1.0000000e-01   1.0760846e+00   7.7987377e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2334249e-01   1.0000000e-01   1.0808784e+00   7.8110012e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2401344e-01   1.0000000e-01   1.0846954e+00   7.8187599e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2460507e-01   1.0000000e-01   1.0879868e+00   7.8266174e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2534668e-01   1.0000000e-01   1.0923104e+00   7.8330563e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2608324e-01   1.0000000e-01   1.0964834e+00   7.8400543e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2692768e-01   1.0000000e-01   1.1013645e+00   7.8480458e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2778241e-01   1.0000000e-01   1.1064202e+00   7.8534745e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2854397e-01   1.0000000e-01   1.1108829e+00   7.8620288e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2930600e-01   1.0000000e-01   1.1153865e+00   7.8645219e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3010827e-01   1.0000000e-01   1.1200242e+00   7.8712749e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3073824e-01   1.0000000e-01   1.1237452e+00   7.8689652e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3140410e-01   1.0000000e-01   1.1276661e+00   7.8699224e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3222084e-01   1.0000000e-01   1.1325774e+00   7.8733009e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3286012e-01   1.0000000e-01   1.1364165e+00   7.8750403e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3352337e-01   1.0000000e-01   1.1403510e+00   7.8755864e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3411354e-01   1.0000000e-01   1.1439363e+00   7.8783363e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3484774e-01   1.0000000e-01   1.1484289e+00   7.8745334e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3564353e-01   1.0000000e-01   1.1533067e+00   7.8697132e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3641659e-01   1.0000000e-01   1.1579251e+00   7.8657919e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3716758e-01   1.0000000e-01   1.1624692e+00   7.8613299e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3793292e-01   1.0000000e-01   1.1671813e+00   7.8559891e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3884038e-01   1.0000000e-01   1.1726570e+00   7.8484910e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3963486e-01   1.0000000e-01   1.1774440e+00   7.8395781e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4086456e-01   1.0000000e-01   1.1850594e+00   7.8302379e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4222708e-01   1.0000000e-01   1.1934770e+00   7.8165048e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4316491e-01   1.0000000e-01   1.1992520e+00   7.8044238e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4439530e-01   1.0000000e-01   1.2068001e+00   7.7930563e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4565845e-01   1.0000000e-01   1.2147707e+00   7.7852189e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4677565e-01   1.0000000e-01   1.2219515e+00   7.7791957e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4830202e-01   1.0000000e-01   1.2315204e+00   7.7639490e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5001558e-01   1.0000000e-01   1.2424668e+00   7.7559205e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5158011e-01   1.0000000e-01   1.2525515e+00   7.7513765e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5352294e-01   1.0000000e-01   1.2651050e+00   7.7310772e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5531364e-01   1.0000000e-01   1.2768385e+00   7.7166556e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5705438e-01   1.0000000e-01   1.2883556e+00   7.7038695e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5877917e-01   1.0000000e-01   1.2999222e+00   7.6890076e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6108472e-01   1.0000000e-01   1.3153105e+00   7.6666528e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6405620e-01   1.0000000e-01   1.3351602e+00   7.6283236e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6660390e-01   1.0000000e-01   1.3521014e+00   7.5808137e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6919853e-01   1.0000000e-01   1.3695082e+00   7.5263022e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7188076e-01   1.0000000e-01   1.3877071e+00   7.4812225e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7437024e-01   1.0000000e-01   1.4041605e+00   7.4226134e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7717866e-01   1.0000000e-01   1.4232167e+00   7.3547979e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7978100e-01   1.0000000e-01   1.4400934e+00   7.2828074e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8252332e-01   1.0000000e-01   1.4580174e+00   7.2022183e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8497383e-01   1.0000000e-01   1.4740063e+00   7.1267013e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8759363e-01   1.0000000e-01   1.4910824e+00   7.0401897e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9045719e-01   1.0000000e-01   1.5090115e+00   6.9305528e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9300857e-01   1.0000000e-01   1.5242272e+00   6.8170726e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9582712e-01   1.0000000e-01   1.5404992e+00   6.6839898e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9820481e-01   1.0000000e-01   1.5536476e+00   6.5555035e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0064580e-01   1.0037596e-01   1.5649254e+00   6.4433356e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0297016e-01   1.0176196e-01   1.5583728e+00   6.4002881e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0677548e-01   1.0327200e-01   1.5432589e+00   6.2973604e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.1101578e-01   1.0351011e-01   1.5264678e+00   6.1531966e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.1469661e-01   1.0282552e-01   1.5120175e+00   6.0299441e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.1825861e-01   1.0190937e-01   1.4980103e+00   5.9112940e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2108830e-01   1.0100326e-01   1.4868872e+00   5.8250267e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2409510e-01   9.9876363e-02   1.4750112e+00   5.7336187e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2697147e-01   9.8564518e-02   1.4637380e+00   5.6489664e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3005920e-01   9.6996319e-02   1.4516685e+00   5.5607788e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3270454e-01   9.5737631e-02   1.4412481e+00   5.4892763e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3569018e-01   9.4163898e-02   1.4294609e+00   5.4061047e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3837889e-01   9.2682479e-02   1.4187671e+00   5.3336417e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.4147177e-01   9.1027828e-02   1.4067632e+00   5.2503698e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.4444355e-01   8.9385274e-02   1.3951928e+00   5.1757931e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.4739318e-01   8.7727065e-02   1.3837824e+00   5.1017148e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5013306e-01   8.6231089e-02   1.3730237e+00   5.0340594e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5335980e-01   8.4436115e-02   1.3604393e+00   4.9548903e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5629950e-01   8.2778776e-02   1.3490803e+00   4.8861301e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5905778e-01   8.1413721e-02   1.3387557e+00   4.8230157e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.6188772e-01   7.9989638e-02   1.3280644e+00   4.7596669e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.6443951e-01   7.8626741e-02   1.3184180e+00   4.7014233e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.6708835e-01   7.7208308e-02   1.3086694e+00   4.6425739e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7003001e-01   7.5761458e-02   1.2979271e+00   4.5777990e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7294500e-01   7.4318937e-02   1.2874473e+00   4.5164796e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7546415e-01   7.3098927e-02   1.2781972e+00   4.4631985e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7821853e-01   7.1865100e-02   1.2682472e+00   4.4061883e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8078687e-01   7.0722332e-02   1.2591409e+00   4.3531593e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8380580e-01   6.9413306e-02   1.2485655e+00   4.2943742e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8675607e-01   6.8131688e-02   1.2384181e+00   4.2353894e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8904380e-01   6.7190339e-02   1.2304710e+00   4.1912111e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9165789e-01   6.6140551e-02   1.2215236e+00   4.1414903e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9423268e-01   6.5145075e-02   1.2127629e+00   4.0942860e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9721243e-01   6.4135941e-02   1.2027835e+00   4.0415571e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9942887e-01   6.3409275e-02   1.1955584e+00   4.0035742e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.0215517e-01   6.2417161e-02   1.1867114e+00   3.9552588e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.0460230e-01   6.1636151e-02   1.1787420e+00   3.9124773e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.0732458e-01   6.0798997e-02   1.1700261e+00   3.8664108e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.0968735e-01   6.0043388e-02   1.1624460e+00   3.8259817e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.1217782e-01   5.9372479e-02   1.1545882e+00   3.7851109e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.1511728e-01   5.8557151e-02   1.1453238e+00   3.7387260e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.1776583e-01   5.7900285e-02   1.1371482e+00   3.6966486e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.2017294e-01   5.7194028e-02   1.1297645e+00   3.6598430e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.2295126e-01   5.6466401e-02   1.1213601e+00   3.6176902e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.2572218e-01   5.5794699e-02   1.1131159e+00   3.5767597e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.2871835e-01   5.5180162e-02   1.1043129e+00   3.5328006e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.3184571e-01   5.4619955e-02   1.0950551e+00   3.4886846e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.3463082e-01   5.3959020e-02   1.0869934e+00   3.4481732e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.3724581e-01   5.3409750e-02   1.0795370e+00   3.4120329e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4005662e-01   5.2984301e-02   1.0716383e+00   3.3750454e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4299652e-01   5.2485310e-02   1.0634595e+00   3.3364762e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4631250e-01   5.1983170e-02   1.0542439e+00   3.2956915e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4913042e-01   5.1684344e-02   1.0465828e+00   3.2601765e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.5218972e-01   5.1330785e-02   1.0383684e+00   3.2228190e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.5479601e-01   5.1086884e-02   1.0314442e+00   3.1924167e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.5782127e-01   5.0776321e-02   1.0234342e+00   3.1567284e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.6064263e-01   5.0564869e-02   1.0161049e+00   3.1240944e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.6370859e-01   5.0290947e-02   1.0082447e+00   3.0888646e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.6692321e-01   5.0014414e-02   1.0000721e+00   3.0526599e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.6949090e-01   4.9856616e-02   9.9357561e-01   3.0240483e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.7201713e-01   4.9824337e-02   9.8720222e-01   2.9979530e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.7506759e-01   4.9884119e-02   9.7958599e-01   2.9684028e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.7842741e-01   4.9748661e-02   9.7133573e-01   2.9341722e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.8153213e-01   4.9754177e-02   9.6381931e-01   2.9035385e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.8457765e-01   4.9889089e-02   9.5651696e-01   2.8754579e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.8799174e-01   5.0024422e-02   9.4840658e-01   2.8465243e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.9097941e-01   5.0040844e-02   9.4138438e-01   2.8202617e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.9377258e-01   5.0095537e-02   9.3492175e-01   2.7964290e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.9687732e-01   5.0125281e-02   9.2788236e-01   2.7699440e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.9981041e-01   5.0232371e-02   9.2113180e-01   2.7463723e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.0292654e-01   5.0428551e-02   9.1407000e-01   2.7218151e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.0563695e-01   5.0677427e-02   9.0801767e-01   2.7014055e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.0915671e-01   5.0928575e-02   9.0012376e-01   2.6756320e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.1252730e-01   5.1309390e-02   8.9266558e-01   2.6504012e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.1644711e-01   5.1706304e-02   8.8412227e-01   2.6223572e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.1964591e-01   5.2040626e-02   8.7730225e-01   2.6000520e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.2235736e-01   5.2357623e-02   8.7151564e-01   2.5812964e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.2556821e-01   5.2722321e-02   8.6480042e-01   2.5599615e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.2888184e-01   5.3023935e-02   8.5806124e-01   2.5379378e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.3184005e-01   5.3426227e-02   8.5194959e-01   2.5201203e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.3504062e-01   5.3857453e-02   8.4545545e-01   2.5005472e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.3783879e-01   5.4227633e-02   8.3976642e-01   2.4836078e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.4123171e-01   5.4721904e-02   8.3299460e-01   2.4641778e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.4445386e-01   5.5269253e-02   8.2656786e-01   2.4465539e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.4760360e-01   5.5781004e-02   8.2030426e-01   2.4310224e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.5138919e-01   5.6414821e-02   8.1288158e-01   2.4118153e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.5551231e-01   5.7119145e-02   8.0511338e-01   2.3907144e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.5925199e-01   5.7825096e-02   7.9791981e-01   2.3721423e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.6297183e-01   5.8504690e-02   7.9101303e-01   2.3540365e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.6681201e-01   5.9385781e-02   7.8392434e-01   2.3371371e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.7062099e-01   6.0123379e-02   7.7683379e-01   2.3189750e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.7397756e-01   6.0838468e-02   7.7089483e-01   2.3044096e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.7781130e-01   6.1677718e-02   7.6418466e-01   2.2892416e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.8192316e-01   6.2611154e-02   7.5690671e-01   2.2724851e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.8566401e-01   6.3519523e-02   7.5026527e-01   2.2575202e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.8950497e-01   6.4490802e-02   7.4373405e-01   2.2445948e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.9328915e-01   6.5330497e-02   7.3729768e-01   2.2320866e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.9723025e-01   6.6264801e-02   7.3060573e-01   2.2192199e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.0098896e-01   6.7163902e-02   7.2442228e-01   2.2067146e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.0551827e-01   6.8230335e-02   7.1694236e-01   2.1925518e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.1013647e-01   6.9394839e-02   7.0950549e-01   2.1772042e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.1450190e-01   7.0413797e-02   7.0253655e-01   2.1656502e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.2010368e-01   7.1816585e-02   6.9374751e-01   2.1506687e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.2521858e-01   7.3011819e-02   6.8583121e-01   2.1378270e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.2906332e-01   7.4143530e-02   6.7992850e-01   2.1288789e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.3357730e-01   7.5276370e-02   6.7312250e-01   2.1195003e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.3899863e-01   7.6703928e-02   6.6481440e-01   2.1082528e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.4390180e-01   7.8157538e-02   6.5757335e-01   2.0970262e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.4878529e-01   7.9471100e-02   6.5064065e-01   2.0881021e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.5414907e-01   8.0792246e-02   6.4307137e-01   2.0788257e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.6036188e-01   8.2560525e-02   6.3415458e-01   2.0686623e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.6579906e-01   8.4132996e-02   6.2655518e-01   2.0616982e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.7111241e-01   8.5678405e-02   6.1915887e-01   2.0554505e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.7687471e-01   8.7265150e-02   6.1130800e-01   2.0492940e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.8288292e-01   8.8959248e-02   6.0341817e-01   2.0420810e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.8849509e-01   9.0684086e-02   5.9598630e-01   2.0363029e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.9575798e-01   9.2757990e-02   5.8663415e-01   2.0287474e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.0245081e-01   9.4883945e-02   5.7807338e-01   2.0235153e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.0782747e-01   9.6449730e-02   5.7138658e-01   2.0182588e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.1478643e-01   9.8646528e-02   5.6281522e-01   2.0145455e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.2061346e-01   1.0037703e-01   5.5563949e-01   2.0111736e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.2741540e-01   1.0264773e-01   5.4748311e-01   2.0109658e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.3473428e-01   1.0480747e-01   5.3893352e-01   2.0069751e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.4069631e-01   1.0659364e-01   5.3192333e-01   2.0055247e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.4879851e-01   1.0921363e-01   5.2264370e-01   2.0014104e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.5649250e-01   1.1140722e-01   5.1422577e-01   2.0007957e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.6391185e-01   1.1382207e-01   5.0594786e-01   2.0031340e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.7355823e-01   1.1691225e-01   4.9545390e-01   2.0044985e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.8218876e-01   1.1945052e-01   4.8646590e-01   2.0093550e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.9010003e-01   1.2182269e-01   4.7830681e-01   2.0132306e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.9876515e-01   1.2455319e-01   4.6926517e-01   2.0158737e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.0676257e-01   1.2704159e-01   4.6109155e-01   2.0185518e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.1564358e-01   1.3000239e-01   4.5210347e-01   2.0223279e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.2397068e-01   1.3251882e-01   4.4417927e-01   2.0277786e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.3278398e-01   1.3507208e-01   4.3579600e-01   2.0324098e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.4181560e-01   1.3776788e-01   4.2747017e-01   2.0373183e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.5196985e-01   1.4092733e-01   4.1806150e-01   2.0459039e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.6301363e-01   1.4419554e-01   4.0818459e-01   2.0506957e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.7260402e-01   1.4725944e-01   3.9948607e-01   2.0573122e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.8371379e-01   1.5058063e-01   3.8965257e-01   2.0659887e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.9414531e-01   1.5353922e-01   3.8104337e-01   2.0732689e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.0657107e-01   1.5745320e-01   3.7067705e-01   2.0829523e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.1715609e-01   1.6069798e-01   3.6198779e-01   2.0890111e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.2869879e-01   1.6428163e-01   3.5288321e-01   2.0963786e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.3993998e-01   1.6749079e-01   3.4419612e-01   2.1045461e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.5156573e-01   1.7094668e-01   3.3543464e-01   2.1178567e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.6490488e-01   1.7483387e-01   3.2531671e-01   2.1313535e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.7872870e-01   1.7866657e-01   3.1526052e-01   2.1421595e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.9434172e-01   1.8313002e-01   3.0419432e-01   2.1559231e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0095288e+00   1.8748291e-01   2.9353230e-01   2.1696374e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0241358e+00   1.9193535e-01   2.8374321e-01   2.1869002e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0380925e+00   1.9607812e-01   2.7457538e-01   2.2007656e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0532626e+00   1.9998346e-01   2.6459435e-01   2.2130854e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0674139e+00   2.0395412e-01   2.5596333e-01   2.2261450e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0833393e+00   2.0844089e-01   2.4633073e-01   2.2373718e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.0987089e+00   2.1225545e-01   2.3754472e-01   2.2512502e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1145008e+00   2.1622695e-01   2.2841451e-01   2.2645114e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1298000e+00   2.2017057e-01   2.2002822e-01   2.2767979e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1457186e+00   2.2426386e-01   2.1111790e-01   2.2897620e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1620269e+00   2.2840109e-01   2.0217916e-01   2.2986703e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1797394e+00   2.3287981e-01   1.9302345e-01   2.3110290e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.1989144e+00   2.3749398e-01   1.8332725e-01   2.3207583e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2185031e+00   2.4206695e-01   1.7386338e-01   2.3350888e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2363338e+00   2.4628227e-01   1.6551752e-01   2.3448287e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2543536e+00   2.5015782e-01   1.5726896e-01   2.3494152e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2709247e+00   2.5379695e-01   1.5001791e-01   2.3591967e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.2873669e+00   2.5743313e-01   1.4285569e-01   2.3668874e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3069644e+00   2.6174392e-01   1.3456883e-01   2.3758510e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3254639e+00   2.6585192e-01   1.2699215e-01   2.3861270e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3413789e+00   2.6928118e-01   1.2092853e-01   2.3926844e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3601954e+00   2.7301660e-01   1.1384207e-01   2.4011269e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3774821e+00   2.7661047e-01   1.0743749e-01   2.4100518e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.3937488e+00   2.8011995e-01   1.0146679e-01   2.4173624e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4104595e+00   2.8348064e-01   9.5904799e-02   2.4234602e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4275013e+00   2.8663501e-01   9.0227033e-02   2.4280833e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4441520e+00   2.8975323e-01   8.4862008e-02   2.4322235e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4604410e+00   2.9304668e-01   7.9719469e-02   2.4369584e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4749366e+00   2.9574553e-01   7.5307220e-02   2.4462610e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.4897402e+00   2.9860651e-01   7.0668118e-02   2.4500263e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5029952e+00   3.0107171e-01   6.6712568e-02   2.4557516e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5158076e+00   3.0356583e-01   6.3220010e-02   2.4604615e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5302579e+00   3.0614130e-01   5.9159201e-02   2.4622172e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5442104e+00   3.0873205e-01   5.5363029e-02   2.4675137e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5582505e+00   3.1120414e-01   5.1655077e-02   2.4707983e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5720241e+00   3.1343858e-01   4.8012341e-02   2.4741318e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5876483e+00   3.1616019e-01   4.4073502e-02   2.4768244e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.5978222e+00   3.1788118e-01   4.1513016e-02   2.4781044e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6060763e+00   3.1924512e-01   3.9581200e-02   2.4795650e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6137909e+00   3.2054496e-01   3.7680115e-02   2.4811013e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6235422e+00   3.2236493e-01   3.5309651e-02   2.4833581e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6317157e+00   3.2370821e-01   3.3439085e-02   2.4852286e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6409552e+00   3.2523128e-01   3.1323891e-02   2.4864701e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6477498e+00   3.2637488e-01   2.9749881e-02   2.4884423e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6563678e+00   3.2781049e-01   2.7788215e-02   2.4908187e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6622940e+00   3.2880348e-01   2.6479933e-02   2.4924853e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6699944e+00   3.3005318e-01   2.4840986e-02   2.4946791e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6773854e+00   3.3128575e-01   2.3268822e-02   2.4953448e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6827180e+00   3.3220186e-01   2.2107166e-02   2.4948938e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6884398e+00   3.3312473e-01   2.0870506e-02   2.4966626e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6933013e+00   3.3395957e-01   1.9866889e-02   2.4970126e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.6980257e+00   3.3472526e-01   1.8834179e-02   2.4979920e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7022047e+00   3.3536770e-01   1.7978841e-02   2.4981139e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7070612e+00   3.3611916e-01   1.7031163e-02   2.4986468e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7110744e+00   3.3676135e-01   1.6221056e-02   2.4990096e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7149198e+00   3.3731295e-01   1.5471816e-02   2.4995363e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7186995e+00   3.3789595e-01   1.4739626e-02   2.5006991e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7225124e+00   3.3846472e-01   1.3995830e-02   2.5019939e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7264008e+00   3.3903452e-01   1.3218886e-02   2.5028066e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7300969e+00   3.3964579e-01   1.2486330e-02   2.5041612e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7334333e+00   3.4019918e-01   1.1844972e-02   2.5047330e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7364867e+00   3.4064360e-01   1.1279232e-02   2.5053957e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7396432e+00   3.4113949e-01   1.0686468e-02   2.5063227e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7427221e+00   3.4158323e-01   1.0109799e-02   2.5067083e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7454447e+00   3.4197623e-01   9.5842294e-03   2.5071737e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7481853e+00   3.4240539e-01   9.0784934e-03   2.5071114e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7505316e+00   3.4277070e-01   8.6246763e-03   2.5076482e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7534890e+00   3.4319968e-01   8.0881992e-03   2.5079837e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7561483e+00   3.4364323e-01   7.5729940e-03   2.5080252e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7583036e+00   3.4395058e-01   7.1776376e-03   2.5084290e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7616864e+00   3.4445854e-01   6.5331576e-03   2.5086817e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7645860e+00   3.4488902e-01   5.9634582e-03   2.5091536e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7669236e+00   3.4524300e-01   5.5478922e-03   2.5100768e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7697604e+00   3.4569068e-01   5.0347226e-03   2.5109079e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7726696e+00   3.4612662e-01   4.5110681e-03   2.5114126e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7751195e+00   3.4653314e-01   4.0374341e-03   2.5114268e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7780812e+00   3.4695749e-01   3.5311355e-03   2.5117515e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7803774e+00   3.4732018e-01   3.1171754e-03   2.5123460e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7825841e+00   3.4767907e-01   2.7195852e-03   2.5126240e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7855211e+00   3.4810521e-01   2.2008987e-03   2.5131535e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7884511e+00   3.4852600e-01   1.6458065e-03   2.5136512e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7913726e+00   3.4895379e-01   1.0869179e-03   2.5140151e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7946339e+00   3.4945166e-01   5.1694751e-04   2.5145135e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.7969932e+00   3.4978480e-01   1.1614307e-04   2.5149815e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8006140e+00   3.5028194e-01  -5.1793341e-04   2.5158329e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8031372e+00   3.5068309e-01  -9.6785283e-04   2.5160519e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8072348e+00   3.5136419e-01  -1.6965374e-03   2.5177198e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8098014e+00   3.5175901e-01  -2.1418026e-03   2.5183666e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8123515e+00   3.5211803e-01  -2.5858920e-03   2.5192344e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8151493e+00   3.5250420e-01  -3.0559577e-03   2.5200953e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8183608e+00   3.5298106e-01  -3.5693562e-03   2.5208950e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8211506e+00   3.5338059e-01  -4.0412801e-03   2.5211059e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8238514e+00   3.5375436e-01  -4.5031014e-03   2.5218991e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8269343e+00   3.5419868e-01  -4.9861626e-03   2.5222209e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8292630e+00   3.5453371e-01  -5.3926729e-03   2.5221615e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8324914e+00   3.5500832e-01  -5.8880177e-03   2.5226662e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8349160e+00   3.5535481e-01  -6.2382939e-03   2.5232852e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8380603e+00   3.5579043e-01  -6.7540605e-03   2.5238900e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8412062e+00   3.5623243e-01  -7.2366574e-03   2.5246772e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8434236e+00   3.5653979e-01  -7.5743616e-03   2.5254179e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8459703e+00   3.5691252e-01  -7.9986594e-03   2.5261681e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8483525e+00   3.5724625e-01  -8.3798623e-03   2.5267592e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8507470e+00   3.5758577e-01  -8.7649375e-03   2.5271504e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8537633e+00   3.5802762e-01  -9.2812091e-03   2.5273853e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8566576e+00   3.5846744e-01  -9.7474094e-03   2.5283787e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8598730e+00   3.5890957e-01  -1.0272154e-02   2.5285907e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8631146e+00   3.5934702e-01  -1.0789825e-02   2.5291392e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8655229e+00   3.5966395e-01  -1.1152829e-02   2.5298370e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8693798e+00   3.6022456e-01  -1.1749987e-02   2.5303140e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8725413e+00   3.6067750e-01  -1.2250256e-02   2.5309590e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8762712e+00   3.6120705e-01  -1.2784083e-02   2.5315255e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8797840e+00   3.6168590e-01  -1.3310513e-02   2.5317860e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8836282e+00   3.6221494e-01  -1.3916375e-02   2.5321469e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8868136e+00   3.6266460e-01  -1.4412876e-02   2.5329361e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8911918e+00   3.6328134e-01  -1.5065683e-02   2.5335841e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8955836e+00   3.6387527e-01  -1.5737505e-02   2.5334584e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.8998764e+00   3.6451809e-01  -1.6362608e-02   2.5342077e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9057417e+00   3.6535563e-01  -1.7226241e-02   2.5343672e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9102177e+00   3.6594123e-01  -1.7911392e-02   2.5351091e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9151388e+00   3.6663725e-01  -1.8599568e-02   2.5361159e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9202941e+00   3.6733962e-01  -1.9382750e-02   2.5362875e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9253940e+00   3.6805770e-01  -2.0077648e-02   2.5364128e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9326266e+00   3.6900950e-01  -2.1019128e-02   2.5379592e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9392477e+00   3.6992450e-01  -2.1918539e-02   2.5384404e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9452786e+00   3.7068961e-01  -2.2779055e-02   2.5396239e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9517840e+00   3.7154063e-01  -2.3739470e-02   2.5387060e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9585657e+00   3.7249374e-01  -2.4695021e-02   2.5389134e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9662039e+00   3.7350665e-01  -2.5703953e-02   2.5394120e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9755088e+00   3.7476901e-01  -2.7000664e-02   2.5388798e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9821508e+00   3.7562688e-01  -2.7834395e-02   2.5382501e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9882260e+00   3.7635006e-01  -2.8596030e-02   2.5388546e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   1.9945095e+00   3.7715976e-01  -2.9359568e-02   2.5406566e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0033335e+00   3.7828195e-01  -3.0521973e-02   2.5424190e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0108116e+00   3.7924185e-01  -3.1440904e-02   2.5427504e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0194197e+00   3.8029068e-01  -3.2502635e-02   2.5448040e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0273806e+00   3.8133482e-01  -3.3431776e-02   2.5461596e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0354457e+00   3.8238980e-01  -3.4360873e-02   2.5472603e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0437689e+00   3.8344186e-01  -3.5242894e-02   2.5490980e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0543298e+00   3.8476183e-01  -3.6487813e-02   2.5505410e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0638204e+00   3.8597177e-01  -3.7523289e-02   2.5517277e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0758012e+00   3.8743535e-01  -3.8851508e-02   2.5521962e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0845519e+00   3.8848659e-01  -3.9792705e-02   2.5530993e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.0966316e+00   3.8995709e-01  -4.0948750e-02   2.5554127e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1094973e+00   3.9148304e-01  -4.2324165e-02   2.5547714e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1206731e+00   3.9274417e-01  -4.3414121e-02   2.5548676e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1301204e+00   3.9380092e-01  -4.4365127e-02   2.5559165e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1405919e+00   3.9505190e-01  -4.5561747e-02   2.5550216e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1535722e+00   3.9651661e-01  -4.6891872e-02   2.5549582e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1685156e+00   3.9827555e-01  -4.8418248e-02   2.5539827e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1836378e+00   4.0007898e-01  -4.9867435e-02   2.5547967e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.1944522e+00   4.0126502e-01  -5.0803363e-02   2.5563881e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2065482e+00   4.0254827e-01  -5.1941770e-02   2.5586413e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2187069e+00   4.0391822e-01  -5.3036818e-02   2.5589750e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2323975e+00   4.0551382e-01  -5.4185576e-02   2.5611465e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2460745e+00   4.0695474e-01  -5.5366392e-02   2.5594505e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2648035e+00   4.0894801e-01  -5.6999508e-02   2.5579328e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2788233e+00   4.1044533e-01  -5.8090682e-02   2.5577548e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.2934752e+00   4.1213777e-01  -5.8995723e-02   2.5587703e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3089540e+00   4.1377611e-01  -6.0196133e-02   2.5628388e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3223718e+00   4.1522721e-01  -6.1066379e-02   2.5631587e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3351866e+00   4.1651892e-01  -6.2084765e-02   2.5607524e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3492685e+00   4.1799361e-01  -6.3068183e-02   2.5630226e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3632012e+00   4.1937357e-01  -6.4107524e-02   2.5635361e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.3839216e+00   4.2155397e-01  -6.5797780e-02   2.5638276e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4021163e+00   4.2344100e-01  -6.7149495e-02   2.5636103e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4218936e+00   4.2554061e-01  -6.8611879e-02   2.5611834e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4383869e+00   4.2706634e-01  -6.9667314e-02   2.5623285e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4549317e+00   4.2883901e-01  -7.0830712e-02   2.5621541e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4750095e+00   4.3082993e-01  -7.1972441e-02   2.5646877e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.4928418e+00   4.3243264e-01  -7.3012319e-02   2.5653975e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5099974e+00   4.3394418e-01  -7.3936080e-02   2.5664499e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5241521e+00   4.3526422e-01  -7.4764216e-02   2.5662607e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5460043e+00   4.3721720e-01  -7.6037414e-02   2.5632189e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5624309e+00   4.3874392e-01  -7.6801744e-02   2.5644829e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5789089e+00   4.4002133e-01  -7.7473011e-02   2.5656014e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.5948357e+00   4.4138620e-01  -7.8367185e-02   2.5668759e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6122005e+00   4.4286938e-01  -7.9282645e-02   2.5674078e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6297948e+00   4.4434178e-01  -8.0038092e-02   2.5684635e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6470653e+00   4.4576255e-01  -8.0886602e-02   2.5694708e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6663513e+00   4.4723442e-01  -8.1769676e-02   2.5684783e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.6849230e+00   4.4870001e-01  -8.2484428e-02   2.5672311e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7030089e+00   4.5022637e-01  -8.3304308e-02   2.5655570e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7230098e+00   4.5190371e-01  -8.4195927e-02   2.5629133e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7400827e+00   4.5315835e-01  -8.4910798e-02   2.5643799e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7567384e+00   4.5436339e-01  -8.5404487e-02   2.5647320e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7726910e+00   4.5550295e-01  -8.5969995e-02   2.5659095e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.7913377e+00   4.5683596e-01  -8.6696118e-02   2.5666690e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8094724e+00   4.5818813e-01  -8.7184917e-02   2.5661568e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8275436e+00   4.5947636e-01  -8.7805405e-02   2.5635122e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8446512e+00   4.6084373e-01  -8.8404833e-02   2.5612617e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8643732e+00   4.6222740e-01  -8.9120816e-02   2.5600755e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.8845431e+00   4.6354494e-01  -8.9733316e-02   2.5621379e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9059872e+00   4.6509470e-01  -9.0443847e-02   2.5609207e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9268524e+00   4.6639812e-01  -9.1016055e-02   2.5599242e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9469865e+00   4.6786384e-01  -9.1773263e-02   2.5605519e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9682814e+00   4.6920567e-01  -9.2497523e-02   2.5637199e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   2.9889508e+00   4.7052809e-01  -9.3083581e-02   2.5641092e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0101556e+00   4.7183881e-01  -9.3612829e-02   2.5632730e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0342892e+00   4.7332260e-01  -9.4182283e-02   2.5601979e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0534515e+00   4.7446440e-01  -9.4805143e-02   2.5615612e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.0780991e+00   4.7604230e-01  -9.5216786e-02   2.5585050e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.1000475e+00   4.7736119e-01  -9.5960149e-02   2.5556687e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.1239383e+00   4.7872370e-01  -9.6347921e-02   2.5581382e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.1461812e+00   4.7997591e-01  -9.6914923e-02   2.5553943e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.1663190e+00   4.8103435e-01  -9.7410296e-02   2.5562713e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.1886423e+00   4.8202508e-01  -9.7737797e-02   2.5571225e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2128817e+00   4.8337586e-01  -9.8323276e-02   2.5551723e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2348504e+00   4.8448517e-01  -9.8864071e-02   2.5564657e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2555594e+00   4.8566553e-01  -9.9258324e-02   2.5563894e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.2833982e+00   4.8736112e-01  -9.9900052e-02   2.5528255e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3043457e+00   4.8838086e-01  -1.0021367e-01   2.5533085e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3268438e+00   4.8961906e-01  -1.0065395e-01   2.5506338e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3483491e+00   4.9064691e-01  -1.0093941e-01   2.5488654e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3738708e+00   4.9185453e-01  -1.0111955e-01   2.5484614e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.3949231e+00   4.9291751e-01  -1.0155217e-01   2.5459369e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.4190201e+00   4.9417287e-01  -1.0203882e-01   2.5448766e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.4449905e+00   4.9556860e-01  -1.0245864e-01   2.5426831e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.4674843e+00   4.9663005e-01  -1.0278450e-01   2.5454616e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.4927490e+00   4.9772937e-01  -1.0313292e-01   2.5454566e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5148933e+00   4.9867745e-01  -1.0340195e-01   2.5443657e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5366821e+00   4.9962308e-01  -1.0367567e-01   2.5456277e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5602702e+00   5.0056402e-01  -1.0388587e-01   2.5440772e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.5856361e+00   5.0175880e-01  -1.0422796e-01   2.5432099e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.6102763e+00   5.0288122e-01  -1.0439653e-01   2.5431397e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.6350743e+00   5.0384956e-01  -1.0456075e-01   2.5428562e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.6593218e+00   5.0476115e-01  -1.0482753e-01   2.5448474e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.6871525e+00   5.0568115e-01  -1.0508527e-01   2.5455237e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7076085e+00   5.0645332e-01  -1.0531774e-01   2.5458115e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7319405e+00   5.0750448e-01  -1.0560217e-01   2.5474529e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7537748e+00   5.0838747e-01  -1.0576407e-01   2.5472028e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.7789068e+00   5.0928775e-01  -1.0586383e-01   2.5453923e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8048482e+00   5.1022544e-01  -1.0588496e-01   2.5480330e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8295361e+00   5.1111378e-01  -1.0620978e-01   2.5465833e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8527792e+00   5.1187561e-01  -1.0637781e-01   2.5455484e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8735848e+00   5.1269548e-01  -1.0669842e-01   2.5427656e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.8968060e+00   5.1356629e-01  -1.0692128e-01   2.5424139e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9231994e+00   5.1432567e-01  -1.0697857e-01   2.5409537e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9473180e+00   5.1508909e-01  -1.0714394e-01   2.5414615e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9726588e+00   5.1588796e-01  -1.0731343e-01   2.5377553e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   3.9981307e+00   5.1663444e-01  -1.0746481e-01   2.5367619e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.0230625e+00   5.1735914e-01  -1.0748257e-01   2.5382347e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.0473224e+00   5.1809421e-01  -1.0762345e-01   2.5388459e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.0724959e+00   5.1891091e-01  -1.0784206e-01   2.5362645e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.0973808e+00   5.1979621e-01  -1.0808613e-01   2.5336407e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.1251059e+00   5.2053538e-01  -1.0819808e-01   2.5353747e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.1504005e+00   5.2128249e-01  -1.0807544e-01   2.5368983e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.1743463e+00   5.2193089e-01  -1.0819929e-01   2.5397729e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.2016848e+00   5.2274050e-01  -1.0828384e-01   2.5381218e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.2274347e+00   5.2345504e-01  -1.0854896e-01   2.5356541e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.2540566e+00   5.2417352e-01  -1.0868866e-01   2.5382079e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.2796492e+00   5.2471532e-01  -1.0868913e-01   2.5373710e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.3068358e+00   5.2540319e-01  -1.0889724e-01   2.5337270e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.3289309e+00   5.2600094e-01  -1.0890151e-01   2.5316332e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.3526422e+00   5.2657909e-01  -1.0905138e-01   2.5301554e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.3778705e+00   5.2728893e-01  -1.0913140e-01   2.5303951e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4037420e+00   5.2802405e-01  -1.0924349e-01   2.5302529e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4277303e+00   5.2850319e-01  -1.0924124e-01   2.5301650e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4474516e+00   5.2891658e-01  -1.0923494e-01   2.5307547e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4718484e+00   5.2945860e-01  -1.0938875e-01   2.5318897e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.4980078e+00   5.3004663e-01  -1.0951106e-01   2.5298447e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.5261435e+00   5.3072395e-01  -1.0968031e-01   2.5307748e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.5509187e+00   5.3116161e-01  -1.0976188e-01   2.5319284e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.5791922e+00   5.3172890e-01  -1.0985701e-01   2.5303368e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.6035584e+00   5.3209882e-01  -1.0992200e-01   2.5290496e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.6285012e+00   5.3254689e-01  -1.0982943e-01   2.5286294e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.6559316e+00   5.3312539e-01  -1.0996094e-01   2.5254442e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.6810525e+00   5.3365740e-01  -1.1007222e-01   2.5219352e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.7071950e+00   5.3414311e-01  -1.1023192e-01   2.5224626e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.7283831e+00   5.3450783e-01  -1.1040113e-01   2.5242939e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.7535678e+00   5.3496977e-01  -1.1067320e-01   2.5241611e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.7791006e+00   5.3544499e-01  -1.1082547e-01   2.5259003e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.8056920e+00   5.3596211e-01  -1.1092139e-01   2.5249856e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.8308081e+00   5.3645877e-01  -1.1085779e-01   2.5260259e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.8507772e+00   5.3682372e-01  -1.1085744e-01   2.5257878e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.8768954e+00   5.3729294e-01  -1.1087321e-01   2.5243572e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.8987609e+00   5.3768458e-01  -1.1089777e-01   2.5236111e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.9205472e+00   5.3816312e-01  -1.1121763e-01   2.5199271e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.9476652e+00   5.3856377e-01  -1.1118385e-01   2.5250156e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.9752632e+00   5.3892787e-01  -1.1135484e-01   2.5235011e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   4.9997380e+00   5.3923620e-01  -1.1153652e-01   2.5258503e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.0249630e+00   5.3964689e-01  -1.1153475e-01   2.5273034e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.0508242e+00   5.3997267e-01  -1.1150099e-01   2.5318547e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.0775932e+00   5.4043790e-01  -1.1173742e-01   2.5290876e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.1008074e+00   5.4082176e-01  -1.1191000e-01   2.5296416e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.1238754e+00   5.4120043e-01  -1.1206029e-01   2.5298109e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.1517903e+00   5.4149070e-01  -1.1218223e-01   2.5275835e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.1824003e+00   5.4187805e-01  -1.1217014e-01   2.5282231e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.2074695e+00   5.4223221e-01  -1.1228266e-01   2.5292450e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.2353227e+00   5.4253121e-01  -1.1260963e-01   2.5244472e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.2625764e+00   5.4296720e-01  -1.1277733e-01   2.5225240e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.2887251e+00   5.4337599e-01  -1.1297675e-01   2.5224284e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.3172322e+00   5.4388243e-01  -1.1335643e-01   2.5196569e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.3477060e+00   5.4433761e-01  -1.1333186e-01   2.5168606e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.3733856e+00   5.4465598e-01  -1.1346152e-01   2.5164038e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.3974075e+00   5.4493565e-01  -1.1334230e-01   2.5161501e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.4254655e+00   5.4527348e-01  -1.1348331e-01   2.5165655e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.4522695e+00   5.4561674e-01  -1.1338363e-01   2.5144724e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.4760429e+00   5.4588598e-01  -1.1324271e-01   2.5150320e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.5021090e+00   5.4634612e-01  -1.1321296e-01   2.5146502e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.5337380e+00   5.4658134e-01  -1.1301970e-01   2.5169856e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.5565557e+00   5.4675050e-01  -1.1294045e-01   2.5199425e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.5843327e+00   5.4700936e-01  -1.1279539e-01   2.5224743e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.6098248e+00   5.4702535e-01  -1.1290427e-01   2.5263240e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.6364065e+00   5.4737225e-01  -1.1302781e-01   2.5240671e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.6613670e+00   5.4757575e-01  -1.1295119e-01   2.5264788e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.6843187e+00   5.4777952e-01  -1.1291645e-01   2.5260760e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.7101509e+00   5.4783410e-01  -1.1289745e-01   2.5276314e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.7401047e+00   5.4821249e-01  -1.1267732e-01   2.5310898e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.7648878e+00   5.4830550e-01  -1.1264782e-01   2.5334579e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.7942415e+00   5.4868765e-01  -1.1285635e-01   2.5337881e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.8224064e+00   5.4891735e-01  -1.1296837e-01   2.5292102e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.8493177e+00   5.4909718e-01  -1.1302790e-01   2.5265809e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.8759664e+00   5.4934550e-01  -1.1294432e-01   2.5258156e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.9022676e+00   5.4957878e-01  -1.1288412e-01   2.5249318e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.9349441e+00   5.4989803e-01  -1.1259742e-01   2.5242704e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.9647480e+00   5.5005737e-01  -1.1242658e-01   2.5223328e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   5.9906725e+00   5.5028715e-01  -1.1245153e-01   2.5181894e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.0201936e+00   5.5049176e-01  -1.1240308e-01   2.5185552e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.0465384e+00   5.5076310e-01  -1.1261700e-01   2.5176593e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.0736657e+00   5.5104861e-01  -1.1269227e-01   2.5145279e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.0988180e+00   5.5130864e-01  -1.1269901e-01   2.5133005e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.1275266e+00   5.5139566e-01  -1.1255005e-01   2.5148708e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.1581096e+00   5.5152653e-01  -1.1258619e-01   2.5124887e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.1816443e+00   5.5175417e-01  -1.1269811e-01   2.5127882e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.2084639e+00   5.5196609e-01  -1.1269095e-01   2.5142265e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.2377710e+00   5.5211572e-01  -1.1285583e-01   2.5134983e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.2653277e+00   5.5239273e-01  -1.1300007e-01   2.5094394e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.2961497e+00   5.5261328e-01  -1.1294633e-01   2.5097231e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.3218216e+00   5.5274703e-01  -1.1288256e-01   2.5116540e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.3486997e+00   5.5292814e-01  -1.1274224e-01   2.5130256e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.3800375e+00   5.5328307e-01  -1.1291451e-01   2.5110537e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.4071701e+00   5.5346393e-01  -1.1271394e-01   2.5101288e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.4341321e+00   5.5366325e-01  -1.1280237e-01   2.5110126e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.4609410e+00   5.5386590e-01  -1.1275379e-01   2.5086810e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.4870332e+00   5.5396947e-01  -1.1274690e-01   2.5081182e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.5093620e+00   5.5406462e-01  -1.1260398e-01   2.5099813e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.5323879e+00   5.5409681e-01  -1.1248101e-01   2.5098273e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.5555858e+00   5.5424466e-01  -1.1238848e-01   2.5108389e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.5851732e+00   5.5441573e-01  -1.1245253e-01   2.5099683e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.6157069e+00   5.5459767e-01  -1.1236690e-01   2.5080817e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.6471001e+00   5.5481884e-01  -1.1266366e-01   2.5081574e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.6794436e+00   5.5502819e-01  -1.1285969e-01   2.5091103e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.7066921e+00   5.5520193e-01  -1.1267836e-01   2.5083135e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.7287935e+00   5.5524337e-01  -1.1273043e-01   2.5063924e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.7553217e+00   5.5532765e-01  -1.1277805e-01   2.5068919e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.7808766e+00   5.5560568e-01  -1.1279930e-01   2.5048216e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.8079257e+00   5.5588613e-01  -1.1305395e-01   2.5043757e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.8348728e+00   5.5597656e-01  -1.1296658e-01   2.5085388e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.8689421e+00   5.5626114e-01  -1.1303806e-01   2.5090251e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.8936691e+00   5.5628796e-01  -1.1303899e-01   2.5116676e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.9178779e+00   5.5637460e-01  -1.1311163e-01   2.5132829e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.9446346e+00   5.5659214e-01  -1.1312530e-01   2.5128708e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.9714696e+00   5.5663941e-01  -1.1329568e-01   2.5145133e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   6.9982358e+00   5.5687265e-01  -1.1327992e-01   2.5114468e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.0252896e+00   5.5697362e-01  -1.1324372e-01   2.5118415e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.0541966e+00   5.5693532e-01  -1.1316951e-01   2.5130689e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.0814397e+00   5.5710556e-01  -1.1317550e-01   2.5110567e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.1111047e+00   5.5713580e-01  -1.1323683e-01   2.5106947e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.1362358e+00   5.5731276e-01  -1.1331194e-01   2.5081080e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.1648199e+00   5.5743347e-01  -1.1345518e-01   2.5115592e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.1914655e+00   5.5762706e-01  -1.1336630e-01   2.5128417e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.2193185e+00   5.5761752e-01  -1.1323582e-01   2.5144641e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.2451209e+00   5.5771796e-01  -1.1316537e-01   2.5151307e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.2721299e+00   5.5781274e-01  -1.1305931e-01   2.5135314e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.2988810e+00   5.5787756e-01  -1.1296110e-01   2.5145343e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.3250486e+00   5.5784900e-01  -1.1288738e-01   2.5156520e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.3522338e+00   5.5795052e-01  -1.1302513e-01   2.5143921e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.3751731e+00   5.5807794e-01  -1.1309801e-01   2.5133644e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.4086002e+00   5.5818119e-01  -1.1309785e-01   2.5144670e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.4367573e+00   5.5832707e-01  -1.1308709e-01   2.5122965e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.4627569e+00   5.5847479e-01  -1.1308233e-01   2.5108414e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.4894860e+00   5.5850567e-01  -1.1336412e-01   2.5112022e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.5185388e+00   5.5866056e-01  -1.1330593e-01   2.5071755e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.5509412e+00   5.5883731e-01  -1.1325959e-01   2.5066462e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.5772756e+00   5.5894246e-01  -1.1359662e-01   2.5032173e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.6036263e+00   5.5897125e-01  -1.1369555e-01   2.5035167e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.6289194e+00   5.5896184e-01  -1.1359644e-01   2.5059641e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.6569251e+00   5.5886287e-01  -1.1343197e-01   2.5085505e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.6873836e+00   5.5906326e-01  -1.1342905e-01   2.5097226e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.7189444e+00   5.5914643e-01  -1.1333734e-01   2.5068076e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.7481264e+00   5.5928933e-01  -1.1341821e-01   2.5054488e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.7741731e+00   5.5945546e-01  -1.1337173e-01   2.5063258e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.8048133e+00   5.5951216e-01  -1.1348055e-01   2.5068029e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.8342599e+00   5.5964512e-01  -1.1371161e-01   2.5073819e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.8636976e+00   5.5959193e-01  -1.1377825e-01   2.5084433e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.8888980e+00   5.5967485e-01  -1.1378941e-01   2.5053361e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.9191329e+00   5.5952891e-01  -1.1343488e-01   2.5079658e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.9428673e+00   5.5952206e-01  -1.1340381e-01   2.5077060e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   7.9766311e+00   5.5969761e-01  -1.1334412e-01   2.5072791e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.0079877e+00   5.5971661e-01  -1.1351163e-01   2.5098834e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.0359586e+00   5.5968860e-01  -1.1362307e-01   2.5112415e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.0646486e+00   5.5969196e-01  -1.1358362e-01   2.5121310e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.0933817e+00   5.5971864e-01  -1.1374639e-01   2.5104101e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.1212366e+00   5.5983219e-01  -1.1394465e-01   2.5125660e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.1516949e+00   5.5991258e-01  -1.1389045e-01   2.5126840e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.1767178e+00   5.5994964e-01  -1.1397774e-01   2.5114662e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.2049976e+00   5.6001440e-01  -1.1373510e-01   2.5098105e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.2327019e+00   5.6011936e-01  -1.1385483e-01   2.5089104e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.2614686e+00   5.6023616e-01  -1.1392248e-01   2.5061647e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.2893784e+00   5.6021851e-01  -1.1389474e-01   2.5063361e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.3172240e+00   5.6024097e-01  -1.1389574e-01   2.5094335e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.3429501e+00   5.6026591e-01  -1.1389161e-01   2.5109026e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.3709534e+00   5.6030488e-01  -1.1365920e-01   2.5136931e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.3987999e+00   5.6043584e-01  -1.1376566e-01   2.5132085e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.4296758e+00   5.6043951e-01  -1.1398479e-01   2.5116908e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.4596061e+00   5.6039267e-01  -1.1406198e-01   2.5112662e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.4921712e+00   5.6049146e-01  -1.1401281e-01   2.5077042e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.5196384e+00   5.6057142e-01  -1.1396708e-01   2.5100126e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.5481263e+00   5.6054284e-01  -1.1379559e-01   2.5121520e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.5765289e+00   5.6054154e-01  -1.1386944e-01   2.5175273e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.6083121e+00   5.6068593e-01  -1.1394395e-01   2.5144683e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.6366801e+00   5.6068106e-01  -1.1409247e-01   2.5112418e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.6693010e+00   5.6070466e-01  -1.1395662e-01   2.5096900e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.6976611e+00   5.6069434e-01  -1.1381986e-01   2.5102591e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.7286601e+00   5.6087384e-01  -1.1370193e-01   2.5117898e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.7569644e+00   5.6080700e-01  -1.1368717e-01   2.5105616e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.7872712e+00   5.6087071e-01  -1.1369624e-01   2.5120631e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.8156518e+00   5.6085763e-01  -1.1382029e-01   2.5143272e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.8438978e+00   5.6096048e-01  -1.1409350e-01   2.5120105e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.8756222e+00   5.6103964e-01  -1.1385767e-01   2.5105662e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.9058693e+00   5.6111445e-01  -1.1411308e-01   2.5111843e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.9360922e+00   5.6121399e-01  -1.1422763e-01   2.5086765e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.9676783e+00   5.6127917e-01  -1.1421753e-01   2.5129400e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   8.9942976e+00   5.6151373e-01  -1.1439579e-01   2.5110202e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.0256325e+00   5.6155044e-01  -1.1455783e-01   2.5111377e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.0535783e+00   5.6161082e-01  -1.1455780e-01   2.5126861e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.0868427e+00   5.6158782e-01  -1.1442148e-01   2.5107511e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.1158764e+00   5.6158913e-01  -1.1421586e-01   2.5091053e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.1451303e+00   5.6167849e-01  -1.1420342e-01   2.5089886e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.1772409e+00   5.6168626e-01  -1.1420437e-01   2.5106838e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.2010154e+00   5.6164320e-01  -1.1417768e-01   2.5123134e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.2317582e+00   5.6164596e-01  -1.1404158e-01   2.5143717e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.2601860e+00   5.6166720e-01  -1.1401634e-01   2.5110323e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.2899994e+00   5.6169156e-01  -1.1395050e-01   2.5098524e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.3194650e+00   5.6164313e-01  -1.1369085e-01   2.5100798e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.3499133e+00   5.6172679e-01  -1.1395545e-01   2.5062022e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.3788939e+00   5.6176879e-01  -1.1385028e-01   2.5065808e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.4083240e+00   5.6174074e-01  -1.1381191e-01   2.5095971e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.4435429e+00   5.6180315e-01  -1.1391297e-01   2.5079409e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.4729737e+00   5.6179791e-01  -1.1396574e-01   2.5077583e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.5037275e+00   5.6189735e-01  -1.1398557e-01   2.5091497e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.5364728e+00   5.6197736e-01  -1.1404051e-01   2.5054081e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.5724924e+00   5.6200017e-01  -1.1414377e-01   2.5075907e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.6050516e+00   5.6205377e-01  -1.1416762e-01   2.5060403e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.6319015e+00   5.6203657e-01  -1.1400742e-01   2.5050036e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.6654675e+00   5.6207063e-01  -1.1412795e-01   2.5060239e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.6944537e+00   5.6205207e-01  -1.1413795e-01   2.5070556e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.7223779e+00   5.6206115e-01  -1.1407957e-01   2.5065848e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.7536518e+00   5.6206241e-01  -1.1427436e-01   2.5097083e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.7859703e+00   5.6210592e-01  -1.1425139e-01   2.5100431e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.8169519e+00   5.6217644e-01  -1.1442246e-01   2.5107302e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.8449065e+00   5.6230573e-01  -1.1450949e-01   2.5120555e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.8767545e+00   5.6216677e-01  -1.1420453e-01   2.5125117e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.9050470e+00   5.6222508e-01  -1.1419194e-01   2.5126143e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.9287923e+00   5.6233287e-01  -1.1430788e-01   2.5099465e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.9635169e+00   5.6235457e-01  -1.1412881e-01   2.5139689e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01
   9.9991888e+00   5.6239767e-01  -1.1405858e-01   2.5128162e-01   4.0000000e-01   5.0000000e-01   6.0000000e-01


==> Data/Case-03/t.dat <==
   0.0000000e+00   1.9804112e-05   4.7595955e-05   9.6875413e-05   1.5275445e-04   2.2674307e-04   3.2753581e-04   3.6060309e-04   3.9367037e-04   4.5731358e-04   5.4544830e-04   6.3916398e-04   7.4060846e-04   8.2464821e-04   9.0496987e-04   9.5897981e-04   1.0129898e-03   1.0788731e-03   1.1345497e-03   1.1813161e-03   1.2288940e-03   1.3086062e-03   1.3823836e-03   1.4569994e-03   1.4899767e-03   1.5229540e-03   1.5619341e-03   1.6185498e-03   1.6737170e-03   1.7462426e-03   1.8115128e-03   1.8848589e-03   1.9756879e-03   2.0642130e-03   2.1262378e-03   2.1745349e-03   2.2228320e-03   2.2683808e-03   2.3317841e-03   2.3868214e-03   2.4416059e-03   2.4894041e-03   2.5362186e-03   2.5991657e-03   2.6916077e-03   2.8447472e-03   3.0029909e-03   3.1182873e-03   3.2335837e-03   3.3027112e-03   3.3718388e-03   3.4305223e-03   3.4923139e-03   3.5530740e-03   3.6339779e-03   3.7091489e-03   3.7958306e-03   3.8825122e-03   3.9727212e-03   4.0628896e-03   4.1582587e-03   4.2466186e-03   4.3323284e-03   4.4056451e-03   4.4821624e-03   4.5514556e-03   4.6235551e-03   4.7018544e-03   4.7650621e-03   4.8193843e-03   4.8813358e-03   4.9540965e-03   5.0253413e-03   5.0843885e-03   5.1633400e-03   5.2757386e-03   5.3704718e-03   5.4354562e-03   5.5004405e-03   5.6001642e-03   5.7003430e-03   5.7843856e-03   5.8809994e-03   5.9593696e-03   6.0377398e-03   6.1123801e-03   6.2039736e-03   6.2895126e-03   6.3670000e-03   6.4444875e-03   6.5088136e-03   6.5852931e-03   6.6539274e-03   6.7221511e-03   6.8176901e-03   6.8812186e-03   6.9447471e-03   7.0210216e-03   7.1216124e-03   7.2087563e-03   7.2830764e-03   7.3454394e-03   7.4150703e-03   7.4777723e-03   7.5366581e-03   7.6026679e-03   7.6621636e-03   7.7347317e-03   7.8170540e-03   7.8976692e-03   7.9716464e-03   8.0327927e-03   8.0857799e-03   8.1520502e-03   8.2085847e-03   8.2725442e-03   8.3495073e-03   8.4308424e-03   8.4972577e-03   8.5705523e-03   8.6347816e-03   8.7085399e-03   8.7700121e-03   8.8277857e-03   8.8959218e-03   8.9632747e-03   9.0475205e-03   9.1057313e-03   9.1639421e-03   9.2195417e-03   9.2938936e-03   9.3653205e-03   9.4622391e-03   9.5413048e-03   9.6183534e-03   9.7056693e-03   9.8522462e-03   9.9762741e-03   1.0024187e-02   1.0072100e-02   1.0124481e-02   1.0193790e-02   1.0255076e-02   1.0330843e-02   1.0405592e-02   1.0487750e-02   1.0553832e-02   1.0613311e-02   1.0672791e-02   1.0733606e-02   1.0792822e-02   1.0856634e-02   1.0917738e-02   1.0998612e-02   1.1092567e-02   1.1190879e-02   1.1279732e-02   1.1393020e-02   1.1545567e-02   1.1642565e-02   1.1739562e-02   1.1868922e-02   1.1993257e-02   1.2117592e-02   1.2229958e-02   1.2353420e-02   1.2486284e-02   1.2537121e-02   1.2587959e-02   1.2641769e-02   1.2719633e-02   1.2841502e-02   1.2978092e-02   1.3114682e-02   1.3199076e-02   1.3283470e-02   1.3381726e-02   1.3453380e-02   1.3525034e-02   1.3592056e-02   1.3644853e-02   1.3697650e-02   1.3759679e-02   1.3837252e-02   1.3934755e-02   1.4016810e-02   1.4096042e-02   1.4175275e-02   1.4248403e-02   1.4330908e-02   1.4409560e-02   1.4493471e-02   1.4580616e-02   1.4659671e-02   1.4738727e-02   1.4807031e-02   1.4878904e-02   1.4986492e-02   1.5094484e-02   1.5222940e-02   1.5333631e-02   1.5422956e-02   1.5496771e-02   1.5570469e-02   1.5644168e-02   1.5712391e-02   1.5790843e-02   1.5871830e-02   1.5932275e-02   1.5992721e-02   1.6047741e-02   1.6110914e-02   1.6167279e-02   1.6223644e-02   1.6281433e-02   1.6355795e-02   1.6433224e-02   1.6509101e-02   1.6584492e-02   1.6653327e-02   1.6737099e-02   1.6845942e-02   1.6944677e-02   1.7039194e-02   1.7129669e-02   1.7221672e-02   1.7354294e-02   1.7411034e-02   1.7467775e-02   1.7517178e-02   1.7568241e-02   1.7621496e-02   1.7686548e-02   1.7758230e-02   1.7830000e-02   1.7906767e-02   1.7976634e-02   1.8036945e-02   1.8097255e-02   1.8161620e-02   1.8217179e-02   1.8280692e-02   1.8380200e-02   1.8470297e-02   1.8563403e-02   1.8661516e-02   1.8743518e-02   1.8822860e-02   1.8911741e-02   1.9033408e-02   1.9172480e-02   1.9290655e-02   1.9392046e-02   1.9483997e-02   1.9557814e-02   1.9642238e-02   1.9730581e-02   1.9812554e-02   1.9893127e-02   1.9974227e-02   2.0057678e-02   2.0132496e-02   2.0203514e-02   2.0275297e-02   2.0357798e-02   2.0436258e-02   2.0509811e-02   2.0603906e-02   2.0704862e-02   2.0771675e-02   2.0838488e-02   2.0897538e-02   2.0993800e-02   2.1148266e-02   2.1258365e-02   2.1345396e-02   2.1432428e-02   2.1518345e-02   2.1593896e-02   2.1660535e-02   2.1728682e-02   2.1808475e-02   2.1886507e-02   2.1958542e-02   2.2058316e-02   2.2161574e-02   2.2264393e-02   2.2327046e-02   2.2389698e-02   2.2468586e-02   2.2540022e-02   2.2617433e-02   2.2720002e-02   2.2799056e-02   2.2878110e-02   2.2945177e-02   2.3020154e-02   2.3095888e-02   2.3157505e-02   2.3241238e-02   2.3324676e-02   2.3405448e-02   2.3490234e-02   2.3582469e-02   2.3645385e-02   2.3708300e-02   2.3789522e-02   2.3874270e-02   2.3950990e-02   2.4048515e-02   2.4145616e-02   2.4208407e-02   2.4271198e-02   2.4341025e-02   2.4490743e-02   2.4626579e-02   2.4745216e-02   2.4797458e-02   2.4849700e-02   2.4898557e-02   2.4956177e-02   2.5032612e-02   2.5100725e-02   2.5185428e-02   2.5259713e-02   2.5323579e-02   2.5416343e-02   2.5514193e-02   2.5633893e-02   2.5746350e-02   2.5853631e-02   2.5960913e-02   2.6059246e-02   2.6148525e-02   2.6241001e-02   2.6429575e-02   2.6538421e-02   2.6647268e-02   2.6808935e-02   2.6973993e-02   2.7070715e-02   2.7167437e-02   2.7282521e-02   2.7358648e-02   2.7434775e-02   2.7522831e-02   2.7610206e-02   2.7698426e-02   2.7782779e-02   2.7854827e-02   2.7918380e-02   2.8000159e-02   2.8089426e-02   2.8184044e-02   2.8279162e-02   2.8374280e-02   2.8480353e-02   2.8574110e-02   2.8653301e-02   2.8729377e-02   2.8840091e-02   2.8913220e-02   2.8986348e-02   2.9049802e-02   2.9134564e-02   2.9217700e-02   2.9296241e-02   2.9381948e-02   2.9474546e-02   2.9554117e-02   2.9642148e-02   2.9734418e-02   2.9809502e-02   2.9901415e-02   2.9976360e-02   3.0046671e-02   3.0118031e-02   3.0180771e-02   3.0244531e-02   3.0314054e-02   3.0389291e-02   3.0467541e-02   3.0546860e-02   3.0654533e-02   3.0731971e-02   3.0809410e-02   3.0915909e-02   3.1020844e-02   3.1132335e-02   3.1242396e-02   3.1325975e-02   3.1409555e-02   3.1477455e-02   3.1545356e-02   3.1630689e-02   3.1708452e-02   3.1761698e-02   3.1814945e-02   3.1870195e-02   3.1928010e-02   3.2007042e-02   3.2085726e-02   3.2171944e-02   3.2261408e-02   3.2345342e-02   3.2426182e-02   3.2519424e-02   3.2607026e-02   3.2696334e-02   3.2809503e-02   3.2912093e-02   3.3003180e-02   3.3083210e-02   3.3163240e-02   3.3238270e-02   3.3321806e-02   3.3396116e-02   3.3474047e-02   3.3540892e-02   3.3607737e-02   3.3670980e-02   3.3764269e-02   3.3856766e-02   3.3941415e-02   3.4026198e-02   3.4126113e-02   3.4209723e-02   3.4293346e-02   3.4360601e-02   3.4434893e-02   3.4537983e-02   3.4622712e-02   3.4708460e-02   3.4859645e-02   3.5107460e-02   3.5258008e-02   3.5408556e-02   3.5506312e-02   3.5604067e-02   3.5683047e-02   3.5773723e-02   3.5852097e-02   3.5930470e-02   3.6004443e-02   3.6078416e-02   3.6199234e-02   3.6281612e-02   3.6363990e-02   3.6460025e-02   3.6559862e-02   3.6641105e-02   3.6785471e-02   3.6879380e-02   3.6973289e-02   3.7068217e-02   3.7171501e-02   3.7284401e-02   3.7375710e-02   3.7467019e-02   3.7548674e-02   3.7618075e-02   3.7692285e-02   3.7769282e-02   3.7862803e-02   3.7941282e-02   3.8019091e-02   3.8091657e-02   3.8162804e-02   3.8264149e-02   3.8345982e-02   3.8413841e-02   3.8497672e-02   3.8574192e-02   3.8670985e-02   3.8749316e-02   3.8838037e-02   3.8943896e-02   3.9111920e-02   3.9203172e-02   3.9294425e-02   3.9417109e-02   3.9514453e-02   3.9611797e-02   3.9703760e-02   3.9781441e-02   3.9877576e-02   3.9942167e-02   4.0006758e-02   4.0078725e-02   4.0173861e-02   4.0250712e-02   4.0329431e-02   4.0408790e-02   4.0486870e-02   4.0590914e-02   4.0704755e-02   4.0827263e-02   4.0941897e-02   4.1056530e-02   4.1193350e-02   4.1296299e-02   4.1399247e-02   4.1492830e-02   4.1595738e-02   4.1685751e-02   4.1795658e-02   4.1902548e-02   4.2018705e-02   4.2164451e-02   4.2254522e-02   4.2344593e-02   4.2447868e-02   4.2555448e-02   4.2645832e-02   4.2727208e-02   4.2801800e-02   4.2882217e-02   4.2959996e-02   4.3042016e-02   4.3122484e-02   4.3214288e-02   4.3298522e-02   4.3382220e-02   4.3466609e-02   4.3553000e-02   4.3692774e-02   4.3809119e-02   4.3920857e-02   4.4077714e-02   4.4250492e-02   4.4418810e-02   4.4526276e-02   4.4633743e-02   4.4749010e-02   4.4846835e-02   4.4968458e-02   4.5063200e-02   4.5157941e-02   4.5258484e-02   4.5361824e-02   4.5452792e-02   4.5556592e-02   4.5629415e-02   4.5702238e-02   4.5767223e-02   4.5849774e-02   4.5961078e-02   4.6061634e-02   4.6162190e-02   4.6269198e-02   4.6348358e-02   4.6427518e-02   4.6516080e-02   4.6613690e-02   4.6720896e-02   4.6838820e-02   4.6947336e-02   4.7073788e-02   4.7212454e-02   4.7346327e-02   4.7446055e-02   4.7545783e-02   4.7644540e-02   4.7768671e-02   4.7857362e-02   4.7946052e-02   4.8036348e-02   4.8123189e-02   4.8210401e-02   4.8315483e-02   4.8414479e-02   4.8510613e-02   4.8600375e-02   4.8685844e-02   4.8804296e-02   4.8922460e-02   4.9012686e-02   4.9102912e-02   4.9215154e-02   4.9306221e-02   4.9397288e-02   4.9487889e-02   4.9614095e-02   4.9720828e-02   4.9819993e-02   4.9919820e-02   5.0040448e-02   5.0143473e-02   5.0246499e-02   5.0321821e-02   5.0397144e-02   5.0464473e-02   5.0574376e-02   5.0644864e-02   5.0715352e-02   5.0795742e-02   5.0869750e-02   5.0936396e-02   5.0997554e-02   5.1089769e-02   5.1178439e-02   5.1275293e-02   5.1386001e-02   5.1482370e-02   5.1578740e-02   5.1662861e-02   5.1741589e-02   5.1809163e-02   5.1886743e-02   5.1973330e-02   5.2051083e-02   5.2141787e-02   5.2229778e-02   5.2328116e-02   5.2427311e-02   5.2531954e-02   5.2672177e-02   5.2783651e-02   5.2895125e-02   5.3011735e-02   5.3116410e-02   5.3218070e-02   5.3302414e-02   5.3392325e-02   5.3492323e-02   5.3580460e-02   5.3661682e-02   5.3760710e-02   5.3851905e-02   5.3951182e-02   5.4045640e-02   5.4120864e-02   5.4196088e-02   5.4263797e-02   5.4319212e-02   5.4406594e-02   5.4515146e-02   5.4602776e-02   5.4693771e-02   5.4755879e-02   5.4817987e-02   5.4891784e-02   5.4979071e-02   5.5065255e-02   5.5157422e-02   5.5252235e-02   5.5369439e-02   5.5482151e-02   5.5592214e-02   5.5690675e-02   5.5793305e-02   5.5890818e-02   5.5984091e-02   5.6065684e-02   5.6150261e-02   5.6221254e-02   5.6322322e-02   5.6425022e-02   5.6522580e-02   5.6620139e-02   5.6711936e-02   5.6805632e-02   5.6892766e-02   5.6975126e-02   5.7053746e-02   5.7138273e-02   5.7213713e-02   5.7298220e-02   5.7385186e-02   5.7474393e-02   5.7555612e-02   5.7660250e-02   5.7760395e-02   5.7860540e-02   5.7941911e-02   5.8027422e-02   5.8114164e-02   5.8210414e-02   5.8300024e-02   5.8399950e-02   5.8499876e-02   5.8634814e-02   5.8746288e-02   5.8857761e-02   5.8951389e-02   5.9045016e-02   5.9136924e-02   5.9214684e-02   5.9315821e-02   5.9400877e-02   5.9486716e-02   5.9572555e-02   5.9704855e-02   5.9829564e-02   5.9920005e-02   6.0010445e-02   6.0128116e-02   6.0245136e-02   6.0374774e-02   6.0499343e-02   6.0674877e-02   6.0852838e-02   6.0978635e-02   6.1104431e-02   6.1209747e-02   6.1316654e-02   6.1416988e-02   6.1513529e-02   6.1682254e-02   6.1788209e-02   6.1894165e-02   6.2001740e-02   6.2112211e-02   6.2232751e-02   6.2353291e-02   6.2459489e-02   6.2629949e-02   6.2692499e-02   6.2739601e-02   6.2786704e-02   6.2839202e-02   6.2898060e-02   6.2970624e-02   6.3069310e-02   6.3149827e-02   6.3227501e-02   6.3308557e-02   6.3385768e-02   6.3464797e-02   6.3551208e-02   6.3661060e-02   6.3780811e-02   6.3900371e-02   6.4016575e-02   6.4134596e-02   6.4269588e-02   6.4382690e-02   6.4515841e-02   6.4634793e-02   6.4738373e-02   6.4827524e-02   6.4941065e-02   6.5064034e-02   6.5169070e-02   6.5299405e-02   6.5429740e-02   6.5535443e-02   6.5681872e-02   6.5804397e-02   6.5895740e-02   6.5987083e-02   6.6116786e-02   6.6174872e-02   6.6232958e-02   6.6310911e-02   6.6392496e-02   6.6490398e-02   6.6584319e-02   6.6672749e-02   6.6753076e-02   6.6835626e-02   6.6948325e-02   6.7058166e-02   6.7152151e-02   6.7246692e-02   6.7333040e-02   6.7447084e-02   6.7594632e-02   6.7673627e-02   6.7752622e-02   6.7825820e-02   6.7897009e-02   6.7983050e-02   6.8071674e-02   6.8170302e-02   6.8290720e-02   6.8401697e-02   6.8512674e-02   6.8618005e-02   6.8707061e-02   6.8790004e-02   6.8872948e-02   6.8943772e-02   6.9035659e-02   6.9137904e-02   6.9242799e-02   6.9334199e-02   6.9443441e-02   6.9552652e-02   6.9641518e-02   6.9740405e-02   6.9854409e-02   6.9951611e-02   7.0051397e-02   7.0161189e-02   7.0320600e-02   7.0478982e-02   7.0614219e-02   7.0748690e-02   7.0867069e-02   7.1021935e-02   7.1119570e-02   7.1217204e-02   7.1314747e-02   7.1408766e-02   7.1482489e-02   7.1556211e-02   7.1660886e-02   7.1767256e-02   7.1882671e-02   7.1995805e-02   7.2150008e-02   7.2304211e-02   7.2435930e-02   7.2530995e-02   7.2626060e-02   7.2722870e-02   7.2812242e-02   7.2892385e-02   7.2979008e-02   7.3067212e-02   7.3148894e-02   7.3249254e-02   7.3335042e-02   7.3412436e-02   7.3578058e-02   7.3737478e-02   7.3865990e-02   7.3993694e-02   7.4098606e-02   7.4196976e-02   7.4299602e-02   7.4388042e-02   7.4464578e-02   7.4543748e-02   7.4625173e-02   7.4720079e-02   7.4809119e-02   7.4898577e-02   7.4973839e-02   7.5049101e-02   7.5129134e-02   7.5209132e-02   7.5289130e-02   7.5356815e-02   7.5434879e-02   7.5539329e-02   7.5636121e-02   7.5724747e-02   7.5813373e-02   7.5906595e-02   7.5982719e-02   7.6067773e-02   7.6165786e-02   7.6258601e-02   7.6352147e-02   7.6432177e-02   7.6504080e-02   7.6572979e-02   7.6642340e-02   7.6711701e-02   7.6776366e-02   7.6911509e-02   7.7023241e-02   7.7129220e-02   7.7236705e-02   7.7344191e-02   7.7452918e-02   7.7558806e-02   7.7651530e-02   7.7735737e-02   7.7812306e-02   7.7893937e-02   7.7979258e-02   7.8063711e-02   7.8186540e-02   7.8333905e-02   7.8435720e-02   7.8537534e-02   7.8623773e-02   7.8705164e-02   7.8809497e-02   7.8902632e-02   7.8980220e-02   7.9055627e-02   7.9138126e-02   7.9208552e-02   7.9285769e-02   7.9367088e-02   7.9448406e-02   7.9519737e-02   7.9602107e-02   7.9688230e-02   7.9777647e-02   7.9888284e-02   8.0019547e-02   8.0142639e-02   8.0216440e-02   8.0290242e-02   8.0369376e-02   8.0477856e-02   8.0649363e-02   8.0801553e-02   8.0907657e-02   8.1013760e-02   8.1115974e-02   8.1203692e-02   8.1285897e-02   8.1368103e-02   8.1454556e-02   8.1543509e-02   8.1615422e-02   8.1707733e-02   8.1815412e-02   8.1926787e-02   8.2065861e-02   8.2170745e-02   8.2275628e-02   8.2375935e-02   8.2488619e-02   8.2598047e-02   8.2687415e-02   8.2789179e-02   8.2895116e-02   8.3021679e-02   8.3152601e-02   8.3267425e-02   8.3364731e-02   8.3452731e-02   8.3547573e-02   8.3642415e-02   8.3730451e-02   8.3831502e-02   8.3943074e-02   8.4033489e-02   8.4158906e-02   8.4291108e-02   8.4394866e-02   8.4498625e-02   8.4540235e-02   8.4581844e-02   8.4646911e-02   8.4716414e-02   8.4806688e-02   8.4889938e-02   8.4976967e-02   8.5081313e-02   8.5217148e-02   8.5328171e-02   8.5425165e-02   8.5509490e-02   8.5591833e-02   8.5691903e-02   8.5797397e-02   8.5885660e-02   8.5971224e-02   8.6066136e-02   8.6214404e-02   8.6333420e-02   8.6430620e-02   8.6543135e-02   8.6663299e-02   8.6774817e-02   8.6901369e-02   8.7016347e-02   8.7175628e-02   8.7309442e-02   8.7431152e-02   8.7523059e-02   8.7614967e-02   8.7717816e-02   8.7816518e-02   8.7901362e-02   8.8000396e-02   8.8109570e-02   8.8205555e-02   8.8273650e-02   8.8341744e-02   8.8429420e-02   8.8519758e-02   8.8619309e-02   8.8702449e-02   8.8798070e-02   8.8910642e-02   8.9023033e-02   8.9151921e-02   8.9268814e-02   8.9385707e-02   8.9495202e-02   8.9625487e-02   8.9765712e-02   8.9884424e-02   8.9988528e-02   9.0115235e-02   9.0201484e-02   9.0287734e-02   9.0385446e-02   9.0464336e-02   9.0540226e-02   9.0683327e-02   9.0821942e-02   9.0969863e-02   9.1141227e-02   9.1278505e-02   9.1364312e-02   9.1450119e-02   9.1521404e-02   9.1592689e-02   9.1710161e-02   9.1805997e-02   9.1901919e-02   9.1999629e-02   9.2081659e-02   9.2168687e-02   9.2242051e-02   9.2312969e-02   9.2433334e-02   9.2573823e-02   9.2697914e-02   9.2817593e-02   9.2926476e-02   9.3032161e-02   9.3140038e-02   9.3253810e-02   9.3354216e-02   9.3446120e-02   9.3582303e-02   9.3700676e-02   9.3800448e-02   9.3914909e-02   9.4040933e-02   9.4174841e-02   9.4292490e-02   9.4415550e-02   9.4499271e-02   9.4582993e-02   9.4686585e-02   9.4780355e-02   9.4874126e-02   9.4955236e-02   9.5033372e-02   9.5117865e-02   9.5218015e-02   9.5334538e-02   9.5452869e-02   9.5584980e-02   9.5739978e-02   9.5875292e-02   9.5994816e-02   9.6098765e-02   9.6191690e-02   9.6284465e-02   9.6371006e-02   9.6480822e-02   9.6593877e-02   9.6739077e-02   9.6793115e-02   9.6847153e-02   9.6928314e-02   9.7024501e-02   9.7127999e-02   9.7242790e-02   9.7337162e-02   9.7415221e-02   9.7494035e-02   9.7571431e-02   9.7654753e-02   9.7730826e-02   9.7809177e-02   9.7876878e-02   9.7965088e-02   9.8037438e-02   9.8105097e-02   9.8174935e-02   9.8266003e-02   9.8341994e-02   9.8407043e-02   9.8480695e-02   9.8573954e-02   9.8663780e-02   9.8753605e-02   9.8835854e-02   9.8932181e-02   9.9039348e-02   9.9158816e-02   9.9278283e-02   9.9425480e-02   9.9561636e-02   9.9664005e-02   9.9766374e-02   9.9862902e-02   9.9975404e-02   1.0008745e-01   1.0019950e-01   1.0029891e-01   1.0039636e-01   1.0049481e-01   1.0057520e-01   1.0066870e-01   1.0074357e-01   1.0082874e-01   1.0094052e-01   1.0107723e-01   1.0126620e-01   1.0143529e-01   1.0153840e-01   1.0164151e-01   1.0174747e-01   1.0185050e-01   1.0196880e-01   1.0209952e-01   1.0220938e-01   1.0230286e-01   1.0239120e-01   1.0248273e-01   1.0256694e-01   1.0265114e-01   1.0272152e-01   1.0278911e-01   1.0287604e-01   1.0295046e-01   1.0301733e-01   1.0309478e-01   1.0318433e-01   1.0327603e-01   1.0339033e-01   1.0349967e-01   1.0361790e-01   1.0374187e-01   1.0381412e-01   1.0388637e-01   1.0398541e-01   1.0409264e-01   1.0418865e-01   1.0429332e-01   1.0437215e-01   1.0445098e-01   1.0452888e-01   1.0462687e-01   1.0471488e-01   1.0480289e-01   1.0490662e-01   1.0500261e-01   1.0513310e-01   1.0524226e-01   1.0533437e-01   1.0542097e-01   1.0550699e-01   1.0559899e-01   1.0572658e-01   1.0583331e-01   1.0590861e-01   1.0598390e-01   1.0605515e-01   1.0612640e-01   1.0622179e-01   1.0632355e-01   1.0642409e-01   1.0652397e-01   1.0663730e-01   1.0673297e-01   1.0681552e-01   1.0691434e-01   1.0699921e-01   1.0708924e-01   1.0719177e-01   1.0729419e-01   1.0739945e-01   1.0750453e-01   1.0762139e-01   1.0770425e-01   1.0778711e-01   1.0789684e-01   1.0805006e-01   1.0821708e-01   1.0835893e-01   1.0850077e-01   1.0860945e-01   1.0871813e-01   1.0882602e-01   1.0893391e-01   1.0907997e-01   1.0920157e-01   1.0930737e-01   1.0941317e-01   1.0951120e-01   1.0960425e-01   1.0969282e-01   1.0977226e-01   1.0985313e-01   1.0994264e-01   1.1005178e-01   1.1016374e-01   1.1027109e-01   1.1036261e-01   1.1046171e-01   1.1054579e-01   1.1065462e-01   1.1073222e-01   1.1080982e-01   1.1087899e-01   1.1095211e-01   1.1104554e-01   1.1114785e-01   1.1125169e-01   1.1135929e-01   1.1143632e-01   1.1151335e-01   1.1159467e-01   1.1168385e-01   1.1178405e-01   1.1189096e-01   1.1197982e-01   1.1205245e-01   1.1211074e-01   1.1218311e-01   1.1225968e-01   1.1237556e-01   1.1249454e-01   1.1260066e-01   1.1270679e-01   1.1281461e-01   1.1294562e-01   1.1305568e-01   1.1316575e-01   1.1326063e-01   1.1333100e-01   1.1338674e-01   1.1344248e-01   1.1350097e-01   1.1359851e-01   1.1369530e-01   1.1381220e-01   1.1393433e-01   1.1403376e-01   1.1413444e-01   1.1423744e-01   1.1433074e-01   1.1445906e-01   1.1454972e-01   1.1464039e-01   1.1473498e-01   1.1484367e-01   1.1496216e-01   1.1512744e-01   1.1532633e-01   1.1550617e-01   1.1565050e-01   1.1577377e-01   1.1590456e-01   1.1604830e-01   1.1617663e-01   1.1630134e-01   1.1642605e-01   1.1655841e-01   1.1664774e-01   1.1673708e-01   1.1685263e-01   1.1698261e-01   1.1711703e-01   1.1725145e-01   1.1739974e-01   1.1757537e-01   1.1769069e-01   1.1780600e-01   1.1791319e-01   1.1801839e-01   1.1814494e-01   1.1829307e-01   1.1843850e-01   1.1858265e-01   1.1872213e-01   1.1888577e-01   1.1905489e-01   1.1917557e-01   1.1929625e-01   1.1941570e-01   1.1953320e-01   1.1966003e-01   1.1973303e-01   1.1980603e-01   1.1991468e-01   1.2003380e-01   1.2016200e-01   1.2031256e-01   1.2043399e-01   1.2058506e-01   1.2073104e-01   1.2086993e-01   1.2098826e-01   1.2111318e-01   1.2123673e-01   1.2145606e-01   1.2165436e-01   1.2171225e-01   1.2177014e-01   1.2188658e-01   1.2200160e-01   1.2213156e-01   1.2226974e-01   1.2242821e-01   1.2258610e-01   1.2274921e-01   1.2289065e-01   1.2301398e-01   1.2312444e-01   1.2326136e-01   1.2339542e-01   1.2354455e-01   1.2365159e-01   1.2375862e-01   1.2383655e-01   1.2391448e-01   1.2400093e-01   1.2410530e-01   1.2420912e-01   1.2431323e-01   1.2441987e-01   1.2454039e-01   1.2466757e-01   1.2479308e-01   1.2489598e-01   1.2500192e-01   1.2509993e-01   1.2523939e-01   1.2537070e-01   1.2550769e-01   1.2567847e-01   1.2580763e-01   1.2593680e-01   1.2604959e-01   1.2614851e-01   1.2625514e-01   1.2633671e-01   1.2641829e-01   1.2648463e-01   1.2657105e-01   1.2666076e-01   1.2675510e-01   1.2685215e-01   1.2694219e-01   1.2704076e-01   1.2713066e-01   1.2721305e-01   1.2729545e-01   1.2738207e-01   1.2745261e-01   1.2752315e-01   1.2760814e-01   1.2771296e-01   1.2779075e-01   1.2786854e-01   1.2793346e-01   1.2799707e-01   1.2807152e-01   1.2816094e-01   1.2826208e-01   1.2840727e-01   1.2857482e-01   1.2873409e-01   1.2883768e-01   1.2894126e-01   1.2904427e-01   1.2915297e-01   1.2924866e-01   1.2938840e-01   1.2956722e-01   1.2964025e-01   1.2971327e-01   1.2977511e-01   1.2987881e-01   1.2996716e-01   1.3005552e-01   1.3016347e-01   1.3029528e-01   1.3041321e-01   1.3057034e-01   1.3067566e-01   1.3078098e-01   1.3089190e-01   1.3099651e-01   1.3111473e-01   1.3125858e-01   1.3137889e-01   1.3150244e-01   1.3160139e-01   1.3167196e-01   1.3174254e-01   1.3182398e-01   1.3190560e-01   1.3198722e-01   1.3205634e-01   1.3214006e-01   1.3224710e-01   1.3233960e-01   1.3244349e-01   1.3254440e-01   1.3264531e-01   1.3275556e-01   1.3290823e-01   1.3308589e-01   1.3324054e-01   1.3337639e-01   1.3350877e-01   1.3362971e-01   1.3374083e-01   1.3386763e-01   1.3399859e-01   1.3408790e-01   1.3417721e-01   1.3428941e-01   1.3440047e-01   1.3450539e-01   1.3462909e-01   1.3478670e-01   1.3492046e-01   1.3502182e-01   1.3512318e-01   1.3525179e-01   1.3539020e-01   1.3550696e-01   1.3562884e-01   1.3577855e-01   1.3587606e-01   1.3597356e-01   1.3607414e-01   1.3617410e-01   1.3627750e-01   1.3639958e-01   1.3651324e-01   1.3660766e-01   1.3670150e-01   1.3677681e-01   1.3686647e-01   1.3695719e-01   1.3708024e-01   1.3721190e-01   1.3732196e-01   1.3741397e-01   1.3746002e-01   1.3750608e-01   1.3756816e-01   1.3763323e-01   1.3771654e-01   1.3781376e-01   1.3790639e-01   1.3800275e-01   1.3809893e-01   1.3820171e-01   1.3828831e-01   1.3836275e-01   1.3844152e-01   1.3857026e-01   1.3867559e-01   1.3878091e-01   1.3888570e-01   1.3898732e-01   1.3910726e-01   1.3923220e-01   1.3937065e-01   1.3952521e-01   1.3962094e-01   1.3971667e-01   1.3981684e-01   1.3992846e-01   1.4003642e-01   1.4015832e-01   1.4031352e-01   1.4045126e-01   1.4058755e-01   1.4067460e-01   1.4076166e-01   1.4084939e-01   1.4094286e-01   1.4105921e-01   1.4116093e-01   1.4125662e-01   1.4134477e-01   1.4142684e-01   1.4149446e-01   1.4157079e-01   1.4164934e-01   1.4173492e-01   1.4184223e-01   1.4192928e-01   1.4202684e-01   1.4210923e-01   1.4218900e-01   1.4228117e-01   1.4242421e-01   1.4257285e-01   1.4274160e-01   1.4292247e-01   1.4308920e-01   1.4322719e-01   1.4335833e-01   1.4348947e-01   1.4361899e-01   1.4374709e-01   1.4384709e-01   1.4394708e-01   1.4407502e-01   1.4419815e-01   1.4434684e-01   1.4446895e-01   1.4460350e-01   1.4471839e-01   1.4483368e-01   1.4495578e-01   1.4504639e-01   1.4511298e-01   1.4517957e-01   1.4528239e-01   1.4539686e-01   1.4553048e-01   1.4564617e-01   1.4576185e-01   1.4587412e-01   1.4599439e-01   1.4611682e-01   1.4624251e-01   1.4637407e-01   1.4646733e-01   1.4656058e-01   1.4664120e-01   1.4673889e-01   1.4684896e-01   1.4696984e-01   1.4707154e-01   1.4716419e-01   1.4727530e-01   1.4736972e-01   1.4747622e-01   1.4760795e-01   1.4772259e-01   1.4782586e-01   1.4790933e-01   1.4799279e-01   1.4806475e-01   1.4815785e-01   1.4823987e-01   1.4832151e-01   1.4844092e-01   1.4856401e-01   1.4868709e-01   1.4883074e-01   1.4897660e-01   1.4905939e-01   1.4914219e-01   1.4923856e-01   1.4941427e-01   1.4953612e-01   1.4962217e-01   1.4970822e-01   1.4980114e-01   1.4987770e-01   1.4994649e-01   1.5001493e-01   1.5010478e-01   1.5020323e-01   1.5028995e-01   1.5037528e-01   1.5044545e-01   1.5054951e-01   1.5066304e-01   1.5079164e-01   1.5097091e-01   1.5111575e-01   1.5126727e-01   1.5139316e-01   1.5152492e-01   1.5164614e-01   1.5174478e-01   1.5182765e-01   1.5190112e-01   1.5200520e-01   1.5210912e-01   1.5223469e-01   1.5235498e-01   1.5247915e-01   1.5261202e-01   1.5272270e-01   1.5283025e-01   1.5294415e-01   1.5305804e-01   1.5319475e-01   1.5329894e-01   1.5340313e-01   1.5352449e-01   1.5366716e-01   1.5382787e-01   1.5400001e-01   1.5415325e-01   1.5432620e-01   1.5438877e-01   1.5445133e-01   1.5453284e-01   1.5463462e-01   1.5478210e-01   1.5490309e-01   1.5498583e-01   1.5506858e-01   1.5514875e-01   1.5526643e-01   1.5539632e-01   1.5552108e-01   1.5563359e-01   1.5572065e-01   1.5580771e-01   1.5591560e-01   1.5603987e-01   1.5607914e-01   1.5611841e-01   1.5615978e-01   1.5620918e-01   1.5626127e-01   1.5631336e-01   1.5638502e-01   1.5646236e-01   1.5654845e-01   1.5665097e-01   1.5674317e-01   1.5684933e-01   1.5693819e-01   1.5700943e-01   1.5711862e-01   1.5724947e-01   1.5738297e-01   1.5750492e-01   1.5762774e-01   1.5774274e-01   1.5786749e-01   1.5798977e-01   1.5813587e-01   1.5825309e-01   1.5838443e-01   1.5850513e-01   1.5859070e-01   1.5867628e-01   1.5875911e-01   1.5885613e-01   1.5894798e-01   1.5903542e-01   1.5911038e-01   1.5919491e-01   1.5928955e-01   1.5940477e-01   1.5953274e-01   1.5962528e-01   1.5971782e-01   1.5982993e-01   1.5992126e-01   1.6001258e-01   1.6011015e-01   1.6020441e-01   1.6031735e-01   1.6045136e-01   1.6057534e-01   1.6072207e-01   1.6086857e-01   1.6098589e-01   1.6107993e-01   1.6120868e-01   1.6133941e-01   1.6146573e-01   1.6156823e-01   1.6165481e-01   1.6172895e-01   1.6179530e-01   1.6185973e-01   1.6194428e-01   1.6205167e-01   1.6215549e-01   1.6227207e-01   1.6241206e-01   1.6250755e-01   1.6257897e-01   1.6265039e-01   1.6274749e-01   1.6285872e-01   1.6300254e-01   1.6311976e-01   1.6323697e-01   1.6336742e-01   1.6347953e-01   1.6358769e-01   1.6367949e-01   1.6376319e-01   1.6386952e-01   1.6404966e-01   1.6419486e-01   1.6436051e-01   1.6447396e-01   1.6458742e-01   1.6469174e-01   1.6481376e-01   1.6494032e-01   1.6506448e-01   1.6516969e-01   1.6525325e-01   1.6533681e-01   1.6540567e-01   1.6548375e-01   1.6558973e-01   1.6564091e-01   1.6569208e-01   1.6576389e-01   1.6585747e-01   1.6597070e-01   1.6608814e-01   1.6625758e-01   1.6643646e-01   1.6660396e-01   1.6670707e-01   1.6681019e-01   1.6693399e-01   1.6706525e-01   1.6721980e-01   1.6738869e-01   1.6751985e-01   1.6765101e-01   1.6776353e-01   1.6784237e-01   1.6792122e-01   1.6799020e-01   1.6805314e-01   1.6811735e-01   1.6818382e-01   1.6827755e-01   1.6836233e-01   1.6844816e-01   1.6853400e-01   1.6865476e-01   1.6878071e-01   1.6887689e-01   1.6897308e-01   1.6907055e-01   1.6916845e-01   1.6925003e-01   1.6933610e-01   1.6942407e-01   1.6953232e-01   1.6965644e-01   1.6977477e-01   1.6996361e-01   1.7012324e-01   1.7017565e-01   1.7022806e-01   1.7029730e-01   1.7039142e-01   1.7048449e-01   1.7059570e-01   1.7067278e-01   1.7074986e-01   1.7082398e-01   1.7088698e-01   1.7096179e-01   1.7103884e-01   1.7112084e-01   1.7119810e-01   1.7130414e-01   1.7140300e-01   1.7155521e-01   1.7169888e-01   1.7184533e-01   1.7196416e-01   1.7204728e-01   1.7213039e-01   1.7221761e-01   1.7230999e-01   1.7238505e-01   1.7247605e-01   1.7256998e-01   1.7268997e-01   1.7281290e-01   1.7290288e-01   1.7299285e-01   1.7308131e-01   1.7316330e-01   1.7325442e-01   1.7334756e-01   1.7344149e-01   1.7355234e-01   1.7365805e-01   1.7376436e-01   1.7385027e-01   1.7392192e-01   1.7397092e-01   1.7401012e-01   1.7404932e-01   1.7409765e-01   1.7417146e-01   1.7424939e-01   1.7432446e-01   1.7439665e-01   1.7447368e-01   1.7454736e-01   1.7461813e-01   1.7468889e-01   1.7477954e-01   1.7486108e-01   1.7493594e-01   1.7501548e-01   1.7509335e-01   1.7518197e-01   1.7526571e-01   1.7534156e-01   1.7541741e-01   1.7549319e-01   1.7558349e-01   1.7565818e-01   1.7574360e-01   1.7584558e-01   1.7595320e-01   1.7604168e-01   1.7613016e-01   1.7624267e-01   1.7635655e-01   1.7646217e-01   1.7658330e-01   1.7669235e-01   1.7678471e-01   1.7687241e-01   1.7693563e-01   1.7699886e-01   1.7706738e-01   1.7713464e-01   1.7722722e-01   1.7732547e-01   1.7739997e-01   1.7747447e-01   1.7755941e-01   1.7764046e-01   1.7777892e-01   1.7789568e-01   1.7801339e-01   1.7817764e-01   1.7832394e-01   1.7838063e-01   1.7843732e-01   1.7848837e-01   1.7856458e-01   1.7863339e-01   1.7869651e-01   1.7876433e-01   1.7883215e-01   1.7891514e-01   1.7899300e-01   1.7906618e-01   1.7912735e-01   1.7919753e-01   1.7929418e-01   1.7942936e-01   1.7954589e-01   1.7968654e-01   1.7978646e-01   1.7986545e-01   1.7994444e-01   1.8004338e-01   1.8015200e-01   1.8024093e-01   1.8032079e-01   1.8046705e-01   1.8063216e-01   1.8073082e-01   1.8082949e-01   1.8095974e-01   1.8107373e-01   1.8117235e-01   1.8127610e-01   1.8137548e-01   1.8148037e-01   1.8160682e-01   1.8174564e-01   1.8188497e-01   1.8199700e-01   1.8212215e-01   1.8225514e-01   1.8236584e-01   1.8245661e-01   1.8253959e-01   1.8264332e-01   1.8273113e-01   1.8284117e-01   1.8293948e-01   1.8304041e-01   1.8312180e-01   1.8321649e-01   1.8329778e-01   1.8338761e-01   1.8347988e-01   1.8357739e-01   1.8367716e-01   1.8377542e-01   1.8388777e-01   1.8398212e-01   1.8406358e-01   1.8418268e-01   1.8428529e-01   1.8438281e-01   1.8447505e-01   1.8456333e-01   1.8464783e-01   1.8472341e-01   1.8478671e-01   1.8486314e-01   1.8494711e-01   1.8502167e-01   1.8508866e-01   1.8515566e-01   1.8523021e-01   1.8529259e-01   1.8535901e-01   1.8541876e-01   1.8549867e-01   1.8559234e-01   1.8566878e-01   1.8573644e-01   1.8580086e-01   1.8586792e-01   1.8594463e-01   1.8601629e-01   1.8609860e-01   1.8618091e-01   1.8626432e-01   1.8632243e-01   1.8638055e-01   1.8644655e-01   1.8650757e-01   1.8656657e-01   1.8664241e-01   1.8673621e-01   1.8683703e-01   1.8693047e-01   1.8702072e-01   1.8711647e-01   1.8722924e-01   1.8733174e-01   1.8741491e-01   1.8749519e-01   1.8759106e-01   1.8767138e-01   1.8777023e-01   1.8787522e-01   1.8796986e-01   1.8805040e-01   1.8815815e-01   1.8825644e-01   1.8834075e-01   1.8841168e-01   1.8852398e-01   1.8862751e-01   1.8871141e-01   1.8875409e-01   1.8879677e-01   1.8883915e-01   1.8891043e-01   1.8897288e-01   1.8903477e-01   1.8910494e-01   1.8916935e-01   1.8923052e-01   1.8928046e-01   1.8933790e-01   1.8939964e-01   1.8946451e-01   1.8952800e-01   1.8958698e-01   1.8964928e-01   1.8972314e-01   1.8979549e-01   1.8986039e-01   1.8992529e-01   1.8999271e-01   1.9004908e-01   1.9011930e-01   1.9017875e-01   1.9025059e-01   1.9032149e-01   1.9039361e-01   1.9046099e-01   1.9052866e-01   1.9059632e-01   1.9067037e-01   1.9074434e-01   1.9080563e-01   1.9087189e-01   1.9094228e-01   1.9102083e-01   1.9109188e-01   1.9115702e-01   1.9122601e-01   1.9129595e-01   1.9137631e-01   1.9146001e-01   1.9155083e-01   1.9168364e-01   1.9179450e-01   1.9188349e-01   1.9195818e-01   1.9203172e-01   1.9210137e-01   1.9216835e-01   1.9222883e-01   1.9229436e-01   1.9237105e-01   1.9245479e-01   1.9252975e-01   1.9259073e-01   1.9266157e-01   1.9272396e-01   1.9278431e-01   1.9286798e-01   1.9294372e-01   1.9301135e-01   1.9307207e-01   1.9313923e-01   1.9322031e-01   1.9328591e-01   1.9335312e-01   1.9343328e-01   1.9351801e-01   1.9358685e-01   1.9365006e-01   1.9371474e-01   1.9379058e-01   1.9386394e-01   1.9393304e-01   1.9402125e-01   1.9410631e-01   1.9419249e-01   1.9429465e-01   1.9439812e-01   1.9448590e-01   1.9456000e-01   1.9467375e-01   1.9477983e-01   1.9486873e-01   1.9497302e-01   1.9506704e-01   1.9516193e-01   1.9522378e-01   1.9528562e-01   1.9535674e-01   1.9543215e-01   1.9550713e-01   1.9558256e-01   1.9564313e-01   1.9569549e-01   1.9574630e-01   1.9579212e-01   1.9585161e-01   1.9591433e-01   1.9597668e-01   1.9604541e-01   1.9611211e-01   1.9617461e-01   1.9623896e-01   1.9630281e-01   1.9637435e-01   1.9643566e-01   1.9649171e-01   1.9655252e-01   1.9663035e-01   1.9671004e-01   1.9677082e-01   1.9683161e-01   1.9689380e-01   1.9696493e-01   1.9702498e-01   1.9707912e-01   1.9712996e-01   1.9718283e-01   1.9723339e-01   1.9728812e-01   1.9735760e-01   1.9742179e-01   1.9747376e-01   1.9752314e-01   1.9758131e-01   1.9767382e-01   1.9775229e-01   1.9783030e-01   1.9791719e-01   1.9798637e-01   1.9805556e-01   1.9813481e-01   1.9820690e-01   1.9826811e-01   1.9834850e-01   1.9843008e-01   1.9850910e-01   1.9859373e-01   1.9865243e-01   1.9871113e-01   1.9876564e-01   1.9882127e-01   1.9890682e-01   1.9897162e-01   1.9903643e-01   1.9910810e-01   1.9918049e-01   1.9924973e-01   1.9930902e-01   1.9937237e-01   1.9943378e-01   1.9948814e-01   1.9954683e-01   1.9964033e-01   1.9972829e-01   1.9981013e-01   1.9987761e-01   1.9997345e-01   2.0005109e-01   2.0010587e-01   2.0016065e-01   2.0021956e-01   2.0028026e-01   2.0033847e-01   2.0039668e-01   2.0044654e-01   2.0050356e-01   2.0056203e-01   2.0061791e-01   2.0067639e-01   2.0074852e-01   2.0081426e-01   2.0084257e-01   2.0087089e-01   2.0091483e-01   2.0096401e-01   2.0102975e-01   2.0108764e-01   2.0113748e-01   2.0120010e-01   2.0126362e-01   2.0133084e-01   2.0140731e-01   2.0145982e-01   2.0151234e-01   2.0157629e-01   2.0164341e-01   2.0171141e-01   2.0178990e-01   2.0187324e-01   2.0194672e-01   2.0202019e-01   2.0211511e-01   2.0221730e-01   2.0231472e-01   2.0239582e-01   2.0243571e-01   2.0247560e-01   2.0253007e-01   2.0257656e-01   2.0261641e-01   2.0265377e-01   2.0268984e-01   2.0273049e-01   2.0277244e-01   2.0281731e-01   2.0286807e-01   2.0291479e-01   2.0296343e-01   2.0302920e-01   2.0308184e-01   2.0313766e-01   2.0318922e-01   2.0322622e-01   2.0326323e-01   2.0331174e-01   2.0335809e-01   2.0340751e-01   2.0345740e-01   2.0349966e-01   2.0354170e-01   2.0358486e-01   2.0363368e-01   2.0368182e-01   2.0372841e-01   2.0377384e-01   2.0383484e-01   2.0389593e-01   2.0394610e-01   2.0399327e-01   2.0403347e-01   2.0407274e-01   2.0412108e-01   2.0416722e-01   2.0422872e-01   2.0428298e-01   2.0433019e-01   2.0438262e-01   2.0442542e-01   2.0446821e-01   2.0451989e-01   2.0459651e-01   2.0466279e-01   2.0472338e-01   2.0479803e-01   2.0486415e-01   2.0494154e-01   2.0496402e-01   2.0498650e-01   2.0502200e-01   2.0506727e-01   2.0512642e-01   2.0520610e-01   2.0528355e-01   2.0531587e-01   2.0534819e-01   2.0539542e-01   2.0547004e-01   2.0553824e-01   2.0564498e-01   2.0568814e-01   2.0573129e-01   2.0577965e-01   2.0584995e-01   2.0594360e-01   2.0602830e-01   2.0612028e-01   2.0620058e-01   2.0627635e-01   2.0635154e-01   2.0641647e-01   2.0647995e-01   2.0654749e-01   2.0663186e-01   2.0670352e-01   2.0674468e-01   2.0678585e-01   2.0683190e-01   2.0687096e-01   2.0691996e-01   2.0697250e-01   2.0701804e-01   2.0706658e-01   2.0711598e-01   2.0716107e-01   2.0722039e-01   2.0726789e-01   2.0731317e-01   2.0735308e-01   2.0738783e-01   2.0743286e-01   2.0744780e-01   2.0746274e-01   2.0748493e-01   2.0751826e-01   2.0755627e-01   2.0759538e-01   2.0764333e-01   2.0769028e-01   2.0773725e-01   2.0777182e-01   2.0780639e-01   2.0784581e-01   2.0788523e-01   2.0792381e-01   2.0796087e-01   2.0799793e-01   2.0803384e-01   2.0806975e-01   2.0814340e-01   2.0820765e-01   2.0826528e-01   2.0832949e-01   2.0838669e-01   2.0844390e-01   2.0851048e-01   2.0858848e-01   2.0865341e-01   2.0872137e-01   2.0878314e-01   2.0884492e-01   2.0891940e-01   2.0898932e-01   2.0905001e-01   2.0910369e-01   2.0915268e-01   2.0920043e-01   2.0924033e-01   2.0929008e-01   2.0935041e-01   2.0940642e-01   2.0945509e-01   2.0949797e-01   2.0953923e-01   2.0958049e-01   2.0962424e-01   2.0965871e-01   2.0969319e-01   2.0972373e-01   2.0976077e-01   2.0979780e-01   2.0984676e-01   2.0988640e-01   2.0994054e-01   2.0999089e-01   2.1004004e-01   2.1011695e-01   2.1018238e-01   2.1024429e-01   2.1028734e-01   2.1033039e-01   2.1036692e-01   2.1040883e-01   2.1045248e-01   2.1049962e-01   2.1055281e-01   2.1059556e-01   2.1064574e-01   2.1069617e-01   2.1075049e-01   2.1080344e-01   2.1084927e-01   2.1089511e-01   2.1094537e-01   2.1098587e-01   2.1103137e-01   2.1108596e-01   2.1113819e-01   2.1118933e-01   2.1125066e-01   2.1131889e-01   2.1137172e-01   2.1142456e-01   2.1147329e-01   2.1151843e-01   2.1156194e-01   2.1160244e-01   2.1164133e-01   2.1167635e-01   2.1170779e-01   2.1174067e-01   2.1176991e-01   2.1181360e-01   2.1186523e-01   2.1192374e-01   2.1197261e-01   2.1201150e-01   2.1205039e-01   2.1210399e-01   2.1216223e-01   2.1221091e-01   2.1225215e-01   2.1229047e-01   2.1233533e-01   2.1238128e-01   2.1241568e-01   2.1245008e-01   2.1249728e-01   2.1256881e-01   2.1264770e-01   2.1267289e-01   2.1269807e-01   2.1273557e-01   2.1278105e-01   2.1283495e-01   2.1291160e-01   2.1299299e-01   2.1307773e-01   2.1313135e-01   2.1317008e-01   2.1320880e-01   2.1324400e-01   2.1328155e-01   2.1333485e-01   2.1337147e-01   2.1340808e-01   2.1344491e-01   2.1347004e-01   2.1349517e-01   2.1352551e-01   2.1357143e-01   2.1362810e-01   2.1368615e-01   2.1375505e-01   2.1382294e-01   2.1385233e-01   2.1388171e-01   2.1392513e-01   2.1397296e-01   2.1402448e-01   2.1407016e-01   2.1411479e-01   2.1416548e-01   2.1421696e-01   2.1426916e-01   2.1431167e-01   2.1436255e-01   2.1440397e-01   2.1446218e-01   2.1452206e-01   2.1458767e-01   2.1462173e-01   2.1465578e-01   2.1469361e-01   2.1474338e-01   2.1479160e-01   2.1484906e-01   2.1489006e-01   2.1493106e-01   2.1496525e-01   2.1499943e-01   2.1503104e-01   2.1505693e-01   2.1508460e-01   2.1511429e-01   2.1515272e-01   2.1518756e-01   2.1522455e-01   2.1526153e-01   2.1530748e-01   2.1536300e-01   2.1540551e-01   2.1544802e-01   2.1548416e-01   2.1553107e-01   2.1557009e-01   2.1561889e-01   2.1567267e-01   2.1572169e-01   2.1577016e-01   2.1580781e-01   2.1584545e-01   2.1589400e-01   2.1594387e-01   2.1599081e-01   2.1604380e-01   2.1612224e-01   2.1618622e-01   2.1629606e-01   2.1631955e-01   2.1634305e-01   2.1636307e-01   2.1638058e-01   2.1640898e-01   2.1643748e-01   2.1647779e-01   2.1649472e-01   2.1651165e-01   2.1653605e-01   2.1656570e-01   2.1659151e-01   2.1661589e-01   2.1665164e-01   2.1668868e-01   2.1673605e-01   2.1677559e-01   2.1680075e-01   2.1682590e-01   2.1685256e-01   2.1690730e-01   2.1694199e-01   2.1697668e-01   2.1701060e-01   2.1705165e-01   2.1709627e-01   2.1712468e-01   2.1715309e-01   2.1718086e-01   2.1722037e-01   2.1725231e-01   2.1728712e-01   2.1731686e-01   2.1734660e-01   2.1739410e-01   2.1743630e-01   2.1748105e-01   2.1751829e-01   2.1754844e-01   2.1757858e-01   2.1759283e-01   2.1760707e-01   2.1762939e-01   2.1765557e-01   2.1767955e-01   2.1771555e-01   2.1775232e-01   2.1779109e-01   2.1782401e-01   2.1787240e-01   2.1791314e-01   2.1794586e-01   2.1799756e-01   2.1804132e-01   2.1807008e-01   2.1808927e-01   2.1810846e-01   2.1813103e-01   2.1817342e-01   2.1821648e-01   2.1825627e-01   2.1829581e-01   2.1832392e-01   2.1835203e-01   2.1838089e-01   2.1840622e-01   2.1842832e-01   2.1845585e-01   2.1848239e-01   2.1850894e-01   2.1853716e-01   2.1857337e-01   2.1860496e-01   2.1863655e-01   2.1865978e-01   2.1868300e-01   2.1871292e-01   2.1873944e-01   2.1876478e-01   2.1880840e-01   2.1885071e-01   2.1887648e-01   2.1890224e-01   2.1893178e-01   2.1895680e-01   2.1898625e-01   2.1901295e-01   2.1904617e-01   2.1908927e-01   2.1911586e-01   2.1914244e-01   2.1916530e-01   2.1918838e-01   2.1921001e-01   2.1923835e-01   2.1926324e-01   2.1929683e-01   2.1933041e-01   2.1935914e-01   2.1937344e-01   2.1938774e-01   2.1941148e-01   2.1943941e-01   2.1947058e-01   2.1950050e-01   2.1952694e-01   2.1955338e-01   2.1957840e-01   2.1959878e-01   2.1963413e-01   2.1967944e-01   2.1971213e-01   2.1974482e-01   2.1977193e-01   2.1979345e-01   2.1981497e-01   2.1983953e-01   2.1986542e-01   2.1988355e-01   2.1990167e-01   2.1991869e-01   2.1993944e-01   2.1997204e-01   2.2000783e-01   2.2004849e-01   2.2008140e-01   2.2011430e-01   2.2014415e-01   2.2017634e-01   2.2020853e-01   2.2024281e-01   2.2025628e-01   2.2026975e-01   2.2028969e-01   2.2031091e-01   2.2033271e-01   2.2036178e-01   2.2039090e-01   2.2043526e-01   2.2048222e-01   2.2052065e-01   2.2055908e-01   2.2058319e-01   2.2060731e-01   2.2063017e-01   2.2065321e-01   2.2067204e-01   2.2068809e-01   2.2070215e-01   2.2071903e-01   2.2074459e-01   2.2077258e-01   2.2080326e-01   2.2083672e-01   2.2086247e-01   2.2088823e-01   2.2091093e-01   2.2094252e-01   2.2097778e-01   2.2100444e-01   2.2103110e-01   2.2105518e-01   2.2107926e-01   2.2110737e-01   2.2113299e-01   2.2117093e-01   2.2121733e-01   2.2126373e-01   2.2130443e-01   2.2136269e-01   2.2139471e-01   2.2142674e-01   2.2146901e-01   2.2151766e-01   2.2158655e-01   2.2163042e-01   2.2167428e-01   2.2169202e-01   2.2170975e-01   2.2172595e-01   2.2175902e-01   2.2180107e-01   2.2183604e-01   2.2186924e-01   2.2189572e-01   2.2190624e-01   2.2191675e-01   2.2193906e-01   2.2196822e-01   2.2201051e-01   2.2204174e-01   2.2207298e-01   2.2211893e-01   2.2215962e-01   2.2219062e-01   2.2222162e-01   2.2225319e-01   2.2226590e-01   2.2227860e-01   2.2229892e-01   2.2231986e-01   2.2233939e-01   2.2236768e-01   2.2239597e-01   2.2241974e-01   2.2246054e-01   2.2247536e-01   2.2249018e-01   2.2250256e-01   2.2251298e-01   2.2252497e-01   2.2254711e-01   2.2255934e-01   2.2257157e-01   2.2258427e-01   2.2259657e-01   2.2260942e-01   2.2262327e-01   2.2263764e-01   2.2265038e-01   2.2267058e-01   2.2268846e-01   2.2270634e-01   2.2272535e-01   2.2275274e-01   2.2277546e-01   2.2279818e-01   2.2282354e-01   2.2284556e-01   2.2286759e-01   2.2291296e-01   2.2293293e-01   2.2295290e-01   2.2297091e-01   2.2300555e-01   2.2303562e-01   2.2305442e-01   2.2307322e-01   2.2309340e-01   2.2312913e-01   2.2316486e-01   2.2319630e-01   2.2322775e-01   2.2325830e-01   2.2328885e-01   2.2331555e-01   2.2334249e-01   2.2338423e-01   2.2339528e-01   2.2340634e-01   2.2341574e-01   2.2342646e-01   2.2343913e-01   2.2345468e-01   2.2346772e-01   2.2348425e-01   2.2349282e-01   2.2350138e-01   2.2351282e-01   2.2352857e-01   2.2354585e-01   2.2355156e-01   2.2355728e-01   2.2356396e-01   2.2357597e-01   2.2358777e-01   2.2360011e-01   2.2361871e-01   2.2364039e-01   2.2365783e-01   2.2367528e-01   2.2369117e-01   2.2370851e-01   2.2372585e-01   2.2374465e-01   2.2376279e-01   2.2378006e-01   2.2380252e-01   2.2383370e-01   2.2385460e-01   2.2387550e-01   2.2389699e-01   2.2391637e-01   2.2394113e-01   2.2397182e-01   2.2399263e-01   2.2401344e-01   2.2403486e-01   2.2404779e-01   2.2406072e-01   2.2407335e-01   2.2408306e-01   2.2409276e-01   2.2410290e-01   2.2411305e-01   2.2412197e-01   2.2414137e-01   2.2414948e-01   2.2415759e-01   2.2416813e-01   2.2418840e-01   2.2420896e-01   2.2423489e-01   2.2425815e-01   2.2427719e-01   2.2429319e-01   2.2430685e-01   2.2432532e-01   2.2433853e-01   2.2435175e-01   2.2436644e-01   2.2438112e-01   2.2439398e-01   2.2440685e-01   2.2442072e-01   2.2443286e-01   2.2445221e-01   2.2447215e-01   2.2448919e-01   2.2450328e-01   2.2452287e-01   2.2454105e-01   2.2455235e-01   2.2456365e-01   2.2457665e-01   2.2459220e-01   2.2460507e-01   2.2462176e-01   2.2464044e-01   2.2465936e-01   2.2467508e-01   2.2468773e-01   2.2470881e-01   2.2472163e-01   2.2473444e-01   2.2474587e-01   2.2476108e-01   2.2477804e-01   2.2480685e-01   2.2482658e-01   2.2484631e-01   2.2487473e-01   2.2489389e-01   2.2490877e-01   2.2491914e-01   2.2492951e-01   2.2493885e-01   2.2494915e-01   2.2496109e-01   2.2497607e-01   2.2498898e-01   2.2501378e-01   2.2504550e-01   2.2507058e-01   2.2508951e-01   2.2510844e-01   2.2513212e-01   2.2515625e-01   2.2518037e-01   2.2520118e-01   2.2522286e-01   2.2524868e-01   2.2527367e-01   2.2529847e-01   2.2531455e-01   2.2533063e-01   2.2534668e-01   2.2536135e-01   2.2537714e-01   2.2539706e-01   2.2541698e-01   2.2543789e-01   2.2546223e-01   2.2548160e-01   2.2550096e-01   2.2552044e-01   2.2556108e-01   2.2559809e-01   2.2563135e-01   2.2565629e-01   2.2568123e-01   2.2570845e-01   2.2573087e-01   2.2575725e-01   2.2578417e-01   2.2580427e-01   2.2582437e-01   2.2583893e-01   2.2585349e-01   2.2586415e-01   2.2587482e-01   2.2588794e-01   2.2590248e-01   2.2591352e-01   2.2592457e-01   2.2593673e-01   2.2594964e-01   2.2596200e-01   2.2597838e-01   2.2599162e-01   2.2601247e-01   2.2602208e-01   2.2603169e-01   2.2604120e-01   2.2605366e-01   2.2606613e-01   2.2608324e-01   2.2609776e-01   2.2611145e-01   2.2612622e-01   2.2614488e-01   2.2617602e-01   2.2618977e-01   2.2620352e-01   2.2621647e-01   2.2622952e-01   2.2624151e-01   2.2625411e-01   2.2628275e-01   2.2631368e-01   2.2634461e-01   2.2637498e-01   2.2641107e-01   2.2644387e-01   2.2648410e-01   2.2650761e-01   2.2653111e-01   2.2655785e-01   2.2658361e-01   2.2660671e-01   2.2662981e-01   2.2665583e-01   2.2666970e-01   2.2668357e-01   2.2669772e-01   2.2671868e-01   2.2673752e-01   2.2676792e-01   2.2679298e-01   2.2680074e-01   2.2680850e-01   2.2682685e-01   2.2686135e-01   2.2688008e-01   2.2689419e-01   2.2690830e-01   2.2692768e-01   2.2694557e-01   2.2696175e-01   2.2699157e-01   2.2703262e-01   2.2707464e-01   2.2709901e-01   2.2712339e-01   2.2714415e-01   2.2716179e-01   2.2717943e-01   2.2719598e-01   2.2722566e-01   2.2725039e-01   2.2727511e-01   2.2729502e-01   2.2730504e-01   2.2731506e-01   2.2732786e-01   2.2734241e-01   2.2735435e-01   2.2737915e-01   2.2740252e-01   2.2742571e-01   2.2744166e-01   2.2745761e-01   2.2747083e-01   2.2748273e-01   2.2750001e-01   2.2751761e-01   2.2753600e-01   2.2755975e-01   2.2758821e-01   2.2761668e-01   2.2764518e-01   2.2767368e-01   2.2769702e-01   2.2772014e-01   2.2774446e-01   2.2776890e-01   2.2778241e-01   2.2779592e-01   2.2780898e-01   2.2781798e-01   2.2782698e-01   2.2783656e-01   2.2784608e-01   2.2786128e-01   2.2787663e-01   2.2789116e-01   2.2791329e-01   2.2793238e-01   2.2795179e-01   2.2798195e-01   2.2802438e-01   2.2804599e-01   2.2806760e-01   2.2808951e-01   2.2812108e-01   2.2814880e-01   2.2817868e-01   2.2819715e-01   2.2821563e-01   2.2823994e-01   2.2827109e-01   2.2829830e-01   2.2832008e-01   2.2834399e-01   2.2838333e-01   2.2840524e-01   2.2842714e-01   2.2843331e-01   2.2843947e-01   2.2844657e-01   2.2845803e-01   2.2846849e-01   2.2847984e-01   2.2849273e-01   2.2850625e-01   2.2852127e-01   2.2854397e-01   2.2856615e-01   2.2858591e-01   2.2860566e-01   2.2862298e-01   2.2864608e-01   2.2866699e-01   2.2869277e-01   2.2870894e-01   2.2872511e-01   2.2874648e-01   2.2876785e-01   2.2880741e-01   2.2883103e-01   2.2884746e-01   2.2886389e-01   2.2888815e-01   2.2890282e-01   2.2891748e-01   2.2893576e-01   2.2895405e-01   2.2897022e-01   2.2898639e-01   2.2900020e-01   2.2901402e-01   2.2902946e-01   2.2904470e-01   2.2906315e-01   2.2908160e-01   2.2909292e-01   2.2910424e-01   2.2911550e-01   2.2913038e-01   2.2914819e-01   2.2916620e-01   2.2918382e-01   2.2919855e-01   2.2921206e-01   2.2923823e-01   2.2927287e-01   2.2930600e-01   2.2932695e-01   2.2934790e-01   2.2936092e-01   2.2937393e-01   2.2938625e-01   2.2940616e-01   2.2942855e-01   2.2944425e-01   2.2945994e-01   2.2948240e-01   2.2949991e-01   2.2951741e-01   2.2953354e-01   2.2955685e-01   2.2958017e-01   2.2960124e-01   2.2961379e-01   2.2962635e-01   2.2963773e-01   2.2965538e-01   2.2967849e-01   2.2970159e-01   2.2972327e-01   2.2974846e-01   2.2977521e-01   2.2980196e-01   2.2982495e-01   2.2984601e-01   2.2986443e-01   2.2989274e-01   2.2992105e-01   2.2994219e-01   2.2996333e-01   2.2998082e-01   2.3000173e-01   2.3002097e-01   2.3003842e-01   2.3006635e-01   2.3008905e-01   2.3010827e-01   2.3012748e-01   2.3014592e-01   2.3016743e-01   2.3018412e-01   2.3020082e-01   2.3022041e-01   2.3023557e-01   2.3025074e-01   2.3026481e-01   2.3027785e-01   2.3029327e-01   2.3031070e-01   2.3032667e-01   2.3034564e-01   2.3035449e-01   2.3036334e-01   2.3037527e-01   2.3038660e-01   2.3039813e-01   2.3040882e-01   2.3041951e-01   2.3042684e-01   2.3043418e-01   2.3045656e-01   2.3047512e-01   2.3049368e-01   2.3051549e-01   2.3053871e-01   2.3055841e-01   2.3058040e-01   2.3059911e-01   2.3061783e-01   2.3064682e-01   2.3066036e-01   2.3067390e-01   2.3068557e-01   2.3069749e-01   2.3071154e-01   2.3072592e-01   2.3073824e-01   2.3075056e-01   2.3077251e-01   2.3079315e-01   2.3081380e-01   2.3083100e-01   2.3085705e-01   2.3087411e-01   2.3089117e-01   2.3090350e-01   2.3091316e-01   2.3092282e-01   2.3093118e-01   2.3094016e-01   2.3095024e-01   2.3096260e-01   2.3099274e-01   2.3101713e-01   2.3104152e-01   2.3106180e-01   2.3108209e-01   2.3111430e-01   2.3113156e-01   2.3114881e-01   2.3117341e-01   2.3118865e-01   2.3120390e-01   2.3121862e-01   2.3123392e-01   2.3124748e-01   2.3125975e-01   2.3126969e-01   2.3128152e-01   2.3129210e-01   2.3130160e-01   2.3131149e-01   2.3132580e-01   2.3134011e-01   2.3135584e-01   2.3138511e-01   2.3140410e-01   2.3142308e-01   2.3144227e-01   2.3145805e-01   2.3147894e-01   2.3149619e-01   2.3152509e-01   2.3154322e-01   2.3156134e-01   2.3157675e-01   2.3159217e-01   2.3160597e-01   2.3161978e-01   2.3163165e-01   2.3164470e-01   2.3165829e-01   2.3167278e-01   2.3168726e-01   2.3170596e-01   2.3172151e-01   2.3173575e-01   2.3175126e-01   2.3177283e-01   2.3179024e-01   2.3180765e-01   2.3182552e-01   2.3184888e-01   2.3187338e-01   2.3189770e-01   2.3192310e-01   2.3195509e-01   2.3199982e-01   2.3202538e-01   2.3204473e-01   2.3206409e-01   2.3208515e-01   2.3211105e-01   2.3214047e-01   2.3216808e-01   2.3220781e-01   2.3222084e-01   2.3223388e-01   2.3225238e-01   2.3227011e-01   2.3228442e-01   2.3230108e-01   2.3232050e-01   2.3233736e-01   2.3235423e-01   2.3236977e-01   2.3238516e-01   2.3240684e-01   2.3241463e-01   2.3242241e-01   2.3243383e-01   2.3244524e-01   2.3245504e-01   2.3246898e-01   2.3248208e-01   2.3249519e-01   2.3250775e-01   2.3252192e-01   2.3253230e-01   2.3254268e-01   2.3256032e-01   2.3257956e-01   2.3259248e-01   2.3260540e-01   2.3262809e-01   2.3264285e-01   2.3265464e-01   2.3266644e-01   2.3268456e-01   2.3270609e-01   2.3272565e-01   2.3274240e-01   2.3275625e-01   2.3277249e-01   2.3280637e-01   2.3284765e-01   2.3286012e-01   2.3287260e-01   2.3288397e-01   2.3290605e-01   2.3292962e-01   2.3295318e-01   2.3296794e-01   2.3297904e-01   2.3299014e-01   2.3299922e-01   2.3301085e-01   2.3302095e-01   2.3303943e-01   2.3305550e-01   2.3306838e-01   2.3308008e-01   2.3309940e-01   2.3311493e-01   2.3313999e-01   2.3315781e-01   2.3317171e-01   2.3318231e-01   2.3319290e-01   2.3320306e-01   2.3321173e-01   2.3322041e-01   2.3324225e-01   2.3326116e-01   2.3327482e-01   2.3328848e-01   2.3330090e-01   2.3331333e-01   2.3332777e-01   2.3334094e-01   2.3335411e-01   2.3337876e-01   2.3340335e-01   2.3344015e-01   2.3347255e-01   2.3350495e-01   2.3352337e-01   2.3354179e-01   2.3356121e-01   2.3358108e-01   2.3359920e-01   2.3362227e-01   2.3363209e-01   2.3364190e-01   2.3365123e-01   2.3366309e-01   2.3367810e-01   2.3369924e-01   2.3372039e-01   2.3373635e-01   2.3374843e-01   2.3376051e-01   2.3377267e-01   2.3378632e-01   2.3380319e-01   2.3382006e-01   2.3383928e-01   2.3386196e-01   2.3387470e-01   2.3388745e-01   2.3389891e-01   2.3391234e-01   2.3392576e-01   2.3393751e-01   2.3394842e-01   2.3395853e-01   2.3397016e-01   2.3398179e-01   2.3399169e-01   2.3400394e-01   2.3401907e-01   2.3403226e-01   2.3404835e-01   2.3406849e-01   2.3408556e-01   2.3410075e-01   2.3411354e-01   2.3412566e-01   2.3414744e-01   2.3416820e-01   2.3418669e-01   2.3419590e-01   2.3420511e-01   2.3421364e-01   2.3422216e-01   2.3423206e-01   2.3424257e-01   2.3425898e-01   2.3427422e-01   2.3429048e-01   2.3430403e-01   2.3431643e-01   2.3432893e-01   2.3434326e-01   2.3437927e-01   2.3441119e-01   2.3444271e-01   2.3446677e-01   2.3449083e-01   2.3450863e-01   2.3452643e-01   2.3454880e-01   2.3457130e-01   2.3458726e-01   2.3460323e-01   2.3462944e-01   2.3465657e-01   2.3467943e-01   2.3470155e-01   2.3471661e-01   2.3473167e-01   2.3474703e-01   2.3476197e-01   2.3478095e-01   2.3480657e-01   2.3482808e-01   2.3484774e-01   2.3487061e-01   2.3490581e-01   2.3493408e-01   2.3495478e-01   2.3497548e-01   2.3500192e-01   2.3502330e-01   2.3504418e-01   2.3506507e-01   2.3508606e-01   2.3510106e-01   2.3511172e-01   2.3512239e-01   2.3513418e-01   2.3514638e-01   2.3516407e-01   2.3518296e-01   2.3520136e-01   2.3521312e-01   2.3522488e-01   2.3524419e-01   2.3525995e-01   2.3527636e-01   2.3529850e-01   2.3532065e-01   2.3534386e-01   2.3536530e-01   2.3538776e-01   2.3541977e-01   2.3545133e-01   2.3547907e-01   2.3550300e-01   2.3552319e-01   2.3554332e-01   2.3555866e-01   2.3557401e-01   2.3558688e-01   2.3560027e-01   2.3561930e-01   2.3564353e-01   2.3566809e-01   2.3569004e-01   2.3572288e-01   2.3575573e-01   2.3577859e-01   2.3579400e-01   2.3580941e-01   2.3582668e-01   2.3584634e-01   2.3586735e-01   2.3588837e-01   2.3590955e-01   2.3593164e-01   2.3595372e-01   2.3599502e-01   2.3602693e-01   2.3605884e-01   2.3609083e-01   2.3611791e-01   2.3613770e-01   2.3615749e-01   2.3617531e-01   2.3618831e-01   2.3620131e-01   2.3621509e-01   2.3622965e-01   2.3624422e-01   2.3625700e-01   2.3627269e-01   2.3628984e-01   2.3630909e-01   2.3631859e-01   2.3632810e-01   2.3633955e-01   2.3636032e-01   2.3638193e-01   2.3639065e-01   2.3639938e-01   2.3640799e-01   2.3641659e-01   2.3642749e-01   2.3644423e-01   2.3645898e-01   2.3647596e-01   2.3649536e-01   2.3652691e-01   2.3654447e-01   2.3656202e-01   2.3657678e-01   2.3659075e-01   2.3660847e-01   2.3662445e-01   2.3664294e-01   2.3665596e-01   2.3666898e-01   2.3668320e-01   2.3669743e-01   2.3671030e-01   2.3672511e-01   2.3674129e-01   2.3676610e-01   2.3679091e-01   2.3683104e-01   2.3685409e-01   2.3687714e-01   2.3690473e-01   2.3692079e-01   2.3693686e-01   2.3695415e-01   2.3697143e-01   2.3699319e-01   2.3701496e-01   2.3703628e-01   2.3705275e-01   2.3706923e-01   2.3708881e-01   2.3710389e-01   2.3711897e-01   2.3714550e-01   2.3716758e-01   2.3718827e-01   2.3721579e-01   2.3722721e-01   2.3723864e-01   2.3725794e-01   2.3727543e-01   2.3729908e-01   2.3732125e-01   2.3735426e-01   2.3738118e-01   2.3739115e-01   2.3740111e-01   2.3741267e-01   2.3742219e-01   2.3743883e-01   2.3746891e-01   2.3750874e-01   2.3752969e-01   2.3755064e-01   2.3756769e-01   2.3758474e-01   2.3759088e-01   2.3759703e-01   2.3760508e-01   2.3761594e-01   2.3762791e-01   2.3764386e-01   2.3766297e-01   2.3768218e-01   2.3769602e-01   2.3770987e-01   2.3772404e-01   2.3774655e-01   2.3777972e-01   2.3782435e-01   2.3785588e-01   2.3787171e-01   2.3788755e-01   2.3791151e-01   2.3793292e-01   2.3796209e-01   2.3799998e-01   2.3803077e-01   2.3804984e-01   2.3806892e-01   2.3810157e-01   2.3814375e-01   2.3818449e-01   2.3819135e-01   2.3819822e-01   2.3820493e-01   2.3822034e-01   2.3824314e-01   2.3826420e-01   2.3828526e-01   2.3831872e-01   2.3835217e-01   2.3839832e-01   2.3843950e-01   2.3848068e-01   2.3851380e-01   2.3854275e-01   2.3856093e-01   2.3857910e-01   2.3860103e-01   2.3863092e-01   2.3865159e-01   2.3867226e-01   2.3869776e-01   2.3871545e-01   2.3873315e-01   2.3874389e-01   2.3875463e-01   2.3876477e-01   2.3877524e-01   2.3878658e-01   2.3879802e-01   2.3881463e-01   2.3882797e-01   2.3884038e-01   2.3885416e-01   2.3886698e-01   2.3889046e-01   2.3892494e-01   2.3895419e-01   2.3897519e-01   2.3899620e-01   2.3901720e-01   2.3903085e-01   2.3904451e-01   2.3906783e-01   2.3909964e-01   2.3912120e-01   2.3913570e-01   2.3915020e-01   2.3916331e-01   2.3918404e-01   2.3920319e-01   2.3922255e-01   2.3924033e-01   2.3926095e-01   2.3927795e-01   2.3929864e-01   2.3932143e-01   2.3933913e-01   2.3935682e-01   2.3937988e-01   2.3940020e-01   2.3941985e-01   2.3943951e-01   2.3946402e-01   2.3948853e-01   2.3951032e-01   2.3953148e-01   2.3955252e-01   2.3956609e-01   2.3957966e-01   2.3959582e-01   2.3961048e-01   2.3963486e-01   2.3965712e-01   2.3967576e-01   2.3969878e-01   2.3971901e-01   2.3974234e-01   2.3977568e-01   2.3980903e-01   2.3985246e-01   2.3989688e-01   2.3994098e-01   2.3998286e-01   2.4002186e-01   2.4005492e-01   2.4008154e-01   2.4009709e-01   2.4011264e-01   2.4012933e-01   2.4014366e-01   2.4017435e-01   2.4019724e-01   2.4022014e-01   2.4024414e-01   2.4028520e-01   2.4032687e-01   2.4036525e-01   2.4039757e-01   2.4043052e-01   2.4047606e-01   2.4052842e-01   2.4056105e-01   2.4059368e-01   2.4061992e-01   2.4064333e-01   2.4066848e-01   2.4071678e-01   2.4075143e-01   2.4077482e-01   2.4079821e-01   2.4083233e-01   2.4086456e-01   2.4089957e-01   2.4093457e-01   2.4097350e-01   2.4101243e-01   2.4104680e-01   2.4108270e-01   2.4112648e-01   2.4117317e-01   2.4122853e-01   2.4127313e-01   2.4131505e-01   2.4136095e-01   2.4142321e-01   2.4144041e-01   2.4145761e-01   2.4147289e-01   2.4149510e-01   2.4151620e-01   2.4154913e-01   2.4157772e-01   2.4161804e-01   2.4165599e-01   2.4170520e-01   2.4174624e-01   2.4179929e-01   2.4184345e-01   2.4186379e-01   2.4188414e-01   2.4192556e-01   2.4197096e-01   2.4201150e-01   2.4204517e-01   2.4207118e-01   2.4209720e-01   2.4211832e-01   2.4213857e-01   2.4216441e-01   2.4218595e-01   2.4220748e-01   2.4222708e-01   2.4225209e-01   2.4227468e-01   2.4229726e-01   2.4232663e-01   2.4235107e-01   2.4238290e-01   2.4241464e-01   2.4243598e-01   2.4245732e-01   2.4248198e-01   2.4250426e-01   2.4252314e-01   2.4254295e-01   2.4256046e-01   2.4257489e-01   2.4259071e-01   2.4261069e-01   2.4263067e-01   2.4264918e-01   2.4266769e-01   2.4268426e-01   2.4269832e-01   2.4271025e-01   2.4273127e-01   2.4275647e-01   2.4279279e-01   2.4282236e-01   2.4285354e-01   2.4287698e-01   2.4290043e-01   2.4293784e-01   2.4296957e-01   2.4301330e-01   2.4303156e-01   2.4304981e-01   2.4307499e-01   2.4309303e-01   2.4311107e-01   2.4313455e-01   2.4316491e-01   2.4320641e-01   2.4323213e-01   2.4325785e-01   2.4328563e-01   2.4331507e-01   2.4334520e-01   2.4336925e-01   2.4339330e-01   2.4342102e-01   2.4344437e-01   2.4347375e-01   2.4349572e-01   2.4351769e-01   2.4354893e-01   2.4358337e-01   2.4361813e-01   2.4365598e-01   2.4369072e-01   2.4373282e-01   2.4377714e-01   2.4382255e-01   2.4386630e-01   2.4392560e-01   2.4397903e-01   2.4403896e-01   2.4406067e-01   2.4408238e-01   2.4410384e-01   2.4412528e-01   2.4414672e-01   2.4417328e-01   2.4419470e-01   2.4421833e-01   2.4424409e-01   2.4426984e-01   2.4430890e-01   2.4434086e-01   2.4436135e-01   2.4438185e-01   2.4439530e-01   2.4440875e-01   2.4442963e-01   2.4445515e-01   2.4448068e-01   2.4450387e-01   2.4452237e-01   2.4454088e-01   2.4455853e-01   2.4457619e-01   2.4458870e-01   2.4460120e-01   2.4461215e-01   2.4462686e-01   2.4464755e-01   2.4466824e-01   2.4470143e-01   2.4473342e-01   2.4476013e-01   2.4478312e-01   2.4480645e-01   2.4483640e-01   2.4488232e-01   2.4493629e-01   2.4498902e-01   2.4503358e-01   2.4509940e-01   2.4518362e-01   2.4526091e-01   2.4530123e-01   2.4532767e-01   2.4535411e-01   2.4537781e-01   2.4539839e-01   2.4542332e-01   2.4545162e-01   2.4548198e-01   2.4553495e-01   2.4558696e-01   2.4562271e-01   2.4565845e-01   2.4570180e-01   2.4573009e-01   2.4575839e-01   2.4578410e-01   2.4582344e-01   2.4586001e-01   2.4588453e-01   2.4590905e-01   2.4593441e-01   2.4596724e-01   2.4599704e-01   2.4602834e-01   2.4605965e-01   2.4609042e-01   2.4612118e-01   2.4614900e-01   2.4618122e-01   2.4621716e-01   2.4624200e-01   2.4626137e-01   2.4628073e-01   2.4630074e-01   2.4633158e-01   2.4635977e-01   2.4639835e-01   2.4643096e-01   2.4646384e-01   2.4647689e-01   2.4648995e-01   2.4651011e-01   2.4653838e-01   2.4656183e-01   2.4658528e-01   2.4660425e-01   2.4663563e-01   2.4666273e-01   2.4669436e-01   2.4672277e-01   2.4674632e-01   2.4677565e-01   2.4680840e-01   2.4686159e-01   2.4692160e-01   2.4697183e-01   2.4702844e-01   2.4707645e-01   2.4710674e-01   2.4713702e-01   2.4717483e-01   2.4720791e-01   2.4723752e-01   2.4726712e-01   2.4729366e-01   2.4732703e-01   2.4736237e-01   2.4738500e-01   2.4740764e-01   2.4744506e-01   2.4748578e-01   2.4752614e-01   2.4756298e-01   2.4759747e-01   2.4764932e-01   2.4769830e-01   2.4774729e-01   2.4779556e-01   2.4785795e-01   2.4789006e-01   2.4792217e-01   2.4796093e-01   2.4799968e-01   2.4805560e-01   2.4810272e-01   2.4812596e-01   2.4814920e-01   2.4817794e-01   2.4820854e-01   2.4824419e-01   2.4827428e-01   2.4830202e-01   2.4834157e-01   2.4837111e-01   2.4840064e-01   2.4842477e-01   2.4844710e-01   2.4846936e-01   2.4849715e-01   2.4853835e-01   2.4858193e-01   2.4866221e-01   2.4873301e-01   2.4879386e-01   2.4884340e-01   2.4889469e-01   2.4894156e-01   2.4900299e-01   2.4906365e-01   2.4911250e-01   2.4915649e-01   2.4919886e-01   2.4924122e-01   2.4927877e-01   2.4933669e-01   2.4940032e-01   2.4945453e-01   2.4947157e-01   2.4948861e-01   2.4951351e-01   2.4954957e-01   2.4959862e-01   2.4965326e-01   2.4971872e-01   2.4978002e-01   2.4984476e-01   2.4988117e-01   2.4991757e-01   2.4995878e-01   2.4998976e-01   2.5000000e-01   2.5001558e-01   2.5004427e-01   2.5007548e-01   2.5011133e-01   2.5014543e-01   2.5017567e-01   2.5021428e-01   2.5026386e-01   2.5032367e-01   2.5038992e-01   2.5043147e-01   2.5047302e-01   2.5050888e-01   2.5054766e-01   2.5058645e-01   2.5062502e-01   2.5066726e-01   2.5070032e-01   2.5072493e-01   2.5074954e-01   2.5078402e-01   2.5081322e-01   2.5084590e-01   2.5087221e-01   2.5090826e-01   2.5094209e-01   2.5098412e-01   2.5102584e-01   2.5106841e-01   2.5110814e-01   2.5115368e-01   2.5120228e-01   2.5125657e-01   2.5128434e-01   2.5131212e-01   2.5135024e-01   2.5138836e-01   2.5144211e-01   2.5150084e-01   2.5154047e-01   2.5158011e-01   2.5162416e-01   2.5165998e-01   2.5169258e-01   2.5173846e-01   2.5179786e-01   2.5184730e-01   2.5189673e-01   2.5196296e-01   2.5203295e-01   2.5208988e-01   2.5213896e-01   2.5218286e-01   2.5222657e-01   2.5225915e-01   2.5229172e-01   2.5235345e-01   2.5241258e-01   2.5246789e-01   2.5252165e-01   2.5257084e-01   2.5262072e-01   2.5266638e-01   2.5271616e-01   2.5278071e-01   2.5284610e-01   2.5289716e-01   2.5294822e-01   2.5300307e-01   2.5305791e-01   2.5312409e-01   2.5319116e-01   2.5321584e-01   2.5324051e-01   2.5326534e-01   2.5329573e-01   2.5334639e-01   2.5339441e-01   2.5343789e-01   2.5348041e-01   2.5352294e-01   2.5355824e-01   2.5359816e-01   2.5363031e-01   2.5367250e-01   2.5371643e-01   2.5375873e-01   2.5379978e-01   2.5385132e-01   2.5389391e-01   2.5393254e-01   2.5397208e-01   2.5401853e-01   2.5407997e-01   2.5412234e-01   2.5415282e-01   2.5418330e-01   2.5421959e-01   2.5424887e-01   2.5428605e-01   2.5433783e-01   2.5439713e-01   2.5445643e-01   2.5451056e-01   2.5456615e-01   2.5461870e-01   2.5466264e-01   2.5470480e-01   2.5474991e-01   2.5482128e-01   2.5488192e-01   2.5493167e-01   2.5497035e-01   2.5500903e-01   2.5506282e-01   2.5510541e-01   2.5513805e-01   2.5517070e-01   2.5521740e-01   2.5527538e-01   2.5531364e-01   2.5535191e-01   2.5539847e-01   2.5544426e-01   2.5547886e-01   2.5551345e-01   2.5556045e-01   2.5560712e-01   2.5566026e-01   2.5570424e-01   2.5575498e-01   2.5580137e-01   2.5584776e-01   2.5588329e-01   2.5591882e-01   2.5596118e-01   2.5600047e-01   2.5604301e-01   2.5608063e-01   2.5611205e-01   2.5615714e-01   2.5618816e-01   2.5621918e-01   2.5625612e-01   2.5629202e-01   2.5632643e-01   2.5637227e-01   2.5640962e-01   2.5644697e-01   2.5649232e-01   2.5653490e-01   2.5657274e-01   2.5661059e-01   2.5666113e-01   2.5673845e-01   2.5680310e-01   2.5686761e-01   2.5692198e-01   2.5697470e-01   2.5702257e-01   2.5705438e-01   2.5708620e-01   2.5712502e-01   2.5716321e-01   2.5720024e-01   2.5723709e-01   2.5727465e-01   2.5730868e-01   2.5734271e-01   2.5737364e-01   2.5741591e-01   2.5746460e-01   2.5751311e-01   2.5754826e-01   2.5758341e-01   2.5761797e-01   2.5766876e-01   2.5772729e-01   2.5781634e-01   2.5791080e-01   2.5802905e-01   2.5807559e-01   2.5812214e-01   2.5814754e-01   2.5817294e-01   2.5820461e-01   2.5825031e-01   2.5828487e-01   2.5831943e-01   2.5835925e-01   2.5840440e-01   2.5844213e-01   2.5847852e-01   2.5851629e-01   2.5854823e-01   2.5859585e-01   2.5862516e-01   2.5865447e-01   2.5869370e-01   2.5873075e-01   2.5877917e-01   2.5883969e-01   2.5890268e-01   2.5895872e-01   2.5900499e-01   2.5905127e-01   2.5910786e-01   2.5916263e-01   2.5921808e-01   2.5927959e-01   2.5933115e-01   2.5939128e-01   2.5946515e-01   2.5953484e-01   2.5959918e-01   2.5966353e-01   2.5971754e-01   2.5977155e-01   2.5984287e-01   2.5988842e-01   2.5993397e-01   2.5997481e-01   2.6002039e-01   2.6006186e-01   2.6010943e-01   2.6016950e-01   2.6023928e-01   2.6030905e-01   2.6037865e-01   2.6043908e-01   2.6049293e-01   2.6054838e-01   2.6060931e-01   2.6066993e-01   2.6073004e-01   2.6078659e-01   2.6083360e-01   2.6088061e-01   2.6094710e-01   2.6101318e-01   2.6108472e-01   2.6114683e-01   2.6120799e-01   2.6128185e-01   2.6136993e-01   2.6144259e-01   2.6151525e-01   2.6157744e-01   2.6163731e-01   2.6170205e-01   2.6180331e-01   2.6189087e-01   2.6194597e-01   2.6200107e-01   2.6205552e-01   2.6211662e-01   2.6220854e-01   2.6230404e-01   2.6239648e-01   2.6248641e-01   2.6258096e-01   2.6267995e-01   2.6278332e-01   2.6287792e-01   2.6295445e-01   2.6303251e-01   2.6311989e-01   2.6321094e-01   2.6327225e-01   2.6333356e-01   2.6338811e-01   2.6346521e-01   2.6354184e-01   2.6363611e-01   2.6372002e-01   2.6378514e-01   2.6385025e-01   2.6390911e-01   2.6396089e-01   2.6400578e-01   2.6405620e-01   2.6410461e-01   2.6420368e-01   2.6428214e-01   2.6434435e-01   2.6440657e-01   2.6446571e-01   2.6452583e-01   2.6458892e-01   2.6465025e-01   2.6471087e-01   2.6478209e-01   2.6484438e-01   2.6491707e-01   2.6499888e-01   2.6506856e-01   2.6513823e-01   2.6522351e-01   2.6530470e-01   2.6536114e-01   2.6541757e-01   2.6547262e-01   2.6552512e-01   2.6558743e-01   2.6564874e-01   2.6570897e-01   2.6576721e-01   2.6581523e-01   2.6587444e-01   2.6593683e-01   2.6599240e-01   2.6604721e-01   2.6610178e-01   2.6615634e-01   2.6621537e-01   2.6628541e-01   2.6634678e-01   2.6641802e-01   2.6648302e-01   2.6653926e-01   2.6660390e-01   2.6668410e-01   2.6674690e-01   2.6680971e-01   2.6686386e-01   2.6693357e-01   2.6699589e-01   2.6703876e-01   2.6708162e-01   2.6713369e-01   2.6719698e-01   2.6728928e-01   2.6736581e-01   2.6743834e-01   2.6751156e-01   2.6757746e-01   2.6764479e-01   2.6770654e-01   2.6776348e-01   2.6782062e-01   2.6790166e-01   2.6797024e-01   2.6804618e-01   2.6811332e-01   2.6818238e-01   2.6825181e-01   2.6832946e-01   2.6840621e-01   2.6847684e-01   2.6855892e-01   2.6862438e-01   2.6868984e-01   2.6874834e-01   2.6880959e-01   2.6886309e-01   2.6891645e-01   2.6896612e-01   2.6901579e-01   2.6907186e-01   2.6913345e-01   2.6919853e-01   2.6926031e-01   2.6935522e-01   2.6943270e-01   2.6949653e-01   2.6955447e-01   2.6963792e-01   2.6970296e-01   2.6976800e-01   2.6982651e-01   2.6989051e-01   2.6994591e-01   2.7004988e-01   2.7013573e-01   2.7023713e-01   2.7030013e-01   2.7036312e-01   2.7042568e-01   2.7050999e-01   2.7058844e-01   2.7065241e-01   2.7071639e-01   2.7079757e-01   2.7088268e-01   2.7096501e-01   2.7102802e-01   2.7109103e-01   2.7114608e-01   2.7119315e-01   2.7125073e-01   2.7132646e-01   2.7141667e-01   2.7148914e-01   2.7155260e-01   2.7161117e-01   2.7166109e-01   2.7171115e-01   2.7174849e-01   2.7178584e-01   2.7183180e-01   2.7188076e-01   2.7193500e-01   2.7200865e-01   2.7207974e-01   2.7215215e-01   2.7223211e-01   2.7229597e-01   2.7235982e-01   2.7243730e-01   2.7251014e-01   2.7260794e-01   2.7268000e-01   2.7275205e-01   2.7281934e-01   2.7288792e-01   2.7295026e-01   2.7301039e-01   2.7306244e-01   2.7310905e-01   2.7316785e-01   2.7322157e-01   2.7327528e-01   2.7333488e-01   2.7338611e-01   2.7343243e-01   2.7348138e-01   2.7353875e-01   2.7359612e-01   2.7366363e-01   2.7372913e-01   2.7378201e-01   2.7383488e-01   2.7389182e-01   2.7394197e-01   2.7400609e-01   2.7406620e-01   2.7413341e-01   2.7418805e-01   2.7424879e-01   2.7431026e-01   2.7437024e-01   2.7442640e-01   2.7448745e-01   2.7458239e-01   2.7470595e-01   2.7477614e-01   2.7484633e-01   2.7493651e-01   2.7501428e-01   2.7508570e-01   2.7515711e-01   2.7521835e-01   2.7529220e-01   2.7536882e-01   2.7542405e-01   2.7547928e-01   2.7553378e-01   2.7560146e-01   2.7566469e-01   2.7572180e-01   2.7579590e-01   2.7587450e-01   2.7595520e-01   2.7603420e-01   2.7614213e-01   2.7623623e-01   2.7631995e-01   2.7639225e-01   2.7645076e-01   2.7652534e-01   2.7659165e-01   2.7665795e-01   2.7673688e-01   2.7681125e-01   2.7686455e-01   2.7691785e-01   2.7696763e-01   2.7702585e-01   2.7708274e-01   2.7713039e-01   2.7717866e-01   2.7723364e-01   2.7729083e-01   2.7734486e-01   2.7741125e-01   2.7752053e-01   2.7764092e-01   2.7773975e-01   2.7783859e-01   2.7791187e-01   2.7798516e-01   2.7805519e-01   2.7815098e-01   2.7824229e-01   2.7830064e-01   2.7835898e-01   2.7841892e-01   2.7847503e-01   2.7854366e-01   2.7860769e-01   2.7866061e-01   2.7870574e-01   2.7877282e-01   2.7885863e-01   2.7895457e-01   2.7901497e-01   2.7907537e-01   2.7913018e-01   2.7919564e-01   2.7924122e-01   2.7928681e-01   2.7933995e-01   2.7938853e-01   2.7943449e-01   2.7947757e-01   2.7951806e-01   2.7955913e-01   2.7960554e-01   2.7966243e-01   2.7972165e-01   2.7978100e-01   2.7984341e-01   2.7990868e-01   2.7997140e-01   2.8003341e-01   2.8008683e-01   2.8013794e-01   2.8017976e-01   2.8022296e-01   2.8028272e-01   2.8034468e-01   2.8039806e-01   2.8045145e-01   2.8050433e-01   2.8055897e-01   2.8060819e-01   2.8067598e-01   2.8074772e-01   2.8082732e-01   2.8091521e-01   2.8099667e-01   2.8106301e-01   2.8112410e-01   2.8119381e-01   2.8126581e-01   2.8133384e-01   2.8140058e-01   2.8147572e-01   2.8154852e-01   2.8162291e-01   2.8168174e-01   2.8174057e-01   2.8179134e-01   2.8185827e-01   2.8193288e-01   2.8199489e-01   2.8207690e-01   2.8215809e-01   2.8226574e-01   2.8239660e-01   2.8252332e-01   2.8262881e-01   2.8272413e-01   2.8276864e-01   2.8281315e-01   2.8287465e-01   2.8293047e-01   2.8298715e-01   2.8303586e-01   2.8308932e-01   2.8313742e-01   2.8322202e-01   2.8329826e-01   2.8338572e-01   2.8345954e-01   2.8356189e-01   2.8364996e-01   2.8373425e-01   2.8379141e-01   2.8384857e-01   2.8391090e-01   2.8397323e-01   2.8403133e-01   2.8409647e-01   2.8415767e-01   2.8420629e-01   2.8425491e-01   2.8429464e-01   2.8434744e-01   2.8439944e-01   2.8445741e-01   2.8451103e-01   2.8457637e-01   2.8463684e-01   2.8468843e-01   2.8474292e-01   2.8479151e-01   2.8483283e-01   2.8488145e-01   2.8492714e-01   2.8497383e-01   2.8503208e-01   2.8508380e-01   2.8514312e-01   2.8521528e-01   2.8529694e-01   2.8539255e-01   2.8547870e-01   2.8554796e-01   2.8561478e-01   2.8567044e-01   2.8573437e-01   2.8580316e-01   2.8586313e-01   2.8592639e-01   2.8598966e-01   2.8605395e-01   2.8612736e-01   2.8618611e-01   2.8626068e-01   2.8632599e-01   2.8637905e-01   2.8643975e-01   2.8649716e-01   2.8655208e-01   2.8662948e-01   2.8669167e-01   2.8673905e-01   2.8678642e-01   2.8683098e-01   2.8689195e-01   2.8695292e-01   2.8701755e-01   2.8709759e-01   2.8719008e-01   2.8727060e-01   2.8733527e-01   2.8739754e-01   2.8745794e-01   2.8752009e-01   2.8759363e-01   2.8768035e-01   2.8776168e-01   2.8782098e-01   2.8788028e-01   2.8795682e-01   2.8801842e-01   2.8808872e-01   2.8814622e-01   2.8821650e-01   2.8830235e-01   2.8839013e-01   2.8847246e-01   2.8856763e-01   2.8864750e-01   2.8872645e-01   2.8880539e-01   2.8887624e-01   2.8894710e-01   2.8901042e-01   2.8906949e-01   2.8912542e-01   2.8919350e-01   2.8927593e-01   2.8933777e-01   2.8939962e-01   2.8945707e-01   2.8953043e-01   2.8960997e-01   2.8968552e-01   2.8976002e-01   2.8983157e-01   2.8990565e-01   2.8998950e-01   2.9007636e-01   2.9013384e-01   2.9019132e-01   2.9024344e-01   2.9030389e-01   2.9038054e-01   2.9045719e-01   2.9052285e-01   2.9057908e-01   2.9063899e-01   2.9070062e-01   2.9076153e-01   2.9081693e-01   2.9087338e-01   2.9094587e-01   2.9100880e-01   2.9107520e-01   2.9113561e-01   2.9119910e-01   2.9125309e-01   2.9130479e-01   2.9135025e-01   2.9140197e-01   2.9146577e-01   2.9153254e-01   2.9161444e-01   2.9168806e-01   2.9176555e-01   2.9183180e-01   2.9189474e-01   2.9195326e-01   2.9202168e-01   2.9209799e-01   2.9216501e-01   2.9222204e-01   2.9227906e-01   2.9234693e-01   2.9240512e-01   2.9247588e-01   2.9255072e-01   2.9261142e-01   2.9267308e-01   2.9275064e-01   2.9281445e-01   2.9287600e-01   2.9293896e-01   2.9300857e-01   2.9309570e-01   2.9318106e-01   2.9326547e-01   2.9335230e-01   2.9342512e-01   2.9350987e-01   2.9358431e-01   2.9365229e-01   2.9371533e-01   2.9376678e-01   2.9381829e-01   2.9387746e-01   2.9393863e-01   2.9402992e-01   2.9409212e-01   2.9415431e-01   2.9423325e-01   2.9430016e-01   2.9436774e-01   2.9442618e-01   2.9450293e-01   2.9456243e-01   2.9462193e-01   2.9470334e-01   2.9477135e-01   2.9485326e-01   2.9493039e-01   2.9503771e-01   2.9511973e-01   2.9520176e-01   2.9526804e-01   2.9532981e-01   2.9539549e-01   2.9545095e-01   2.9550641e-01   2.9556605e-01   2.9563250e-01   2.9569896e-01   2.9576386e-01   2.9582712e-01   2.9588270e-01   2.9595575e-01   2.9601434e-01   2.9606815e-01   2.9612196e-01   2.9618171e-01   2.9625046e-01   2.9631157e-01   2.9637592e-01   2.9644026e-01   2.9650606e-01   2.9658113e-01   2.9666667e-01   2.9670521e-01   2.9674374e-01   2.9679447e-01   2.9689558e-01   2.9700115e-01   2.9704520e-01   2.9708924e-01   2.9713734e-01   2.9718734e-01   2.9722993e-01   2.9726861e-01   2.9731531e-01   2.9736160e-01   2.9743833e-01   2.9750195e-01   2.9756168e-01   2.9760579e-01   2.9764990e-01   2.9770345e-01   2.9776848e-01   2.9783573e-01   2.9791515e-01   2.9798251e-01   2.9803601e-01   2.9808952e-01   2.9814282e-01   2.9820481e-01   2.9827167e-01   2.9835026e-01   2.9842436e-01   2.9849630e-01   2.9856463e-01   2.9862617e-01   2.9869562e-01   2.9875269e-01   2.9880961e-01   2.9888254e-01   2.9896168e-01   2.9904109e-01   2.9911187e-01   2.9918135e-01   2.9923947e-01   2.9929166e-01   2.9935181e-01   2.9941725e-01   2.9947869e-01   2.9952851e-01   2.9959867e-01   2.9966632e-01   2.9973995e-01   2.9981062e-01   2.9987432e-01   2.9997177e-01   3.0005102e-01   3.0005477e-01   3.0006839e-01   3.0010425e-01   3.0015442e-01   3.0020289e-01   3.0025934e-01   3.0030895e-01   3.0037079e-01   3.0042797e-01   3.0048108e-01   3.0054212e-01   3.0059595e-01   3.0064580e-01   3.0069185e-01   3.0074676e-01   3.0079253e-01   3.0083682e-01   3.0087695e-01   3.0092175e-01   3.0098022e-01   3.0103667e-01   3.0108503e-01   3.0113338e-01   3.0117569e-01   3.0123443e-01   3.0129829e-01   3.0136221e-01   3.0142367e-01   3.0149384e-01   3.0156254e-01   3.0163124e-01   3.0171534e-01   3.0180241e-01   3.0183228e-01   3.0186215e-01   3.0191112e-01   3.0198421e-01   3.0203683e-01   3.0208944e-01   3.0216080e-01   3.0221841e-01   3.0227602e-01   3.0232943e-01   3.0240103e-01   3.0244855e-01   3.0249607e-01   3.0255713e-01   3.0262652e-01   3.0267671e-01   3.0272690e-01   3.0278965e-01   3.0286405e-01   3.0297016e-01   3.0307239e-01   3.0313643e-01   3.0320046e-01   3.0327711e-01   3.0335782e-01   3.0343627e-01   3.0351473e-01   3.0359139e-01   3.0365867e-01   3.0374684e-01   3.0383623e-01   3.0390690e-01   3.0397756e-01   3.0406638e-01   3.0418433e-01   3.0430613e-01   3.0442194e-01   3.0455195e-01   3.0460020e-01   3.0464845e-01   3.0470699e-01   3.0477517e-01   3.0483822e-01   3.0490912e-01   3.0497656e-01   3.0504273e-01   3.0513185e-01   3.0523093e-01   3.0535119e-01   3.0546487e-01   3.0557412e-01   3.0571713e-01   3.0584336e-01   3.0597420e-01   3.0611495e-01   3.0623736e-01   3.0636864e-01   3.0650705e-01   3.0664546e-01   3.0677548e-01   3.0687279e-01   3.0697010e-01   3.0706487e-01   3.0718553e-01   3.0731120e-01   3.0743729e-01   3.0755030e-01   3.0767210e-01   3.0779875e-01   3.0791357e-01   3.0804604e-01   3.0816922e-01   3.0828839e-01   3.0842147e-01   3.0854808e-01   3.0867598e-01   3.0875163e-01   3.0882727e-01   3.0889715e-01   3.0899683e-01   3.0910454e-01   3.0920868e-01   3.0931136e-01   3.0942633e-01   3.0954092e-01   3.0965556e-01   3.0975089e-01   3.0984032e-01   3.0991999e-01   3.0999048e-01   3.1009334e-01   3.1018232e-01   3.1028252e-01   3.1038490e-01   3.1051700e-01   3.1062847e-01   3.1073433e-01   3.1084019e-01   3.1093507e-01   3.1101578e-01   3.1111702e-01   3.1122856e-01   3.1132617e-01   3.1141209e-01   3.1150767e-01   3.1159213e-01   3.1168742e-01   3.1179958e-01   3.1191198e-01   3.1202437e-01   3.1211372e-01   3.1220307e-01   3.1227817e-01   3.1237081e-01   3.1247141e-01   3.1256143e-01   3.1264481e-01   3.1273111e-01   3.1284811e-01   3.1297354e-01   3.1306468e-01   3.1315583e-01   3.1325951e-01   3.1335948e-01   3.1345290e-01   3.1353929e-01   3.1363142e-01   3.1371502e-01   3.1379191e-01   3.1386880e-01   3.1395944e-01   3.1403058e-01   3.1410172e-01   3.1419136e-01   3.1427430e-01   3.1435308e-01   3.1442959e-01   3.1453773e-01   3.1461717e-01   3.1469661e-01   3.1476480e-01   3.1484791e-01   3.1492536e-01   3.1503137e-01   3.1511839e-01   3.1519769e-01   3.1528108e-01   3.1535609e-01   3.1543089e-01   3.1549235e-01   3.1555897e-01   3.1562896e-01   3.1571075e-01   3.1578266e-01   3.1586497e-01   3.1595583e-01   3.1607660e-01   3.1620285e-01   3.1632445e-01   3.1642396e-01   3.1652518e-01   3.1662163e-01   3.1670386e-01   3.1679162e-01   3.1686759e-01   3.1694465e-01   3.1703972e-01   3.1715681e-01   3.1724549e-01   3.1733418e-01   3.1742702e-01   3.1753788e-01   3.1766633e-01   3.1779057e-01   3.1786109e-01   3.1793161e-01   3.1800523e-01   3.1810050e-01   3.1818502e-01   3.1825861e-01   3.1832902e-01   3.1839944e-01   3.1846884e-01   3.1860314e-01   3.1870189e-01   3.1880065e-01   3.1888594e-01   3.1891820e-01   3.1895047e-01   3.1899562e-01   3.1906103e-01   3.1911837e-01   3.1917147e-01   3.1924190e-01   3.1930372e-01   3.1936553e-01   3.1943010e-01   3.1949796e-01   3.1958025e-01   3.1964991e-01   3.1972305e-01   3.1979130e-01   3.1985977e-01   3.1993559e-01   3.2000762e-01   3.2007967e-01   3.2014107e-01   3.2019756e-01   3.2026973e-01   3.2033586e-01   3.2040722e-01   3.2049191e-01   3.2057031e-01   3.2063519e-01   3.2069299e-01   3.2075079e-01   3.2081944e-01   3.2088784e-01   3.2097848e-01   3.2108830e-01   3.2118281e-01   3.2127090e-01   3.2136154e-01   3.2143810e-01   3.2151474e-01   3.2155852e-01   3.2160230e-01   3.2165927e-01   3.2171522e-01   3.2177997e-01   3.2183903e-01   3.2189523e-01   3.2196666e-01   3.2204852e-01   3.2211611e-01   3.2219196e-01   3.2228299e-01   3.2236951e-01   3.2245604e-01   3.2254367e-01   3.2263919e-01   3.2274197e-01   3.2282719e-01   3.2291859e-01   3.2301188e-01   3.2307614e-01   3.2314040e-01   3.2319542e-01   3.2325044e-01   3.2330113e-01   3.2335079e-01   3.2341615e-01   3.2348380e-01   3.2355845e-01   3.2364785e-01   3.2373572e-01   3.2382691e-01   3.2391702e-01   3.2400133e-01   3.2409510e-01   3.2417625e-01   3.2426582e-01   3.2434812e-01   3.2444096e-01   3.2451709e-01   3.2455967e-01   3.2460226e-01   3.2465962e-01   3.2471618e-01   3.2477315e-01   3.2483826e-01   3.2491538e-01   3.2499447e-01   3.2507150e-01   3.2514771e-01   3.2524274e-01   3.2533930e-01   3.2542266e-01   3.2550233e-01   3.2556642e-01   3.2563047e-01   3.2569677e-01   3.2577537e-01   3.2584648e-01   3.2592070e-01   3.2598492e-01   3.2604915e-01   3.2611965e-01   3.2618749e-01   3.2623936e-01   3.2629123e-01   3.2636414e-01   3.2643612e-01   3.2651182e-01   3.2658751e-01   3.2667665e-01   3.2674942e-01   3.2681789e-01   3.2688558e-01   3.2697147e-01   3.2704027e-01   3.2710906e-01   3.2717622e-01   3.2727214e-01   3.2737626e-01   3.2750978e-01   3.2762799e-01   3.2780050e-01   3.2798173e-01   3.2804278e-01   3.2810383e-01   3.2817000e-01   3.2822117e-01   3.2827233e-01   3.2834399e-01   3.2841517e-01   3.2848044e-01   3.2854347e-01   3.2860938e-01   3.2867013e-01   3.2873088e-01   3.2878074e-01   3.2884735e-01   3.2892219e-01   3.2900625e-01   3.2906605e-01   3.2911192e-01   3.2915779e-01   3.2922162e-01   3.2929690e-01   3.2937490e-01   3.2942973e-01   3.2948457e-01   3.2955594e-01   3.2962793e-01   3.2969957e-01   3.2976819e-01   3.2985257e-01   3.2996711e-01   3.3005920e-01   3.3014000e-01   3.3020854e-01   3.3027137e-01   3.3033061e-01   3.3041868e-01   3.3051607e-01   3.3062929e-01   3.3070148e-01   3.3077368e-01   3.3084606e-01   3.3090664e-01   3.3095889e-01   3.3101017e-01   3.3106997e-01   3.3112502e-01   3.3121382e-01   3.3127453e-01   3.3133523e-01   3.3140812e-01   3.3148976e-01   3.3157547e-01   3.3165288e-01   3.3172810e-01   3.3179900e-01   3.3186703e-01   3.3192576e-01   3.3198448e-01   3.3204056e-01   3.3209736e-01   3.3214777e-01   3.3219951e-01   3.3225770e-01   3.3231124e-01   3.3236774e-01   3.3241443e-01   3.3247217e-01   3.3254169e-01   3.3260561e-01   3.3265947e-01   3.3270454e-01   3.3275291e-01   3.3281578e-01   3.3288899e-01   3.3296596e-01   3.3303418e-01   3.3310949e-01   3.3319463e-01   3.3327972e-01   3.3336960e-01   3.3345747e-01   3.3354687e-01   3.3363694e-01   3.3372096e-01   3.3380850e-01   3.3388502e-01   3.3396418e-01   3.3403047e-01   3.3413147e-01   3.3420932e-01   3.3428718e-01   3.3435691e-01   3.3442664e-01   3.3450080e-01   3.3456991e-01   3.3463963e-01   3.3471581e-01   3.3481436e-01   3.3489654e-01   3.3496655e-01   3.3503736e-01   3.3510124e-01   3.3516512e-01   3.3521923e-01   3.3527334e-01   3.3535105e-01   3.3543369e-01   3.3551457e-01   3.3556980e-01   3.3562503e-01   3.3569018e-01   3.3574513e-01   3.3579598e-01   3.3585942e-01   3.3591683e-01   3.3598524e-01   3.3606489e-01   3.3611796e-01   3.3617102e-01   3.3622589e-01   3.3628596e-01   3.3635259e-01   3.3641568e-01   3.3647846e-01   3.3653985e-01   3.3660620e-01   3.3668109e-01   3.3673694e-01   3.3679279e-01   3.3684561e-01   3.3690030e-01   3.3695669e-01   3.3700480e-01   3.3706197e-01   3.3711395e-01   3.3719086e-01   3.3728938e-01   3.3737550e-01   3.3748219e-01   3.3759351e-01   3.3770512e-01   3.3779442e-01   3.3786804e-01   3.3792286e-01   3.3797768e-01   3.3802863e-01   3.3808929e-01   3.3816000e-01   3.3822851e-01   3.3829701e-01   3.3837889e-01   3.3845100e-01   3.3851337e-01   3.3857776e-01   3.3866475e-01   3.3874888e-01   3.3884225e-01   3.3891862e-01   3.3899501e-01   3.3909081e-01   3.3919284e-01   3.3929988e-01   3.3942135e-01   3.3953588e-01   3.3961471e-01   3.3969355e-01   3.3977916e-01   3.3983687e-01   3.3989457e-01   3.3996068e-01   3.4001602e-01   3.4006890e-01   3.4013855e-01   3.4022071e-01   3.4030333e-01   3.4038447e-01   3.4045365e-01   3.4053093e-01   3.4057490e-01   3.4061887e-01   3.4067013e-01   3.4075424e-01   3.4084447e-01   3.4093315e-01   3.4104708e-01   3.4113962e-01   3.4123216e-01   3.4131294e-01   3.4136748e-01   3.4142202e-01   3.4147177e-01   3.4152871e-01   3.4158710e-01   3.4166674e-01   3.4171851e-01   3.4177028e-01   3.4181617e-01   3.4187319e-01   3.4194302e-01   3.4201613e-01   3.4208924e-01   3.4217157e-01   3.4224470e-01   3.4231783e-01   3.4239024e-01   3.4247040e-01   3.4254105e-01   3.4260848e-01   3.4268362e-01   3.4276870e-01   3.4287905e-01   3.4299456e-01   3.4310499e-01   3.4322530e-01   3.4331935e-01   3.4341341e-01   3.4350306e-01   3.4355870e-01   3.4361435e-01   3.4367336e-01   3.4373893e-01   3.4380528e-01   3.4386426e-01   3.4395008e-01   3.4402650e-01   3.4408956e-01   3.4415262e-01   3.4422281e-01   3.4428229e-01   3.4435386e-01   3.4444355e-01   3.4454080e-01   3.4462398e-01   3.4470305e-01   3.4480663e-01   3.4486621e-01   3.4492580e-01   3.4499151e-01   3.4507337e-01   3.4514829e-01   3.4524886e-01   3.4535645e-01   3.4545033e-01   3.4554031e-01   3.4563748e-01   3.4573609e-01   3.4582274e-01   3.4587083e-01   3.4591892e-01   3.4596448e-01   3.4601490e-01   3.4606652e-01   3.4611364e-01   3.4616373e-01   3.4621138e-01   3.4625470e-01   3.4634365e-01   3.4643996e-01   3.4652612e-01   3.4660791e-01   3.4668971e-01   3.4678491e-01   3.4687040e-01   3.4693355e-01   3.4698357e-01   3.4703359e-01   3.4710826e-01   3.4717472e-01   3.4724526e-01   3.4731396e-01   3.4739318e-01   3.4748832e-01   3.4756669e-01   3.4764505e-01   3.4771489e-01   3.4778680e-01   3.4787210e-01   3.4793668e-01   3.4800127e-01   3.4806307e-01   3.4812140e-01   3.4818604e-01   3.4824570e-01   3.4832004e-01   3.4837390e-01   3.4842776e-01   3.4848451e-01   3.4854935e-01   3.4860978e-01   3.4871963e-01   3.4887173e-01   3.4899815e-01   3.4909583e-01   3.4919350e-01   3.4928113e-01   3.4931922e-01   3.4935732e-01   3.4939647e-01   3.4943891e-01   3.4948718e-01   3.4954413e-01   3.4961681e-01   3.4968223e-01   3.4973291e-01   3.4978360e-01   3.4983670e-01   3.4989271e-01   3.4995902e-01   3.5002294e-01   3.5007724e-01   3.5013306e-01   3.5018888e-01   3.5024313e-01   3.5030674e-01   3.5038107e-01   3.5044999e-01   3.5050939e-01   3.5057743e-01   3.5064548e-01   3.5071572e-01   3.5078597e-01   3.5085820e-01   3.5092023e-01   3.5099005e-01   3.5106192e-01   3.5112913e-01   3.5119634e-01   3.5126059e-01   3.5133300e-01   3.5141474e-01   3.5149057e-01   3.5155572e-01   3.5166349e-01   3.5179721e-01   3.5192570e-01   3.5209374e-01   3.5222008e-01   3.5234643e-01   3.5243528e-01   3.5252413e-01   3.5264495e-01   3.5275247e-01   3.5286184e-01   3.5293193e-01   3.5300202e-01   3.5304890e-01   3.5309577e-01   3.5315892e-01   3.5323219e-01   3.5329267e-01   3.5335980e-01   3.5343466e-01   3.5348912e-01   3.5354358e-01   3.5359241e-01   3.5366734e-01   3.5371082e-01   3.5375429e-01   3.5381899e-01   3.5387192e-01   3.5392484e-01   3.5397837e-01   3.5403425e-01   3.5409677e-01   3.5415649e-01   3.5424080e-01   3.5433552e-01   3.5437036e-01   3.5440521e-01   3.5445697e-01   3.5454772e-01   3.5462599e-01   3.5471701e-01   3.5482659e-01   3.5492518e-01   3.5503057e-01   3.5512896e-01   3.5520970e-01   3.5528988e-01   3.5536094e-01   3.5543006e-01   3.5553670e-01   3.5567398e-01   3.5574860e-01   3.5582322e-01   3.5588496e-01   3.5602708e-01   3.5614719e-01   3.5619334e-01   3.5623948e-01   3.5629950e-01   3.5635127e-01   3.5640705e-01   3.5646901e-01   3.5651898e-01   3.5656893e-01   3.5663033e-01   3.5669281e-01   3.5675413e-01   3.5681661e-01   3.5690492e-01   3.5699962e-01   3.5707621e-01   3.5715149e-01   3.5724010e-01   3.5732795e-01   3.5739600e-01   3.5746404e-01   3.5753928e-01   3.5762685e-01   3.5769864e-01   3.5776675e-01   3.5784495e-01   3.5792660e-01   3.5797744e-01   3.5802828e-01   3.5809561e-01   3.5815707e-01   3.5821314e-01   3.5827526e-01   3.5833560e-01   3.5840657e-01   3.5846454e-01   3.5853418e-01   3.5860500e-01   3.5868273e-01   3.5875103e-01   3.5881338e-01   3.5887609e-01   3.5896071e-01   3.5905778e-01   3.5913870e-01   3.5922449e-01   3.5930077e-01   3.5939924e-01   3.5952264e-01   3.5960238e-01   3.5968212e-01   3.5973541e-01   3.5978871e-01   3.5986377e-01   3.5996062e-01   3.6002400e-01   3.6008738e-01   3.6016220e-01   3.6024320e-01   3.6031836e-01   3.6041066e-01   3.6049999e-01   3.6057898e-01   3.6064988e-01   3.6071318e-01   3.6077740e-01   3.6086763e-01   3.6094712e-01   3.6100818e-01   3.6106925e-01   3.6111990e-01   3.6116411e-01   3.6121398e-01   3.6126749e-01   3.6132101e-01   3.6138267e-01   3.6144492e-01   3.6150754e-01   3.6155701e-01   3.6160648e-01   3.6167994e-01   3.6175445e-01   3.6182274e-01   3.6188772e-01   3.6197513e-01   3.6204321e-01   3.6211129e-01   3.6217049e-01   3.6223467e-01   3.6230771e-01   3.6237098e-01   3.6243426e-01   3.6250510e-01   3.6257594e-01   3.6264530e-01   3.6271464e-01   3.6280883e-01   3.6287629e-01   3.6294375e-01   3.6300372e-01   3.6306369e-01   3.6313868e-01   3.6321476e-01   3.6328685e-01   3.6335599e-01   3.6342110e-01   3.6348622e-01   3.6354718e-01   3.6360647e-01   3.6366343e-01   3.6372049e-01   3.6376924e-01   3.6381456e-01   3.6385988e-01   3.6391432e-01   3.6396876e-01   3.6402310e-01   3.6407336e-01   3.6413883e-01   3.6420033e-01   3.6425581e-01   3.6431132e-01   3.6436684e-01   3.6443951e-01   3.6451631e-01   3.6456988e-01   3.6462344e-01   3.6469801e-01   3.6477171e-01   3.6489476e-01   3.6500996e-01   3.6511565e-01   3.6520228e-01   3.6527604e-01   3.6536832e-01   3.6545051e-01   3.6553203e-01   3.6559855e-01   3.6565773e-01   3.6571346e-01   3.6578712e-01   3.6587960e-01   3.6594736e-01   3.6601512e-01   3.6607514e-01   3.6613192e-01   3.6618437e-01   3.6623337e-01   3.6628126e-01   3.6632905e-01   3.6637719e-01   3.6642813e-01   3.6648052e-01   3.6652538e-01   3.6657621e-01   3.6663268e-01   3.6668500e-01   3.6673732e-01   3.6679570e-01   3.6686653e-01   3.6692607e-01   3.6697872e-01   3.6704016e-01   3.6708835e-01   3.6713654e-01   3.6719812e-01   3.6725474e-01   3.6731397e-01   3.6737122e-01   3.6743822e-01   3.6751534e-01   3.6758898e-01   3.6765466e-01   3.6772542e-01   3.6776895e-01   3.6781249e-01   3.6786918e-01   3.6793830e-01   3.6800741e-01   3.6808760e-01   3.6816702e-01   3.6824644e-01   3.6833306e-01   3.6846037e-01   3.6855151e-01   3.6862001e-01   3.6868850e-01   3.6877205e-01   3.6885515e-01   3.6893873e-01   3.6899079e-01   3.6904284e-01   3.6910047e-01   3.6917254e-01   3.6924196e-01   3.6932870e-01   3.6941498e-01   3.6948730e-01   3.6955835e-01   3.6963923e-01   3.6973838e-01   3.6981894e-01   3.6992714e-01   3.7003001e-01   3.7009487e-01   3.7015973e-01   3.7021938e-01   3.7028044e-01   3.7033850e-01   3.7038541e-01   3.7044986e-01   3.7053606e-01   3.7065651e-01   3.7077530e-01   3.7087599e-01   3.7097125e-01   3.7107002e-01   3.7115307e-01   3.7123008e-01   3.7129911e-01   3.7137349e-01   3.7143319e-01   3.7149185e-01   3.7154677e-01   3.7159371e-01   3.7165385e-01   3.7171202e-01   3.7176593e-01   3.7182829e-01   3.7187977e-01   3.7193574e-01   3.7200033e-01   3.7206492e-01   3.7212624e-01   3.7218713e-01   3.7226908e-01   3.7236964e-01   3.7245124e-01   3.7252763e-01   3.7259450e-01   3.7270303e-01   3.7277968e-01   3.7285632e-01   3.7294500e-01   3.7302589e-01   3.7309918e-01   3.7316202e-01   3.7324608e-01   3.7330566e-01   3.7336524e-01   3.7342949e-01   3.7348594e-01   3.7353506e-01   3.7357499e-01   3.7362095e-01   3.7369591e-01   3.7375810e-01   3.7382726e-01   3.7391340e-01   3.7401183e-01   3.7407617e-01   3.7414051e-01   3.7420336e-01   3.7427115e-01   3.7433849e-01   3.7441262e-01   3.7451976e-01   3.7460776e-01   3.7467911e-01   3.7473897e-01   3.7478789e-01   3.7483681e-01   3.7488810e-01   3.7493072e-01   3.7500042e-01   3.7505390e-01   3.7510737e-01   3.7515668e-01   3.7520317e-01   3.7524281e-01   3.7528433e-01   3.7533310e-01   3.7540223e-01   3.7546415e-01   3.7554423e-01   3.7561667e-01   3.7568151e-01   3.7577509e-01   3.7583406e-01   3.7589302e-01   3.7595153e-01   3.7604633e-01   3.7612496e-01   3.7618850e-01   3.7624171e-01   3.7629493e-01   3.7634688e-01   3.7639170e-01   3.7644522e-01   3.7650402e-01   3.7656101e-01   3.7662665e-01   3.7670816e-01   3.7679796e-01   3.7682893e-01   3.7685991e-01   3.7691606e-01   3.7698936e-01   3.7707000e-01   3.7715065e-01   3.7722640e-01   3.7730215e-01   3.7738636e-01   3.7747122e-01   3.7753641e-01   3.7758343e-01   3.7763046e-01   3.7768738e-01   3.7775064e-01   3.7783075e-01   3.7790622e-01   3.7800098e-01   3.7809331e-01   3.7821853e-01   3.7832321e-01   3.7839078e-01   3.7845835e-01   3.7852091e-01   3.7858514e-01   3.7868882e-01   3.7876718e-01   3.7882757e-01   3.7888795e-01   3.7893734e-01   3.7899988e-01   3.7905892e-01   3.7911797e-01   3.7919272e-01   3.7927072e-01   3.7935114e-01   3.7943356e-01   3.7948211e-01   3.7953065e-01   3.7958759e-01   3.7964854e-01   3.7971756e-01   3.7977781e-01   3.7983805e-01   3.7990754e-01   3.7997064e-01   3.8003373e-01   3.8009386e-01   3.8015936e-01   3.8023702e-01   3.8028785e-01   3.8033869e-01   3.8040417e-01   3.8048411e-01   3.8057052e-01   3.8064251e-01   3.8066958e-01   3.8069666e-01   3.8074090e-01   3.8078687e-01   3.8083944e-01   3.8091495e-01   3.8099201e-01   3.8109308e-01   3.8114971e-01   3.8120634e-01   3.8127395e-01   3.8134459e-01   3.8145592e-01   3.8159874e-01   3.8171894e-01   3.8181575e-01   3.8186652e-01   3.8191729e-01   3.8198461e-01   3.8205192e-01   3.8211098e-01   3.8216173e-01   3.8223159e-01   3.8230359e-01   3.8239217e-01   3.8248578e-01   3.8256094e-01   3.8266215e-01   3.8274980e-01   3.8283496e-01   3.8290555e-01   3.8297513e-01   3.8304471e-01   3.8311215e-01   3.8318743e-01   3.8326851e-01   3.8336337e-01   3.8347194e-01   3.8352047e-01   3.8356900e-01   3.8362729e-01   3.8368674e-01   3.8375282e-01   3.8380580e-01   3.8386758e-01   3.8391865e-01   3.8396413e-01   3.8401173e-01   3.8405746e-01   3.8410538e-01   3.8415225e-01   3.8421673e-01   3.8428272e-01   3.8433996e-01   3.8440270e-01   3.8451954e-01   3.8462263e-01   3.8473223e-01   3.8485475e-01   3.8495551e-01   3.8504884e-01   3.8512834e-01   3.8521245e-01   3.8530542e-01   3.8541583e-01   3.8550892e-01   3.8560201e-01   3.8566687e-01   3.8573172e-01   3.8577857e-01   3.8582541e-01   3.8588510e-01   3.8594591e-01   3.8598643e-01   3.8602694e-01   3.8607987e-01   3.8614373e-01   3.8622142e-01   3.8631867e-01   3.8641540e-01   3.8652745e-01   3.8661863e-01   3.8668735e-01   3.8675607e-01   3.8681211e-01   3.8687771e-01   3.8693554e-01   3.8701582e-01   3.8709113e-01   3.8719887e-01   3.8728993e-01   3.8736658e-01   3.8739045e-01   3.8741433e-01   3.8744571e-01   3.8749722e-01   3.8755100e-01   3.8760834e-01   3.8765624e-01   3.8771038e-01   3.8776200e-01   3.8780379e-01   3.8787660e-01   3.8793029e-01   3.8798398e-01   3.8804251e-01   3.8810304e-01   3.8815399e-01   3.8820571e-01   3.8825482e-01   3.8832459e-01   3.8837954e-01   3.8843450e-01   3.8848153e-01   3.8853054e-01   3.8858530e-01   3.8864670e-01   3.8870234e-01   3.8875496e-01   3.8883110e-01   3.8889733e-01   3.8894726e-01   3.8899719e-01   3.8904380e-01   3.8908794e-01   3.8913237e-01   3.8918032e-01   3.8924892e-01   3.8932199e-01   3.8939506e-01   3.8946739e-01   3.8953608e-01   3.8961777e-01   3.8967764e-01   3.8972300e-01   3.8976836e-01   3.8983464e-01   3.8990601e-01   3.8997737e-01   3.9006568e-01   3.9014811e-01   3.9022481e-01   3.9029336e-01   3.9036710e-01   3.9045091e-01   3.9053278e-01   3.9058495e-01   3.9063711e-01   3.9068874e-01   3.9073709e-01   3.9078013e-01   3.9082077e-01   3.9086016e-01   3.9091263e-01   3.9095731e-01   3.9100199e-01   3.9104560e-01   3.9109458e-01   3.9117088e-01   3.9127029e-01   3.9135593e-01   3.9145083e-01   3.9156694e-01   3.9165789e-01   3.9174884e-01   3.9182348e-01   3.9189935e-01   3.9196902e-01   3.9209566e-01   3.9217666e-01   3.9224039e-01   3.9230412e-01   3.9235554e-01   3.9243337e-01   3.9248924e-01   3.9254510e-01   3.9259240e-01   3.9266771e-01   3.9273183e-01   3.9278349e-01   3.9284706e-01   3.9290716e-01   3.9297172e-01   3.9303303e-01   3.9311683e-01   3.9319446e-01   3.9330677e-01   3.9337942e-01   3.9343256e-01   3.9348569e-01   3.9352473e-01   3.9356378e-01   3.9360684e-01   3.9365666e-01   3.9369974e-01   3.9374809e-01   3.9380137e-01   3.9385897e-01   3.9393353e-01   3.9398710e-01   3.9404068e-01   3.9409512e-01   3.9415066e-01   3.9423268e-01   3.9429962e-01   3.9437575e-01   3.9446016e-01   3.9453558e-01   3.9460111e-01   3.9468081e-01   3.9477994e-01   3.9485119e-01   3.9492244e-01   3.9498599e-01   3.9504954e-01   3.9510124e-01   3.9516402e-01   3.9523613e-01   3.9530938e-01   3.9539655e-01   3.9546237e-01   3.9552819e-01   3.9561096e-01   3.9568870e-01   3.9576879e-01   3.9582166e-01   3.9587453e-01   3.9592754e-01   3.9600754e-01   3.9607905e-01   3.9616207e-01   3.9622614e-01   3.9629020e-01   3.9639233e-01   3.9648833e-01   3.9662342e-01   3.9669627e-01   3.9676912e-01   3.9682865e-01   3.9690367e-01   3.9697541e-01   3.9705709e-01   3.9713842e-01   3.9721243e-01   3.9728862e-01   3.9731515e-01   3.9734168e-01   3.9738092e-01   3.9742068e-01   3.9747760e-01   3.9754378e-01   3.9760802e-01   3.9765331e-01   3.9769861e-01   3.9774175e-01   3.9781526e-01   3.9787642e-01   3.9793461e-01   3.9799280e-01   3.9804076e-01   3.9808872e-01   3.9813642e-01   3.9820999e-01   3.9824299e-01   3.9827598e-01   3.9833306e-01   3.9839278e-01   3.9844528e-01   3.9848892e-01   3.9854758e-01   3.9861159e-01   3.9868218e-01   3.9875204e-01   3.9882190e-01   3.9889042e-01   3.9895343e-01   3.9900466e-01   3.9905589e-01   3.9911563e-01   3.9917159e-01   3.9922301e-01   3.9928379e-01   3.9936802e-01   3.9942887e-01   3.9948973e-01   3.9953871e-01   3.9961020e-01   3.9968852e-01   3.9975289e-01   3.9982872e-01   3.9990541e-01   3.9997082e-01   4.0003624e-01   4.0009042e-01   4.0024067e-01   4.0029323e-01   4.0034579e-01   4.0040324e-01   4.0046069e-01   4.0050799e-01   4.0055273e-01   4.0060739e-01   4.0068372e-01   4.0075387e-01   4.0080680e-01   4.0085973e-01   4.0090754e-01   4.0096177e-01   4.0101600e-01   4.0109516e-01   4.0117498e-01   4.0124588e-01   4.0131666e-01   4.0137643e-01   4.0143620e-01   4.0151945e-01   4.0162300e-01   4.0171807e-01   4.0179491e-01   4.0185706e-01   4.0193354e-01   4.0201121e-01   4.0208889e-01   4.0215517e-01   4.0220257e-01   4.0224996e-01   4.0229566e-01   4.0235522e-01   4.0243079e-01   4.0250651e-01   4.0258467e-01   4.0265477e-01   4.0272711e-01   4.0277028e-01   4.0281345e-01   4.0285548e-01   4.0290448e-01   4.0295348e-01   4.0304269e-01   4.0311492e-01   4.0317689e-01   4.0323885e-01   4.0330566e-01   4.0338252e-01   4.0343163e-01   4.0348073e-01   4.0353761e-01   4.0359857e-01   4.0365737e-01   4.0373152e-01   4.0381566e-01   4.0389099e-01   4.0397175e-01   4.0402638e-01   4.0408102e-01   4.0413426e-01   4.0418165e-01   4.0422903e-01   4.0428619e-01   4.0434387e-01   4.0440298e-01   4.0446209e-01   4.0451528e-01   4.0460230e-01   4.0465041e-01   4.0469852e-01   4.0475045e-01   4.0481086e-01   4.0486934e-01   4.0492352e-01   4.0499495e-01   4.0505640e-01   4.0511193e-01   4.0517993e-01   4.0525576e-01   4.0533893e-01   4.0540096e-01   4.0546300e-01   4.0551611e-01   4.0557084e-01   4.0562479e-01   4.0569945e-01   4.0576446e-01   4.0582947e-01   4.0590194e-01   4.0602474e-01   4.0614268e-01   4.0626062e-01   4.0635104e-01   4.0644146e-01   4.0652400e-01   4.0660653e-01   4.0666641e-01   4.0672630e-01   4.0679393e-01   4.0688212e-01   4.0695708e-01   4.0703338e-01   4.0711416e-01   4.0715148e-01   4.0718879e-01   4.0724240e-01   4.0728774e-01   4.0732458e-01   4.0737595e-01   4.0743745e-01   4.0750721e-01   4.0756599e-01   4.0762153e-01   4.0767419e-01   4.0772993e-01   4.0777791e-01   4.0783346e-01   4.0788636e-01   4.0794229e-01   4.0798806e-01   4.0803383e-01   4.0808889e-01   4.0814686e-01   4.0820201e-01   4.0825716e-01   4.0832191e-01   4.0837396e-01   4.0842489e-01   4.0847041e-01   4.0853837e-01   4.0861200e-01   4.0872616e-01   4.0884091e-01   4.0890912e-01   4.0897733e-01   4.0902924e-01   4.0908114e-01   4.0912944e-01   4.0917249e-01   4.0921074e-01   4.0925295e-01   4.0931209e-01   4.0939253e-01   4.0947484e-01   4.0952906e-01   4.0958327e-01   4.0963188e-01   4.0968735e-01   4.0973747e-01   4.0980282e-01   4.0985886e-01   4.0992766e-01   4.0998554e-01   4.1003672e-01   4.1009598e-01   4.1016905e-01   4.1024679e-01   4.1032546e-01   4.1039140e-01   4.1045903e-01   4.1053317e-01   4.1063014e-01   4.1071771e-01   4.1079834e-01   4.1089892e-01   4.1093278e-01   4.1096665e-01   4.1102671e-01   4.1108668e-01   4.1113686e-01   4.1119977e-01   4.1126158e-01   4.1132339e-01   4.1138613e-01   4.1147609e-01   4.1156135e-01   4.1165260e-01   4.1167995e-01   4.1170730e-01   4.1173807e-01   4.1177732e-01   4.1182059e-01   4.1189148e-01   4.1196633e-01   4.1201547e-01   4.1206461e-01   4.1211812e-01   4.1217782e-01   4.1224500e-01   4.1233926e-01   4.1242506e-01   4.1255160e-01   4.1263062e-01   4.1270964e-01   4.1279584e-01   4.1289259e-01   4.1295893e-01   4.1300985e-01   4.1306076e-01   4.1312207e-01   4.1318835e-01   4.1329482e-01   4.1336853e-01   4.1344225e-01   4.1350393e-01   4.1357923e-01   4.1366692e-01   4.1373072e-01   4.1379453e-01   4.1387244e-01   4.1395035e-01   4.1401898e-01   4.1407350e-01   4.1412803e-01   4.1418212e-01   4.1422920e-01   4.1428228e-01   4.1434418e-01   4.1441594e-01   4.1449736e-01   4.1457500e-01   4.1463681e-01   4.1469862e-01   4.1476924e-01   4.1484904e-01   4.1492371e-01   4.1502049e-01   4.1511728e-01   4.1519845e-01   4.1527159e-01   4.1534875e-01   4.1541068e-01   4.1547400e-01   4.1552805e-01   4.1559248e-01   4.1565687e-01   4.1573787e-01   4.1581784e-01   4.1587636e-01   4.1593488e-01   4.1599378e-01   4.1606613e-01   4.1612991e-01   4.1618689e-01   4.1625405e-01   4.1631203e-01   4.1637169e-01   4.1643698e-01   4.1649608e-01   4.1656030e-01   4.1662323e-01   4.1668347e-01   4.1675516e-01   4.1684990e-01   4.1694493e-01   4.1703081e-01   4.1712456e-01   4.1720986e-01   4.1729138e-01   4.1736364e-01   4.1742044e-01   4.1747725e-01   4.1753392e-01   4.1758054e-01   4.1762082e-01   4.1766110e-01   4.1771600e-01   4.1776583e-01   4.1781596e-01   4.1787834e-01   4.1793431e-01   4.1798867e-01   4.1803436e-01   4.1808005e-01   4.1814342e-01   4.1820033e-01   4.1825768e-01   4.1832197e-01   4.1841566e-01   4.1849222e-01   4.1855836e-01   4.1862728e-01   4.1869306e-01   4.1876010e-01   4.1882928e-01   4.1888969e-01   4.1895010e-01   4.1901676e-01   4.1907260e-01   4.1913084e-01   4.1918500e-01   4.1925812e-01   4.1933062e-01   4.1939814e-01   4.1945919e-01   4.1952490e-01   4.1957792e-01   4.1962502e-01   4.1968113e-01   4.1974790e-01   4.1980707e-01   4.1985983e-01   4.1992014e-01   4.1998045e-01   4.2003235e-01   4.2007726e-01   4.2012626e-01   4.2017294e-01   4.2022667e-01   4.2030785e-01   4.2038709e-01   4.2045742e-01   4.2052775e-01   4.2058001e-01   4.2063226e-01   4.2068959e-01   4.2079452e-01   4.2084317e-01   4.2089183e-01   4.2096012e-01   4.2103321e-01   4.2110321e-01   4.2118236e-01   4.2124763e-01   4.2132771e-01   4.2138209e-01   4.2143646e-01   4.2153653e-01   4.2165965e-01   4.2177248e-01   4.2187190e-01   4.2195939e-01   4.2204986e-01   4.2212266e-01   4.2216546e-01   4.2220825e-01   4.2225653e-01   4.2231316e-01   4.2238989e-01   4.2246060e-01   4.2252253e-01   4.2259139e-01   4.2266082e-01   4.2273059e-01   4.2278485e-01   4.2283910e-01   4.2288913e-01   4.2295126e-01   4.2300964e-01   4.2305669e-01   4.2311047e-01   4.2317574e-01   4.2326018e-01   4.2333398e-01   4.2340834e-01   4.2348270e-01   4.2355173e-01   4.2360754e-01   4.2365742e-01   4.2372742e-01   4.2377674e-01   4.2382606e-01   4.2388232e-01   4.2393979e-01   4.2398885e-01   4.2404798e-01   4.2411302e-01   4.2419829e-01   4.2429652e-01   4.2441958e-01   4.2452996e-01   4.2460755e-01   4.2468513e-01   4.2474914e-01   4.2481102e-01   4.2489021e-01   4.2496079e-01   4.2501892e-01   4.2507340e-01   4.2513180e-01   4.2519166e-01   4.2528419e-01   4.2536520e-01   4.2544202e-01   4.2551302e-01   4.2558036e-01   4.2564996e-01   4.2572218e-01   4.2579159e-01   4.2585681e-01   4.2592750e-01   4.2599478e-01   4.2605720e-01   4.2611822e-01   4.2618368e-01   4.2625210e-01   4.2631308e-01   4.2639529e-01   4.2651483e-01   4.2663442e-01   4.2675385e-01   4.2686859e-01   4.2697092e-01   4.2705978e-01   4.2712552e-01   4.2719127e-01   4.2725880e-01   4.2731889e-01   4.2737898e-01   4.2745688e-01   4.2752470e-01   4.2759404e-01   4.2765057e-01   4.2770693e-01   4.2776779e-01   4.2782865e-01   4.2788694e-01   4.2793820e-01   4.2798946e-01   4.2803815e-01   4.2810327e-01   4.2815570e-01   4.2820807e-01   4.2828577e-01   4.2836971e-01   4.2848367e-01   4.2860324e-01   4.2871835e-01   4.2883346e-01   4.2893741e-01   4.2902276e-01   4.2910812e-01   4.2918577e-01   4.2925645e-01   4.2931761e-01   4.2939788e-01   4.2947727e-01   4.2954718e-01   4.2961408e-01   4.2968356e-01   4.2975305e-01   4.2982737e-01   4.2993950e-01   4.3007097e-01   4.3015226e-01   4.3023356e-01   4.3031484e-01   4.3038208e-01   4.3043598e-01   4.3048663e-01   4.3054829e-01   4.3063231e-01   4.3071465e-01   4.3079042e-01   4.3086406e-01   4.3093536e-01   4.3100851e-01   4.3107075e-01   4.3115202e-01   4.3121294e-01   4.3127387e-01   4.3133449e-01   4.3139510e-01   4.3146960e-01   4.3157278e-01   4.3168030e-01   4.3176954e-01   4.3184571e-01   4.3193620e-01   4.3202668e-01   4.3213227e-01   4.3221963e-01   4.3228771e-01   4.3235578e-01   4.3242856e-01   4.3252550e-01   4.3259134e-01   4.3263726e-01   4.3268317e-01   4.3272477e-01   4.3277672e-01   4.3283306e-01   4.3287839e-01   4.3292100e-01   4.3297481e-01   4.3302384e-01   4.3307355e-01   4.3315539e-01   4.3323843e-01   4.3331533e-01   4.3337740e-01   4.3343946e-01   4.3350563e-01   4.3357091e-01   4.3363618e-01   4.3372176e-01   4.3380021e-01   4.3386565e-01   4.3393642e-01   4.3399474e-01   4.3405083e-01   4.3410822e-01   4.3417478e-01   4.3427681e-01   4.3441241e-01   4.3454975e-01   4.3459029e-01   4.3463082e-01   4.3466796e-01   4.3470678e-01   4.3473984e-01   4.3480075e-01   4.3484517e-01   4.3488958e-01   4.3493617e-01   4.3501506e-01   4.3508085e-01   4.3513416e-01   4.3520598e-01   4.3529651e-01   4.3536942e-01   4.3543077e-01   4.3547883e-01   4.3552689e-01   4.3558508e-01   4.3566885e-01   4.3576006e-01   4.3583477e-01   4.3590949e-01   4.3597692e-01   4.3604442e-01   4.3610645e-01   4.3618095e-01   4.3625544e-01   4.3635150e-01   4.3643542e-01   4.3652455e-01   4.3660145e-01   4.3670008e-01   4.3676091e-01   4.3682175e-01   4.3689759e-01   4.3696979e-01   4.3703699e-01   4.3709288e-01   4.3715308e-01   4.3720694e-01   4.3724581e-01   4.3728468e-01   4.3737961e-01   4.3747985e-01   4.3756132e-01   4.3763123e-01   4.3769318e-01   4.3776248e-01   4.3785355e-01   4.3793404e-01   4.3798502e-01   4.3803599e-01   4.3809377e-01   4.3816015e-01   4.3824830e-01   4.3832937e-01   4.3839801e-01   4.3845841e-01   4.3852932e-01   4.3862218e-01   4.3871051e-01   4.3880255e-01   4.3887977e-01   4.3894908e-01   4.3900277e-01   4.3905646e-01   4.3910768e-01   4.3915890e-01   4.3921248e-01   4.3925803e-01   4.3930681e-01   4.3938842e-01   4.3947271e-01   4.3955701e-01   4.3962855e-01   4.3971209e-01   4.3979428e-01   4.3986275e-01   4.3992870e-01   4.3998183e-01   4.4005662e-01   4.4012631e-01   4.4020131e-01   4.4030553e-01   4.4038960e-01   4.4052223e-01   4.4063947e-01   4.4074257e-01   4.4082681e-01   4.4090523e-01   4.4093820e-01   4.4097117e-01   4.4100254e-01   4.4104098e-01   4.4110353e-01   4.4116648e-01   4.4123733e-01   4.4129753e-01   4.4137294e-01   4.4143991e-01   4.4150193e-01   4.4156730e-01   4.4164125e-01   4.4170871e-01   4.4177393e-01   4.4184845e-01   4.4191085e-01   4.4197735e-01   4.4205475e-01   4.4213139e-01   4.4220790e-01   4.4228902e-01   4.4236757e-01   4.4244613e-01   4.4253032e-01   4.4265320e-01   4.4272180e-01   4.4279039e-01   4.4285420e-01   4.4291801e-01   4.4299652e-01   4.4308163e-01   4.4315273e-01   4.4323495e-01   4.4334427e-01   4.4343536e-01   4.4350984e-01   4.4358432e-01   4.4365206e-01   4.4373266e-01   4.4381032e-01   4.4388427e-01   4.4393409e-01   4.4398390e-01   4.4404935e-01   4.4410774e-01   4.4416612e-01   4.4421637e-01   4.4428128e-01   4.4435830e-01   4.4446511e-01   4.4455424e-01   4.4464336e-01   4.4472073e-01   4.4480181e-01   4.4488073e-01   4.4499206e-01   4.4505692e-01   4.4512177e-01   4.4521868e-01   4.4535157e-01   4.4545802e-01   4.4551808e-01   4.4557815e-01   4.4565358e-01   4.4573151e-01   4.4581307e-01   4.4592193e-01   4.4605784e-01   4.4619482e-01   4.4631250e-01   4.4639348e-01   4.4647447e-01   4.4654835e-01   4.4662240e-01   4.4670447e-01   4.4677368e-01   4.4682778e-01   4.4688188e-01   4.4694380e-01   4.4701891e-01   4.4707932e-01   4.4713991e-01   4.4719414e-01   4.4725347e-01   4.4731118e-01   4.4738528e-01   4.4745048e-01   4.4750296e-01   4.4755543e-01   4.4760407e-01   4.4765369e-01   4.4771010e-01   4.4775985e-01   4.4780701e-01   4.4785887e-01   4.4791760e-01   4.4798966e-01   4.4804843e-01   4.4813402e-01   4.4828013e-01   4.4840851e-01   4.4852965e-01   4.4863353e-01   4.4870168e-01   4.4876983e-01   4.4883390e-01   4.4889797e-01   4.4896857e-01   4.4903917e-01   4.4913042e-01   4.4920562e-01   4.4926923e-01   4.4932969e-01   4.4938884e-01   4.4946522e-01   4.4953857e-01   4.4964215e-01   4.4975016e-01   4.4985929e-01   4.4996852e-01   4.5006073e-01   4.5013998e-01   4.5025825e-01   4.5034692e-01   4.5043559e-01   4.5053091e-01   4.5059351e-01   4.5064351e-01   4.5069351e-01   4.5074621e-01   4.5083961e-01   4.5090978e-01   4.5097996e-01   4.5104757e-01   4.5110896e-01   4.5118846e-01   4.5130137e-01   4.5144588e-01   4.5155696e-01   4.5163703e-01   4.5171711e-01   4.5178879e-01   4.5182846e-01   4.5186813e-01   4.5191081e-01   4.5195727e-01   4.5200845e-01   4.5206587e-01   4.5212589e-01   4.5218972e-01   4.5225305e-01   4.5231037e-01   4.5236022e-01   4.5241152e-01   4.5249901e-01   4.5257353e-01   4.5263433e-01   4.5269513e-01   4.5274908e-01   4.5279466e-01   4.5284265e-01   4.5288315e-01   4.5292240e-01   4.5297853e-01   4.5302654e-01   4.5307454e-01   4.5314272e-01   4.5320565e-01   4.5327395e-01   4.5334021e-01   4.5341826e-01   4.5349857e-01   4.5356415e-01   4.5361931e-01   4.5367622e-01   4.5374881e-01   4.5383729e-01   4.5389841e-01   4.5395954e-01   4.5402875e-01   4.5411387e-01   4.5418577e-01   4.5425356e-01   4.5433188e-01   4.5441545e-01   4.5450805e-01   4.5459229e-01   4.5467796e-01   4.5473699e-01   4.5479601e-01   4.5485368e-01   4.5490031e-01   4.5494695e-01   4.5500729e-01   4.5507948e-01   4.5514501e-01   4.5521054e-01   4.5530469e-01   4.5538541e-01   4.5546815e-01   4.5552687e-01   4.5558559e-01   4.5564080e-01   4.5569532e-01   4.5574984e-01   4.5582511e-01   4.5592140e-01   4.5595697e-01   4.5599253e-01   4.5605604e-01   4.5613465e-01   4.5621874e-01   4.5629278e-01   4.5637789e-01   4.5646123e-01   4.5653735e-01   4.5660014e-01   4.5666293e-01   4.5676981e-01   4.5686154e-01   4.5694547e-01   4.5703881e-01   4.5714191e-01   4.5724502e-01   4.5735391e-01   4.5744110e-01   4.5754371e-01   4.5762817e-01   4.5771262e-01   4.5782127e-01   4.5792992e-01   4.5801966e-01   4.5810762e-01   4.5819558e-01   4.5827322e-01   4.5836837e-01   4.5843529e-01   4.5850221e-01   4.5857026e-01   4.5862916e-01   4.5871294e-01   4.5876924e-01   4.5882553e-01   4.5887983e-01   4.5894295e-01   4.5900216e-01   4.5905158e-01   4.5909256e-01   4.5914445e-01   4.5920300e-01   4.5926965e-01   4.5932754e-01   4.5937788e-01   4.5944698e-01   4.5953357e-01   4.5960783e-01   4.5968188e-01   4.5975594e-01   4.5983452e-01   4.5991733e-01   4.5999563e-01   4.6008985e-01   4.6017387e-01   4.6025291e-01   4.6034595e-01   4.6040917e-01   4.6047238e-01   4.6053434e-01   4.6058849e-01   4.6064263e-01   4.6070359e-01   4.6077950e-01   4.6085541e-01   4.6093560e-01   4.6101973e-01   4.6109477e-01   4.6117405e-01   4.6124635e-01   4.6132994e-01   4.6140116e-01   4.6148706e-01   4.6160242e-01   4.6172526e-01   4.6186720e-01   4.6196257e-01   4.6205794e-01   4.6214074e-01   4.6221177e-01   4.6227380e-01   4.6233812e-01   4.6239896e-01   4.6245980e-01   4.6251329e-01   4.6257534e-01   4.6261448e-01   4.6265363e-01   4.6270802e-01   4.6276933e-01   4.6284800e-01   4.6290974e-01   4.6297149e-01   4.6306177e-01   4.6313227e-01   4.6320277e-01   4.6326372e-01   4.6332468e-01   4.6338288e-01   4.6348066e-01   4.6358321e-01   4.6370859e-01   4.6384674e-01   4.6393120e-01   4.6399480e-01   4.6405840e-01   4.6411911e-01   4.6417383e-01   4.6422854e-01   4.6430319e-01   4.6436329e-01   4.6442959e-01   4.6449546e-01   4.6455941e-01   4.6465481e-01   4.6474010e-01   4.6484569e-01   4.6495127e-01   4.6505619e-01   4.6514580e-01   4.6522230e-01   4.6529281e-01   4.6539957e-01   4.6551544e-01   4.6561185e-01   4.6569720e-01   4.6578254e-01   4.6588787e-01   4.6600138e-01   4.6609877e-01   4.6620930e-01   4.6631738e-01   4.6638870e-01   4.6646003e-01   4.6654578e-01   4.6660027e-01   4.6665476e-01   4.6670157e-01   4.6675183e-01   4.6680805e-01   4.6686474e-01   4.6692321e-01   4.6698894e-01   4.6707352e-01   4.6714589e-01   4.6721827e-01   4.6728462e-01   4.6734747e-01   4.6741737e-01   4.6748127e-01   4.6753365e-01   4.6757995e-01   4.6762564e-01   4.6769170e-01   4.6776066e-01   4.6781953e-01   4.6788584e-01   4.6794288e-01   4.6801029e-01   4.6806538e-01   4.6811963e-01   4.6816869e-01   4.6822835e-01   4.6830150e-01   4.6836166e-01   4.6842027e-01   4.6847911e-01   4.6854924e-01   4.6861626e-01   4.6867855e-01   4.6874935e-01   4.6882465e-01   4.6888888e-01   4.6894434e-01   4.6901803e-01   4.6908942e-01   4.6916945e-01   4.6925977e-01   4.6931901e-01   4.6937824e-01   4.6943430e-01   4.6949090e-01   4.6956334e-01   4.6962912e-01   4.6969779e-01   4.6977308e-01   4.6984512e-01   4.6990324e-01   4.6995074e-01   4.6999801e-01   4.7004709e-01   4.7009865e-01   4.7014357e-01   4.7019321e-01   4.7024899e-01   4.7031638e-01   4.7038616e-01   4.7045373e-01   4.7050977e-01   4.7057458e-01   4.7063431e-01   4.7069326e-01   4.7078135e-01   4.7085351e-01   4.7091952e-01   4.7099872e-01   4.7106827e-01   4.7114440e-01   4.7121870e-01   4.7128217e-01   4.7133887e-01   4.7139865e-01   4.7145196e-01   4.7150542e-01   4.7157289e-01   4.7165230e-01   4.7173204e-01   4.7179334e-01   4.7185463e-01   4.7190865e-01   4.7196868e-01   4.7201713e-01   4.7207740e-01   4.7213741e-01   4.7219963e-01   4.7226849e-01   4.7233351e-01   4.7240344e-01   4.7252327e-01   4.7262271e-01   4.7270520e-01   4.7278982e-01   4.7285765e-01   4.7293382e-01   4.7304019e-01   4.7314450e-01   4.7323632e-01   4.7329807e-01   4.7335982e-01   4.7342540e-01   4.7353096e-01   4.7361073e-01   4.7369050e-01   4.7375974e-01   4.7381620e-01   4.7388901e-01   4.7395001e-01   4.7401102e-01   4.7408495e-01   4.7417614e-01   4.7426956e-01   4.7435670e-01   4.7444802e-01   4.7453935e-01   4.7460230e-01   4.7466525e-01   4.7472913e-01   4.7479549e-01   4.7486185e-01   4.7493573e-01   4.7500483e-01   4.7506759e-01   4.7512218e-01   4.7518853e-01   4.7524965e-01   4.7531206e-01   4.7536308e-01   4.7541286e-01   4.7545971e-01   4.7550822e-01   4.7558172e-01   4.7572027e-01   4.7587218e-01   4.7599682e-01   4.7610227e-01   4.7620358e-01   4.7626457e-01   4.7632556e-01   4.7640858e-01   4.7651727e-01   4.7660520e-01   4.7669312e-01   4.7680340e-01   4.7692251e-01   4.7705436e-01   4.7716175e-01   4.7726810e-01   4.7739026e-01   4.7749027e-01   4.7752501e-01   4.7755976e-01   4.7760399e-01   4.7766183e-01   4.7771878e-01   4.7777512e-01   4.7785304e-01   4.7793177e-01   4.7799864e-01   4.7807267e-01   4.7819255e-01   4.7828917e-01   4.7842741e-01   4.7854113e-01   4.7863954e-01   4.7874739e-01   4.7887914e-01   4.7899036e-01   4.7906945e-01   4.7914854e-01   4.7922702e-01   4.7929150e-01   4.7935528e-01   4.7944047e-01   4.7952567e-01   4.7961959e-01   4.7968243e-01   4.7974527e-01   4.7982284e-01   4.7989390e-01   4.7996246e-01   4.8003023e-01   4.8009571e-01   4.8019688e-01   4.8027037e-01   4.8032753e-01   4.8038469e-01   4.8044356e-01   4.8050690e-01   4.8058228e-01   4.8065765e-01   4.8072195e-01   4.8078625e-01   4.8084391e-01   4.8089682e-01   4.8095766e-01   4.8104590e-01   4.8113138e-01   4.8120426e-01   4.8127428e-01   4.8133578e-01   4.8144361e-01   4.8153213e-01   4.8161266e-01   4.8169076e-01   4.8180052e-01   4.8188632e-01   4.8197211e-01   4.8205573e-01   4.8213415e-01   4.8221716e-01   4.8228628e-01   4.8235540e-01   4.8243866e-01   4.8251370e-01   4.8258435e-01   4.8265126e-01   4.8271828e-01   4.8278529e-01   4.8285165e-01   4.8293605e-01   4.8302329e-01   4.8310838e-01   4.8319347e-01   4.8326299e-01   4.8330684e-01   4.8335070e-01   4.8340548e-01   4.8350303e-01   4.8356482e-01   4.8362662e-01   4.8369241e-01   4.8374998e-01   4.8382024e-01   4.8389148e-01   4.8395967e-01   4.8403497e-01   4.8410161e-01   4.8416191e-01   4.8424179e-01   4.8434319e-01   4.8447481e-01   4.8457765e-01   4.8468050e-01   4.8482877e-01   4.8493197e-01   4.8503518e-01   4.8512287e-01   4.8521886e-01   4.8531939e-01   4.8550467e-01   4.8556145e-01   4.8561823e-01   4.8567599e-01   4.8575210e-01   4.8582821e-01   4.8590445e-01   4.8596079e-01   4.8601713e-01   4.8608530e-01   4.8615209e-01   4.8622476e-01   4.8630610e-01   4.8640681e-01   4.8649542e-01   4.8655754e-01   4.8661966e-01   4.8670339e-01   4.8677597e-01   4.8690238e-01   4.8700778e-01   4.8712363e-01   4.8722197e-01   4.8730439e-01   4.8740968e-01   4.8752137e-01   4.8759151e-01   4.8766165e-01   4.8772328e-01   4.8779374e-01   4.8785811e-01   4.8793281e-01   4.8799174e-01   4.8803722e-01   4.8808270e-01   4.8814309e-01   4.8821234e-01   4.8831431e-01   4.8840338e-01   4.8847502e-01   4.8856232e-01   4.8867328e-01   4.8874355e-01   4.8881382e-01   4.8889917e-01   4.8897322e-01   4.8904686e-01   4.8910681e-01   4.8917454e-01   4.8923946e-01   4.8932312e-01   4.8941342e-01   4.8950407e-01   4.8959969e-01   4.8968405e-01   4.8976840e-01   4.8984322e-01   4.8990009e-01   4.8995696e-01   4.9001334e-01   4.9010714e-01   4.9019306e-01   4.9026818e-01   4.9034554e-01   4.9041606e-01   4.9049375e-01   4.9058535e-01   4.9067295e-01   4.9075478e-01   4.9081746e-01   4.9086685e-01   4.9091624e-01   4.9097941e-01   4.9108488e-01   4.9125474e-01   4.9144748e-01   4.9148348e-01   4.9151949e-01   4.9155850e-01   4.9164079e-01   4.9170221e-01   4.9176363e-01   4.9182202e-01   4.9187889e-01   4.9195103e-01   4.9201313e-01   4.9208962e-01   4.9223773e-01   4.9235916e-01   4.9240194e-01   4.9244472e-01   4.9249290e-01   4.9254433e-01   4.9259932e-01   4.9263028e-01   4.9266124e-01   4.9273396e-01   4.9282144e-01   4.9289236e-01   4.9293649e-01   4.9298063e-01   4.9302540e-01   4.9309362e-01   4.9318179e-01   4.9327802e-01   4.9333582e-01   4.9339363e-01   4.9346576e-01   4.9352622e-01   4.9358506e-01   4.9364735e-01   4.9370679e-01   4.9377258e-01   4.9383917e-01   4.9389772e-01   4.9396864e-01   4.9407880e-01   4.9412255e-01   4.9416631e-01   4.9420484e-01   4.9424279e-01   4.9428457e-01   4.9434005e-01   4.9439817e-01   4.9445496e-01   4.9453623e-01   4.9460294e-01   4.9467953e-01   4.9475124e-01   4.9482295e-01   4.9489560e-01   4.9495538e-01   4.9502856e-01   4.9510174e-01   4.9517236e-01   4.9524473e-01   4.9531303e-01   4.9541277e-01   4.9550567e-01   4.9558161e-01   4.9568414e-01   4.9584477e-01   4.9599562e-01   4.9621399e-01   4.9629441e-01   4.9635152e-01   4.9640864e-01   4.9647188e-01   4.9656330e-01   4.9667391e-01   4.9673860e-01   4.9680329e-01   4.9687732e-01   4.9693845e-01   4.9699014e-01   4.9705199e-01   4.9713289e-01   4.9719078e-01   4.9724866e-01   4.9732040e-01   4.9743745e-01   4.9755964e-01   4.9765312e-01   4.9772339e-01   4.9779367e-01   4.9786073e-01   4.9793847e-01   4.9801318e-01   4.9807280e-01   4.9813242e-01   4.9819281e-01   4.9826822e-01   4.9833773e-01   4.9840723e-01   4.9847413e-01   4.9854082e-01   4.9860306e-01   4.9867050e-01   4.9873667e-01   4.9879082e-01   4.9885161e-01   4.9890786e-01   4.9896080e-01   4.9903085e-01   4.9909437e-01   4.9915808e-01   4.9924644e-01   4.9936593e-01   4.9946683e-01   4.9954798e-01   4.9964204e-01   4.9976887e-01   4.9981041e-01   4.9985195e-01   4.9992615e-01   5.0000343e-01   5.0009100e-01   5.0019486e-01   5.0025272e-01   5.0031057e-01   5.0041724e-01   5.0052232e-01   5.0060511e-01   5.0068790e-01   5.0077720e-01   5.0088052e-01   5.0094596e-01   5.0101140e-01   5.0108436e-01   5.0115754e-01   5.0123122e-01   5.0131698e-01   5.0142887e-01   5.0154079e-01   5.0166556e-01   5.0172558e-01   5.0178560e-01   5.0183418e-01   5.0188767e-01   5.0195040e-01   5.0200795e-01   5.0208157e-01   5.0215126e-01   5.0222980e-01   5.0235829e-01   5.0246162e-01   5.0253163e-01   5.0260164e-01   5.0266364e-01   5.0273662e-01   5.0279871e-01   5.0286504e-01   5.0292654e-01   5.0298876e-01   5.0304679e-01   5.0310289e-01   5.0316656e-01   5.0322441e-01   5.0328343e-01   5.0334407e-01   5.0340080e-01   5.0345753e-01   5.0353885e-01   5.0364086e-01   5.0372247e-01   5.0380408e-01   5.0388318e-01   5.0394162e-01   5.0400006e-01   5.0406237e-01   5.0412467e-01   5.0420137e-01   5.0426322e-01   5.0433658e-01   5.0440994e-01   5.0447671e-01   5.0453161e-01   5.0459012e-01   5.0465670e-01   5.0475046e-01   5.0479277e-01   5.0483507e-01   5.0488910e-01   5.0495652e-01   5.0502025e-01   5.0509456e-01   5.0517035e-01   5.0523414e-01   5.0529995e-01   5.0538849e-01   5.0546302e-01   5.0554523e-01   5.0563695e-01   5.0571600e-01   5.0579872e-01   5.0588145e-01   5.0598037e-01   5.0606237e-01   5.0613040e-01   5.0619924e-01   5.0627413e-01   5.0634454e-01   5.0642386e-01   5.0649925e-01   5.0659215e-01   5.0670579e-01   5.0682040e-01   5.0693956e-01   5.0698127e-01   5.0702299e-01   5.0707862e-01   5.0714493e-01   5.0722176e-01   5.0729795e-01   5.0737568e-01   5.0744295e-01   5.0753247e-01   5.0761929e-01   5.0772364e-01   5.0782416e-01   5.0792005e-01   5.0803245e-01   5.0815779e-01   5.0827342e-01   5.0836914e-01   5.0853306e-01   5.0866756e-01   5.0876332e-01   5.0885908e-01   5.0895276e-01   5.0903425e-01   5.0909548e-01   5.0915671e-01   5.0922599e-01   5.0931421e-01   5.0943389e-01   5.0953597e-01   5.0969719e-01   5.0982147e-01   5.0994575e-01   5.1004945e-01   5.1015315e-01   5.1023696e-01   5.1031300e-01   5.1037569e-01   5.1043666e-01   5.1052131e-01   5.1060967e-01   5.1069466e-01   5.1076658e-01   5.1083849e-01   5.1090594e-01   5.1096844e-01   5.1101807e-01   5.1106769e-01   5.1114213e-01   5.1120591e-01   5.1126969e-01   5.1135555e-01   5.1144276e-01   5.1151486e-01   5.1159119e-01   5.1166445e-01   5.1172866e-01   5.1178772e-01   5.1187628e-01   5.1196633e-01   5.1204388e-01   5.1214228e-01   5.1224869e-01   5.1233187e-01   5.1241506e-01   5.1252730e-01   5.1262871e-01   5.1272303e-01   5.1281860e-01   5.1291485e-01   5.1304065e-01   5.1314680e-01   5.1324522e-01   5.1334435e-01   5.1342821e-01   5.1353415e-01   5.1360457e-01   5.1367498e-01   5.1374624e-01   5.1382335e-01   5.1392317e-01   5.1406248e-01   5.1416635e-01   5.1427022e-01   5.1439294e-01   5.1453076e-01   5.1466942e-01   5.1483621e-01   5.1505375e-01   5.1520025e-01   5.1529732e-01   5.1539438e-01   5.1548284e-01   5.1555284e-01   5.1562284e-01   5.1569380e-01   5.1575852e-01   5.1583707e-01   5.1589094e-01   5.1594482e-01   5.1599782e-01   5.1606002e-01   5.1612124e-01   5.1624598e-01   5.1635078e-01   5.1644711e-01   5.1650853e-01   5.1656994e-01   5.1663486e-01   5.1669978e-01   5.1677291e-01   5.1686937e-01   5.1695101e-01   5.1703794e-01   5.1713094e-01   5.1721071e-01   5.1729407e-01   5.1735360e-01   5.1741314e-01   5.1748200e-01   5.1756077e-01   5.1766230e-01   5.1775779e-01   5.1784644e-01   5.1793718e-01   5.1803158e-01   5.1812682e-01   5.1817938e-01   5.1823194e-01   5.1830178e-01   5.1838010e-01   5.1850151e-01   5.1858171e-01   5.1866191e-01   5.1873653e-01   5.1880928e-01   5.1886493e-01   5.1892059e-01   5.1899948e-01   5.1907089e-01   5.1916355e-01   5.1924850e-01   5.1934140e-01   5.1942826e-01   5.1953912e-01   5.1964591e-01   5.1972306e-01   5.1980022e-01   5.1987664e-01   5.1997663e-01   5.2006273e-01   5.2015424e-01   5.2023927e-01   5.2033579e-01   5.2041957e-01   5.2050749e-01   5.2054375e-01   5.2058002e-01   5.2061572e-01   5.2065867e-01   5.2070465e-01   5.2075037e-01   5.2080883e-01   5.2085252e-01   5.2089621e-01   5.2093676e-01   5.2098609e-01   5.2103412e-01   5.2109294e-01   5.2116729e-01   5.2123678e-01   5.2130628e-01   5.2138582e-01   5.2147637e-01   5.2154935e-01   5.2162233e-01   5.2168672e-01   5.2175065e-01   5.2181515e-01   5.2187407e-01   5.2194092e-01   5.2201324e-01   5.2209849e-01   5.2218468e-01   5.2227086e-01   5.2235736e-01   5.2243781e-01   5.2251827e-01   5.2262095e-01   5.2271578e-01   5.2281659e-01   5.2291302e-01   5.2299142e-01   5.2306934e-01   5.2314725e-01   5.2323053e-01   5.2327756e-01   5.2332459e-01   5.2338889e-01   5.2349210e-01   5.2358389e-01   5.2364843e-01   5.2371297e-01   5.2376801e-01   5.2383420e-01   5.2392256e-01   5.2399826e-01   5.2406313e-01   5.2415130e-01   5.2423948e-01   5.2433168e-01   5.2442097e-01   5.2448701e-01   5.2455306e-01   5.2462271e-01   5.2468614e-01   5.2478395e-01   5.2487937e-01   5.2498712e-01   5.2508106e-01   5.2516522e-01   5.2524710e-01   5.2531822e-01   5.2541354e-01   5.2549087e-01   5.2556821e-01   5.2563783e-01   5.2571060e-01   5.2579164e-01   5.2587534e-01   5.2594311e-01   5.2604189e-01   5.2615162e-01   5.2625209e-01   5.2635256e-01   5.2642203e-01   5.2649150e-01   5.2656842e-01   5.2659955e-01   5.2663068e-01   5.2667195e-01   5.2672728e-01   5.2678294e-01   5.2683944e-01   5.2691943e-01   5.2700204e-01   5.2708528e-01   5.2716054e-01   5.2723118e-01   5.2730726e-01   5.2738334e-01   5.2748251e-01   5.2757439e-01   5.2764950e-01   5.2773252e-01   5.2780175e-01   5.2787098e-01   5.2795957e-01   5.2806463e-01   5.2816298e-01   5.2826913e-01   5.2839355e-01   5.2850592e-01   5.2861428e-01   5.2874872e-01   5.2888184e-01   5.2897267e-01   5.2906349e-01   5.2915987e-01   5.2923829e-01   5.2932217e-01   5.2939937e-01   5.2946846e-01   5.2952916e-01   5.2960644e-01   5.2968373e-01   5.2975830e-01   5.2983693e-01   5.2989769e-01   5.2995845e-01   5.3002867e-01   5.3009943e-01   5.3017019e-01   5.3025828e-01   5.3034816e-01   5.3043176e-01   5.3050003e-01   5.3056670e-01   5.3065538e-01   5.3074084e-01   5.3080515e-01   5.3086946e-01   5.3092614e-01   5.3098454e-01   5.3103221e-01   5.3109318e-01   5.3117616e-01   5.3126326e-01   5.3134106e-01   5.3142267e-01   5.3150340e-01   5.3157114e-01   5.3163888e-01   5.3170333e-01   5.3177219e-01   5.3184005e-01   5.3190780e-01   5.3199554e-01   5.3208449e-01   5.3216023e-01   5.3222292e-01   5.3230594e-01   5.3237860e-01   5.3245126e-01   5.3252829e-01   5.3262195e-01   5.3271581e-01   5.3283821e-01   5.3294612e-01   5.3304219e-01   5.3311758e-01   5.3319297e-01   5.3330251e-01   5.3341198e-01   5.3354711e-01   5.3362761e-01   5.3370812e-01   5.3377816e-01   5.3386724e-01   5.3394212e-01   5.3401883e-01   5.3408354e-01   5.3416042e-01   5.3423319e-01   5.3431392e-01   5.3439896e-01   5.3448399e-01   5.3455553e-01   5.3462728e-01   5.3469929e-01   5.3476567e-01   5.3482577e-01   5.3489300e-01   5.3494680e-01   5.3499522e-01   5.3504062e-01   5.3509965e-01   5.3517523e-01   5.3525295e-01   5.3531546e-01   5.3537270e-01   5.3542627e-01   5.3547891e-01   5.3554278e-01   5.3561112e-01   5.3568632e-01   5.3574176e-01   5.3579719e-01   5.3586686e-01   5.3593433e-01   5.3601200e-01   5.3608216e-01   5.3614430e-01   5.3620862e-01   5.3628210e-01   5.3636417e-01   5.3644483e-01   5.3654172e-01   5.3663236e-01   5.3670629e-01   5.3678517e-01   5.3685322e-01   5.3692729e-01   5.3700911e-01   5.3708058e-01   5.3713797e-01   5.3721343e-01   5.3727958e-01   5.3734574e-01   5.3741411e-01   5.3748952e-01   5.3756554e-01   5.3764177e-01   5.3770859e-01   5.3777542e-01   5.3783879e-01   5.3793065e-01   5.3802410e-01   5.3812884e-01   5.3822781e-01   5.3833104e-01   5.3841725e-01   5.3849791e-01   5.3857550e-01   5.3865574e-01   5.3874099e-01   5.3882642e-01   5.3892331e-01   5.3900961e-01   5.3908019e-01   5.3919017e-01   5.3932852e-01   5.3946686e-01   5.3956441e-01   5.3966197e-01   5.3975052e-01   5.3982630e-01   5.3989120e-01   5.3996588e-01   5.4007331e-01   5.4017643e-01   5.4026048e-01   5.4034022e-01   5.4041751e-01   5.4049621e-01   5.4056265e-01   5.4067544e-01   5.4074703e-01   5.4081863e-01   5.4088386e-01   5.4093670e-01   5.4098245e-01   5.4104891e-01   5.4110881e-01   5.4116872e-01   5.4123171e-01   5.4132077e-01   5.4144225e-01   5.4154111e-01   5.4163693e-01   5.4170115e-01   5.4176537e-01   5.4182167e-01   5.4187581e-01   5.4192531e-01   5.4198454e-01   5.4203515e-01   5.4209576e-01   5.4217385e-01   5.4224478e-01   5.4231002e-01   5.4239041e-01   5.4247956e-01   5.4258591e-01   5.4266554e-01   5.4274518e-01   5.4281209e-01   5.4288330e-01   5.4296040e-01   5.4302603e-01   5.4314185e-01   5.4323817e-01   5.4333151e-01   5.4341083e-01   5.4349014e-01   5.4357086e-01   5.4365652e-01   5.4375593e-01   5.4385779e-01   5.4394840e-01   5.4403495e-01   5.4411351e-01   5.4420070e-01   5.4429400e-01   5.4437580e-01   5.4445386e-01   5.4452360e-01   5.4457739e-01   5.4463119e-01   5.4469914e-01   5.4476217e-01   5.4482519e-01   5.4488899e-01   5.4496266e-01   5.4507742e-01   5.4518418e-01   5.4528420e-01   5.4537407e-01   5.4546297e-01   5.4555155e-01   5.4563899e-01   5.4571710e-01   5.4578789e-01   5.4585112e-01   5.4592302e-01   5.4601175e-01   5.4606948e-01   5.4612721e-01   5.4618781e-01   5.4627425e-01   5.4636205e-01   5.4645629e-01   5.4658388e-01   5.4664678e-01   5.4670967e-01   5.4680596e-01   5.4690093e-01   5.4699041e-01   5.4707990e-01   5.4715552e-01   5.4723113e-01   5.4729534e-01   5.4736942e-01   5.4743961e-01   5.4751909e-01   5.4760360e-01   5.4768779e-01   5.4777198e-01   5.4783193e-01   5.4789187e-01   5.4795547e-01   5.4801907e-01   5.4808752e-01   5.4816052e-01   5.4823112e-01   5.4832095e-01   5.4844896e-01   5.4852575e-01   5.4860254e-01   5.4868145e-01   5.4875811e-01   5.4883477e-01   5.4891904e-01   5.4900538e-01   5.4911271e-01   5.4921821e-01   5.4935591e-01   5.4949414e-01   5.4963773e-01   5.4979982e-01   5.4995221e-01   5.5003233e-01   5.5011245e-01   5.5019194e-01   5.5029845e-01   5.5040557e-01   5.5051270e-01   5.5065880e-01   5.5077997e-01   5.5088290e-01   5.5097437e-01   5.5107363e-01   5.5115995e-01   5.5124628e-01   5.5132526e-01   5.5138919e-01   5.5148080e-01   5.5156365e-01   5.5165207e-01   5.5177528e-01   5.5188736e-01   5.5200215e-01   5.5211404e-01   5.5221286e-01   5.5231947e-01   5.5240738e-01   5.5250668e-01   5.5263643e-01   5.5274821e-01   5.5287379e-01   5.5297956e-01   5.5311683e-01   5.5324966e-01   5.5337159e-01   5.5347945e-01   5.5358980e-01   5.5369546e-01   5.5381719e-01   5.5394390e-01   5.5405991e-01   5.5417593e-01   5.5426227e-01   5.5434861e-01   5.5441397e-01   5.5447933e-01   5.5454263e-01   5.5461989e-01   5.5471083e-01   5.5480177e-01   5.5490418e-01   5.5501787e-01   5.5514158e-01   5.5523743e-01   5.5533329e-01   5.5542239e-01   5.5551231e-01   5.5558726e-01   5.5568004e-01   5.5575698e-01   5.5583256e-01   5.5591009e-01   5.5598086e-01   5.5605452e-01   5.5614885e-01   5.5625091e-01   5.5633576e-01   5.5641665e-01   5.5653657e-01   5.5667068e-01   5.5686122e-01   5.5700748e-01   5.5715373e-01   5.5727246e-01   5.5740002e-01   5.5749587e-01   5.5759171e-01   5.5767529e-01   5.5775887e-01   5.5782769e-01   5.5788917e-01   5.5794085e-01   5.5799454e-01   5.5807292e-01   5.5814619e-01   5.5828464e-01   5.5841737e-01   5.5853271e-01   5.5860974e-01   5.5868677e-01   5.5876138e-01   5.5883349e-01   5.5891649e-01   5.5900290e-01   5.5916106e-01   5.5920653e-01   5.5925199e-01   5.5931626e-01   5.5942353e-01   5.5946208e-01   5.5950063e-01   5.5955409e-01   5.5964205e-01   5.5971993e-01   5.5978934e-01   5.5985733e-01   5.5993944e-01   5.6000531e-01   5.6007948e-01   5.6014449e-01   5.6023364e-01   5.6030598e-01   5.6040748e-01   5.6052001e-01   5.6065664e-01   5.6079451e-01   5.6095041e-01   5.6109348e-01   5.6120367e-01   5.6131387e-01   5.6141295e-01   5.6152720e-01   5.6163666e-01   5.6175596e-01   5.6187968e-01   5.6200966e-01   5.6211579e-01   5.6223910e-01   5.6236343e-01   5.6242902e-01   5.6249461e-01   5.6257126e-01   5.6263767e-01   5.6272131e-01   5.6280397e-01   5.6289102e-01   5.6297183e-01   5.6304184e-01   5.6310628e-01   5.6317072e-01   5.6324941e-01   5.6331940e-01   5.6338940e-01   5.6345538e-01   5.6352564e-01   5.6364763e-01   5.6375945e-01   5.6386679e-01   5.6395915e-01   5.6405601e-01   5.6413980e-01   5.6423122e-01   5.6434497e-01   5.6444553e-01   5.6452907e-01   5.6462639e-01   5.6472678e-01   5.6485790e-01   5.6501249e-01   5.6518608e-01   5.6533485e-01   5.6538741e-01   5.6543996e-01   5.6549727e-01   5.6557889e-01   5.6567638e-01   5.6579598e-01   5.6590131e-01   5.6597250e-01   5.6604368e-01   5.6612225e-01   5.6622798e-01   5.6633841e-01   5.6647910e-01   5.6659246e-01   5.6670256e-01   5.6681201e-01   5.6690077e-01   5.6700900e-01   5.6710168e-01   5.6718186e-01   5.6726038e-01   5.6734760e-01   5.6742421e-01   5.6748614e-01   5.6755011e-01   5.6762290e-01   5.6769195e-01   5.6775485e-01   5.6781815e-01   5.6788082e-01   5.6797355e-01   5.6806317e-01   5.6818590e-01   5.6841113e-01   5.6854551e-01   5.6862176e-01   5.6869802e-01   5.6878735e-01   5.6887382e-01   5.6895778e-01   5.6904509e-01   5.6914043e-01   5.6931616e-01   5.6945385e-01   5.6959154e-01   5.6964328e-01   5.6969503e-01   5.6975795e-01   5.6985802e-01   5.6995704e-01   5.7005382e-01   5.7021307e-01   5.7031772e-01   5.7042236e-01   5.7051815e-01   5.7062099e-01   5.7070927e-01   5.7078152e-01   5.7084800e-01   5.7091537e-01   5.7099453e-01   5.7106835e-01   5.7113541e-01   5.7122572e-01   5.7134988e-01   5.7145485e-01   5.7157696e-01   5.7168012e-01   5.7175056e-01   5.7182100e-01   5.7187949e-01   5.7199000e-01   5.7212450e-01   5.7224615e-01   5.7237241e-01   5.7248878e-01   5.7253598e-01   5.7258318e-01   5.7264038e-01   5.7270137e-01   5.7277937e-01   5.7285133e-01   5.7291454e-01   5.7297402e-01   5.7305164e-01   5.7314009e-01   5.7323635e-01   5.7333507e-01   5.7342873e-01   5.7352093e-01   5.7360822e-01   5.7368487e-01   5.7374939e-01   5.7382347e-01   5.7390829e-01   5.7397756e-01   5.7405736e-01   5.7412350e-01   5.7420605e-01   5.7428588e-01   5.7435651e-01   5.7442714e-01   5.7450806e-01   5.7458899e-01   5.7468575e-01   5.7477577e-01   5.7485715e-01   5.7495942e-01   5.7505218e-01   5.7515354e-01   5.7524516e-01   5.7530651e-01   5.7536785e-01   5.7543899e-01   5.7552384e-01   5.7561047e-01   5.7569247e-01   5.7580824e-01   5.7592670e-01   5.7605058e-01   5.7615854e-01   5.7624791e-01   5.7634491e-01   5.7648602e-01   5.7660607e-01   5.7671854e-01   5.7679438e-01   5.7687022e-01   5.7699866e-01   5.7712176e-01   5.7727013e-01   5.7739879e-01   5.7750442e-01   5.7760609e-01   5.7770697e-01   5.7781130e-01   5.7791925e-01   5.7800430e-01   5.7808934e-01   5.7820888e-01   5.7832917e-01   5.7843232e-01   5.7852892e-01   5.7863040e-01   5.7874009e-01   5.7885373e-01   5.7896738e-01   5.7907773e-01   5.7918779e-01   5.7927740e-01   5.7936701e-01   5.7946288e-01   5.7955278e-01   5.7962376e-01   5.7969475e-01   5.7976460e-01   5.7983992e-01   5.7994294e-01   5.8005953e-01   5.8016806e-01   5.8026400e-01   5.8037599e-01   5.8051150e-01   5.8065738e-01   5.8079484e-01   5.8090573e-01   5.8101630e-01   5.8113563e-01   5.8126284e-01   5.8139604e-01   5.8150632e-01   5.8159315e-01   5.8167997e-01   5.8176638e-01   5.8184313e-01   5.8192316e-01   5.8199648e-01   5.8206972e-01   5.8214264e-01   5.8224536e-01   5.8234458e-01   5.8243150e-01   5.8250535e-01   5.8258287e-01   5.8267065e-01   5.8274748e-01   5.8282889e-01   5.8293828e-01   5.8301471e-01   5.8309115e-01   5.8317599e-01   5.8327345e-01   5.8337501e-01   5.8345714e-01   5.8354597e-01   5.8364555e-01   5.8375187e-01   5.8385330e-01   5.8393914e-01   5.8403763e-01   5.8415526e-01   5.8427289e-01   5.8438866e-01   5.8449630e-01   5.8460393e-01   5.8471381e-01   5.8482909e-01   5.8493370e-01   5.8506747e-01   5.8519922e-01   5.8526456e-01   5.8532991e-01   5.8540967e-01   5.8548764e-01   5.8556139e-01   5.8566401e-01   5.8575340e-01   5.8585211e-01   5.8598681e-01   5.8611469e-01   5.8622624e-01   5.8632637e-01   5.8649628e-01   5.8660153e-01   5.8670679e-01   5.8681117e-01   5.8690354e-01   5.8699374e-01   5.8708263e-01   5.8717399e-01   5.8727474e-01   5.8738641e-01   5.8748938e-01   5.8760730e-01   5.8776282e-01   5.8781871e-01   5.8787460e-01   5.8792888e-01   5.8799844e-01   5.8807093e-01   5.8814820e-01   5.8823459e-01   5.8833488e-01   5.8846756e-01   5.8859795e-01   5.8868089e-01   5.8876383e-01   5.8886091e-01   5.8894651e-01   5.8901790e-01   5.8909026e-01   5.8916054e-01   5.8921744e-01   5.8929386e-01   5.8939237e-01   5.8950497e-01   5.8962159e-01   5.8972819e-01   5.8981549e-01   5.8989825e-01   5.8998420e-01   5.9006119e-01   5.9015907e-01   5.9027657e-01   5.9037603e-01   5.9046226e-01   5.9056901e-01   5.9068106e-01   5.9078882e-01   5.9091493e-01   5.9102704e-01   5.9112906e-01   5.9124164e-01   5.9135289e-01   5.9147700e-01   5.9160683e-01   5.9170302e-01   5.9179922e-01   5.9189505e-01   5.9197393e-01   5.9205927e-01   5.9214440e-01   5.9222090e-01   5.9231305e-01   5.9241776e-01   5.9250459e-01   5.9259695e-01   5.9269329e-01   5.9277593e-01   5.9286001e-01   5.9294255e-01   5.9302015e-01   5.9309632e-01   5.9315842e-01   5.9321720e-01   5.9328915e-01   5.9337337e-01   5.9347589e-01   5.9356928e-01   5.9365884e-01   5.9374878e-01   5.9383180e-01   5.9392419e-01   5.9401409e-01   5.9413147e-01   5.9428360e-01   5.9447153e-01   5.9464210e-01   5.9479762e-01   5.9490076e-01   5.9500389e-01   5.9509059e-01   5.9518119e-01   5.9525892e-01   5.9536081e-01   5.9545050e-01   5.9553537e-01   5.9561325e-01   5.9569301e-01   5.9578904e-01   5.9589899e-01   5.9599457e-01   5.9612513e-01   5.9625872e-01   5.9637324e-01   5.9651218e-01   5.9660199e-01   5.9669179e-01   5.9676603e-01   5.9682716e-01   5.9688434e-01   5.9693772e-01   5.9699319e-01   5.9705504e-01   5.9714714e-01   5.9723025e-01   5.9731884e-01   5.9741659e-01   5.9749495e-01   5.9758479e-01   5.9766417e-01   5.9772811e-01   5.9779650e-01   5.9786808e-01   5.9793131e-01   5.9801935e-01   5.9814502e-01   5.9824663e-01   5.9834992e-01   5.9844179e-01   5.9852136e-01   5.9859023e-01   5.9867036e-01   5.9876644e-01   5.9885366e-01   5.9893691e-01   5.9902016e-01   5.9911241e-01   5.9922216e-01   5.9936432e-01   5.9948225e-01   5.9957921e-01   5.9968038e-01   5.9976756e-01   5.9984105e-01   5.9991196e-01   6.0001917e-01   6.0012710e-01   6.0025090e-01   6.0036329e-01   6.0045915e-01   6.0055502e-01   6.0065304e-01   6.0076504e-01   6.0086485e-01   6.0098896e-01   6.0109462e-01   6.0118433e-01   6.0127404e-01   6.0136839e-01   6.0146286e-01   6.0156812e-01   6.0167911e-01   6.0178016e-01   6.0188126e-01   6.0197940e-01   6.0206991e-01   6.0215996e-01   6.0228107e-01   6.0237295e-01   6.0246482e-01   6.0257044e-01   6.0267418e-01   6.0276058e-01   6.0284867e-01   6.0294487e-01   6.0307709e-01   6.0321744e-01   6.0335778e-01   6.0351997e-01   6.0366636e-01   6.0383474e-01   6.0395273e-01   6.0407072e-01   6.0415976e-01   6.0424879e-01   6.0436860e-01   6.0448915e-01   6.0463088e-01   6.0475071e-01   6.0485132e-01   6.0500196e-01   6.0515721e-01   6.0531245e-01   6.0541536e-01   6.0551827e-01   6.0562648e-01   6.0576248e-01   6.0588212e-01   6.0602081e-01   6.0613663e-01   6.0625245e-01   6.0639431e-01   6.0651884e-01   6.0662044e-01   6.0671141e-01   6.0680293e-01   6.0688324e-01   6.0698280e-01   6.0706895e-01   6.0716613e-01   6.0728927e-01   6.0741026e-01   6.0763385e-01   6.0781419e-01   6.0796127e-01   6.0809409e-01   6.0820097e-01   6.0830511e-01   6.0839966e-01   6.0849588e-01   6.0858634e-01   6.0866732e-01   6.0875196e-01   6.0884139e-01   6.0896007e-01   6.0907969e-01   6.0924909e-01   6.0939170e-01   6.0954067e-01   6.0968435e-01   6.0977151e-01   6.0985868e-01   6.0994354e-01   6.1003795e-01   6.1013647e-01   6.1026424e-01   6.1037378e-01   6.1048739e-01   6.1059384e-01   6.1068897e-01   6.1079206e-01   6.1088427e-01   6.1098133e-01   6.1108348e-01   6.1116634e-01   6.1124920e-01   6.1134390e-01   6.1145284e-01   6.1157977e-01   6.1168945e-01   6.1178631e-01   6.1191364e-01   6.1204889e-01   6.1214287e-01   6.1223685e-01   6.1232493e-01   6.1241300e-01   6.1248833e-01   6.1257039e-01   6.1265446e-01   6.1275256e-01   6.1290333e-01   6.1304895e-01   6.1318378e-01   6.1329809e-01   6.1339041e-01   6.1348274e-01   6.1355896e-01   6.1367501e-01   6.1382553e-01   6.1397796e-01   6.1411819e-01   6.1424758e-01   6.1437750e-01   6.1450190e-01   6.1464073e-01   6.1477248e-01   6.1490629e-01   6.1506604e-01   6.1524700e-01   6.1540478e-01   6.1554048e-01   6.1569540e-01   6.1590735e-01   6.1606495e-01   6.1622256e-01   6.1635860e-01   6.1651437e-01   6.1664847e-01   6.1678098e-01   6.1692048e-01   6.1704591e-01   6.1718823e-01   6.1728274e-01   6.1737725e-01   6.1745775e-01   6.1755326e-01   6.1763902e-01   6.1772478e-01   6.1780897e-01   6.1789914e-01   6.1798047e-01   6.1814216e-01   6.1835550e-01   6.1861708e-01   6.1888980e-01   6.1912620e-01   6.1931003e-01   6.1949387e-01   6.1969239e-01   6.1976960e-01   6.1984681e-01   6.1992845e-01   6.2001748e-01   6.2010368e-01   6.2023118e-01   6.2036178e-01   6.2047826e-01   6.2057748e-01   6.2065814e-01   6.2074318e-01   6.2084271e-01   6.2097403e-01   6.2110815e-01   6.2122697e-01   6.2133487e-01   6.2147602e-01   6.2159645e-01   6.2170688e-01   6.2180008e-01   6.2192201e-01   6.2207056e-01   6.2220350e-01   6.2230722e-01   6.2241094e-01   6.2257413e-01   6.2272744e-01   6.2278197e-01   6.2283650e-01   6.2290874e-01   6.2299556e-01   6.2308290e-01   6.2320739e-01   6.2336858e-01   6.2349803e-01   6.2362747e-01   6.2376609e-01   6.2396396e-01   6.2415524e-01   6.2436892e-01   6.2458187e-01   6.2473294e-01   6.2488401e-01   6.2508972e-01   6.2521858e-01   6.2534745e-01   6.2546645e-01   6.2558546e-01   6.2570193e-01   6.2581481e-01   6.2592950e-01   6.2603374e-01   6.2612064e-01   6.2621709e-01   6.2631960e-01   6.2641900e-01   6.2653363e-01   6.2662967e-01   6.2676648e-01   6.2687366e-01   6.2695456e-01   6.2703546e-01   6.2710871e-01   6.2718894e-01   6.2726112e-01   6.2733533e-01   6.2741936e-01   6.2750338e-01   6.2760057e-01   6.2768192e-01   6.2776326e-01   6.2783734e-01   6.2790254e-01   6.2800105e-01   6.2810384e-01   6.2818652e-01   6.2825052e-01   6.2831452e-01   6.2838743e-01   6.2846080e-01   6.2861224e-01   6.2874871e-01   6.2886952e-01   6.2898016e-01   6.2906332e-01   6.2914648e-01   6.2929966e-01   6.2936249e-01   6.2942531e-01   6.2949213e-01   6.2955997e-01   6.2965294e-01   6.2974988e-01   6.2984359e-01   6.2996769e-01   6.3008123e-01   6.3017974e-01   6.3031485e-01   6.3048331e-01   6.3061945e-01   6.3074907e-01   6.3086837e-01   6.3099393e-01   6.3114294e-01   6.3130836e-01   6.3144961e-01   6.3153699e-01   6.3162437e-01   6.3171925e-01   6.3180962e-01   6.3188459e-01   6.3197934e-01   6.3209454e-01   6.3222885e-01   6.3235268e-01   6.3248016e-01   6.3264496e-01   6.3278896e-01   6.3287493e-01   6.3296090e-01   6.3307761e-01   6.3317321e-01   6.3329553e-01   6.3343642e-01   6.3357730e-01   6.3369842e-01   6.3386379e-01   6.3403554e-01   6.3421037e-01   6.3437330e-01   6.3451681e-01   6.3465169e-01   6.3480734e-01   6.3491584e-01   6.3502435e-01   6.3513274e-01   6.3526115e-01   6.3537726e-01   6.3552665e-01   6.3567154e-01   6.3582043e-01   6.3594736e-01   6.3607099e-01   6.3621877e-01   6.3645375e-01   6.3672058e-01   6.3690278e-01   6.3708498e-01   6.3724499e-01   6.3736996e-01   6.3749492e-01   6.3761553e-01   6.3776075e-01   6.3787949e-01   6.3798659e-01   6.3808287e-01   6.3818055e-01   6.3829894e-01   6.3840806e-01   6.3855813e-01   6.3865620e-01   6.3875426e-01   6.3883631e-01   6.3892347e-01   6.3899863e-01   6.3908407e-01   6.3917094e-01   6.3930861e-01   6.3944628e-01   6.3958195e-01   6.3971813e-01   6.3983270e-01   6.3993754e-01   6.4004888e-01   6.4015601e-01   6.4027579e-01   6.4042072e-01   6.4057699e-01   6.4072583e-01   6.4084548e-01   6.4095924e-01   6.4105773e-01   6.4116186e-01   6.4128209e-01   6.4140076e-01   6.4152312e-01   6.4163516e-01   6.4173270e-01   6.4183735e-01   6.4194102e-01   6.4205193e-01   6.4217951e-01   6.4229014e-01   6.4240077e-01   6.4251374e-01   6.4263295e-01   6.4281440e-01   6.4301938e-01   6.4324112e-01   6.4337182e-01   6.4350253e-01   6.4360959e-01   6.4370845e-01   6.4381025e-01   6.4390180e-01   6.4399055e-01   6.4411484e-01   6.4432418e-01   6.4452192e-01   6.4468769e-01   6.4482909e-01   6.4496226e-01   6.4506968e-01   6.4515803e-01   6.4524590e-01   6.4537924e-01   6.4555998e-01   6.4572984e-01   6.4587102e-01   6.4599342e-01   6.4610747e-01   6.4621898e-01   6.4633048e-01   6.4645061e-01   6.4656482e-01   6.4666339e-01   6.4676939e-01   6.4685978e-01   6.4694499e-01   6.4706529e-01   6.4717516e-01   6.4728708e-01   6.4738384e-01   6.4748678e-01   6.4760046e-01   6.4771444e-01   6.4781592e-01   6.4793980e-01   6.4808135e-01   6.4820715e-01   6.4833296e-01   6.4844997e-01   6.4856153e-01   6.4866364e-01   6.4878529e-01   6.4889873e-01   6.4902353e-01   6.4913379e-01   6.4922936e-01   6.4932249e-01   6.4943674e-01   6.4954415e-01   6.4968238e-01   6.4980814e-01   6.4998684e-01   6.5014594e-01   6.5030505e-01   6.5044696e-01   6.5061992e-01   6.5075765e-01   6.5089538e-01   6.5102147e-01   6.5114836e-01   6.5130833e-01   6.5156411e-01   6.5174842e-01   6.5193273e-01   6.5206216e-01   6.5219160e-01   6.5232789e-01   6.5244765e-01   6.5256738e-01   6.5268543e-01   6.5281731e-01   6.5293855e-01   6.5306453e-01   6.5318138e-01   6.5329073e-01   6.5343037e-01   6.5356451e-01   6.5368714e-01   6.5382829e-01   6.5393032e-01   6.5403234e-01   6.5414907e-01   6.5426006e-01   6.5436521e-01   6.5454542e-01   6.5471441e-01   6.5487615e-01   6.5505180e-01   6.5520163e-01   6.5535060e-01   6.5549462e-01   6.5566576e-01   6.5588693e-01   6.5607110e-01   6.5624126e-01   6.5639556e-01   6.5655330e-01   6.5673902e-01   6.5691501e-01   6.5706261e-01   6.5723412e-01   6.5737593e-01   6.5755341e-01   6.5770993e-01   6.5784294e-01   6.5801479e-01   6.5817516e-01   6.5833554e-01   6.5847904e-01   6.5862737e-01   6.5877570e-01   6.5891886e-01   6.5905306e-01   6.5919758e-01   6.5936247e-01   6.5954458e-01   6.5971623e-01   6.5987340e-01   6.6001472e-01   6.6011858e-01   6.6022245e-01   6.6036188e-01   6.6047460e-01   6.6060707e-01   6.6072512e-01   6.6084278e-01   6.6098209e-01   6.6110343e-01   6.6125103e-01   6.6138469e-01   6.6151125e-01   6.6164576e-01   6.6173877e-01   6.6183178e-01   6.6195729e-01   6.6208721e-01   6.6222988e-01   6.6236446e-01   6.6249313e-01   6.6260755e-01   6.6272836e-01   6.6287695e-01   6.6307866e-01   6.6324057e-01   6.6342826e-01   6.6358766e-01   6.6375557e-01   6.6390572e-01   6.6405872e-01   6.6417248e-01   6.6428625e-01   6.6440493e-01   6.6456075e-01   6.6472556e-01   6.6490137e-01   6.6507718e-01   6.6523292e-01   6.6533898e-01   6.6544504e-01   6.6553617e-01   6.6565153e-01   6.6579906e-01   6.6593112e-01   6.6614425e-01   6.6635919e-01   6.6654021e-01   6.6672038e-01   6.6687244e-01   6.6701143e-01   6.6712915e-01   6.6724172e-01   6.6735830e-01   6.6746193e-01   6.6757987e-01   6.6771820e-01   6.6783421e-01   6.6795694e-01   6.6805763e-01   6.6817160e-01   6.6827112e-01   6.6837252e-01   6.6846804e-01   6.6859513e-01   6.6873149e-01   6.6887960e-01   6.6902770e-01   6.6916828e-01   6.6934941e-01   6.6951888e-01   6.6966695e-01   6.6975278e-01   6.6983860e-01   6.6994698e-01   6.7008870e-01   6.7023611e-01   6.7037645e-01   6.7050832e-01   6.7062975e-01   6.7076379e-01   6.7089333e-01   6.7100521e-01   6.7111241e-01   6.7122908e-01   6.7139708e-01   6.7154764e-01   6.7168324e-01   6.7184474e-01   6.7198897e-01   6.7214851e-01   6.7229613e-01   6.7242356e-01   6.7255753e-01   6.7270286e-01   6.7282232e-01   6.7294178e-01   6.7310971e-01   6.7329640e-01   6.7346654e-01   6.7364252e-01   6.7378639e-01   6.7391593e-01   6.7408687e-01   6.7426160e-01   6.7440883e-01   6.7453218e-01   6.7465404e-01   6.7479023e-01   6.7497097e-01   6.7516148e-01   6.7535377e-01   6.7550489e-01   6.7565602e-01   6.7576650e-01   6.7587698e-01   6.7600366e-01   6.7611715e-01   6.7623168e-01   6.7635332e-01   6.7646726e-01   6.7661541e-01   6.7675240e-01   6.7687471e-01   6.7702833e-01   6.7717744e-01   6.7732655e-01   6.7749829e-01   6.7769004e-01   6.7788178e-01   6.7806044e-01   6.7820680e-01   6.7837773e-01   6.7855504e-01   6.7871313e-01   6.7893683e-01   6.7906949e-01   6.7920214e-01   6.7935970e-01   6.7949881e-01   6.7965883e-01   6.7985490e-01   6.7998975e-01   6.8012461e-01   6.8025261e-01   6.8037226e-01   6.8048666e-01   6.8059948e-01   6.8071316e-01   6.8083251e-01   6.8102697e-01   6.8119415e-01   6.8135481e-01   6.8150733e-01   6.8164706e-01   6.8182934e-01   6.8202650e-01   6.8216118e-01   6.8229586e-01   6.8240397e-01   6.8252294e-01   6.8264423e-01   6.8276552e-01   6.8288292e-01   6.8303507e-01   6.8318857e-01   6.8334620e-01   6.8348777e-01   6.8361058e-01   6.8375851e-01   6.8390263e-01   6.8404757e-01   6.8415971e-01   6.8427185e-01   6.8439618e-01   6.8455928e-01   6.8471731e-01   6.8488969e-01   6.8502331e-01   6.8515693e-01   6.8529741e-01   6.8543996e-01   6.8556191e-01   6.8568223e-01   6.8581058e-01   6.8594187e-01   6.8610644e-01   6.8625424e-01   6.8637714e-01   6.8653965e-01   6.8671250e-01   6.8685867e-01   6.8698069e-01   6.8711114e-01   6.8726772e-01   6.8742885e-01   6.8759436e-01   6.8778346e-01   6.8795968e-01   6.8808201e-01   6.8820434e-01   6.8830746e-01   6.8839880e-01   6.8849509e-01   6.8859138e-01   6.8872667e-01   6.8890737e-01   6.8906802e-01   6.8926249e-01   6.8946170e-01   6.8965586e-01   6.8991894e-01   6.9018292e-01   6.9041698e-01   6.9067366e-01   6.9094642e-01   6.9115856e-01   6.9137071e-01   6.9154757e-01   6.9172551e-01   6.9186303e-01   6.9200056e-01   6.9213853e-01   6.9232975e-01   6.9254100e-01   6.9272704e-01   6.9295982e-01   6.9319820e-01   6.9341967e-01   6.9360674e-01   6.9376193e-01   6.9392584e-01   6.9409579e-01   6.9423735e-01   6.9438604e-01   6.9456217e-01   6.9470865e-01   6.9487209e-01   6.9499096e-01   6.9510983e-01   6.9522339e-01   6.9540430e-01   6.9557793e-01   6.9575798e-01   6.9593927e-01   6.9612542e-01   6.9631158e-01   6.9647127e-01   6.9662435e-01   6.9676052e-01   6.9690535e-01   6.9703746e-01   6.9721799e-01   6.9736834e-01   6.9755384e-01   6.9767094e-01   6.9778804e-01   6.9790247e-01   6.9808130e-01   6.9829946e-01   6.9849164e-01   6.9866163e-01   6.9883162e-01   6.9904702e-01   6.9921031e-01   6.9937360e-01   6.9952960e-01   6.9970140e-01   6.9987998e-01   7.0002753e-01   7.0018254e-01   7.0029377e-01   7.0040501e-01   7.0051518e-01   7.0075389e-01   7.0099259e-01   7.0119823e-01   7.0140387e-01   7.0157156e-01   7.0172495e-01   7.0189417e-01   7.0207483e-01   7.0224610e-01   7.0245081e-01   7.0262637e-01   7.0276341e-01   7.0290044e-01   7.0303488e-01   7.0314644e-01   7.0324346e-01   7.0333920e-01   7.0345162e-01   7.0356375e-01   7.0366452e-01   7.0376376e-01   7.0387081e-01   7.0397786e-01   7.0408751e-01   7.0419332e-01   7.0430973e-01   7.0442896e-01   7.0460616e-01   7.0477324e-01   7.0494661e-01   7.0515113e-01   7.0538351e-01   7.0554666e-01   7.0570981e-01   7.0584364e-01   7.0596000e-01   7.0609608e-01   7.0623855e-01   7.0636616e-01   7.0649932e-01   7.0665021e-01   7.0678319e-01   7.0691704e-01   7.0703907e-01   7.0714028e-01   7.0725390e-01   7.0737602e-01   7.0750846e-01   7.0766127e-01   7.0782747e-01   7.0798562e-01   7.0817254e-01   7.0834331e-01   7.0854030e-01   7.0870723e-01   7.0886873e-01   7.0903043e-01   7.0921346e-01   7.0937532e-01   7.0954374e-01   7.0971241e-01   7.0985987e-01   7.0998180e-01   7.1011721e-01   7.1027141e-01   7.1042708e-01   7.1060336e-01   7.1088655e-01   7.1106940e-01   7.1125225e-01   7.1146758e-01   7.1165934e-01   7.1185110e-01   7.1203033e-01   7.1220337e-01   7.1239424e-01   7.1257230e-01   7.1272709e-01   7.1286609e-01   7.1302676e-01   7.1319654e-01   7.1333902e-01   7.1351950e-01   7.1368719e-01   7.1383377e-01   7.1397729e-01   7.1411105e-01   7.1431706e-01   7.1456549e-01   7.1478643e-01   7.1493166e-01   7.1507689e-01   7.1524906e-01   7.1541115e-01   7.1564451e-01   7.1583812e-01   7.1596764e-01   7.1609716e-01   7.1622980e-01   7.1643021e-01   7.1656718e-01   7.1670415e-01   7.1682843e-01   7.1694520e-01   7.1704409e-01   7.1718352e-01   7.1731491e-01   7.1745987e-01   7.1762341e-01   7.1777242e-01   7.1791846e-01   7.1807194e-01   7.1820691e-01   7.1833901e-01   7.1847462e-01   7.1859176e-01   7.1873424e-01   7.1887548e-01   7.1902672e-01   7.1917296e-01   7.1940947e-01   7.1963524e-01   7.1972405e-01   7.1981287e-01   7.1992689e-01   7.2003077e-01   7.2013117e-01   7.2027868e-01   7.2043143e-01   7.2061346e-01   7.2078373e-01   7.2093995e-01   7.2107221e-01   7.2118473e-01   7.2129003e-01   7.2144168e-01   7.2157796e-01   7.2171732e-01   7.2185339e-01   7.2209650e-01   7.2230857e-01   7.2253861e-01   7.2272339e-01   7.2288862e-01   7.2304686e-01   7.2320013e-01   7.2335987e-01   7.2349814e-01   7.2364043e-01   7.2377210e-01   7.2390198e-01   7.2405473e-01   7.2419015e-01   7.2432481e-01   7.2447586e-01   7.2467612e-01   7.2486994e-01   7.2507135e-01   7.2525135e-01   7.2542894e-01   7.2562450e-01   7.2576485e-01   7.2590519e-01   7.2606400e-01   7.2627932e-01   7.2650619e-01   7.2677699e-01   7.2702080e-01   7.2724175e-01   7.2741540e-01   7.2758904e-01   7.2774957e-01   7.2790923e-01   7.2810954e-01   7.2829941e-01   7.2847029e-01   7.2864577e-01   7.2878696e-01   7.2892455e-01   7.2908335e-01   7.2925441e-01   7.2943657e-01   7.2959893e-01   7.2978757e-01   7.3000054e-01   7.3017541e-01   7.3034906e-01   7.3052529e-01   7.3070135e-01   7.3088983e-01   7.3110543e-01   7.3132266e-01   7.3150599e-01   7.3168560e-01   7.3183755e-01   7.3200593e-01   7.3227162e-01   7.3252746e-01   7.3270430e-01   7.3288114e-01   7.3304020e-01   7.3322995e-01   7.3339301e-01   7.3363388e-01   7.3384850e-01   7.3403262e-01   7.3418046e-01   7.3440143e-01   7.3456786e-01   7.3473428e-01   7.3491019e-01   7.3507106e-01   7.3523655e-01   7.3540781e-01   7.3551556e-01   7.3562330e-01   7.3572866e-01   7.3584802e-01   7.3595951e-01   7.3607280e-01   7.3618226e-01   7.3629172e-01   7.3642260e-01   7.3656886e-01   7.3669300e-01   7.3687231e-01   7.3713448e-01   7.3733543e-01   7.3753637e-01   7.3770570e-01   7.3777784e-01   7.3784997e-01   7.3794667e-01   7.3807000e-01   7.3822074e-01   7.3837566e-01   7.3852087e-01   7.3864365e-01   7.3878648e-01   7.3891937e-01   7.3906490e-01   7.3920743e-01   7.3937799e-01   7.3954902e-01   7.3980245e-01   7.3999446e-01   7.4018647e-01   7.4036467e-01   7.4051885e-01   7.4069631e-01   7.4089398e-01   7.4106537e-01   7.4123342e-01   7.4138380e-01   7.4153182e-01   7.4170212e-01   7.4192442e-01   7.4213397e-01   7.4234353e-01   7.4263493e-01   7.4287224e-01   7.4310956e-01   7.4334661e-01   7.4360232e-01   7.4376913e-01   7.4393593e-01   7.4408564e-01   7.4428562e-01   7.4454192e-01   7.4479411e-01   7.4500102e-01   7.4520360e-01   7.4538937e-01   7.4559475e-01   7.4581342e-01   7.4603924e-01   7.4625414e-01   7.4654300e-01   7.4682006e-01   7.4711896e-01   7.4737473e-01   7.4762562e-01   7.4777006e-01   7.4791449e-01   7.4806134e-01   7.4819785e-01   7.4834796e-01   7.4848693e-01   7.4863525e-01   7.4879851e-01   7.4896716e-01   7.4910056e-01   7.4923397e-01   7.4936809e-01   7.4964131e-01   7.4986210e-01   7.5005637e-01   7.5023150e-01   7.5044123e-01   7.5064512e-01   7.5091064e-01   7.5117616e-01   7.5141692e-01   7.5168937e-01   7.5187205e-01   7.5205473e-01   7.5222390e-01   7.5240527e-01   7.5255160e-01   7.5270620e-01   7.5288310e-01   7.5304512e-01   7.5320369e-01   7.5335322e-01   7.5357182e-01   7.5375781e-01   7.5397007e-01   7.5419436e-01   7.5438908e-01   7.5456344e-01   7.5473780e-01   7.5490258e-01   7.5508638e-01   7.5529715e-01   7.5548704e-01   7.5564198e-01   7.5586350e-01   7.5609531e-01   7.5629328e-01   7.5649250e-01   7.5669548e-01   7.5689847e-01   7.5714541e-01   7.5734378e-01   7.5757995e-01   7.5786823e-01   7.5812831e-01   7.5847759e-01   7.5873337e-01   7.5892750e-01   7.5912164e-01   7.5929821e-01   7.5946585e-01   7.5960039e-01   7.5977389e-01   7.5995867e-01   7.6015040e-01   7.6037507e-01   7.6059094e-01   7.6076831e-01   7.6097225e-01   7.6121923e-01   7.6148414e-01   7.6169637e-01   7.6181142e-01   7.6192648e-01   7.6204181e-01   7.6217003e-01   7.6231507e-01   7.6247582e-01   7.6264381e-01   7.6280471e-01   7.6295301e-01   7.6307296e-01   7.6321228e-01   7.6334294e-01   7.6346492e-01   7.6359659e-01   7.6373538e-01   7.6391185e-01   7.6412126e-01   7.6433149e-01   7.6452956e-01   7.6470281e-01   7.6496224e-01   7.6524541e-01   7.6543327e-01   7.6562112e-01   7.6583859e-01   7.6603117e-01   7.6624709e-01   7.6644850e-01   7.6668237e-01   7.6693677e-01   7.6719118e-01   7.6759589e-01   7.6792495e-01   7.6819141e-01   7.6841996e-01   7.6866357e-01   7.6898133e-01   7.6924665e-01   7.6950878e-01   7.6975032e-01   7.6999186e-01   7.7026105e-01   7.7055030e-01   7.7077120e-01   7.7094734e-01   7.7112349e-01   7.7128710e-01   7.7143091e-01   7.7166616e-01   7.7192563e-01   7.7217521e-01   7.7248314e-01   7.7275822e-01   7.7302376e-01   7.7329562e-01   7.7355823e-01   7.7376992e-01   7.7402021e-01   7.7434298e-01   7.7465416e-01   7.7496313e-01   7.7517069e-01   7.7537825e-01   7.7558369e-01   7.7581710e-01   7.7604503e-01   7.7628191e-01   7.7648593e-01   7.7669862e-01   7.7689411e-01   7.7705720e-01   7.7725219e-01   7.7743036e-01   7.7761063e-01   7.7776756e-01   7.7793319e-01   7.7811643e-01   7.7830392e-01   7.7849217e-01   7.7865380e-01   7.7886116e-01   7.7906054e-01   7.7923955e-01   7.7942078e-01   7.7963924e-01   7.7985698e-01   7.8008404e-01   7.8028669e-01   7.8049105e-01   7.8068129e-01   7.8088163e-01   7.8113715e-01   7.8142706e-01   7.8170150e-01   7.8195419e-01   7.8218876e-01   7.8236158e-01   7.8253440e-01   7.8272251e-01   7.8292029e-01   7.8310057e-01   7.8325568e-01   7.8343704e-01   7.8363808e-01   7.8386869e-01   7.8410360e-01   7.8432191e-01   7.8452565e-01   7.8472342e-01   7.8494087e-01   7.8515861e-01   7.8536398e-01   7.8553295e-01   7.8579971e-01   7.8605430e-01   7.8623325e-01   7.8641221e-01   7.8660065e-01   7.8678610e-01   7.8694791e-01   7.8714279e-01   7.8730988e-01   7.8754452e-01   7.8788742e-01   7.8819091e-01   7.8851222e-01   7.8877707e-01   7.8887593e-01   7.8897479e-01   7.8912757e-01   7.8927242e-01   7.8943819e-01   7.8960678e-01   7.8977175e-01   7.8992031e-01   7.9010003e-01   7.9024868e-01   7.9041440e-01   7.9063417e-01   7.9084740e-01   7.9107772e-01   7.9129438e-01   7.9156784e-01   7.9182930e-01   7.9209239e-01   7.9235549e-01   7.9259360e-01   7.9278867e-01   7.9296561e-01   7.9315847e-01   7.9329195e-01   7.9342543e-01   7.9359213e-01   7.9377076e-01   7.9394993e-01   7.9416547e-01   7.9440729e-01   7.9462158e-01   7.9484845e-01   7.9506268e-01   7.9535219e-01   7.9554124e-01   7.9573028e-01   7.9591078e-01   7.9609349e-01   7.9631753e-01   7.9652986e-01   7.9675115e-01   7.9699671e-01   7.9731104e-01   7.9756440e-01   7.9783162e-01   7.9809358e-01   7.9832641e-01   7.9854369e-01   7.9876515e-01   7.9897644e-01   7.9915087e-01   7.9931741e-01   7.9949322e-01   7.9964849e-01   7.9980133e-01   8.0000158e-01   8.0018140e-01   8.0038144e-01   8.0061969e-01   8.0081218e-01   8.0103526e-01   8.0125833e-01   8.0145353e-01   8.0164960e-01   8.0182953e-01   8.0199782e-01   8.0216611e-01   8.0235529e-01   8.0255130e-01   8.0277390e-01   8.0295780e-01   8.0314076e-01   8.0334293e-01   8.0354873e-01   8.0374271e-01   8.0393568e-01   8.0417404e-01   8.0448903e-01   8.0474131e-01   8.0491802e-01   8.0509474e-01   8.0529912e-01   8.0549604e-01   8.0568100e-01   8.0583858e-01   8.0603248e-01   8.0623418e-01   8.0646919e-01   8.0676257e-01   8.0708018e-01   8.0732629e-01   8.0757239e-01   8.0784920e-01   8.0812500e-01   8.0837371e-01   8.0859920e-01   8.0881252e-01   8.0901435e-01   8.0926882e-01   8.0943955e-01   8.0961028e-01   8.0980878e-01   8.0998798e-01   8.1020526e-01   8.1041734e-01   8.1060565e-01   8.1076640e-01   8.1094198e-01   8.1114952e-01   8.1135356e-01   8.1155696e-01   8.1176622e-01   8.1202436e-01   8.1224882e-01   8.1258676e-01   8.1286469e-01   8.1316843e-01   8.1346964e-01   8.1371728e-01   8.1394641e-01   8.1415562e-01   8.1432976e-01   8.1452441e-01   8.1470891e-01   8.1486824e-01   8.1501812e-01   8.1519053e-01   8.1541098e-01   8.1564358e-01   8.1588729e-01   8.1613641e-01   8.1638238e-01   8.1659613e-01   8.1679299e-01   8.1692535e-01   8.1705770e-01   8.1721959e-01   8.1738961e-01   8.1763137e-01   8.1783171e-01   8.1807200e-01   8.1835630e-01   8.1860539e-01   8.1877830e-01   8.1895121e-01   8.1915366e-01   8.1935604e-01   8.1963323e-01   8.1990207e-01   8.2013720e-01   8.2037233e-01   8.2062617e-01   8.2085931e-01   8.2113566e-01   8.2138026e-01   8.2157367e-01   8.2176709e-01   8.2192467e-01   8.2206710e-01   8.2221561e-01   8.2239765e-01   8.2258103e-01   8.2279846e-01   8.2297243e-01   8.2316516e-01   8.2336047e-01   8.2355558e-01   8.2374957e-01   8.2397068e-01   8.2418564e-01   8.2442149e-01   8.2466030e-01   8.2489910e-01   8.2520707e-01   8.2548227e-01   8.2575747e-01   8.2601405e-01   8.2630921e-01   8.2650873e-01   8.2670825e-01   8.2688084e-01   8.2706384e-01   8.2723600e-01   8.2742350e-01   8.2760148e-01   8.2777186e-01   8.2796061e-01   8.2822585e-01   8.2850942e-01   8.2875941e-01   8.2898268e-01   8.2918774e-01   8.2939280e-01   8.2961468e-01   8.2981000e-01   8.3001368e-01   8.3023790e-01   8.3044990e-01   8.3070047e-01   8.3095104e-01   8.3117732e-01   8.3132806e-01   8.3147880e-01   8.3166708e-01   8.3190563e-01   8.3210971e-01   8.3234660e-01   8.3258197e-01   8.3278398e-01   8.3295657e-01   8.3317074e-01   8.3335852e-01   8.3356105e-01   8.3379972e-01   8.3409959e-01   8.3441608e-01   8.3471548e-01   8.3499262e-01   8.3524580e-01   8.3548197e-01   8.3570374e-01   8.3590539e-01   8.3614071e-01   8.3635357e-01   8.3662267e-01   8.3695255e-01   8.3730124e-01   8.3747057e-01   8.3763990e-01   8.3784375e-01   8.3807399e-01   8.3828920e-01   8.3850244e-01   8.3872175e-01   8.3891221e-01   8.3909462e-01   8.3928660e-01   8.3948684e-01   8.3971218e-01   8.3991655e-01   8.4012146e-01   8.4029907e-01   8.4051159e-01   8.4069283e-01   8.4086224e-01   8.4110009e-01   8.4133513e-01   8.4156542e-01   8.4181560e-01   8.4207348e-01   8.4231816e-01   8.4252250e-01   8.4269665e-01   8.4286505e-01   8.4304153e-01   8.4323724e-01   8.4346537e-01   8.4373070e-01   8.4404622e-01   8.4434984e-01   8.4459323e-01   8.4478944e-01   8.4502854e-01   8.4523178e-01   8.4543914e-01   8.4574736e-01   8.4600673e-01   8.4624315e-01   8.4646099e-01   8.4673194e-01   8.4700431e-01   8.4736827e-01   8.4769915e-01   8.4802365e-01   8.4832232e-01   8.4866939e-01   8.4898226e-01   8.4927665e-01   8.4957392e-01   8.4986107e-01   8.5014821e-01   8.5046497e-01   8.5072861e-01   8.5098202e-01   8.5116095e-01   8.5133987e-01   8.5153126e-01   8.5175549e-01   8.5196985e-01   8.5220217e-01   8.5252113e-01   8.5282355e-01   8.5309473e-01   8.5338313e-01   8.5364975e-01   8.5386903e-01   8.5405710e-01   8.5429675e-01   8.5454565e-01   8.5481622e-01   8.5509963e-01   8.5534413e-01   8.5558304e-01   8.5588999e-01   8.5615084e-01   8.5646442e-01   8.5683707e-01   8.5729191e-01   8.5757625e-01   8.5786060e-01   8.5810632e-01   8.5833072e-01   8.5864769e-01   8.5895226e-01   8.5920688e-01   8.5949187e-01   8.5977131e-01   8.6007621e-01   8.6034805e-01   8.6062950e-01   8.6091096e-01   8.6114902e-01   8.6144046e-01   8.6170683e-01   8.6202260e-01   8.6227866e-01   8.6249804e-01   8.6274135e-01   8.6301363e-01   8.6327520e-01   8.6352570e-01   8.6374007e-01   8.6393200e-01   8.6411876e-01   8.6433319e-01   8.6459792e-01   8.6483105e-01   8.6506418e-01   8.6530572e-01   8.6556970e-01   8.6578827e-01   8.6601742e-01   8.6624269e-01   8.6645001e-01   8.6665949e-01   8.6684870e-01   8.6708297e-01   8.6730848e-01   8.6755235e-01   8.6778760e-01   8.6802895e-01   8.6823488e-01   8.6844304e-01   8.6867760e-01   8.6902792e-01   8.6943086e-01   8.6977691e-01   8.7008755e-01   8.7033784e-01   8.7068837e-01   8.7090305e-01   8.7111773e-01   8.7135073e-01   8.7159046e-01   8.7180257e-01   8.7199368e-01   8.7222094e-01   8.7241748e-01   8.7260402e-01   8.7277700e-01   8.7301592e-01   8.7329674e-01   8.7362179e-01   8.7391249e-01   8.7421267e-01   8.7448926e-01   8.7475794e-01   8.7499133e-01   8.7526012e-01   8.7551840e-01   8.7579234e-01   8.7605162e-01   8.7633527e-01   8.7659974e-01   8.7686065e-01   8.7717210e-01   8.7754983e-01   8.7796207e-01   8.7820114e-01   8.7844021e-01   8.7868757e-01   8.7902406e-01   8.7932411e-01   8.7961206e-01   8.7990002e-01   8.8022644e-01   8.8048886e-01   8.8073773e-01   8.8096012e-01   8.8126811e-01   8.8153226e-01   8.8186390e-01   8.8213992e-01   8.8241795e-01   8.8272826e-01   8.8302207e-01   8.8328214e-01   8.8351964e-01   8.8371379e-01   8.8394167e-01   8.8422988e-01   8.8461409e-01   8.8496271e-01   8.8523956e-01   8.8551641e-01   8.8579694e-01   8.8606033e-01   8.8634828e-01   8.8662865e-01   8.8690902e-01   8.8717221e-01   8.8744264e-01   8.8774352e-01   8.8804529e-01   8.8832581e-01   8.8858022e-01   8.8882599e-01   8.8903163e-01   8.8929726e-01   8.8958288e-01   8.8991356e-01   8.9014425e-01   8.9037494e-01   8.9060672e-01   8.9076581e-01   8.9092490e-01   8.9112194e-01   8.9133302e-01   8.9150775e-01   8.9175413e-01   8.9202280e-01   8.9231177e-01   8.9258100e-01   8.9282406e-01   8.9309703e-01   8.9338146e-01   8.9367963e-01   8.9392777e-01   8.9414531e-01   8.9442623e-01   8.9469569e-01   8.9492419e-01   8.9513831e-01   8.9535244e-01   8.9555767e-01   8.9574421e-01   8.9592681e-01   8.9611008e-01   8.9635164e-01   8.9657895e-01   8.9681384e-01   8.9706690e-01   8.9737406e-01   8.9773572e-01   8.9810145e-01   8.9841888e-01   8.9873958e-01   8.9906281e-01   8.9938536e-01   8.9974422e-01   9.0004510e-01   9.0034599e-01   9.0064906e-01   9.0095147e-01   9.0125388e-01   9.0153633e-01   9.0181879e-01   9.0215237e-01   9.0252348e-01   9.0295230e-01   9.0331247e-01   9.0366876e-01   9.0412283e-01   9.0451832e-01   9.0491561e-01   9.0537103e-01   9.0574534e-01   9.0612635e-01   9.0657107e-01   9.0688630e-01   9.0720153e-01   9.0752210e-01   9.0790140e-01   9.0821093e-01   9.0857636e-01   9.0881097e-01   9.0904557e-01   9.0936908e-01   9.0969200e-01   9.0997437e-01   9.1026987e-01   9.1052550e-01   9.1082951e-01   9.1121869e-01   9.1157732e-01   9.1187278e-01   9.1211496e-01   9.1232486e-01   9.1252152e-01   9.1272492e-01   9.1294609e-01   9.1320406e-01   9.1346203e-01   9.1370786e-01   9.1392659e-01   9.1413141e-01   9.1429897e-01   9.1445956e-01   9.1462603e-01   9.1480543e-01   9.1504947e-01   9.1532149e-01   9.1558463e-01   9.1582287e-01   9.1601750e-01   9.1623808e-01   9.1653364e-01   9.1683781e-01   9.1715609e-01   9.1745905e-01   9.1770343e-01   9.1799117e-01   9.1826350e-01   9.1853531e-01   9.1884404e-01   9.1909552e-01   9.1945277e-01   9.1979145e-01   9.2011952e-01   9.2044844e-01   9.2076430e-01   9.2113714e-01   9.2148257e-01   9.2177315e-01   9.2209817e-01   9.2236683e-01   9.2259479e-01   9.2278866e-01   9.2296838e-01   9.2323399e-01   9.2355829e-01   9.2387843e-01   9.2413464e-01   9.2444148e-01   9.2484968e-01   9.2517819e-01   9.2545738e-01   9.2569154e-01   9.2591502e-01   9.2613994e-01   9.2635571e-01   9.2667159e-01   9.2700497e-01   9.2731146e-01   9.2759448e-01   9.2785328e-01   9.2814294e-01   9.2842657e-01   9.2869879e-01   9.2906699e-01   9.2949022e-01   9.2966935e-01   9.2984848e-01   9.3007265e-01   9.3033345e-01   9.3063439e-01   9.3095816e-01   9.3128098e-01   9.3157707e-01   9.3190532e-01   9.3221310e-01   9.3247726e-01   9.3270218e-01   9.3288887e-01   9.3321610e-01   9.3355632e-01   9.3391467e-01   9.3421878e-01   9.3450483e-01   9.3474964e-01   9.3499802e-01   9.3522787e-01   9.3559712e-01   9.3590105e-01   9.3622501e-01   9.3656380e-01   9.3687183e-01   9.3717987e-01   9.3744053e-01   9.3769098e-01   9.3798329e-01   9.3824058e-01   9.3845528e-01   9.3867027e-01   9.3893101e-01   9.3916540e-01   9.3937441e-01   9.3964515e-01   9.3993998e-01   9.4023766e-01   9.4051572e-01   9.4079378e-01   9.4110444e-01   9.4142881e-01   9.4172184e-01   9.4202743e-01   9.4229562e-01   9.4254489e-01   9.4279308e-01   9.4299326e-01   9.4319416e-01   9.4344428e-01   9.4369781e-01   9.4399433e-01   9.4423716e-01   9.4449665e-01   9.4475189e-01   9.4500104e-01   9.4526935e-01   9.4555765e-01   9.4588415e-01   9.4621766e-01   9.4653246e-01   9.4687249e-01   9.4714630e-01   9.4744614e-01   9.4774247e-01   9.4806457e-01   9.4833994e-01   9.4863906e-01   9.4888560e-01   9.4925796e-01   9.4955827e-01   9.4982226e-01   9.5019427e-01   9.5056259e-01   9.5085891e-01   9.5120617e-01   9.5156573e-01   9.5174716e-01   9.5192859e-01   9.5212966e-01   9.5232869e-01   9.5258984e-01   9.5292865e-01   9.5326943e-01   9.5364370e-01   9.5402788e-01   9.5445829e-01   9.5494092e-01   9.5533006e-01   9.5576463e-01   9.5614532e-01   9.5648760e-01   9.5675612e-01   9.5702463e-01   9.5734876e-01   9.5779383e-01   9.5816222e-01   9.5849693e-01   9.5882787e-01   9.5921429e-01   9.5956394e-01   9.5991172e-01   9.6028048e-01   9.6063252e-01   9.6095642e-01   9.6118097e-01   9.6140552e-01   9.6168800e-01   9.6200425e-01   9.6234836e-01   9.6267171e-01   9.6312814e-01   9.6354467e-01   9.6389959e-01   9.6427588e-01   9.6459038e-01   9.6490488e-01   9.6518902e-01   9.6551975e-01   9.6586957e-01   9.6624380e-01   9.6664050e-01   9.6706727e-01   9.6749331e-01   9.6795751e-01   9.6841009e-01   9.6882232e-01   9.6925547e-01   9.6974982e-01   9.7026845e-01   9.7060187e-01   9.7093528e-01   9.7129134e-01   9.7162862e-01   9.7193225e-01   9.7223924e-01   9.7256935e-01   9.7288293e-01   9.7326742e-01   9.7360575e-01   9.7397501e-01   9.7435282e-01   9.7474208e-01   9.7507073e-01   9.7539938e-01   9.7577572e-01   9.7613275e-01   9.7644719e-01   9.7675136e-01   9.7694914e-01   9.7714693e-01   9.7736992e-01   9.7759046e-01   9.7782822e-01   9.7814180e-01   9.7844266e-01   9.7872870e-01   9.7907987e-01   9.7959022e-01   9.8003329e-01   9.8032555e-01   9.8061780e-01   9.8092198e-01   9.8119212e-01   9.8150370e-01   9.8180878e-01   9.8222949e-01   9.8265570e-01   9.8301521e-01   9.8337472e-01   9.8377958e-01   9.8415979e-01   9.8451483e-01   9.8491966e-01   9.8537590e-01   9.8588156e-01   9.8642836e-01   9.8687904e-01   9.8728124e-01   9.8764889e-01   9.8801829e-01   9.8831520e-01   9.8861210e-01   9.8890214e-01   9.8926117e-01   9.8957210e-01   9.8989398e-01   9.9037193e-01   9.9084360e-01   9.9133574e-01   9.9181006e-01   9.9223286e-01   9.9270242e-01   9.9315952e-01   9.9354985e-01   9.9392220e-01   9.9434172e-01   9.9471673e-01   9.9521163e-01   9.9562540e-01   9.9599635e-01   9.9631656e-01   9.9665818e-01   9.9705931e-01   9.9741004e-01   9.9776076e-01   9.9814020e-01   9.9853815e-01   9.9892585e-01   9.9929133e-01   9.9964451e-01   9.9997798e-01   1.0003181e+00   1.0005857e+00   1.0008533e+00   1.0011513e+00   1.0014187e+00   1.0016860e+00   1.0026405e+00   1.0032854e+00   1.0037948e+00   1.0043043e+00   1.0047645e+00   1.0052440e+00   1.0056445e+00   1.0059829e+00   1.0063036e+00   1.0066036e+00   1.0069067e+00   1.0072767e+00   1.0076527e+00   1.0079735e+00   1.0082942e+00   1.0086382e+00   1.0089686e+00   1.0092487e+00   1.0095288e+00   1.0098334e+00   1.0102132e+00   1.0105836e+00   1.0109058e+00   1.0112351e+00   1.0116296e+00   1.0120745e+00   1.0125201e+00   1.0128879e+00   1.0133282e+00   1.0136913e+00   1.0141016e+00   1.0144709e+00   1.0147696e+00   1.0150704e+00   1.0155450e+00   1.0159662e+00   1.0163411e+00   1.0166733e+00   1.0170014e+00   1.0173741e+00   1.0176871e+00   1.0180001e+00   1.0183139e+00   1.0186577e+00   1.0190781e+00   1.0194305e+00   1.0198567e+00   1.0202556e+00   1.0207760e+00   1.0212147e+00   1.0215891e+00   1.0220416e+00   1.0223004e+00   1.0225593e+00   1.0228143e+00   1.0231152e+00   1.0234894e+00   1.0238187e+00   1.0241358e+00   1.0244960e+00   1.0248413e+00   1.0251650e+00   1.0254537e+00   1.0257651e+00   1.0260319e+00   1.0263181e+00   1.0266089e+00   1.0268738e+00   1.0271281e+00   1.0274223e+00   1.0277468e+00   1.0281330e+00   1.0285341e+00   1.0288979e+00   1.0293576e+00   1.0297292e+00   1.0300310e+00   1.0303240e+00   1.0306114e+00   1.0308972e+00   1.0311969e+00   1.0315605e+00   1.0318637e+00   1.0321869e+00   1.0325674e+00   1.0329946e+00   1.0334929e+00   1.0339016e+00   1.0344080e+00   1.0348763e+00   1.0353499e+00   1.0357898e+00   1.0362235e+00   1.0365244e+00   1.0368254e+00   1.0371204e+00   1.0374578e+00   1.0377433e+00   1.0380925e+00   1.0384745e+00   1.0388277e+00   1.0391888e+00   1.0395488e+00   1.0398879e+00   1.0402425e+00   1.0406371e+00   1.0409718e+00   1.0413406e+00   1.0417433e+00   1.0421224e+00   1.0424538e+00   1.0427927e+00   1.0432860e+00   1.0437464e+00   1.0441232e+00   1.0444740e+00   1.0447923e+00   1.0450469e+00   1.0452597e+00   1.0454725e+00   1.0457315e+00   1.0460681e+00   1.0464193e+00   1.0468884e+00   1.0473965e+00   1.0477565e+00   1.0480387e+00   1.0483208e+00   1.0486422e+00   1.0489464e+00   1.0492834e+00   1.0497421e+00   1.0502027e+00   1.0506223e+00   1.0510273e+00   1.0514160e+00   1.0517701e+00   1.0526724e+00   1.0532626e+00   1.0538527e+00   1.0543310e+00   1.0547613e+00   1.0551022e+00   1.0554430e+00   1.0557664e+00   1.0561072e+00   1.0564381e+00   1.0567798e+00   1.0571123e+00   1.0575672e+00   1.0580061e+00   1.0584094e+00   1.0587698e+00   1.0590606e+00   1.0593514e+00   1.0596858e+00   1.0599761e+00   1.0602856e+00   1.0606377e+00   1.0609438e+00   1.0612498e+00   1.0615815e+00   1.0618565e+00   1.0621279e+00   1.0624087e+00   1.0626581e+00   1.0629175e+00   1.0631635e+00   1.0635115e+00   1.0638617e+00   1.0643249e+00   1.0647364e+00   1.0651480e+00   1.0655732e+00   1.0659749e+00   1.0663406e+00   1.0667316e+00   1.0670872e+00   1.0674139e+00   1.0677998e+00   1.0682747e+00   1.0688221e+00   1.0693062e+00   1.0697522e+00   1.0700758e+00   1.0703994e+00   1.0708423e+00   1.0714662e+00   1.0720373e+00   1.0725806e+00   1.0730838e+00   1.0735454e+00   1.0739721e+00   1.0743315e+00   1.0746648e+00   1.0750213e+00   1.0753779e+00   1.0757120e+00   1.0760396e+00   1.0763221e+00   1.0766207e+00   1.0769267e+00   1.0772477e+00   1.0775724e+00   1.0779447e+00   1.0782704e+00   1.0785690e+00   1.0788706e+00   1.0791721e+00   1.0795585e+00   1.0799538e+00   1.0803600e+00   1.0807582e+00   1.0811534e+00   1.0816970e+00   1.0821573e+00   1.0825741e+00   1.0829720e+00   1.0833393e+00   1.0836979e+00   1.0840738e+00   1.0844497e+00   1.0848028e+00   1.0851043e+00   1.0853629e+00   1.0856781e+00   1.0861231e+00   1.0866587e+00   1.0871092e+00   1.0876877e+00   1.0881623e+00   1.0885324e+00   1.0889025e+00   1.0893957e+00   1.0898853e+00   1.0903749e+00   1.0908410e+00   1.0912212e+00   1.0915616e+00   1.0919141e+00   1.0923726e+00   1.0928018e+00   1.0932566e+00   1.0936844e+00   1.0940753e+00   1.0944385e+00   1.0947569e+00   1.0950478e+00   1.0953477e+00   1.0956461e+00   1.0959604e+00   1.0963273e+00   1.0966698e+00   1.0969913e+00   1.0973371e+00   1.0977410e+00   1.0981166e+00   1.0984312e+00   1.0987089e+00   1.0989729e+00   1.0993693e+00   1.0997701e+00   1.1001426e+00   1.1004153e+00   1.1006879e+00   1.1010789e+00   1.1015955e+00   1.1020606e+00   1.1024457e+00   1.1028309e+00   1.1032613e+00   1.1036560e+00   1.1039377e+00   1.1042193e+00   1.1045597e+00   1.1048858e+00   1.1052497e+00   1.1055732e+00   1.1058934e+00   1.1062193e+00   1.1065121e+00   1.1068499e+00   1.1071826e+00   1.1075485e+00   1.1079895e+00   1.1084632e+00   1.1090477e+00   1.1097014e+00   1.1101927e+00   1.1106841e+00   1.1111853e+00   1.1117459e+00   1.1122368e+00   1.1126497e+00   1.1130300e+00   1.1133796e+00   1.1137720e+00   1.1141523e+00   1.1145008e+00   1.1148574e+00   1.1151826e+00   1.1154895e+00   1.1158362e+00   1.1162225e+00   1.1166428e+00   1.1171329e+00   1.1175321e+00   1.1179795e+00   1.1183884e+00   1.1188738e+00   1.1192936e+00   1.1197468e+00   1.1202231e+00   1.1205432e+00   1.1208632e+00   1.1212337e+00   1.1216423e+00   1.1220763e+00   1.1224311e+00   1.1227859e+00   1.1231553e+00   1.1235515e+00   1.1239981e+00   1.1244419e+00   1.1248631e+00   1.1252865e+00   1.1256284e+00   1.1260084e+00   1.1263588e+00   1.1267520e+00   1.1271216e+00   1.1275070e+00   1.1278294e+00   1.1281051e+00   1.1284983e+00   1.1288436e+00   1.1291652e+00   1.1294826e+00   1.1298000e+00   1.1301628e+00   1.1305353e+00   1.1309834e+00   1.1313808e+00   1.1317103e+00   1.1321438e+00   1.1325671e+00   1.1329544e+00   1.1332880e+00   1.1336091e+00   1.1340004e+00   1.1344181e+00   1.1348646e+00   1.1352277e+00   1.1355615e+00   1.1358804e+00   1.1362497e+00   1.1367237e+00   1.1371430e+00   1.1376329e+00   1.1380312e+00   1.1384035e+00   1.1388169e+00   1.1392850e+00   1.1397195e+00   1.1401441e+00   1.1405224e+00   1.1408274e+00   1.1411289e+00   1.1414220e+00   1.1418143e+00   1.1422324e+00   1.1426936e+00   1.1431548e+00   1.1436875e+00   1.1442208e+00   1.1445923e+00   1.1449637e+00   1.1453307e+00   1.1457186e+00   1.1460296e+00   1.1463693e+00   1.1466937e+00   1.1469840e+00   1.1472441e+00   1.1475501e+00   1.1478527e+00   1.1481865e+00   1.1485748e+00   1.1490759e+00   1.1495396e+00   1.1499234e+00   1.1502597e+00   1.1506174e+00   1.1511449e+00   1.1517144e+00   1.1523350e+00   1.1526658e+00   1.1529966e+00   1.1533457e+00   1.1537794e+00   1.1540959e+00   1.1544123e+00   1.1548229e+00   1.1551712e+00   1.1555500e+00   1.1561956e+00   1.1567756e+00   1.1573002e+00   1.1578323e+00   1.1583358e+00   1.1588239e+00   1.1592386e+00   1.1595899e+00   1.1600686e+00   1.1605137e+00   1.1608762e+00   1.1612260e+00   1.1616247e+00   1.1620269e+00   1.1623957e+00   1.1627252e+00   1.1630410e+00   1.1633969e+00   1.1637583e+00   1.1640666e+00   1.1643952e+00   1.1647238e+00   1.1651543e+00   1.1658126e+00   1.1663530e+00   1.1669487e+00   1.1674876e+00   1.1680380e+00   1.1686210e+00   1.1692584e+00   1.1697967e+00   1.1703004e+00   1.1707917e+00   1.1711983e+00   1.1715834e+00   1.1719379e+00   1.1723006e+00   1.1726545e+00   1.1730083e+00   1.1734418e+00   1.1738072e+00   1.1741726e+00   1.1745954e+00   1.1750109e+00   1.1754946e+00   1.1760668e+00   1.1764450e+00   1.1768233e+00   1.1773915e+00   1.1779130e+00   1.1784330e+00   1.1788773e+00   1.1793241e+00   1.1797394e+00   1.1801547e+00   1.1806124e+00   1.1811727e+00   1.1817382e+00   1.1822610e+00   1.1827720e+00   1.1832986e+00   1.1838391e+00   1.1845217e+00   1.1850860e+00   1.1856503e+00   1.1861617e+00   1.1866675e+00   1.1870980e+00   1.1875402e+00   1.1880367e+00   1.1884917e+00   1.1890188e+00   1.1894859e+00   1.1899573e+00   1.1904287e+00   1.1908330e+00   1.1912074e+00   1.1917141e+00   1.1922430e+00   1.1927586e+00   1.1933283e+00   1.1938822e+00   1.1942042e+00   1.1945262e+00   1.1949663e+00   1.1954031e+00   1.1958791e+00   1.1963550e+00   1.1969806e+00   1.1973853e+00   1.1977899e+00   1.1981584e+00   1.1985411e+00   1.1989144e+00   1.1993157e+00   1.1996772e+00   1.2000266e+00   1.2003369e+00   1.2006473e+00   1.2009443e+00   1.2012465e+00   1.2015941e+00   1.2019282e+00   1.2023527e+00   1.2033436e+00   1.2043345e+00   1.2046626e+00   1.2049907e+00   1.2053245e+00   1.2057405e+00   1.2061997e+00   1.2067126e+00   1.2071350e+00   1.2076604e+00   1.2082981e+00   1.2089705e+00   1.2095646e+00   1.2101134e+00   1.2107141e+00   1.2111982e+00   1.2116822e+00   1.2121867e+00   1.2126259e+00   1.2129895e+00   1.2134113e+00   1.2139791e+00   1.2145547e+00   1.2151093e+00   1.2156799e+00   1.2161956e+00   1.2167723e+00   1.2174917e+00   1.2179974e+00   1.2185031e+00   1.2191407e+00   1.2196848e+00   1.2202014e+00   1.2207780e+00   1.2213541e+00   1.2219110e+00   1.2224889e+00   1.2230336e+00   1.2234147e+00   1.2237958e+00   1.2242620e+00   1.2246508e+00   1.2250568e+00   1.2254233e+00   1.2257360e+00   1.2261574e+00   1.2266016e+00   1.2270598e+00   1.2275446e+00   1.2279868e+00   1.2286242e+00   1.2291344e+00   1.2295728e+00   1.2300740e+00   1.2305007e+00   1.2308690e+00   1.2312383e+00   1.2316229e+00   1.2319629e+00   1.2322666e+00   1.2325608e+00   1.2329371e+00   1.2332891e+00   1.2337182e+00   1.2342210e+00   1.2347364e+00   1.2351667e+00   1.2355765e+00   1.2359759e+00   1.2363338e+00   1.2366923e+00   1.2370981e+00   1.2375279e+00   1.2379202e+00   1.2383088e+00   1.2387428e+00   1.2392511e+00   1.2397643e+00   1.2401999e+00   1.2405626e+00   1.2409829e+00   1.2413743e+00   1.2416953e+00   1.2420176e+00   1.2423395e+00   1.2426253e+00   1.2429520e+00   1.2433212e+00   1.2437105e+00   1.2441174e+00   1.2445045e+00   1.2449638e+00   1.2454279e+00   1.2458134e+00   1.2461701e+00   1.2465148e+00   1.2468668e+00   1.2473454e+00   1.2478656e+00   1.2484352e+00   1.2490400e+00   1.2496723e+00   1.2504789e+00   1.2511549e+00   1.2518310e+00   1.2522936e+00   1.2527562e+00   1.2534436e+00   1.2539648e+00   1.2543536e+00   1.2547424e+00   1.2552021e+00   1.2556191e+00   1.2560713e+00   1.2564434e+00   1.2568156e+00   1.2571574e+00   1.2575721e+00   1.2579913e+00   1.2584977e+00   1.2590003e+00   1.2594337e+00   1.2598396e+00   1.2603799e+00   1.2608168e+00   1.2613228e+00   1.2617784e+00   1.2622460e+00   1.2627069e+00   1.2631291e+00   1.2635648e+00   1.2640585e+00   1.2646041e+00   1.2651954e+00   1.2655818e+00   1.2659683e+00   1.2664339e+00   1.2669449e+00   1.2676081e+00   1.2678351e+00   1.2680622e+00   1.2683406e+00   1.2686229e+00   1.2689318e+00   1.2692480e+00   1.2695680e+00   1.2699091e+00   1.2702463e+00   1.2705991e+00   1.2709247e+00   1.2712468e+00   1.2715518e+00   1.2718904e+00   1.2723420e+00   1.2727208e+00   1.2731824e+00   1.2737572e+00   1.2743627e+00   1.2747978e+00   1.2752330e+00   1.2757279e+00   1.2762563e+00   1.2767407e+00   1.2771801e+00   1.2776281e+00   1.2781234e+00   1.2786014e+00   1.2791421e+00   1.2795177e+00   1.2798934e+00   1.2801950e+00   1.2805290e+00   1.2808532e+00   1.2811627e+00   1.2815468e+00   1.2818691e+00   1.2822773e+00   1.2827134e+00   1.2830957e+00   1.2834396e+00   1.2838080e+00   1.2841682e+00   1.2845274e+00   1.2848858e+00   1.2852200e+00   1.2856473e+00   1.2860887e+00   1.2865080e+00   1.2869541e+00   1.2873669e+00   1.2877399e+00   1.2881128e+00   1.2884737e+00   1.2889866e+00   1.2895747e+00   1.2902400e+00   1.2907895e+00   1.2913721e+00   1.2918628e+00   1.2924308e+00   1.2929696e+00   1.2934430e+00   1.2937778e+00   1.2941126e+00   1.2944429e+00   1.2948333e+00   1.2952487e+00   1.2955927e+00   1.2959562e+00   1.2964632e+00   1.2970042e+00   1.2975038e+00   1.2979951e+00   1.2984552e+00   1.2988796e+00   1.2993013e+00   1.2998364e+00   1.3004619e+00   1.3010388e+00   1.3017389e+00   1.3024343e+00   1.3030242e+00   1.3034804e+00   1.3039366e+00   1.3044911e+00   1.3049160e+00   1.3053409e+00   1.3058207e+00   1.3062552e+00   1.3069644e+00   1.3076587e+00   1.3082694e+00   1.3087652e+00   1.3093110e+00   1.3099817e+00   1.3106043e+00   1.3111620e+00   1.3117197e+00   1.3122441e+00   1.3127513e+00   1.3131118e+00   1.3134722e+00   1.3139153e+00   1.3143317e+00   1.3147442e+00   1.3150935e+00   1.3155555e+00   1.3159190e+00   1.3162826e+00   1.3166254e+00   1.3169190e+00   1.3172381e+00   1.3176386e+00   1.3180624e+00   1.3186182e+00   1.3190999e+00   1.3196295e+00   1.3201734e+00   1.3207608e+00   1.3212291e+00   1.3216973e+00   1.3221040e+00   1.3226289e+00   1.3231271e+00   1.3235746e+00   1.3239794e+00   1.3243102e+00   1.3247016e+00   1.3250899e+00   1.3254639e+00   1.3258535e+00   1.3262478e+00   1.3266168e+00   1.3269693e+00   1.3274129e+00   1.3278535e+00   1.3282351e+00   1.3286016e+00   1.3289993e+00   1.3293083e+00   1.3296173e+00   1.3299387e+00   1.3302060e+00   1.3304871e+00   1.3308032e+00   1.3311275e+00   1.3314261e+00   1.3317788e+00   1.3322040e+00   1.3325755e+00   1.3330024e+00   1.3334294e+00   1.3339258e+00   1.3346585e+00   1.3351221e+00   1.3355857e+00   1.3360055e+00   1.3363482e+00   1.3367331e+00   1.3370614e+00   1.3374060e+00   1.3378656e+00   1.3383133e+00   1.3387576e+00   1.3392380e+00   1.3396979e+00   1.3401149e+00   1.3405276e+00   1.3409227e+00   1.3413789e+00   1.3418352e+00   1.3422363e+00   1.3426617e+00   1.3431213e+00   1.3435924e+00   1.3441838e+00   1.3446609e+00   1.3450919e+00   1.3455743e+00   1.3462372e+00   1.3468080e+00   1.3472073e+00   1.3476067e+00   1.3479895e+00   1.3483963e+00   1.3488695e+00   1.3493155e+00   1.3497089e+00   1.3500778e+00   1.3504774e+00   1.3508462e+00   1.3513418e+00   1.3517982e+00   1.3522547e+00   1.3526987e+00   1.3532374e+00   1.3538282e+00   1.3544189e+00   1.3548947e+00   1.3552873e+00   1.3557246e+00   1.3562379e+00   1.3568360e+00   1.3573633e+00   1.3578443e+00   1.3582340e+00   1.3587471e+00   1.3591674e+00   1.3597013e+00   1.3601954e+00   1.3605988e+00   1.3609615e+00   1.3614183e+00   1.3619696e+00   1.3624442e+00   1.3629267e+00   1.3634565e+00   1.3637940e+00   1.3641314e+00   1.3645230e+00   1.3648840e+00   1.3652330e+00   1.3657017e+00   1.3662743e+00   1.3669408e+00   1.3676781e+00   1.3683323e+00   1.3689166e+00   1.3696314e+00   1.3700819e+00   1.3704067e+00   1.3707315e+00   1.3711029e+00   1.3714898e+00   1.3718276e+00   1.3723033e+00   1.3726565e+00   1.3730097e+00   1.3734427e+00   1.3739850e+00   1.3743994e+00   1.3748139e+00   1.3752890e+00   1.3755928e+00   1.3758966e+00   1.3761710e+00   1.3764622e+00   1.3768102e+00   1.3771390e+00   1.3774821e+00   1.3777836e+00   1.3781167e+00   1.3784187e+00   1.3787818e+00   1.3793515e+00   1.3798356e+00   1.3802932e+00   1.3808730e+00   1.3813987e+00   1.3818471e+00   1.3822556e+00   1.3825663e+00   1.3828769e+00   1.3832122e+00   1.3835948e+00   1.3840091e+00   1.3843774e+00   1.3846785e+00   1.3851516e+00   1.3855489e+00   1.3859823e+00   1.3865387e+00   1.3870077e+00   1.3874256e+00   1.3877419e+00   1.3880582e+00   1.3884293e+00   1.3889002e+00   1.3893167e+00   1.3897063e+00   1.3901130e+00   1.3905211e+00   1.3909285e+00   1.3913441e+00   1.3917712e+00   1.3921982e+00   1.3926011e+00   1.3930629e+00   1.3934058e+00   1.3937488e+00   1.3941560e+00   1.3945993e+00   1.3951275e+00   1.3955508e+00   1.3959518e+00   1.3965374e+00   1.3970675e+00   1.3974624e+00   1.3978572e+00   1.3983271e+00   1.3987799e+00   1.3991905e+00   1.3995848e+00   1.4000890e+00   1.4005743e+00   1.4009813e+00   1.4013586e+00   1.4017740e+00   1.4020517e+00   1.4023294e+00   1.4026496e+00   1.4029913e+00   1.4033292e+00   1.4037717e+00   1.4042142e+00   1.4045887e+00   1.4050164e+00   1.4055730e+00   1.4060888e+00   1.4065149e+00   1.4070333e+00   1.4074736e+00   1.4079384e+00   1.4083368e+00   1.4086703e+00   1.4090339e+00   1.4093785e+00   1.4096808e+00   1.4100093e+00   1.4104595e+00   1.4109737e+00   1.4114394e+00   1.4119479e+00   1.4124627e+00   1.4129193e+00   1.4133629e+00   1.4137383e+00   1.4140675e+00   1.4144303e+00   1.4148246e+00   1.4152229e+00   1.4156594e+00   1.4159676e+00   1.4162758e+00   1.4166803e+00   1.4170995e+00   1.4174831e+00   1.4178832e+00   1.4183959e+00   1.4188951e+00   1.4193960e+00   1.4197630e+00   1.4201300e+00   1.4205190e+00   1.4208708e+00   1.4213462e+00   1.4219014e+00   1.4223753e+00   1.4228727e+00   1.4233550e+00   1.4238104e+00   1.4242428e+00   1.4246779e+00   1.4250779e+00   1.4255275e+00   1.4258886e+00   1.4262497e+00   1.4265975e+00   1.4270949e+00   1.4275013e+00   1.4278774e+00   1.4283033e+00   1.4291712e+00   1.4296300e+00   1.4300888e+00   1.4305181e+00   1.4310273e+00   1.4314718e+00   1.4319325e+00   1.4323327e+00   1.4328281e+00   1.4332424e+00   1.4336102e+00   1.4339435e+00   1.4344155e+00   1.4347998e+00   1.4352078e+00   1.4356010e+00   1.4361076e+00   1.4365454e+00   1.4370449e+00   1.4374318e+00   1.4378187e+00   1.4382351e+00   1.4385516e+00   1.4388682e+00   1.4392506e+00   1.4395582e+00   1.4399446e+00   1.4404200e+00   1.4408771e+00   1.4412430e+00   1.4416090e+00   1.4420826e+00   1.4426350e+00   1.4428687e+00   1.4431025e+00   1.4433745e+00   1.4436681e+00   1.4441520e+00   1.4445654e+00   1.4449789e+00   1.4455002e+00   1.4459319e+00   1.4463239e+00   1.4467751e+00   1.4472216e+00   1.4475983e+00   1.4478718e+00   1.4481453e+00   1.4485210e+00   1.4490744e+00   1.4496574e+00   1.4502160e+00   1.4508585e+00   1.4513060e+00   1.4517535e+00   1.4523431e+00   1.4528445e+00   1.4532770e+00   1.4537877e+00   1.4540334e+00   1.4542791e+00   1.4546077e+00   1.4550158e+00   1.4554298e+00   1.4558096e+00   1.4562272e+00   1.4566669e+00   1.4570224e+00   1.4573779e+00   1.4576875e+00   1.4579971e+00   1.4583629e+00   1.4587444e+00   1.4590768e+00   1.4594758e+00   1.4598457e+00   1.4601433e+00   1.4604410e+00   1.4607989e+00   1.4612439e+00   1.4617286e+00   1.4621869e+00   1.4625563e+00   1.4628993e+00   1.4631961e+00   1.4635723e+00   1.4639582e+00   1.4644675e+00   1.4650113e+00   1.4655764e+00   1.4661996e+00   1.4665488e+00   1.4668981e+00   1.4672039e+00   1.4675124e+00   1.4678241e+00   1.4681654e+00   1.4684739e+00   1.4688126e+00   1.4690771e+00   1.4693416e+00   1.4696019e+00   1.4698696e+00   1.4701129e+00   1.4703400e+00   1.4706038e+00   1.4709002e+00   1.4711967e+00   1.4715938e+00   1.4719909e+00   1.4724682e+00   1.4728581e+00   1.4732887e+00   1.4737193e+00   1.4740102e+00   1.4743010e+00   1.4745376e+00   1.4749366e+00   1.4752949e+00   1.4756883e+00   1.4761285e+00   1.4765064e+00   1.4769921e+00   1.4775559e+00   1.4781057e+00   1.4785620e+00   1.4787712e+00   1.4789805e+00   1.4791908e+00   1.4794249e+00   1.4796583e+00   1.4798879e+00   1.4800911e+00   1.4803270e+00   1.4805950e+00   1.4809525e+00   1.4812702e+00   1.4817052e+00   1.4822026e+00   1.4828941e+00   1.4835850e+00   1.4840480e+00   1.4845111e+00   1.4850067e+00   1.4854629e+00   1.4859226e+00   1.4864208e+00   1.4870099e+00   1.4875230e+00   1.4878563e+00   1.4881082e+00   1.4883600e+00   1.4885679e+00   1.4887407e+00   1.4889628e+00   1.4892349e+00   1.4894797e+00   1.4897402e+00   1.4900196e+00   1.4902569e+00   1.4904910e+00   1.4907398e+00   1.4909938e+00   1.4912827e+00   1.4915197e+00   1.4917808e+00   1.4920174e+00   1.4923349e+00   1.4927597e+00   1.4930560e+00   1.4932814e+00   1.4935068e+00   1.4938434e+00   1.4942737e+00   1.4947390e+00   1.4951439e+00   1.4955274e+00   1.4958989e+00   1.4963090e+00   1.4966667e+00   1.4969932e+00   1.4972800e+00   1.4975702e+00   1.4978160e+00   1.4981627e+00   1.4984684e+00   1.4987574e+00   1.4992265e+00   1.4996714e+00   1.5001163e+00   1.5005636e+00   1.5010110e+00   1.5014838e+00   1.5017994e+00   1.5021150e+00   1.5025217e+00   1.5027584e+00   1.5029952e+00   1.5033568e+00   1.5036974e+00   1.5039787e+00   1.5042408e+00   1.5045030e+00   1.5047833e+00   1.5051136e+00   1.5054662e+00   1.5058336e+00   1.5062010e+00   1.5065367e+00   1.5068600e+00   1.5071817e+00   1.5074770e+00   1.5077696e+00   1.5080351e+00   1.5082894e+00   1.5085536e+00   1.5088056e+00   1.5090252e+00   1.5092751e+00   1.5095545e+00   1.5097998e+00   1.5101627e+00   1.5104657e+00   1.5107262e+00   1.5111024e+00   1.5114612e+00   1.5118163e+00   1.5121713e+00   1.5125337e+00   1.5129122e+00   1.5132829e+00   1.5137093e+00   1.5141152e+00   1.5144620e+00   1.5148148e+00   1.5151263e+00   1.5154583e+00   1.5158076e+00   1.5161980e+00   1.5166061e+00   1.5169542e+00   1.5173369e+00   1.5177708e+00   1.5182091e+00   1.5186666e+00   1.5190750e+00   1.5194675e+00   1.5198826e+00   1.5202568e+00   1.5206633e+00   1.5210596e+00   1.5215520e+00   1.5220487e+00   1.5224562e+00   1.5227555e+00   1.5229844e+00   1.5232134e+00   1.5235145e+00   1.5238980e+00   1.5242123e+00   1.5244472e+00   1.5246822e+00   1.5248956e+00   1.5252068e+00   1.5256024e+00   1.5261410e+00   1.5266080e+00   1.5269957e+00   1.5272758e+00   1.5275560e+00   1.5279823e+00   1.5284347e+00   1.5287280e+00   1.5290212e+00   1.5293422e+00   1.5296897e+00   1.5299738e+00   1.5302579e+00   1.5305688e+00   1.5309454e+00   1.5313005e+00   1.5316459e+00   1.5320476e+00   1.5324817e+00   1.5328638e+00   1.5332402e+00   1.5335823e+00   1.5339265e+00   1.5342989e+00   1.5346220e+00   1.5349822e+00   1.5352786e+00   1.5355482e+00   1.5358469e+00   1.5361211e+00   1.5364465e+00   1.5368529e+00   1.5372529e+00   1.5376375e+00   1.5380879e+00   1.5385265e+00   1.5388026e+00   1.5390786e+00   1.5392252e+00   1.5393717e+00   1.5395603e+00   1.5398758e+00   1.5402294e+00   1.5407006e+00   1.5412149e+00   1.5416620e+00   1.5421092e+00   1.5425459e+00   1.5429127e+00   1.5432414e+00   1.5435578e+00   1.5439062e+00   1.5442104e+00   1.5444627e+00   1.5447073e+00   1.5449904e+00   1.5452735e+00   1.5455097e+00   1.5458142e+00   1.5461348e+00   1.5464487e+00   1.5467273e+00   1.5469800e+00   1.5472367e+00   1.5475962e+00   1.5479834e+00   1.5483456e+00   1.5487942e+00   1.5492814e+00   1.5497686e+00   1.5501688e+00   1.5505597e+00   1.5508896e+00   1.5513043e+00   1.5519419e+00   1.5522057e+00   1.5524077e+00   1.5526096e+00   1.5528269e+00   1.5530328e+00   1.5532266e+00   1.5534933e+00   1.5538263e+00   1.5540564e+00   1.5555947e+00   1.5559968e+00   1.5562916e+00   1.5565865e+00   1.5569383e+00   1.5573739e+00   1.5577464e+00   1.5579985e+00   1.5582505e+00   1.5585818e+00   1.5589241e+00   1.5592761e+00   1.5595653e+00   1.5598426e+00   1.5601424e+00   1.5604452e+00   1.5607154e+00   1.5610148e+00   1.5612994e+00   1.5615917e+00   1.5618709e+00   1.5621382e+00   1.5624636e+00   1.5628175e+00   1.5632529e+00   1.5636598e+00   1.5641121e+00   1.5645944e+00   1.5649669e+00   1.5653393e+00   1.5657667e+00   1.5662568e+00   1.5666940e+00   1.5671164e+00   1.5675940e+00   1.5679929e+00   1.5683039e+00   1.5686150e+00   1.5688930e+00   1.5692279e+00   1.5695973e+00   1.5698329e+00   1.5700684e+00   1.5703717e+00   1.5706890e+00   1.5710285e+00   1.5713126e+00   1.5716911e+00   1.5720241e+00   1.5723842e+00   1.5728200e+00   1.5732767e+00   1.5736877e+00   1.5740918e+00   1.5744873e+00   1.5746096e+00   1.5747320e+00   1.5749543e+00   1.5752714e+00   1.5754926e+00   1.5757138e+00   1.5759592e+00   1.5762359e+00   1.5765471e+00   1.5768243e+00   1.5771014e+00   1.5773904e+00   1.5777583e+00   1.5781729e+00   1.5787475e+00   1.5793781e+00   1.5799810e+00   1.5805610e+00   1.5811410e+00   1.5816405e+00   1.5821400e+00   1.5826798e+00   1.5831760e+00   1.5837806e+00   1.5843553e+00   1.5849033e+00   1.5854664e+00   1.5860622e+00   1.5862401e+00   1.5864181e+00   1.5865855e+00   1.5868084e+00   1.5871824e+00   1.5876483e+00   1.5879151e+00   1.5881819e+00   1.5884495e+00   1.5887171e+00   1.5890177e+00   1.5892705e+00   1.5894700e+00   1.5896695e+00   1.5899413e+00   1.5902323e+00   1.5905082e+00   1.5908502e+00   1.5911890e+00   1.5915277e+00   1.5918012e+00   1.5919802e+00   1.5921592e+00   1.5923168e+00   1.5924744e+00   1.5926487e+00   1.5929426e+00   1.5932378e+00   1.5936541e+00   1.5938067e+00   1.5939592e+00   1.5942068e+00   1.5944609e+00   1.5949330e+00   1.5953455e+00   1.5955058e+00   1.5956661e+00   1.5959031e+00   1.5960979e+00   1.5963873e+00   1.5966401e+00   1.5969799e+00   1.5973343e+00   1.5974870e+00   1.5976396e+00   1.5978222e+00   1.5979933e+00   1.5982010e+00   1.5983680e+00   1.5985156e+00   1.5987699e+00   1.5990238e+00   1.5993244e+00   1.5996315e+00   1.6000505e+00   1.6003142e+00   1.6005778e+00   1.6008036e+00   1.6009530e+00   1.6011025e+00   1.6012447e+00   1.6014877e+00   1.6015777e+00   1.6016676e+00   1.6019039e+00   1.6021547e+00   1.6023626e+00   1.6025706e+00   1.6027503e+00   1.6029299e+00   1.6031677e+00   1.6034195e+00   1.6036552e+00   1.6038410e+00   1.6040268e+00   1.6042302e+00   1.6045066e+00   1.6047830e+00   1.6050373e+00   1.6051854e+00   1.6053336e+00   1.6054802e+00   1.6056994e+00   1.6058466e+00   1.6059615e+00   1.6060763e+00   1.6062049e+00   1.6063592e+00   1.6065830e+00   1.6067620e+00   1.6069410e+00   1.6071957e+00   1.6073704e+00   1.6075450e+00   1.6077394e+00   1.6078833e+00   1.6080272e+00   1.6081967e+00   1.6084267e+00   1.6086415e+00   1.6088863e+00   1.6091227e+00   1.6093021e+00   1.6094816e+00   1.6096458e+00   1.6097948e+00   1.6099344e+00   1.6100777e+00   1.6102340e+00   1.6103833e+00   1.6106393e+00   1.6108176e+00   1.6109529e+00   1.6110881e+00   1.6112751e+00   1.6114907e+00   1.6118044e+00   1.6119193e+00   1.6120343e+00   1.6121822e+00   1.6123594e+00   1.6125626e+00   1.6129174e+00   1.6132572e+00   1.6135367e+00   1.6137909e+00   1.6140355e+00   1.6143025e+00   1.6147081e+00   1.6149778e+00   1.6152476e+00   1.6154750e+00   1.6157614e+00   1.6159583e+00   1.6161553e+00   1.6163229e+00   1.6166048e+00   1.6168787e+00   1.6171525e+00   1.6174298e+00   1.6177071e+00   1.6179399e+00   1.6181648e+00   1.6183374e+00   1.6185100e+00   1.6187280e+00   1.6191063e+00   1.6194130e+00   1.6197011e+00   1.6199893e+00   1.6202864e+00   1.6206530e+00   1.6210197e+00   1.6211913e+00   1.6213629e+00   1.6214687e+00   1.6215745e+00   1.6217092e+00   1.6218238e+00   1.6219581e+00   1.6222648e+00   1.6225372e+00   1.6228466e+00   1.6230753e+00   1.6233041e+00   1.6235422e+00   1.6236252e+00   1.6237083e+00   1.6238759e+00   1.6240934e+00   1.6243605e+00   1.6245453e+00   1.6247301e+00   1.6249312e+00   1.6251323e+00   1.6254161e+00   1.6256791e+00   1.6259201e+00   1.6261403e+00   1.6263469e+00   1.6265535e+00   1.6268062e+00   1.6270371e+00   1.6272680e+00   1.6276048e+00   1.6279504e+00   1.6282542e+00   1.6284399e+00   1.6286256e+00   1.6289373e+00   1.6291787e+00   1.6292665e+00   1.6293543e+00   1.6294884e+00   1.6296693e+00   1.6299308e+00   1.6302768e+00   1.6304506e+00   1.6306244e+00   1.6307522e+00   1.6308801e+00   1.6310614e+00   1.6312346e+00   1.6313994e+00   1.6315681e+00   1.6317157e+00   1.6318446e+00   1.6320923e+00   1.6323808e+00   1.6326325e+00   1.6329388e+00   1.6331407e+00   1.6333426e+00   1.6335507e+00   1.6337462e+00   1.6339897e+00   1.6341911e+00   1.6343849e+00   1.6347635e+00   1.6352270e+00   1.6358394e+00   1.6360176e+00   1.6361958e+00   1.6364596e+00   1.6366934e+00   1.6369055e+00   1.6371350e+00   1.6374329e+00   1.6377003e+00   1.6380126e+00   1.6383032e+00   1.6384536e+00   1.6386041e+00   1.6387893e+00   1.6389101e+00   1.6390308e+00   1.6391763e+00   1.6393746e+00   1.6395941e+00   1.6397805e+00   1.6399665e+00   1.6401498e+00   1.6403943e+00   1.6406015e+00   1.6407952e+00   1.6409552e+00   1.6410982e+00   1.6412692e+00   1.6415274e+00   1.6417880e+00   1.6419486e+00   1.6421091e+00   1.6422470e+00   1.6424159e+00   1.6425847e+00   1.6428084e+00   1.6430320e+00   1.6432591e+00   1.6434753e+00   1.6436185e+00   1.6437617e+00   1.6439179e+00   1.6441583e+00   1.6443152e+00   1.6444720e+00   1.6446247e+00   1.6447597e+00   1.6448735e+00   1.6450038e+00   1.6451781e+00   1.6452946e+00   1.6454111e+00   1.6455255e+00   1.6456421e+00   1.6457546e+00   1.6458534e+00   1.6459560e+00   1.6461205e+00   1.6462709e+00   1.6464440e+00   1.6466458e+00   1.6468477e+00   1.6471015e+00   1.6474008e+00   1.6475753e+00   1.6477498e+00   1.6479108e+00   1.6480490e+00   1.6481988e+00   1.6483613e+00   1.6485985e+00   1.6488031e+00   1.6490552e+00   1.6493297e+00   1.6495512e+00   1.6497844e+00   1.6498765e+00   1.6499686e+00   1.6500841e+00   1.6502095e+00   1.6503370e+00   1.6504508e+00   1.6505555e+00   1.6506703e+00   1.6507887e+00   1.6509951e+00   1.6513154e+00   1.6515749e+00   1.6518345e+00   1.6521254e+00   1.6525531e+00   1.6529924e+00   1.6533924e+00   1.6536999e+00   1.6538844e+00   1.6540689e+00   1.6543058e+00   1.6547422e+00   1.6550533e+00   1.6552549e+00   1.6554565e+00   1.6556693e+00   1.6558719e+00   1.6560451e+00   1.6562157e+00   1.6563678e+00   1.6564870e+00   1.6566061e+00   1.6568271e+00   1.6570783e+00   1.6572920e+00   1.6574765e+00   1.6575915e+00   1.6577065e+00   1.6578968e+00   1.6580762e+00   1.6582505e+00   1.6583992e+00   1.6585479e+00   1.6586870e+00   1.6588772e+00   1.6589942e+00   1.6591112e+00   1.6592233e+00   1.6593486e+00   1.6595205e+00   1.6595846e+00   1.6596487e+00   1.6597385e+00   1.6598606e+00   1.6599831e+00   1.6601182e+00   1.6602277e+00   1.6603185e+00   1.6604025e+00   1.6605749e+00   1.6607113e+00   1.6608477e+00   1.6610070e+00   1.6611663e+00   1.6613461e+00   1.6616314e+00   1.6619392e+00   1.6620478e+00   1.6621564e+00   1.6622940e+00   1.6624315e+00   1.6626189e+00   1.6627269e+00   1.6628348e+00   1.6629610e+00   1.6630748e+00   1.6631887e+00   1.6632966e+00   1.6633946e+00   1.6635205e+00   1.6636627e+00   1.6638159e+00   1.6639229e+00   1.6640299e+00   1.6641182e+00   1.6641918e+00   1.6642655e+00   1.6644255e+00   1.6647107e+00   1.6649074e+00   1.6651040e+00   1.6652633e+00   1.6654726e+00   1.6656892e+00   1.6659058e+00   1.6661237e+00   1.6662512e+00   1.6663788e+00   1.6665697e+00   1.6667605e+00   1.6669815e+00   1.6672025e+00   1.6674227e+00   1.6677244e+00   1.6680720e+00   1.6683545e+00   1.6686746e+00   1.6690552e+00   1.6696404e+00   1.6699944e+00   1.6701110e+00   1.6702277e+00   1.6704010e+00   1.6706254e+00   1.6708051e+00   1.6709865e+00   1.6711438e+00   1.6712643e+00   1.6713493e+00   1.6714343e+00   1.6715895e+00   1.6717822e+00   1.6719471e+00   1.6720934e+00   1.6723213e+00   1.6725492e+00   1.6728612e+00   1.6732324e+00   1.6735375e+00   1.6739253e+00   1.6742411e+00   1.6745569e+00   1.6747596e+00   1.6748854e+00   1.6750112e+00   1.6751768e+00   1.6753707e+00   1.6754986e+00   1.6756264e+00   1.6757806e+00   1.6759204e+00   1.6761044e+00   1.6762562e+00   1.6763875e+00   1.6765892e+00   1.6767909e+00   1.6770325e+00   1.6771304e+00   1.6772284e+00   1.6773854e+00   1.6775909e+00   1.6779067e+00   1.6781283e+00   1.6782727e+00   1.6784172e+00   1.6786630e+00   1.6788080e+00   1.6789531e+00   1.6790933e+00   1.6792075e+00   1.6792994e+00   1.6793914e+00   1.6794950e+00   1.6796134e+00   1.6797309e+00   1.6798065e+00   1.6798821e+00   1.6799524e+00   1.6800761e+00   1.6802053e+00   1.6803574e+00   1.6805096e+00   1.6806605e+00   1.6808114e+00   1.6809346e+00   1.6810578e+00   1.6812360e+00   1.6813846e+00   1.6815321e+00   1.6816795e+00   1.6817603e+00   1.6818411e+00   1.6819131e+00   1.6819775e+00   1.6820494e+00   1.6821313e+00   1.6822692e+00   1.6823953e+00   1.6825567e+00   1.6827180e+00   1.6828556e+00   1.6829755e+00   1.6830839e+00   1.6831812e+00   1.6832635e+00   1.6833338e+00   1.6834041e+00   1.6834851e+00   1.6836018e+00   1.6837547e+00   1.6839244e+00   1.6840998e+00   1.6843001e+00   1.6844370e+00   1.6845739e+00   1.6847227e+00   1.6848480e+00   1.6849794e+00   1.6851351e+00   1.6852662e+00   1.6853946e+00   1.6855069e+00   1.6856340e+00   1.6857610e+00   1.6858850e+00   1.6859858e+00   1.6861143e+00   1.6862512e+00   1.6863881e+00   1.6865171e+00   1.6866345e+00   1.6867375e+00   1.6868638e+00   1.6870670e+00   1.6873011e+00   1.6876193e+00   1.6877933e+00   1.6879672e+00   1.6882076e+00   1.6884398e+00   1.6886576e+00   1.6888192e+00   1.6889809e+00   1.6891371e+00   1.6892653e+00   1.6893904e+00   1.6895124e+00   1.6896250e+00   1.6897516e+00   1.6898371e+00   1.6899226e+00   1.6900434e+00   1.6901456e+00   1.6902940e+00   1.6904424e+00   1.6905739e+00   1.6907053e+00   1.6908386e+00   1.6909792e+00   1.6911631e+00   1.6912764e+00   1.6913602e+00   1.6914441e+00   1.6915555e+00   1.6916897e+00   1.6918218e+00   1.6919357e+00   1.6920461e+00   1.6921365e+00   1.6922439e+00   1.6923571e+00   1.6924493e+00   1.6925572e+00   1.6926576e+00   1.6928150e+00   1.6929090e+00   1.6930031e+00   1.6931170e+00   1.6932162e+00   1.6933013e+00   1.6933864e+00   1.6934496e+00   1.6935127e+00   1.6935800e+00   1.6936905e+00   1.6938011e+00   1.6938936e+00   1.6939766e+00   1.6940697e+00   1.6941702e+00   1.6942707e+00   1.6944137e+00   1.6945933e+00   1.6947571e+00   1.6949209e+00   1.6950565e+00   1.6951997e+00   1.6953220e+00   1.6954425e+00   1.6955629e+00   1.6956638e+00   1.6957646e+00   1.6958686e+00   1.6959679e+00   1.6960672e+00   1.6961619e+00   1.6962971e+00   1.6964323e+00   1.6965499e+00   1.6966301e+00   1.6967103e+00   1.6967852e+00   1.6969345e+00   1.6970793e+00   1.6972144e+00   1.6973729e+00   1.6975282e+00   1.6976573e+00   1.6977863e+00   1.6980257e+00   1.6980688e+00   1.6981120e+00   1.6981583e+00   1.6982313e+00   1.6982938e+00   1.6983574e+00   1.6984263e+00   1.6985402e+00   1.6986415e+00   1.6987427e+00   1.6988462e+00   1.6989440e+00   1.6990418e+00   1.6992006e+00   1.6993592e+00   1.6996402e+00   1.6997745e+00   1.6999087e+00   1.7000505e+00   1.7001662e+00   1.7002694e+00   1.7003701e+00   1.7004707e+00   1.7005884e+00   1.7006424e+00   1.7006965e+00   1.7007664e+00   1.7008539e+00   1.7009819e+00   1.7010949e+00   1.7011894e+00   1.7012839e+00   1.7013739e+00   1.7014639e+00   1.7015505e+00   1.7016371e+00   1.7017630e+00   1.7019307e+00   1.7020677e+00   1.7022047e+00   1.7023417e+00   1.7024359e+00   1.7025301e+00   1.7027072e+00   1.7028087e+00   1.7029102e+00   1.7031282e+00   1.7032800e+00   1.7034319e+00   1.7034924e+00   1.7035528e+00   1.7036661e+00   1.7038144e+00   1.7039930e+00   1.7041418e+00   1.7042554e+00   1.7043691e+00   1.7045482e+00   1.7047272e+00   1.7047849e+00   1.7048425e+00   1.7049396e+00   1.7050422e+00   1.7051099e+00   1.7051777e+00   1.7052486e+00   1.7053083e+00   1.7053993e+00   1.7056076e+00   1.7057501e+00   1.7058927e+00   1.7060140e+00   1.7061354e+00   1.7062387e+00   1.7063767e+00   1.7064871e+00   1.7066363e+00   1.7067601e+00   1.7068841e+00   1.7070612e+00   1.7072344e+00   1.7074105e+00   1.7075867e+00   1.7077314e+00   1.7080142e+00   1.7083111e+00   1.7084200e+00   1.7085289e+00   1.7086233e+00   1.7087178e+00   1.7088014e+00   1.7088922e+00   1.7089708e+00   1.7090493e+00   1.7091610e+00   1.7092720e+00   1.7093924e+00   1.7094692e+00   1.7095459e+00   1.7096008e+00   1.7096558e+00   1.7097258e+00   1.7097956e+00   1.7098569e+00   1.7099544e+00   1.7100520e+00   1.7100967e+00   1.7101413e+00   1.7102312e+00   1.7103067e+00   1.7103821e+00   1.7104579e+00   1.7105336e+00   1.7106278e+00   1.7107219e+00   1.7107907e+00   1.7108596e+00   1.7109327e+00   1.7110036e+00   1.7110744e+00   1.7111636e+00   1.7112388e+00   1.7113037e+00   1.7113699e+00   1.7114371e+00   1.7115145e+00   1.7115919e+00   1.7116799e+00   1.7117531e+00   1.7118246e+00   1.7119545e+00   1.7120423e+00   1.7121301e+00   1.7122186e+00   1.7123071e+00   1.7123802e+00   1.7124407e+00   1.7125736e+00   1.7127251e+00   1.7128246e+00   1.7129241e+00   1.7130285e+00   1.7131710e+00   1.7134226e+00   1.7135361e+00   1.7136495e+00   1.7137456e+00   1.7138416e+00   1.7139218e+00   1.7140110e+00   1.7140873e+00   1.7141636e+00   1.7142501e+00   1.7143367e+00   1.7144150e+00   1.7145229e+00   1.7146016e+00   1.7146802e+00   1.7147669e+00   1.7149198e+00   1.7150629e+00   1.7152232e+00   1.7153835e+00   1.7155931e+00   1.7157552e+00   1.7158699e+00   1.7159108e+00   1.7159518e+00   1.7160295e+00   1.7161186e+00   1.7162076e+00   1.7162935e+00   1.7163700e+00   1.7164609e+00   1.7165448e+00   1.7166287e+00   1.7167097e+00   1.7168314e+00   1.7169389e+00   1.7170256e+00   1.7171213e+00   1.7171863e+00   1.7172513e+00   1.7173212e+00   1.7173915e+00   1.7174831e+00   1.7175362e+00   1.7175892e+00   1.7176414e+00   1.7176973e+00   1.7177532e+00   1.7178314e+00   1.7179098e+00   1.7179959e+00   1.7180733e+00   1.7181579e+00   1.7182425e+00   1.7183313e+00   1.7185323e+00   1.7186995e+00   1.7187577e+00   1.7188159e+00   1.7188871e+00   1.7189866e+00   1.7190576e+00   1.7191286e+00   1.7192102e+00   1.7192764e+00   1.7193757e+00   1.7194554e+00   1.7195350e+00   1.7196282e+00   1.7197049e+00   1.7197816e+00   1.7198471e+00   1.7199254e+00   1.7199991e+00   1.7200690e+00   1.7201410e+00   1.7202131e+00   1.7202728e+00   1.7203326e+00   1.7204003e+00   1.7204579e+00   1.7205250e+00   1.7206495e+00   1.7207528e+00   1.7209116e+00   1.7210990e+00   1.7212926e+00   1.7214315e+00   1.7215704e+00   1.7216654e+00   1.7217605e+00   1.7218520e+00   1.7219598e+00   1.7220836e+00   1.7223622e+00   1.7224491e+00   1.7225124e+00   1.7225756e+00   1.7226642e+00   1.7227155e+00   1.7227669e+00   1.7228319e+00   1.7228859e+00   1.7230343e+00   1.7231291e+00   1.7232239e+00   1.7233294e+00   1.7234212e+00   1.7235130e+00   1.7236434e+00   1.7237841e+00   1.7239105e+00   1.7240533e+00   1.7241849e+00   1.7243132e+00   1.7243671e+00   1.7244210e+00   1.7245001e+00   1.7245775e+00   1.7246579e+00   1.7247462e+00   1.7248343e+00   1.7249477e+00   1.7250611e+00   1.7251267e+00   1.7251923e+00   1.7252656e+00   1.7253209e+00   1.7253762e+00   1.7254268e+00   1.7254950e+00   1.7256084e+00   1.7258213e+00   1.7261522e+00   1.7262931e+00   1.7263470e+00   1.7264008e+00   1.7264667e+00   1.7266016e+00   1.7267279e+00   1.7268542e+00   1.7269714e+00   1.7270891e+00   1.7272069e+00   1.7274318e+00   1.7274941e+00   1.7275564e+00   1.7276292e+00   1.7277021e+00   1.7277715e+00   1.7278432e+00   1.7279594e+00   1.7280709e+00   1.7281553e+00   1.7282397e+00   1.7283038e+00   1.7283680e+00   1.7284316e+00   1.7284966e+00   1.7285723e+00   1.7286480e+00   1.7287212e+00   1.7287871e+00   1.7288413e+00   1.7289025e+00   1.7289577e+00   1.7290103e+00   1.7290668e+00   1.7291966e+00   1.7293409e+00   1.7295066e+00   1.7296452e+00   1.7297593e+00   1.7298646e+00   1.7299569e+00   1.7300269e+00   1.7300969e+00   1.7301640e+00   1.7302342e+00   1.7302983e+00   1.7303670e+00   1.7304822e+00   1.7305688e+00   1.7306554e+00   1.7307310e+00   1.7307807e+00   1.7308304e+00   1.7309154e+00   1.7310004e+00   1.7310712e+00   1.7311768e+00   1.7312824e+00   1.7314151e+00   1.7314999e+00   1.7315586e+00   1.7316172e+00   1.7316896e+00   1.7318228e+00   1.7319712e+00   1.7321416e+00   1.7323439e+00   1.7324972e+00   1.7325435e+00   1.7325898e+00   1.7326415e+00   1.7326888e+00   1.7327971e+00   1.7329363e+00   1.7329908e+00   1.7330453e+00   1.7331196e+00   1.7331741e+00   1.7332286e+00   1.7332736e+00   1.7333264e+00   1.7333784e+00   1.7334333e+00   1.7334866e+00   1.7335398e+00   1.7336247e+00   1.7336691e+00   1.7337135e+00   1.7337766e+00   1.7338212e+00   1.7338657e+00   1.7339150e+00   1.7339705e+00   1.7340199e+00   1.7340730e+00   1.7341313e+00   1.7341858e+00   1.7342892e+00   1.7343730e+00   1.7344755e+00   1.7345580e+00   1.7346181e+00   1.7346782e+00   1.7347116e+00   1.7347451e+00   1.7347838e+00   1.7348514e+00   1.7349184e+00   1.7349773e+00   1.7350960e+00   1.7352147e+00   1.7352910e+00   1.7353674e+00   1.7354660e+00   1.7355676e+00   1.7356783e+00   1.7357705e+00   1.7358628e+00   1.7360479e+00   1.7362130e+00   1.7362858e+00   1.7363586e+00   1.7364867e+00   1.7366161e+00   1.7368070e+00   1.7368710e+00   1.7369349e+00   1.7370040e+00   1.7370936e+00   1.7371867e+00   1.7374087e+00   1.7375039e+00   1.7375991e+00   1.7376650e+00   1.7377308e+00   1.7377914e+00   1.7378525e+00   1.7379111e+00   1.7379697e+00   1.7380189e+00   1.7380858e+00   1.7381449e+00   1.7382029e+00   1.7382746e+00   1.7383557e+00   1.7384312e+00   1.7385067e+00   1.7385822e+00   1.7386430e+00   1.7387100e+00   1.7387962e+00   1.7388667e+00   1.7389371e+00   1.7390180e+00   1.7390965e+00   1.7391648e+00   1.7392693e+00   1.7393551e+00   1.7394063e+00   1.7394576e+00   1.7395160e+00   1.7395805e+00   1.7396432e+00   1.7397165e+00   1.7397912e+00   1.7399003e+00   1.7400301e+00   1.7401599e+00   1.7402730e+00   1.7404293e+00   1.7405604e+00   1.7408193e+00   1.7409515e+00   1.7409973e+00   1.7410430e+00   1.7410886e+00   1.7411466e+00   1.7412214e+00   1.7412522e+00   1.7412831e+00   1.7413811e+00   1.7414505e+00   1.7414944e+00   1.7415382e+00   1.7415826e+00   1.7417026e+00   1.7417434e+00   1.7417842e+00   1.7418332e+00   1.7419512e+00   1.7420286e+00   1.7421060e+00   1.7421711e+00   1.7422273e+00   1.7422755e+00   1.7423203e+00   1.7423813e+00   1.7424303e+00   1.7424792e+00   1.7425352e+00   1.7426357e+00   1.7426789e+00   1.7427221e+00   1.7427995e+00   1.7429243e+00   1.7430320e+00   1.7431780e+00   1.7432963e+00   1.7433934e+00   1.7434532e+00   1.7434958e+00   1.7435383e+00   1.7435815e+00   1.7436248e+00   1.7436845e+00   1.7437849e+00   1.7439192e+00   1.7439652e+00   1.7440112e+00   1.7440522e+00   1.7440949e+00   1.7441479e+00   1.7441960e+00   1.7442586e+00   1.7443296e+00   1.7444068e+00   1.7444804e+00   1.7445680e+00   1.7446556e+00   1.7447004e+00   1.7447452e+00   1.7448128e+00   1.7448678e+00   1.7449401e+00   1.7450124e+00   1.7450949e+00   1.7452100e+00   1.7452510e+00   1.7452919e+00   1.7453411e+00   1.7453825e+00   1.7454168e+00   1.7454447e+00   1.7454796e+00   1.7455719e+00   1.7456317e+00   1.7456915e+00   1.7457400e+00   1.7457727e+00   1.7458053e+00   1.7458410e+00   1.7458730e+00   1.7459081e+00   1.7459685e+00   1.7460235e+00   1.7460785e+00   1.7461604e+00   1.7462284e+00   1.7463380e+00   1.7464081e+00   1.7464783e+00   1.7465234e+00   1.7465685e+00   1.7466091e+00   1.7466468e+00   1.7466977e+00   1.7467760e+00   1.7468526e+00   1.7469425e+00   1.7470165e+00   1.7470904e+00   1.7471817e+00   1.7472571e+00   1.7473325e+00   1.7473945e+00   1.7474615e+00   1.7475632e+00   1.7477108e+00   1.7478584e+00   1.7479837e+00   1.7480576e+00   1.7481315e+00   1.7481853e+00   1.7482390e+00   1.7482867e+00   1.7483404e+00   1.7483928e+00   1.7484751e+00   1.7485782e+00   1.7486093e+00   1.7486403e+00   1.7486682e+00   1.7487067e+00   1.7487377e+00   1.7487696e+00   1.7488007e+00   1.7488511e+00   1.7488872e+00   1.7489233e+00   1.7489850e+00   1.7490378e+00   1.7490801e+00   1.7491329e+00   1.7491980e+00   1.7492506e+00   1.7493597e+00   1.7494801e+00   1.7496005e+00   1.7497002e+00   1.7498204e+00   1.7499002e+00   1.7499599e+00   1.7500074e+00   1.7500550e+00   1.7500970e+00   1.7501350e+00   1.7501683e+00   1.7502103e+00   1.7502450e+00   1.7502817e+00   1.7503470e+00   1.7504393e+00   1.7505316e+00   1.7506233e+00   1.7507089e+00   1.7507987e+00   1.7508826e+00   1.7509849e+00   1.7510872e+00   1.7511876e+00   1.7512747e+00   1.7513570e+00   1.7514404e+00   1.7515179e+00   1.7515954e+00   1.7516830e+00   1.7517149e+00   1.7517469e+00   1.7518172e+00   1.7518874e+00   1.7519582e+00   1.7520289e+00   1.7521189e+00   1.7522642e+00   1.7523053e+00   1.7523465e+00   1.7524169e+00   1.7525462e+00   1.7526546e+00   1.7527480e+00   1.7527804e+00   1.7528128e+00   1.7528406e+00   1.7528896e+00   1.7529452e+00   1.7530077e+00   1.7530656e+00   1.7531227e+00   1.7531681e+00   1.7532134e+00   1.7532678e+00   1.7533624e+00   1.7534890e+00   1.7535994e+00   1.7536909e+00   1.7537656e+00   1.7538268e+00   1.7538892e+00   1.7539099e+00   1.7539306e+00   1.7539616e+00   1.7539965e+00   1.7540355e+00   1.7540718e+00   1.7541081e+00   1.7541641e+00   1.7542522e+00   1.7543434e+00   1.7544346e+00   1.7545242e+00   1.7546138e+00   1.7546993e+00   1.7547849e+00   1.7549091e+00   1.7549876e+00   1.7550662e+00   1.7551731e+00   1.7552595e+00   1.7553400e+00   1.7554076e+00   1.7554751e+00   1.7555504e+00   1.7555837e+00   1.7556169e+00   1.7556579e+00   1.7557019e+00   1.7557412e+00   1.7557832e+00   1.7558394e+00   1.7558758e+00   1.7559122e+00   1.7560386e+00   1.7561483e+00   1.7562471e+00   1.7562959e+00   1.7563446e+00   1.7563918e+00   1.7564389e+00   1.7564859e+00   1.7565329e+00   1.7565643e+00   1.7565957e+00   1.7566508e+00   1.7567020e+00   1.7567686e+00   1.7568369e+00   1.7569052e+00   1.7569802e+00   1.7570241e+00   1.7570680e+00   1.7571134e+00   1.7571867e+00   1.7572558e+00   1.7573249e+00   1.7573879e+00   1.7574515e+00   1.7575202e+00   1.7576111e+00   1.7577019e+00   1.7577208e+00   1.7577398e+00   1.7577650e+00   1.7578054e+00   1.7578459e+00   1.7578894e+00   1.7579318e+00   1.7579791e+00   1.7580281e+00   1.7580739e+00   1.7581113e+00   1.7581674e+00   1.7582310e+00   1.7583036e+00   1.7583675e+00   1.7584285e+00   1.7584919e+00   1.7585589e+00   1.7586348e+00   1.7587193e+00   1.7587776e+00   1.7588360e+00   1.7589353e+00   1.7590648e+00   1.7591944e+00   1.7593328e+00   1.7595280e+00   1.7596416e+00   1.7597553e+00   1.7598771e+00   1.7599770e+00   1.7600399e+00   1.7600834e+00   1.7601268e+00   1.7601958e+00   1.7602730e+00   1.7603225e+00   1.7603721e+00   1.7604148e+00   1.7604730e+00   1.7605497e+00   1.7606176e+00   1.7606855e+00   1.7607817e+00   1.7608479e+00   1.7609141e+00   1.7609616e+00   1.7610092e+00   1.7610527e+00   1.7611547e+00   1.7612253e+00   1.7612958e+00   1.7614435e+00   1.7616864e+00   1.7619084e+00   1.7620298e+00   1.7621249e+00   1.7621968e+00   1.7622686e+00   1.7623526e+00   1.7624370e+00   1.7625809e+00   1.7626739e+00   1.7627051e+00   1.7627363e+00   1.7627654e+00   1.7627921e+00   1.7628188e+00   1.7628520e+00   1.7628853e+00   1.7629231e+00   1.7629838e+00   1.7630985e+00   1.7632002e+00   1.7632821e+00   1.7633893e+00   1.7634938e+00   1.7635514e+00   1.7636090e+00   1.7636807e+00   1.7637498e+00   1.7638188e+00   1.7638907e+00   1.7639709e+00   1.7640328e+00   1.7640947e+00   1.7642190e+00   1.7643295e+00   1.7643678e+00   1.7644062e+00   1.7644491e+00   1.7644959e+00   1.7645410e+00   1.7645860e+00   1.7646331e+00   1.7646847e+00   1.7647372e+00   1.7647801e+00   1.7648297e+00   1.7648823e+00   1.7649332e+00   1.7650036e+00   1.7650802e+00   1.7651767e+00   1.7652408e+00   1.7653049e+00   1.7653665e+00   1.7654409e+00   1.7655055e+00   1.7655629e+00   1.7656203e+00   1.7656918e+00   1.7657530e+00   1.7658102e+00   1.7658790e+00   1.7659469e+00   1.7660016e+00   1.7660718e+00   1.7661327e+00   1.7661865e+00   1.7662402e+00   1.7663121e+00   1.7663841e+00   1.7664636e+00   1.7665430e+00   1.7665740e+00   1.7666049e+00   1.7666475e+00   1.7666885e+00   1.7667505e+00   1.7667866e+00   1.7668227e+00   1.7668666e+00   1.7669236e+00   1.7669807e+00   1.7670321e+00   1.7671055e+00   1.7671524e+00   1.7671994e+00   1.7672618e+00   1.7673467e+00   1.7674248e+00   1.7675355e+00   1.7676528e+00   1.7677470e+00   1.7678413e+00   1.7679219e+00   1.7680126e+00   1.7680869e+00   1.7681385e+00   1.7681902e+00   1.7683129e+00   1.7684234e+00   1.7684932e+00   1.7685630e+00   1.7686796e+00   1.7687060e+00   1.7687324e+00   1.7687630e+00   1.7687925e+00   1.7688346e+00   1.7688815e+00   1.7689502e+00   1.7690089e+00   1.7691029e+00   1.7691346e+00   1.7691663e+00   1.7692090e+00   1.7692516e+00   1.7693297e+00   1.7694267e+00   1.7695294e+00   1.7696459e+00   1.7697604e+00   1.7698266e+00   1.7698766e+00   1.7699266e+00   1.7699799e+00   1.7700589e+00   1.7701254e+00   1.7701919e+00   1.7703636e+00   1.7704665e+00   1.7705693e+00   1.7706589e+00   1.7707326e+00   1.7708300e+00   1.7709026e+00   1.7709572e+00   1.7710117e+00   1.7711221e+00   1.7712955e+00   1.7713583e+00   1.7714212e+00   1.7715096e+00   1.7715438e+00   1.7715781e+00   1.7716171e+00   1.7716606e+00   1.7717004e+00   1.7717611e+00   1.7718357e+00   1.7718927e+00   1.7719497e+00   1.7720033e+00   1.7720511e+00   1.7721452e+00   1.7722300e+00   1.7723127e+00   1.7724211e+00   1.7724591e+00   1.7724971e+00   1.7725794e+00   1.7726696e+00   1.7727687e+00   1.7728522e+00   1.7729505e+00   1.7730369e+00   1.7731203e+00   1.7731910e+00   1.7732618e+00   1.7733147e+00   1.7733676e+00   1.7734289e+00   1.7734806e+00   1.7735283e+00   1.7735734e+00   1.7736157e+00   1.7736557e+00   1.7736870e+00   1.7737183e+00   1.7737469e+00   1.7737939e+00   1.7738514e+00   1.7738974e+00   1.7739655e+00   1.7740337e+00   1.7740733e+00   1.7741130e+00   1.7741953e+00   1.7742503e+00   1.7743052e+00   1.7743883e+00   1.7744547e+00   1.7745210e+00   1.7746327e+00   1.7747031e+00   1.7747735e+00   1.7748417e+00   1.7749099e+00   1.7749728e+00   1.7750294e+00   1.7750745e+00   1.7751195e+00   1.7751651e+00   1.7752059e+00   1.7752831e+00   1.7753450e+00   1.7754069e+00   1.7754788e+00   1.7755515e+00   1.7756194e+00   1.7756846e+00   1.7757749e+00   1.7759211e+00   1.7759675e+00   1.7760139e+00   1.7760731e+00   1.7761625e+00   1.7762549e+00   1.7763625e+00   1.7764206e+00   1.7764788e+00   1.7765276e+00   1.7765765e+00   1.7766467e+00   1.7767225e+00   1.7767950e+00   1.7768622e+00   1.7769435e+00   1.7770642e+00   1.7771728e+00   1.7773069e+00   1.7774394e+00   1.7775719e+00   1.7776996e+00   1.7777582e+00   1.7778169e+00   1.7779013e+00   1.7779330e+00   1.7779647e+00   1.7779955e+00   1.7780264e+00   1.7780812e+00   1.7781271e+00   1.7781724e+00   1.7782167e+00   1.7782661e+00   1.7783155e+00   1.7783943e+00   1.7784577e+00   1.7785217e+00   1.7785806e+00   1.7786227e+00   1.7786649e+00   1.7787090e+00   1.7787590e+00   1.7788079e+00   1.7788636e+00   1.7789293e+00   1.7789531e+00   1.7789769e+00   1.7790267e+00   1.7790840e+00   1.7791261e+00   1.7791681e+00   1.7792202e+00   1.7792770e+00   1.7793952e+00   1.7795083e+00   1.7795672e+00   1.7796261e+00   1.7796983e+00   1.7797900e+00   1.7798662e+00   1.7799578e+00   1.7800494e+00   1.7801242e+00   1.7801732e+00   1.7802221e+00   1.7802871e+00   1.7803187e+00   1.7803503e+00   1.7803774e+00   1.7804097e+00   1.7804389e+00   1.7804661e+00   1.7805163e+00   1.7805960e+00   1.7806760e+00   1.7807498e+00   1.7808107e+00   1.7808608e+00   1.7808932e+00   1.7809257e+00   1.7809692e+00   1.7810128e+00   1.7810565e+00   1.7811092e+00   1.7811610e+00   1.7812015e+00   1.7812420e+00   1.7812836e+00   1.7813272e+00   1.7813643e+00   1.7814076e+00   1.7814393e+00   1.7814711e+00   1.7815265e+00   1.7815928e+00   1.7816910e+00   1.7817536e+00   1.7818162e+00   1.7818730e+00   1.7819600e+00   1.7820471e+00   1.7821362e+00   1.7822204e+00   1.7823505e+00   1.7824375e+00   1.7824703e+00   1.7825031e+00   1.7825328e+00   1.7825841e+00   1.7826224e+00   1.7826608e+00   1.7826926e+00   1.7827306e+00   1.7827696e+00   1.7828291e+00   1.7828835e+00   1.7829379e+00   1.7830316e+00   1.7831371e+00   1.7832426e+00   1.7833397e+00   1.7834064e+00   1.7834731e+00   1.7835441e+00   1.7836150e+00   1.7836765e+00   1.7837311e+00   1.7838223e+00   1.7839082e+00   1.7839940e+00   1.7840509e+00   1.7841077e+00   1.7841780e+00   1.7842364e+00   1.7842849e+00   1.7843919e+00   1.7844573e+00   1.7845062e+00   1.7845552e+00   1.7846196e+00   1.7846654e+00   1.7847112e+00   1.7847656e+00   1.7848290e+00   1.7849367e+00   1.7850531e+00   1.7852981e+00   1.7854312e+00   1.7855211e+00   1.7856109e+00   1.7856828e+00   1.7857547e+00   1.7858571e+00   1.7859126e+00   1.7859530e+00   1.7859933e+00   1.7860399e+00   1.7861122e+00   1.7861845e+00   1.7862639e+00   1.7863543e+00   1.7864311e+00   1.7865062e+00   1.7865676e+00   1.7866600e+00   1.7867447e+00   1.7868360e+00   1.7869114e+00   1.7871421e+00   1.7872806e+00   1.7874192e+00   1.7874831e+00   1.7875234e+00   1.7875638e+00   1.7876014e+00   1.7876370e+00   1.7876864e+00   1.7877337e+00   1.7878033e+00   1.7878728e+00   1.7879476e+00   1.7880107e+00   1.7880619e+00   1.7881030e+00   1.7881435e+00   1.7882194e+00   1.7882989e+00   1.7883784e+00   1.7884511e+00   1.7885282e+00   1.7886163e+00   1.7886538e+00   1.7886913e+00   1.7887793e+00   1.7888554e+00   1.7889176e+00   1.7889900e+00   1.7890532e+00   1.7891163e+00   1.7891689e+00   1.7892171e+00   1.7892833e+00   1.7894067e+00   1.7895489e+00   1.7896655e+00   1.7897652e+00   1.7898591e+00   1.7899216e+00   1.7899841e+00   1.7900422e+00   1.7900922e+00   1.7901421e+00   1.7902051e+00   1.7902682e+00   1.7903287e+00   1.7903970e+00   1.7904849e+00   1.7905470e+00   1.7906090e+00   1.7906837e+00   1.7907654e+00   1.7908470e+00   1.7909618e+00   1.7910409e+00   1.7910977e+00   1.7911545e+00   1.7912147e+00   1.7912884e+00   1.7913726e+00   1.7914594e+00   1.7915848e+00   1.7917161e+00   1.7918252e+00   1.7919092e+00   1.7919932e+00   1.7920995e+00   1.7921773e+00   1.7922551e+00   1.7923363e+00   1.7924030e+00   1.7924696e+00   1.7925174e+00   1.7925653e+00   1.7927163e+00   1.7927805e+00   1.7928300e+00   1.7928795e+00   1.7929336e+00   1.7930237e+00   1.7931609e+00   1.7932303e+00   1.7932998e+00   1.7933897e+00   1.7934349e+00   1.7934801e+00   1.7935319e+00   1.7936705e+00   1.7938342e+00   1.7939452e+00   1.7940562e+00   1.7941129e+00   1.7941697e+00   1.7942328e+00   1.7942760e+00   1.7943193e+00   1.7944048e+00   1.7944869e+00   1.7945641e+00   1.7946339e+00   1.7946910e+00   1.7947661e+00   1.7948396e+00   1.7949131e+00   1.7950043e+00   1.7951434e+00   1.7952695e+00   1.7953659e+00   1.7954624e+00   1.7955366e+00   1.7956108e+00   1.7956458e+00   1.7956808e+00   1.7957181e+00   1.7957599e+00   1.7958496e+00   1.7959142e+00   1.7959788e+00   1.7960175e+00   1.7960561e+00   1.7960882e+00   1.7961230e+00   1.7961553e+00   1.7962078e+00   1.7962534e+00   1.7962989e+00   1.7963482e+00   1.7963756e+00   1.7964031e+00   1.7964468e+00   1.7965003e+00   1.7965538e+00   1.7966214e+00   1.7967036e+00   1.7967728e+00   1.7968760e+00   1.7968984e+00   1.7969207e+00   1.7969447e+00   1.7969932e+00   1.7970426e+00   1.7971470e+00   1.7972287e+00   1.7973105e+00   1.7974095e+00   1.7974793e+00   1.7975490e+00   1.7976092e+00   1.7976693e+00   1.7977436e+00   1.7978180e+00   1.7979262e+00   1.7980621e+00   1.7982682e+00   1.7984719e+00   1.7986053e+00   1.7987006e+00   1.7987960e+00   1.7989227e+00   1.7989806e+00   1.7990385e+00   1.7991028e+00   1.7991894e+00   1.7992781e+00   1.7993539e+00   1.7994584e+00   1.7996177e+00   1.7997040e+00   1.7997903e+00   1.7998526e+00   1.7999148e+00   1.7999794e+00   1.8000457e+00   1.8001793e+00   1.8002594e+00   1.8003396e+00   1.8004019e+00   1.8004641e+00   1.8005237e+00   1.8006140e+00   1.8006720e+00   1.8007300e+00   1.8007773e+00   1.8008247e+00   1.8008926e+00   1.8009855e+00   1.8010212e+00   1.8010570e+00   1.8011179e+00   1.8011783e+00   1.8012386e+00   1.8013467e+00   1.8014501e+00   1.8015131e+00   1.8015761e+00   1.8016419e+00   1.8016964e+00   1.8017530e+00   1.8018022e+00   1.8018578e+00   1.8019258e+00   1.8020027e+00   1.8020763e+00   1.8021456e+00   1.8022030e+00   1.8022459e+00   1.8022888e+00   1.8023454e+00   1.8023908e+00   1.8024297e+00   1.8024702e+00   1.8024981e+00   1.8025260e+00   1.8026001e+00   1.8027036e+00   1.8027972e+00   1.8028839e+00   1.8029644e+00   1.8030537e+00   1.8031372e+00   1.8032261e+00   1.8033294e+00   1.8034272e+00   1.8035426e+00   1.8036390e+00   1.8037269e+00   1.8038091e+00   1.8039263e+00   1.8040538e+00   1.8041557e+00   1.8041948e+00   1.8042231e+00   1.8042514e+00   1.8042921e+00   1.8043576e+00   1.8044220e+00   1.8044846e+00   1.8058135e+00   1.8059559e+00   1.8060014e+00   1.8060353e+00   1.8060693e+00   1.8061035e+00   1.8061447e+00   1.8061982e+00   1.8062518e+00   1.8063042e+00   1.8063680e+00   1.8064627e+00   1.8065574e+00   1.8065945e+00   1.8066317e+00   1.8066742e+00   1.8067385e+00   1.8068081e+00   1.8069083e+00   1.8069843e+00   1.8070603e+00   1.8071683e+00   1.8072348e+00   1.8072866e+00   1.8073384e+00   1.8073932e+00   1.8074734e+00   1.8075543e+00   1.8076322e+00   1.8077409e+00   1.8077755e+00   1.8078100e+00   1.8078468e+00   1.8078782e+00   1.8079096e+00   1.8079668e+00   1.8080343e+00   1.8081021e+00   1.8081719e+00   1.8082195e+00   1.8082672e+00   1.8083431e+00   1.8084376e+00   1.8085149e+00   1.8085961e+00   1.8086908e+00   1.8087921e+00   1.8088805e+00   1.8089484e+00   1.8090162e+00   1.8090796e+00   1.8091706e+00   1.8092163e+00   1.8092620e+00   1.8093082e+00   1.8093517e+00   1.8094201e+00   1.8094876e+00   1.8095535e+00   1.8096332e+00   1.8096930e+00   1.8097529e+00   1.8098014e+00   1.8098499e+00   1.8098892e+00   1.8099356e+00   1.8099912e+00   1.8100991e+00   1.8101875e+00   1.8103034e+00   1.8103761e+00   1.8104237e+00   1.8104713e+00   1.8105195e+00   1.8105789e+00   1.8106384e+00   1.8106928e+00   1.8107627e+00   1.8108278e+00   1.8108930e+00   1.8109417e+00   1.8109904e+00   1.8110567e+00   1.8111228e+00   1.8112012e+00   1.8113028e+00   1.8114105e+00   1.8115066e+00   1.8115714e+00   1.8116361e+00   1.8116919e+00   1.8117586e+00   1.8118253e+00   1.8118830e+00   1.8119222e+00   1.8119613e+00   1.8120135e+00   1.8120469e+00   1.8120803e+00   1.8121129e+00   1.8121953e+00   1.8122900e+00   1.8123515e+00   1.8124130e+00   1.8125027e+00   1.8126208e+00   1.8126864e+00   1.8127520e+00   1.8128293e+00   1.8129065e+00   1.8129808e+00   1.8130419e+00   1.8131030e+00   1.8131656e+00   1.8132405e+00   1.8133130e+00   1.8133855e+00   1.8134665e+00   1.8135454e+00   1.8136242e+00   1.8136890e+00   1.8138302e+00   1.8138802e+00   1.8139169e+00   1.8139537e+00   1.8139864e+00   1.8140184e+00   1.8140665e+00   1.8141177e+00   1.8141685e+00   1.8142176e+00   1.8143042e+00   1.8143777e+00   1.8144512e+00   1.8144796e+00   1.8145081e+00   1.8145434e+00   1.8145947e+00   1.8147075e+00   1.8148118e+00   1.8149219e+00   1.8150178e+00   1.8151493e+00   1.8152720e+00   1.8153333e+00   1.8153947e+00   1.8155017e+00   1.8156999e+00   1.8158240e+00   1.8159482e+00   1.8160467e+00   1.8161134e+00   1.8161801e+00   1.8162577e+00   1.8162838e+00   1.8163099e+00   1.8163421e+00   1.8163845e+00   1.8164497e+00   1.8165212e+00   1.8166059e+00   1.8166830e+00   1.8167477e+00   1.8168058e+00   1.8168639e+00   1.8169297e+00   1.8170126e+00   1.8171037e+00   1.8171947e+00   1.8172839e+00   1.8173605e+00   1.8174316e+00   1.8174895e+00   1.8175403e+00   1.8176033e+00   1.8176700e+00   1.8177472e+00   1.8178091e+00   1.8178721e+00   1.8179490e+00   1.8180822e+00   1.8182943e+00   1.8183608e+00   1.8184273e+00   1.8184911e+00   1.8185548e+00   1.8186098e+00   1.8186777e+00   1.8187464e+00   1.8188133e+00   1.8188802e+00   1.8189394e+00   1.8189986e+00   1.8190730e+00   1.8191267e+00   1.8191805e+00   1.8192341e+00   1.8192877e+00   1.8193908e+00   1.8195169e+00   1.8196430e+00   1.8196833e+00   1.8197236e+00   1.8197689e+00   1.8198101e+00   1.8198557e+00   1.8198936e+00   1.8199315e+00   1.8199676e+00   1.8200690e+00   1.8201405e+00   1.8201660e+00   1.8201916e+00   1.8202551e+00   1.8203164e+00   1.8204514e+00   1.8206274e+00   1.8208080e+00   1.8208961e+00   1.8209843e+00   1.8210449e+00   1.8211056e+00   1.8211506e+00   1.8211955e+00   1.8212384e+00   1.8212897e+00   1.8213457e+00   1.8213980e+00   1.8214468e+00   1.8214925e+00   1.8215324e+00   1.8215700e+00   1.8216290e+00   1.8216782e+00   1.8217519e+00   1.8218260e+00   1.8219001e+00   1.8219684e+00   1.8220456e+00   1.8221649e+00   1.8223385e+00   1.8224555e+00   1.8225726e+00   1.8226890e+00   1.8227844e+00   1.8229316e+00   1.8230182e+00   1.8231048e+00   1.8231959e+00   1.8232477e+00   1.8232996e+00   1.8233509e+00   1.8234115e+00   1.8234953e+00   1.8235792e+00   1.8236164e+00   1.8236537e+00   1.8236889e+00   1.8237261e+00   1.8237572e+00   1.8237872e+00   1.8238172e+00   1.8238514e+00   1.8238897e+00   1.8239980e+00   1.8241532e+00   1.8243084e+00   1.8244826e+00   1.8246568e+00   1.8248612e+00   1.8249795e+00   1.8250572e+00   1.8251349e+00   1.8252019e+00   1.8252660e+00   1.8253385e+00   1.8254014e+00   1.8254672e+00   1.8255214e+00   1.8255709e+00   1.8256114e+00   1.8256513e+00   1.8257131e+00   1.8257633e+00   1.8258115e+00   1.8258574e+00   1.8259170e+00   1.8259674e+00   1.8260092e+00   1.8260745e+00   1.8261315e+00   1.8261966e+00   1.8262599e+00   1.8263639e+00   1.8264521e+00   1.8265704e+00   1.8266913e+00   1.8267223e+00   1.8267534e+00   1.8267779e+00   1.8268024e+00   1.8268682e+00   1.8269343e+00   1.8270004e+00   1.8270768e+00   1.8271532e+00   1.8272184e+00   1.8272909e+00   1.8273407e+00   1.8273905e+00   1.8274531e+00   1.8275097e+00   1.8275870e+00   1.8276536e+00   1.8276985e+00   1.8277433e+00   1.8277924e+00   1.8278375e+00   1.8278824e+00   1.8279274e+00   1.8279742e+00   1.8280162e+00   1.8280601e+00   1.8280984e+00   1.8281378e+00   1.8281695e+00   1.8282041e+00   1.8282622e+00   1.8283105e+00   1.8284320e+00   1.8285301e+00   1.8286253e+00   1.8287419e+00   1.8287971e+00   1.8288524e+00   1.8289083e+00   1.8289517e+00   1.8289952e+00   1.8290785e+00   1.8291354e+00   1.8291749e+00   1.8292144e+00   1.8292630e+00   1.8293110e+00   1.8293760e+00   1.8294411e+00   1.8295033e+00   1.8295841e+00   1.8296649e+00   1.8297483e+00   1.8298261e+00   1.8299315e+00   1.8300187e+00   1.8300902e+00   1.8301759e+00   1.8302727e+00   1.8303508e+00   1.8304759e+00   1.8306068e+00   1.8307121e+00   1.8308412e+00   1.8309075e+00   1.8309738e+00   1.8310522e+00   1.8311315e+00   1.8312342e+00   1.8312815e+00   1.8313289e+00   1.8313610e+00   1.8313931e+00   1.8314323e+00   1.8314759e+00   1.8315195e+00   1.8315621e+00   1.8316112e+00   1.8316505e+00   1.8316898e+00   1.8317707e+00   1.8318613e+00   1.8319519e+00   1.8320771e+00   1.8322235e+00   1.8324914e+00   1.8326502e+00   1.8327688e+00   1.8328497e+00   1.8329068e+00   1.8329639e+00   1.8330217e+00   1.8330771e+00   1.8331298e+00   1.8331730e+00   1.8332196e+00   1.8332862e+00   1.8333385e+00   1.8333908e+00   1.8334431e+00   1.8334954e+00   1.8335496e+00   1.8336039e+00   1.8336547e+00   1.8337376e+00   1.8338127e+00   1.8338877e+00   1.8339545e+00   1.8340146e+00   1.8340885e+00   1.8341335e+00   1.8341786e+00   1.8342142e+00   1.8342498e+00   1.8342829e+00   1.8343356e+00   1.8343888e+00   1.8345384e+00   1.8346611e+00   1.8347284e+00   1.8347533e+00   1.8347782e+00   1.8348240e+00   1.8348548e+00   1.8348857e+00   1.8349160e+00   1.8349495e+00   1.8350068e+00   1.8350641e+00   1.8351195e+00   1.8352050e+00   1.8352878e+00   1.8353777e+00   1.8354550e+00   1.8355324e+00   1.8356558e+00   1.8357340e+00   1.8357820e+00   1.8358300e+00   1.8358694e+00   1.8359119e+00   1.8359594e+00   1.8360112e+00   1.8361211e+00   1.8361833e+00   1.8362455e+00   1.8363513e+00   1.8364646e+00   1.8365774e+00   1.8366689e+00   1.8367604e+00   1.8369020e+00   1.8370435e+00   1.8372438e+00   1.8373229e+00   1.8374020e+00   1.8374695e+00   1.8375306e+00   1.8375864e+00   1.8376422e+00   1.8377038e+00   1.8378718e+00   1.8379140e+00   1.8379562e+00   1.8380091e+00   1.8380603e+00   1.8381042e+00   1.8381425e+00   1.8381808e+00   1.8382437e+00   1.8383034e+00   1.8383548e+00   1.8384116e+00   1.8384714e+00   1.8385260e+00   1.8386417e+00   1.8387275e+00   1.8388132e+00   1.8388641e+00   1.8389151e+00   1.8390250e+00   1.8391202e+00   1.8392460e+00   1.8393650e+00   1.8395435e+00   1.8396395e+00   1.8397355e+00   1.8398057e+00   1.8398760e+00   1.8399704e+00   1.8400572e+00   1.8401350e+00   1.8402119e+00   1.8402525e+00   1.8402931e+00   1.8403346e+00   1.8403760e+00   1.8404190e+00   1.8404957e+00   1.8406125e+00   1.8407227e+00   1.8408546e+00   1.8409524e+00   1.8410502e+00   1.8411523e+00   1.8412062e+00   1.8412411e+00   1.8412761e+00   1.8413179e+00   1.8413590e+00   1.8414180e+00   1.8414788e+00   1.8415310e+00   1.8415833e+00   1.8417044e+00   1.8418729e+00   1.8419510e+00   1.8420291e+00   1.8420739e+00   1.8421188e+00   1.8421580e+00   1.8421973e+00   1.8422450e+00   1.8422784e+00   1.8423117e+00   1.8423513e+00   1.8423987e+00   1.8424396e+00   1.8424761e+00   1.8425117e+00   1.8425419e+00   1.8425935e+00   1.8426531e+00   1.8427019e+00   1.8427551e+00   1.8428167e+00   1.8428840e+00   1.8429166e+00   1.8429492e+00   1.8429991e+00   1.8430490e+00   1.8431276e+00   1.8432204e+00   1.8433041e+00   1.8433639e+00   1.8434236e+00   1.8434754e+00   1.8435170e+00   1.8435765e+00   1.8436353e+00   1.8437242e+00   1.8438175e+00   1.8438977e+00   1.8439402e+00   1.8439827e+00   1.8440288e+00   1.8440745e+00   1.8441240e+00   1.8441894e+00   1.8442549e+00   1.8443033e+00   1.8443518e+00   1.8443953e+00   1.8444420e+00   1.8444830e+00   1.8445240e+00   1.8445858e+00   1.8446729e+00   1.8448244e+00   1.8449704e+00   1.8451076e+00   1.8452114e+00   1.8452838e+00   1.8453562e+00   1.8454180e+00   1.8454655e+00   1.8455129e+00   1.8455580e+00   1.8456203e+00   1.8456765e+00   1.8457730e+00   1.8458048e+00   1.8458366e+00   1.8458683e+00   1.8459138e+00   1.8459703e+00   1.8460142e+00   1.8460582e+00   1.8461017e+00   1.8461408e+00   1.8461819e+00   1.8462447e+00   1.8463246e+00   1.8464090e+00   1.8464861e+00   1.8465870e+00   1.8466879e+00   1.8467550e+00   1.8468222e+00   1.8468807e+00   1.8469393e+00   1.8470209e+00   1.8471031e+00   1.8471472e+00   1.8471912e+00   1.8472566e+00   1.8473219e+00   1.8473902e+00   1.8474350e+00   1.8474799e+00   1.8475380e+00   1.8476254e+00   1.8476845e+00   1.8477311e+00   1.8477778e+00   1.8478259e+00   1.8478793e+00   1.8479313e+00   1.8479834e+00   1.8480291e+00   1.8480792e+00   1.8481272e+00   1.8481834e+00   1.8482352e+00   1.8482904e+00   1.8483525e+00   1.8484073e+00   1.8484514e+00   1.8484929e+00   1.8485382e+00   1.8485810e+00   1.8486232e+00   1.8486791e+00   1.8487332e+00   1.8487753e+00   1.8488174e+00   1.8488578e+00   1.8489002e+00   1.8489426e+00   1.8489898e+00   1.8490505e+00   1.8491614e+00   1.8492300e+00   1.8492986e+00   1.8493637e+00   1.8494219e+00   1.8494801e+00   1.8495785e+00   1.8496491e+00   1.8497198e+00   1.8498227e+00   1.8498623e+00   1.8499019e+00   1.8499347e+00   1.8500222e+00   1.8500883e+00   1.8501544e+00   1.8502237e+00   1.8502672e+00   1.8503004e+00   1.8503336e+00   1.8503821e+00   1.8504360e+00   1.8505028e+00   1.8506266e+00   1.8507470e+00   1.8508634e+00   1.8509141e+00   1.8509647e+00   1.8510121e+00   1.8510544e+00   1.8510967e+00   1.8511553e+00   1.8512086e+00   1.8512619e+00   1.8513084e+00   1.8513635e+00   1.8514118e+00   1.8514913e+00   1.8515571e+00   1.8516488e+00   1.8517573e+00   1.8518379e+00   1.8519184e+00   1.8519857e+00   1.8521305e+00   1.8523183e+00   1.8525061e+00   1.8526407e+00   1.8527752e+00   1.8529179e+00   1.8530347e+00   1.8530672e+00   1.8530998e+00   1.8531413e+00   1.8531827e+00   1.8532271e+00   1.8532734e+00   1.8533409e+00   1.8534043e+00   1.8534590e+00   1.8535107e+00   1.8535740e+00   1.8536292e+00   1.8537118e+00   1.8537633e+00   1.8538149e+00   1.8538543e+00   1.8538938e+00   1.8539577e+00   1.8540216e+00   1.8540745e+00   1.8541288e+00   1.8542323e+00   1.8543357e+00   1.8544211e+00   1.8545470e+00   1.8546268e+00   1.8547065e+00   1.8547598e+00   1.8548131e+00   1.8548673e+00   1.8549193e+00   1.8549945e+00   1.8550763e+00   1.8551457e+00   1.8552594e+00   1.8553552e+00   1.8554463e+00   1.8555183e+00   1.8555903e+00   1.8556765e+00   1.8557084e+00   1.8557403e+00   1.8557879e+00   1.8558373e+00   1.8558947e+00   1.8559499e+00   1.8560290e+00   1.8560956e+00   1.8561622e+00   1.8562326e+00   1.8563074e+00   1.8564080e+00   1.8564943e+00   1.8566576e+00   1.8568069e+00   1.8569562e+00   1.8570907e+00   1.8572817e+00   1.8574460e+00   1.8576978e+00   1.8577689e+00   1.8578165e+00   1.8578640e+00   1.8579549e+00   1.8580347e+00   1.8580985e+00   1.8581841e+00   1.8582555e+00   1.8583327e+00   1.8583842e+00   1.8584357e+00   1.8584799e+00   1.8585396e+00   1.8585813e+00   1.8586231e+00   1.8586732e+00   1.8587175e+00   1.8587672e+00   1.8588258e+00   1.8589371e+00   1.8590096e+00   1.8590650e+00   1.8591205e+00   1.8591865e+00   1.8592525e+00   1.8593184e+00   1.8593993e+00   1.8594686e+00   1.8595134e+00   1.8595582e+00   1.8596211e+00   1.8597122e+00   1.8598033e+00   1.8598730e+00   1.8599426e+00   1.8600123e+00   1.8601264e+00   1.8602752e+00   1.8604436e+00   1.8607002e+00   1.8607967e+00   1.8608932e+00   1.8610029e+00   1.8610685e+00   1.8611341e+00   1.8611804e+00   1.8612267e+00   1.8612844e+00   1.8613565e+00   1.8614220e+00   1.8615149e+00   1.8616652e+00   1.8617962e+00   1.8618460e+00   1.8618958e+00   1.8619549e+00   1.8620334e+00   1.8621020e+00   1.8621907e+00   1.8622538e+00   1.8623170e+00   1.8623733e+00   1.8624446e+00   1.8625063e+00   1.8625642e+00   1.8626364e+00   1.8627147e+00   1.8627697e+00   1.8628248e+00   1.8628945e+00   1.8629642e+00   1.8630079e+00   1.8630515e+00   1.8631146e+00   1.8631956e+00   1.8632635e+00   1.8633262e+00   1.8633889e+00   1.8634604e+00   1.8635502e+00   1.8636653e+00   1.8637527e+00   1.8638134e+00   1.8638742e+00   1.8639462e+00   1.8640045e+00   1.8640651e+00   1.8641263e+00   1.8641866e+00   1.8642359e+00   1.8642774e+00   1.8643123e+00   1.8643922e+00   1.8645011e+00   1.8645334e+00   1.8645656e+00   1.8645953e+00   1.8646209e+00   1.8646509e+00   1.8646889e+00   1.8647713e+00   1.8648264e+00   1.8648816e+00   1.8649257e+00   1.8649697e+00   1.8650434e+00   1.8650988e+00   1.8651541e+00   1.8652331e+00   1.8653120e+00   1.8654137e+00   1.8654508e+00   1.8654880e+00   1.8655229e+00   1.8655569e+00   1.8655935e+00   1.8656311e+00   1.8656983e+00   1.8657851e+00   1.8659722e+00   1.8661411e+00   1.8662402e+00   1.8663393e+00   1.8664454e+00   1.8665515e+00   1.8666527e+00   1.8667385e+00   1.8667971e+00   1.8668558e+00   1.8669402e+00   1.8670179e+00   1.8670673e+00   1.8671167e+00   1.8671652e+00   1.8672087e+00   1.8673088e+00   1.8674566e+00   1.8674968e+00   1.8675370e+00   1.8676074e+00   1.8677517e+00   1.8679575e+00   1.8681511e+00   1.8683534e+00   1.8685614e+00   1.8686711e+00   1.8687808e+00   1.8689402e+00   1.8690405e+00   1.8691408e+00   1.8692030e+00   1.8692651e+00   1.8693216e+00   1.8693798e+00   1.8694539e+00   1.8695280e+00   1.8696030e+00   1.8696953e+00   1.8697791e+00   1.8698876e+00   1.8699827e+00   1.8700626e+00   1.8701321e+00   1.8701920e+00   1.8703452e+00   1.8704596e+00   1.8705740e+00   1.8706124e+00   1.8706509e+00   1.8706924e+00   1.8707413e+00   1.8707967e+00   1.8709371e+00   1.8709820e+00   1.8710269e+00   1.8710817e+00   1.8712099e+00   1.8712743e+00   1.8713387e+00   1.8714310e+00   1.8715139e+00   1.8715832e+00   1.8716408e+00   1.8716969e+00   1.8717456e+00   1.8717970e+00   1.8718717e+00   1.8719330e+00   1.8720266e+00   1.8721201e+00   1.8722168e+00   1.8723135e+00   1.8724033e+00   1.8725413e+00   1.8725883e+00   1.8726352e+00   1.8726841e+00   1.8727451e+00   1.8728543e+00   1.8729509e+00   1.8730381e+00   1.8731183e+00   1.8732801e+00   1.8734158e+00   1.8735252e+00   1.8736193e+00   1.8737133e+00   1.8738746e+00   1.8739021e+00   1.8739296e+00   1.8739638e+00   1.8740255e+00   1.8740895e+00   1.8742413e+00   1.8745191e+00   1.8746670e+00   1.8747705e+00   1.8748740e+00   1.8749717e+00   1.8750610e+00   1.8751365e+00   1.8752118e+00   1.8752872e+00   1.8753797e+00   1.8754835e+00   1.8755443e+00   1.8756052e+00   1.8757017e+00   1.8757982e+00   1.8758819e+00   1.8759538e+00   1.8760256e+00   1.8761203e+00   1.8762712e+00   1.8764072e+00   1.8765316e+00   1.8766560e+00   1.8768250e+00   1.8769619e+00   1.8771120e+00   1.8772620e+00   1.8773624e+00   1.8774016e+00   1.8774409e+00   1.8775118e+00   1.8775818e+00   1.8776474e+00   1.8777205e+00   1.8778181e+00   1.8779023e+00   1.8779749e+00   1.8780441e+00   1.8780882e+00   1.8781324e+00   1.8782178e+00   1.8782778e+00   1.8783377e+00   1.8783902e+00   1.8784758e+00   1.8785670e+00   1.8786727e+00   1.8787891e+00   1.8789240e+00   1.8790588e+00   1.8791702e+00   1.8792819e+00   1.8793269e+00   1.8793718e+00   1.8794497e+00   1.8795164e+00   1.8795808e+00   1.8796412e+00   1.8797054e+00   1.8797840e+00   1.8798490e+00   1.8799141e+00   1.8799875e+00   1.8800476e+00   1.8801166e+00   1.8802146e+00   1.8803060e+00   1.8803777e+00   1.8804494e+00   1.8805383e+00   1.8806526e+00   1.8808040e+00   1.8808647e+00   1.8809254e+00   1.8810349e+00   1.8811237e+00   1.8812208e+00   1.8813169e+00   1.8813917e+00   1.8814665e+00   1.8815436e+00   1.8816872e+00   1.8818032e+00   1.8820035e+00   1.8821727e+00   1.8822637e+00   1.8823547e+00   1.8824652e+00   1.8825549e+00   1.8826288e+00   1.8827027e+00   1.8828154e+00   1.8829393e+00   1.8830631e+00   1.8832444e+00   1.8833946e+00   1.8834551e+00   1.8835156e+00   1.8835719e+00   1.8836282e+00   1.8836986e+00   1.8837491e+00   1.8837996e+00   1.8838760e+00   1.8839421e+00   1.8840073e+00   1.8840849e+00   1.8841572e+00   1.8842368e+00   1.8843050e+00   1.8844064e+00   1.8845368e+00   1.8846058e+00   1.8846748e+00   1.8847412e+00   1.8847697e+00   1.8847982e+00   1.8848305e+00   1.8849185e+00   1.8850549e+00   1.8851781e+00   1.8852859e+00   1.8853730e+00   1.8854601e+00   1.8855293e+00   1.8855985e+00   1.8856846e+00   1.8857790e+00   1.8859325e+00   1.8860860e+00   1.8861364e+00   1.8861869e+00   1.8862871e+00   1.8863448e+00   1.8864026e+00   1.8864497e+00   1.8865110e+00   1.8866076e+00   1.8867055e+00   1.8868136e+00   1.8869569e+00   1.8871002e+00   1.8872345e+00   1.8873687e+00   1.8875528e+00   1.8877100e+00   1.8879032e+00   1.8879730e+00   1.8880428e+00   1.8881169e+00   1.8882351e+00   1.8883991e+00   1.8884830e+00   1.8885669e+00   1.8886510e+00   1.8887284e+00   1.8887823e+00   1.8888362e+00   1.8889240e+00   1.8890118e+00   1.8891294e+00   1.8892463e+00   1.8893445e+00   1.8894875e+00   1.8896305e+00   1.8897857e+00   1.8898976e+00   1.8900095e+00   1.8900862e+00   1.8901630e+00   1.8902367e+00   1.8903631e+00   1.8905040e+00   1.8906218e+00   1.8907265e+00   1.8908312e+00   1.8909229e+00   1.8910119e+00   1.8910952e+00   1.8911918e+00   1.8912717e+00   1.8913553e+00   1.8914389e+00   1.8915332e+00   1.8915950e+00   1.8916569e+00   1.8917288e+00   1.8918858e+00   1.8919368e+00   1.8919878e+00   1.8920485e+00   1.8921016e+00   1.8922355e+00   1.8923667e+00   1.8924978e+00   1.8926362e+00   1.8928872e+00   1.8931333e+00   1.8932362e+00   1.8933390e+00   1.8934141e+00   1.8934891e+00   1.8935510e+00   1.8936229e+00   1.8937516e+00   1.8938727e+00   1.8939939e+00   1.8940922e+00   1.8941878e+00   1.8943543e+00   1.8945500e+00   1.8946198e+00   1.8946897e+00   1.8947878e+00   1.8948859e+00   1.8950814e+00   1.8952657e+00   1.8953530e+00   1.8954402e+00   1.8955836e+00   1.8956874e+00   1.8957911e+00   1.8958774e+00   1.8959719e+00   1.8961037e+00   1.8963382e+00   1.8964901e+00   1.8966420e+00   1.8968004e+00   1.8969304e+00   1.8970459e+00   1.8971734e+00   1.8973009e+00   1.8973829e+00   1.8974650e+00   1.8975648e+00   1.8976907e+00   1.8978054e+00   1.8979092e+00   1.8980066e+00   1.8981121e+00   1.8982396e+00   1.8983570e+00   1.8984620e+00   1.8985415e+00   1.8986211e+00   1.8986883e+00   1.8987492e+00   1.8988031e+00   1.8988724e+00   1.8989677e+00   1.8990528e+00   1.8991408e+00   1.8992170e+00   1.8993089e+00   1.8994158e+00   1.8995337e+00   1.8996619e+00   1.8997691e+00   1.8998764e+00   1.9000180e+00   1.9001596e+00   1.9002513e+00   1.9003431e+00   1.9004419e+00   1.9005603e+00   1.9006792e+00   1.9007749e+00   1.9009209e+00   1.9011089e+00   1.9013380e+00   1.9015670e+00   1.9018190e+00   1.9019586e+00   1.9020982e+00   1.9022182e+00   1.9023635e+00   1.9024904e+00   1.9025627e+00   1.9026350e+00   1.9027897e+00   1.9029269e+00   1.9030338e+00   1.9031153e+00   1.9031968e+00   1.9032747e+00   1.9033490e+00   1.9035426e+00   1.9038148e+00   1.9039602e+00   1.9041057e+00   1.9042695e+00   1.9044210e+00   1.9046292e+00   1.9048453e+00   1.9050613e+00   1.9052362e+00   1.9054449e+00   1.9056684e+00   1.9057417e+00   1.9058149e+00   1.9058812e+00   1.9059474e+00   1.9060091e+00   1.9060673e+00   1.9061605e+00   1.9062642e+00   1.9063796e+00   1.9066553e+00   1.9067403e+00   1.9068254e+00   1.9069195e+00   1.9070907e+00   1.9073101e+00   1.9073908e+00   1.9074715e+00   1.9075392e+00   1.9076194e+00   1.9077375e+00   1.9079271e+00   1.9080336e+00   1.9081402e+00   1.9082557e+00   1.9083595e+00   1.9085502e+00   1.9087778e+00   1.9089369e+00   1.9090959e+00   1.9092338e+00   1.9093457e+00   1.9094430e+00   1.9095315e+00   1.9096045e+00   1.9097056e+00   1.9098067e+00   1.9099080e+00   1.9099814e+00   1.9100548e+00   1.9101549e+00   1.9102177e+00   1.9102805e+00   1.9103551e+00   1.9104297e+00   1.9104917e+00   1.9105546e+00   1.9106580e+00   1.9107542e+00   1.9108420e+00   1.9109463e+00   1.9110661e+00   1.9112414e+00   1.9113936e+00   1.9115376e+00   1.9117926e+00   1.9120193e+00   1.9122007e+00   1.9122872e+00   1.9123737e+00   1.9124775e+00   1.9125687e+00   1.9126522e+00   1.9127898e+00   1.9129013e+00   1.9130127e+00   1.9131218e+00   1.9132155e+00   1.9133590e+00   1.9135731e+00   1.9138223e+00   1.9140373e+00   1.9141256e+00   1.9142140e+00   1.9144150e+00   1.9145008e+00   1.9145866e+00   1.9146782e+00   1.9147522e+00   1.9148465e+00   1.9149578e+00   1.9151388e+00   1.9154259e+00   1.9155316e+00   1.9156373e+00   1.9157597e+00   1.9158852e+00   1.9160277e+00   1.9161360e+00   1.9162442e+00   1.9163469e+00   1.9164541e+00   1.9166023e+00   1.9167703e+00   1.9169288e+00   1.9170413e+00   1.9171539e+00   1.9173094e+00   1.9174649e+00   1.9176383e+00   1.9177869e+00   1.9179354e+00   1.9180714e+00   1.9182024e+00   1.9183333e+00   1.9184043e+00   1.9184753e+00   1.9185793e+00   1.9187277e+00   1.9188717e+00   1.9190408e+00   1.9192511e+00   1.9193684e+00   1.9194857e+00   1.9195637e+00   1.9196418e+00   1.9197400e+00   1.9198318e+00   1.9199336e+00   1.9201351e+00   1.9202146e+00   1.9202941e+00   1.9203575e+00   1.9204208e+00   1.9205166e+00   1.9205978e+00   1.9207417e+00   1.9209035e+00   1.9212480e+00   1.9214696e+00   1.9216912e+00   1.9218336e+00   1.9219760e+00   1.9220407e+00   1.9221053e+00   1.9222005e+00   1.9223187e+00   1.9224555e+00   1.9225922e+00   1.9227056e+00   1.9228202e+00   1.9230044e+00   1.9231634e+00   1.9233133e+00   1.9234887e+00   1.9236990e+00   1.9238719e+00   1.9239513e+00   1.9240308e+00   1.9241291e+00   1.9241867e+00   1.9242444e+00   1.9243617e+00   1.9244789e+00   1.9246001e+00   1.9247213e+00   1.9248514e+00   1.9249976e+00   1.9250909e+00   1.9251841e+00   1.9252725e+00   1.9253940e+00   1.9255719e+00   1.9257498e+00   1.9258472e+00   1.9259446e+00   1.9260245e+00   1.9260990e+00   1.9262309e+00   1.9263774e+00   1.9265613e+00   1.9268161e+00   1.9271382e+00   1.9274459e+00   1.9277652e+00   1.9279298e+00   1.9280587e+00   1.9281875e+00   1.9283254e+00   1.9286226e+00   1.9289467e+00   1.9292449e+00   1.9296620e+00   1.9299479e+00   1.9302338e+00   1.9305122e+00   1.9306543e+00   1.9307965e+00   1.9309888e+00   1.9311437e+00   1.9312750e+00   1.9313784e+00   1.9314818e+00   1.9315908e+00   1.9317803e+00   1.9319401e+00   1.9321931e+00   1.9322962e+00   1.9323993e+00   1.9324887e+00   1.9325604e+00   1.9326266e+00   1.9327023e+00   1.9328059e+00   1.9329752e+00   1.9331363e+00   1.9333612e+00   1.9335682e+00   1.9337323e+00   1.9338963e+00   1.9340686e+00   1.9343990e+00   1.9347206e+00   1.9350422e+00   1.9352660e+00   1.9354347e+00   1.9356034e+00   1.9358162e+00   1.9359865e+00   1.9361569e+00   1.9362983e+00   1.9365206e+00   1.9367992e+00   1.9369915e+00   1.9371440e+00   1.9372965e+00   1.9374190e+00   1.9375416e+00   1.9376438e+00   1.9377855e+00   1.9378760e+00   1.9379665e+00   1.9380391e+00   1.9381579e+00   1.9382274e+00   1.9382968e+00   1.9384490e+00   1.9386469e+00   1.9388269e+00   1.9389735e+00   1.9391156e+00   1.9392477e+00   1.9393536e+00   1.9394569e+00   1.9396003e+00   1.9397067e+00   1.9398131e+00   1.9399453e+00   1.9401572e+00   1.9403533e+00   1.9405376e+00   1.9407272e+00   1.9408511e+00   1.9409750e+00   1.9411595e+00   1.9413440e+00   1.9415170e+00   1.9416381e+00   1.9417593e+00   1.9419105e+00   1.9420498e+00   1.9421547e+00   1.9422597e+00   1.9423516e+00   1.9424434e+00   1.9426081e+00   1.9427916e+00   1.9429628e+00   1.9430818e+00   1.9432009e+00   1.9432885e+00   1.9433761e+00   1.9434959e+00   1.9436554e+00   1.9438150e+00   1.9441441e+00   1.9442684e+00   1.9443928e+00   1.9446086e+00   1.9447847e+00   1.9450790e+00   1.9452786e+00   1.9454783e+00   1.9456353e+00   1.9457923e+00   1.9459881e+00   1.9461748e+00   1.9463615e+00   1.9466728e+00   1.9469580e+00   1.9471115e+00   1.9472311e+00   1.9473507e+00   1.9474844e+00   1.9476393e+00   1.9478421e+00   1.9480245e+00   1.9482068e+00   1.9483510e+00   1.9484582e+00   1.9485654e+00   1.9486799e+00   1.9488911e+00   1.9490602e+00   1.9491957e+00   1.9493108e+00   1.9494690e+00   1.9496031e+00   1.9497139e+00   1.9499000e+00   1.9500760e+00   1.9502331e+00   1.9504074e+00   1.9505816e+00   1.9507275e+00   1.9508868e+00   1.9510386e+00   1.9512003e+00   1.9513320e+00   1.9514851e+00   1.9516382e+00   1.9517840e+00   1.9519495e+00   1.9520526e+00   1.9521557e+00   1.9522412e+00   1.9523443e+00   1.9524585e+00   1.9525908e+00   1.9527984e+00   1.9529789e+00   1.9530657e+00   1.9531526e+00   1.9532596e+00   1.9534748e+00   1.9535956e+00   1.9537164e+00   1.9538865e+00   1.9540565e+00   1.9542322e+00   1.9544195e+00   1.9546067e+00   1.9547954e+00   1.9554221e+00   1.9557416e+00   1.9560612e+00   1.9561661e+00   1.9562711e+00   1.9563554e+00   1.9565314e+00   1.9567401e+00   1.9570436e+00   1.9572527e+00   1.9574619e+00   1.9576360e+00   1.9577536e+00   1.9578713e+00   1.9579810e+00   1.9581041e+00   1.9582237e+00   1.9583795e+00   1.9585657e+00   1.9587281e+00   1.9588906e+00   1.9591562e+00   1.9594532e+00   1.9596962e+00   1.9599440e+00   1.9601954e+00   1.9604515e+00   1.9605729e+00   1.9606943e+00   1.9608424e+00   1.9609905e+00   1.9611300e+00   1.9612639e+00   1.9613978e+00   1.9615119e+00   1.9616369e+00   1.9618166e+00   1.9619854e+00   1.9621360e+00   1.9622863e+00   1.9624587e+00   1.9626070e+00   1.9627622e+00   1.9629060e+00   1.9630590e+00   1.9631835e+00   1.9633177e+00   1.9635715e+00   1.9638624e+00   1.9642600e+00   1.9646355e+00   1.9648046e+00   1.9649737e+00   1.9651734e+00   1.9652893e+00   1.9654052e+00   1.9655805e+00   1.9657915e+00   1.9662039e+00   1.9666518e+00   1.9670970e+00   1.9676502e+00   1.9679373e+00   1.9682243e+00   1.9684687e+00   1.9686925e+00   1.9689164e+00   1.9690637e+00   1.9692110e+00   1.9694379e+00   1.9695106e+00   1.9695834e+00   1.9696763e+00   1.9698762e+00   1.9700603e+00   1.9702522e+00   1.9704440e+00   1.9706287e+00   1.9710354e+00   1.9716824e+00   1.9721911e+00   1.9724786e+00   1.9727661e+00   1.9730771e+00   1.9732257e+00   1.9733352e+00   1.9734447e+00   1.9735874e+00   1.9737639e+00   1.9739247e+00   1.9741394e+00   1.9743230e+00   1.9745208e+00   1.9746914e+00   1.9748658e+00   1.9750401e+00   1.9751991e+00   1.9753423e+00   1.9755088e+00   1.9757154e+00   1.9759361e+00   1.9761577e+00   1.9764000e+00   1.9765518e+00   1.9767036e+00   1.9769858e+00   1.9773275e+00   1.9776574e+00   1.9777983e+00   1.9779391e+00   1.9781023e+00   1.9782634e+00   1.9784315e+00   1.9785756e+00   1.9787159e+00   1.9788393e+00   1.9789730e+00   1.9791068e+00   1.9792875e+00   1.9795382e+00   1.9796149e+00   1.9796916e+00   1.9797932e+00   1.9799017e+00   1.9800277e+00   1.9801538e+00   1.9803131e+00   1.9804288e+00   1.9805445e+00   1.9806626e+00   1.9808059e+00   1.9809380e+00   1.9810603e+00   1.9812365e+00   1.9814265e+00   1.9816503e+00   1.9818012e+00   1.9819522e+00   1.9821508e+00   1.9822236e+00   1.9822965e+00   1.9823614e+00   1.9824338e+00   1.9824976e+00   1.9825609e+00   1.9826458e+00   1.9827341e+00   1.9828376e+00   1.9829392e+00   1.9830883e+00   1.9832646e+00   1.9834144e+00   1.9836280e+00   1.9838544e+00   1.9840658e+00   1.9843226e+00   1.9845736e+00   1.9848060e+00   1.9850587e+00   1.9852934e+00   1.9855009e+00   1.9856785e+00   1.9858611e+00   1.9860436e+00   1.9862497e+00   1.9863461e+00   1.9864424e+00   1.9865487e+00   1.9866441e+00   1.9867603e+00   1.9868787e+00   1.9869971e+00   1.9871716e+00   1.9873005e+00   1.9874295e+00   1.9875858e+00   1.9877843e+00   1.9879828e+00   1.9882260e+00   1.9883948e+00   1.9885637e+00   1.9887631e+00   1.9889765e+00   1.9891611e+00   1.9892896e+00   1.9894180e+00   1.9896007e+00   1.9897616e+00   1.9898574e+00   1.9899532e+00   1.9900584e+00   1.9901732e+00   1.9902847e+00   1.9903839e+00   1.9904831e+00   1.9905859e+00   1.9907001e+00   1.9909272e+00   1.9911519e+00   1.9912962e+00   1.9914405e+00   1.9916508e+00   1.9919018e+00   1.9921087e+00   1.9922854e+00   1.9924271e+00   1.9925361e+00   1.9926452e+00   1.9928000e+00   1.9930882e+00   1.9933875e+00   1.9935060e+00   1.9936245e+00   1.9938396e+00   1.9940215e+00   1.9941583e+00   1.9942952e+00   1.9944049e+00   1.9945095e+00   1.9946400e+00   1.9948332e+00   1.9950860e+00   1.9953389e+00   1.9955581e+00   1.9958579e+00   1.9960919e+00   1.9962458e+00   1.9963997e+00   1.9966081e+00   1.9968887e+00   1.9971245e+00   1.9973753e+00   1.9975741e+00   1.9977729e+00   1.9979393e+00   1.9981091e+00   1.9983806e+00   1.9986033e+00   1.9989323e+00   1.9991305e+00   1.9992865e+00   1.9994425e+00   1.9995937e+00   1.9998331e+00   2.0000279e+00   2.0002414e+00   2.0005081e+00   2.0007423e+00   2.0010129e+00   2.0012756e+00   2.0016138e+00   2.0018491e+00   2.0020844e+00   2.0022860e+00   2.0024876e+00   2.0027289e+00   2.0029550e+00   2.0031582e+00   2.0033335e+00   2.0035070e+00   2.0036664e+00   2.0038757e+00   2.0041630e+00   2.0045107e+00   2.0048762e+00   2.0051031e+00   2.0053300e+00   2.0055225e+00   2.0057114e+00   2.0059247e+00   2.0060722e+00   2.0062197e+00   2.0063988e+00   2.0066018e+00   2.0068726e+00   2.0071434e+00   2.0072676e+00   2.0073918e+00   2.0075815e+00   2.0077712e+00   2.0079274e+00   2.0080278e+00   2.0081281e+00   2.0082248e+00   2.0084130e+00   2.0085701e+00   2.0087241e+00   2.0088907e+00   2.0090351e+00   2.0091775e+00   2.0093079e+00   2.0095190e+00   2.0097537e+00   2.0099479e+00   2.0101154e+00   2.0102643e+00   2.0104413e+00   2.0106113e+00   2.0108116e+00   2.0109670e+00   2.0111224e+00   2.0112668e+00   2.0114696e+00   2.0117180e+00   2.0118155e+00   2.0119131e+00   2.0120241e+00   2.0121263e+00   2.0122255e+00   2.0123432e+00   2.0124613e+00   2.0126358e+00   2.0127816e+00   2.0129010e+00   2.0131010e+00   2.0133487e+00   2.0135152e+00   2.0136817e+00   2.0138745e+00   2.0140478e+00   2.0143059e+00   2.0146054e+00   2.0148827e+00   2.0151690e+00   2.0153294e+00   2.0154898e+00   2.0157832e+00   2.0160258e+00   2.0162045e+00   2.0163833e+00   2.0165273e+00   2.0168297e+00   2.0171877e+00   2.0177750e+00   2.0183865e+00   2.0188936e+00   2.0190558e+00   2.0192179e+00   2.0194197e+00   2.0196572e+00   2.0199161e+00   2.0201441e+00   2.0204779e+00   2.0208118e+00   2.0209256e+00   2.0210395e+00   2.0211519e+00   2.0213263e+00   2.0215018e+00   2.0216772e+00   2.0219834e+00   2.0223154e+00   2.0228034e+00   2.0229591e+00   2.0231148e+00   2.0232451e+00   2.0233651e+00   2.0234767e+00   2.0236484e+00   2.0237889e+00   2.0239421e+00   2.0242031e+00   2.0246493e+00   2.0248942e+00   2.0251391e+00   2.0253930e+00   2.0256289e+00   2.0257943e+00   2.0259597e+00   2.0261111e+00   2.0262104e+00   2.0263096e+00   2.0264518e+00   2.0266152e+00   2.0267558e+00   2.0268950e+00   2.0270672e+00   2.0272317e+00   2.0273806e+00   2.0275195e+00   2.0276457e+00   2.0278079e+00   2.0280248e+00   2.0282292e+00   2.0283961e+00   2.0285968e+00   2.0289048e+00   2.0290503e+00   2.0291958e+00   2.0294877e+00   2.0295835e+00   2.0296793e+00   2.0297661e+00   2.0298850e+00   2.0301115e+00   2.0303004e+00   2.0305011e+00   2.0307858e+00   2.0310168e+00   2.0311742e+00   2.0313316e+00   2.0316024e+00   2.0319351e+00   2.0322483e+00   2.0324474e+00   2.0326464e+00   2.0328387e+00   2.0330046e+00   2.0331461e+00   2.0332882e+00   2.0335409e+00   2.0337631e+00   2.0339854e+00   2.0341693e+00   2.0343971e+00   2.0346642e+00   2.0350055e+00   2.0352256e+00   2.0354457e+00   2.0356469e+00   2.0358856e+00   2.0361697e+00   2.0364668e+00   2.0366474e+00   2.0368280e+00   2.0370263e+00   2.0372045e+00   2.0373827e+00   2.0375272e+00   2.0377064e+00   2.0379336e+00   2.0381499e+00   2.0383302e+00   2.0384854e+00   2.0386472e+00   2.0388141e+00   2.0389960e+00   2.0392046e+00   2.0393983e+00   2.0396334e+00   2.0398308e+00   2.0400294e+00   2.0401891e+00   2.0403816e+00   2.0405624e+00   2.0407481e+00   2.0409338e+00   2.0412694e+00   2.0416051e+00   2.0417640e+00   2.0419229e+00   2.0420957e+00   2.0422684e+00   2.0424938e+00   2.0427715e+00   2.0430349e+00   2.0433231e+00   2.0436071e+00   2.0437689e+00   2.0439308e+00   2.0442315e+00   2.0444973e+00   2.0448345e+00   2.0451695e+00   2.0455246e+00   2.0458136e+00   2.0460624e+00   2.0462188e+00   2.0463752e+00   2.0465087e+00   2.0466688e+00   2.0468744e+00   2.0470465e+00   2.0472037e+00   2.0474082e+00   2.0475979e+00   2.0479287e+00   2.0482063e+00   2.0484363e+00   2.0486662e+00   2.0488989e+00   2.0491377e+00   2.0493647e+00   2.0495978e+00   2.0499462e+00   2.0502289e+00   2.0504764e+00   2.0507020e+00   2.0509277e+00   2.0512474e+00   2.0516560e+00   2.0520532e+00   2.0524778e+00   2.0528391e+00   2.0531330e+00   2.0535570e+00   2.0538850e+00   2.0541074e+00   2.0543298e+00   2.0547141e+00   2.0549874e+00   2.0552222e+00   2.0553918e+00   2.0555613e+00   2.0557020e+00   2.0558427e+00   2.0560050e+00   2.0562619e+00   2.0565243e+00   2.0566876e+00   2.0568509e+00   2.0570221e+00   2.0571631e+00   2.0573188e+00   2.0574473e+00   2.0575583e+00   2.0578026e+00   2.0580332e+00   2.0582639e+00   2.0584747e+00   2.0586644e+00   2.0588541e+00   2.0591091e+00   2.0593325e+00   2.0596480e+00   2.0599399e+00   2.0601456e+00   2.0603512e+00   2.0606132e+00   2.0609571e+00   2.0613132e+00   2.0616346e+00   2.0619704e+00   2.0622398e+00   2.0624652e+00   2.0628065e+00   2.0630922e+00   2.0634604e+00   2.0638204e+00   2.0640345e+00   2.0642486e+00   2.0644375e+00   2.0647519e+00   2.0651409e+00   2.0655219e+00   2.0657672e+00   2.0660126e+00   2.0663172e+00   2.0665824e+00   2.0668737e+00   2.0671651e+00   2.0676577e+00   2.0682717e+00   2.0684765e+00   2.0686813e+00   2.0688616e+00   2.0690419e+00   2.0693113e+00   2.0696373e+00   2.0699863e+00   2.0705419e+00   2.0710562e+00   2.0714712e+00   2.0718254e+00   2.0720208e+00   2.0722161e+00   2.0725352e+00   2.0729212e+00   2.0733565e+00   2.0736216e+00   2.0738269e+00   2.0740323e+00   2.0742748e+00   2.0745193e+00   2.0747638e+00   2.0750673e+00   2.0755511e+00   2.0756762e+00   2.0758012e+00   2.0759743e+00   2.0762451e+00   2.0765386e+00   2.0767868e+00   2.0770373e+00   2.0772264e+00   2.0774155e+00   2.0776651e+00   2.0778272e+00   2.0779893e+00   2.0781976e+00   2.0784569e+00   2.0786778e+00   2.0789459e+00   2.0793136e+00   2.0796093e+00   2.0799049e+00   2.0802010e+00   2.0803406e+00   2.0804801e+00   2.0806926e+00   2.0809265e+00   2.0811755e+00   2.0813383e+00   2.0815011e+00   2.0816585e+00   2.0818406e+00   2.0820048e+00   2.0821563e+00   2.0823078e+00   2.0824777e+00   2.0826874e+00   2.0828956e+00   2.0831167e+00   2.0833455e+00   2.0837178e+00   2.0839608e+00   2.0842038e+00   2.0843779e+00   2.0845519e+00   2.0847549e+00   2.0850506e+00   2.0853702e+00   2.0857371e+00   2.0861013e+00   2.0864080e+00   2.0867976e+00   2.0869140e+00   2.0870303e+00   2.0871450e+00   2.0872571e+00   2.0874433e+00   2.0876833e+00   2.0880649e+00   2.0886974e+00   2.0891044e+00   2.0895113e+00   2.0900274e+00   2.0904607e+00   2.0909066e+00   2.0911899e+00   2.0914731e+00   2.0917302e+00   2.0919980e+00   2.0923072e+00   2.0927408e+00   2.0930421e+00   2.0933434e+00   2.0934693e+00   2.0935951e+00   2.0937961e+00   2.0940369e+00   2.0942789e+00   2.0946560e+00   2.0949635e+00   2.0952710e+00   2.0956125e+00   2.0959678e+00   2.0962874e+00   2.0966316e+00   2.0969758e+00   2.0974598e+00   2.0979250e+00   2.0983521e+00   2.0986581e+00   2.0988890e+00   2.0991199e+00   2.0994216e+00   2.0996995e+00   2.0999775e+00   2.1004166e+00   2.1007911e+00   2.1009813e+00   2.1011716e+00   2.1014748e+00   2.1017531e+00   2.1018813e+00   2.1020094e+00   2.1021707e+00   2.1023280e+00   2.1026149e+00   2.1028840e+00   2.1031467e+00   2.1034095e+00   2.1036877e+00   2.1039263e+00   2.1043190e+00   2.1047439e+00   2.1051689e+00   2.1060811e+00   2.1069933e+00   2.1072376e+00   2.1074818e+00   2.1077479e+00   2.1079224e+00   2.1080970e+00   2.1084313e+00   2.1087943e+00   2.1091486e+00   2.1094973e+00   2.1097810e+00   2.1101735e+00   2.1105019e+00   2.1108605e+00   2.1112067e+00   2.1114563e+00   2.1117060e+00   2.1120062e+00   2.1123982e+00   2.1127633e+00   2.1131283e+00   2.1137766e+00   2.1139564e+00   2.1141361e+00   2.1144030e+00   2.1146300e+00   2.1148461e+00   2.1150367e+00   2.1152649e+00   2.1154930e+00   2.1157165e+00   2.1159050e+00   2.1160935e+00   2.1163362e+00   2.1165790e+00   2.1168277e+00   2.1170332e+00   2.1172387e+00   2.1174185e+00   2.1177258e+00   2.1180774e+00   2.1184798e+00   2.1190775e+00   2.1195708e+00   2.1198639e+00   2.1201569e+00   2.1202698e+00   2.1203828e+00   2.1205148e+00   2.1206731e+00   2.1208208e+00   2.1210750e+00   2.1213002e+00   2.1216694e+00   2.1219534e+00   2.1222374e+00   2.1224989e+00   2.1228323e+00   2.1229743e+00   2.1231163e+00   2.1232464e+00   2.1234638e+00   2.1237018e+00   2.1239852e+00   2.1241436e+00   2.1243019e+00   2.1244474e+00   2.1246323e+00   2.1248969e+00   2.1253456e+00   2.1260476e+00   2.1262682e+00   2.1264888e+00   2.1267134e+00   2.1269379e+00   2.1271221e+00   2.1272811e+00   2.1274383e+00   2.1276006e+00   2.1278254e+00   2.1280390e+00   2.1282337e+00   2.1284298e+00   2.1286278e+00   2.1288309e+00   2.1291009e+00   2.1293958e+00   2.1296668e+00   2.1299015e+00   2.1301204e+00   2.1303042e+00   2.1304945e+00   2.1306851e+00   2.1308823e+00   2.1311144e+00   2.1314213e+00   2.1318651e+00   2.1323744e+00   2.1326237e+00   2.1328731e+00   2.1331836e+00   2.1334792e+00   2.1338004e+00   2.1341100e+00   2.1342247e+00   2.1343394e+00   2.1344829e+00   2.1346141e+00   2.1347646e+00   2.1349067e+00   2.1350383e+00   2.1352344e+00   2.1354474e+00   2.1356512e+00   2.1358558e+00   2.1360603e+00   2.1362431e+00   2.1364892e+00   2.1367460e+00   2.1371199e+00   2.1375320e+00   2.1381223e+00   2.1385959e+00   2.1389005e+00   2.1391429e+00   2.1393853e+00   2.1395911e+00   2.1398005e+00   2.1401596e+00   2.1405919e+00   2.1409928e+00   2.1413908e+00   2.1418423e+00   2.1422568e+00   2.1426179e+00   2.1429673e+00   2.1432811e+00   2.1436085e+00   2.1439825e+00   2.1443566e+00   2.1448067e+00   2.1452312e+00   2.1454885e+00   2.1457458e+00   2.1460347e+00   2.1464268e+00   2.1468115e+00   2.1471266e+00   2.1474197e+00   2.1477282e+00   2.1480519e+00   2.1483938e+00   2.1487357e+00   2.1490038e+00   2.1492718e+00   2.1495227e+00   2.1497354e+00   2.1499791e+00   2.1502228e+00   2.1504965e+00   2.1507960e+00   2.1510727e+00   2.1513495e+00   2.1516265e+00   2.1518903e+00   2.1521393e+00   2.1524748e+00   2.1528091e+00   2.1531789e+00   2.1535722e+00   2.1541036e+00   2.1546349e+00   2.1552446e+00   2.1560411e+00   2.1568375e+00   2.1572262e+00   2.1576148e+00   2.1580272e+00   2.1583660e+00   2.1585792e+00   2.1587924e+00   2.1590686e+00   2.1593210e+00   2.1595086e+00   2.1596962e+00   2.1599706e+00   2.1603256e+00   2.1606190e+00   2.1609771e+00   2.1614462e+00   2.1618424e+00   2.1622386e+00   2.1625989e+00   2.1629012e+00   2.1633315e+00   2.1635927e+00   2.1638539e+00   2.1641277e+00   2.1645818e+00   2.1650843e+00   2.1655123e+00   2.1659688e+00   2.1664340e+00   2.1666078e+00   2.1667817e+00   2.1671471e+00   2.1675029e+00   2.1678518e+00   2.1682007e+00   2.1685156e+00   2.1687696e+00   2.1689769e+00   2.1693412e+00   2.1696945e+00   2.1699131e+00   2.1701317e+00   2.1702618e+00   2.1703919e+00   2.1705991e+00   2.1708926e+00   2.1711870e+00   2.1714287e+00   2.1716703e+00   2.1719368e+00   2.1722056e+00   2.1724470e+00   2.1727226e+00   2.1730397e+00   2.1733723e+00   2.1738550e+00   2.1747150e+00   2.1755213e+00   2.1761003e+00   2.1766794e+00   2.1771776e+00   2.1776896e+00   2.1781153e+00   2.1786429e+00   2.1791901e+00   2.1798072e+00   2.1803178e+00   2.1806962e+00   2.1810745e+00   2.1815543e+00   2.1820762e+00   2.1823740e+00   2.1826717e+00   2.1829724e+00   2.1832731e+00   2.1836378e+00   2.1840435e+00   2.1844632e+00   2.1849299e+00   2.1850806e+00   2.1852313e+00   2.1854890e+00   2.1857380e+00   2.1860629e+00   2.1863943e+00   2.1867167e+00   2.1869954e+00   2.1872947e+00   2.1876071e+00   2.1878409e+00   2.1880748e+00   2.1882891e+00   2.1885035e+00   2.1887353e+00   2.1889882e+00   2.1892410e+00   2.1895553e+00   2.1898623e+00   2.1901692e+00   2.1905519e+00   2.1908726e+00   2.1911525e+00   2.1914617e+00   2.1917372e+00   2.1919812e+00   2.1922647e+00   2.1925749e+00   2.1928353e+00   2.1930950e+00   2.1932814e+00   2.1934677e+00   2.1937216e+00   2.1938979e+00   2.1940743e+00   2.1942632e+00   2.1944522e+00   2.1946712e+00   2.1949024e+00   2.1951200e+00   2.1953376e+00   2.1955575e+00   2.1957803e+00   2.1959645e+00   2.1961488e+00   2.1964339e+00   2.1966880e+00   2.1968937e+00   2.1971784e+00   2.1975040e+00   2.1979484e+00   2.1983427e+00   2.1987686e+00   2.1991802e+00   2.1995395e+00   2.1999007e+00   2.2002897e+00   2.2007996e+00   2.2013157e+00   2.2018130e+00   2.2024773e+00   2.2030095e+00   2.2031821e+00   2.2033547e+00   2.2035965e+00   2.2037227e+00   2.2038488e+00   2.2040511e+00   2.2042239e+00   2.2044367e+00   2.2047173e+00   2.2050040e+00   2.2052216e+00   2.2054392e+00   2.2058338e+00   2.2062284e+00   2.2065482e+00   2.2069247e+00   2.2073012e+00   2.2077099e+00   2.2081491e+00   2.2085127e+00   2.2089106e+00   2.2092457e+00   2.2095279e+00   2.2098520e+00   2.2100563e+00   2.2102605e+00   2.2104499e+00   2.2106930e+00   2.2110646e+00   2.2114840e+00   2.2119175e+00   2.2123906e+00   2.2126739e+00   2.2129572e+00   2.2133252e+00   2.2136506e+00   2.2139256e+00   2.2142005e+00   2.2145262e+00   2.2148177e+00   2.2150941e+00   2.2154040e+00   2.2157543e+00   2.2160025e+00   2.2162508e+00   2.2165393e+00   2.2168228e+00   2.2170511e+00   2.2171716e+00   2.2172922e+00   2.2175340e+00   2.2177811e+00   2.2180929e+00   2.2183537e+00   2.2187069e+00   2.2189911e+00   2.2192753e+00   2.2196230e+00   2.2199093e+00   2.2202599e+00   2.2208029e+00   2.2212662e+00   2.2217062e+00   2.2218936e+00   2.2220809e+00   2.2224565e+00   2.2228566e+00   2.2234637e+00   2.2240910e+00   2.2243117e+00   2.2245324e+00   2.2248708e+00   2.2251596e+00   2.2255406e+00   2.2258626e+00   2.2262148e+00   2.2264515e+00   2.2266881e+00   2.2269523e+00   2.2272165e+00   2.2274928e+00   2.2278195e+00   2.2282402e+00   2.2286409e+00   2.2289925e+00   2.2292514e+00   2.2295104e+00   2.2298029e+00   2.2301326e+00   2.2305220e+00   2.2309828e+00   2.2314678e+00   2.2318307e+00   2.2321141e+00   2.2323975e+00   2.2327441e+00   2.2330132e+00   2.2332824e+00   2.2336479e+00   2.2340865e+00   2.2344540e+00   2.2347961e+00   2.2351583e+00   2.2354865e+00   2.2358260e+00   2.2361656e+00   2.2365678e+00   2.2368921e+00   2.2371964e+00   2.2375934e+00   2.2380500e+00   2.2385409e+00   2.2390005e+00   2.2392970e+00   2.2395935e+00   2.2399261e+00   2.2402755e+00   2.2405897e+00   2.2408879e+00   2.2411655e+00   2.2414350e+00   2.2417068e+00   2.2419803e+00   2.2422614e+00   2.2426671e+00   2.2429255e+00   2.2431839e+00   2.2434945e+00   2.2438647e+00   2.2443416e+00   2.2447307e+00   2.2451204e+00   2.2455206e+00   2.2458620e+00   2.2460745e+00   2.2462870e+00   2.2465488e+00   2.2468105e+00   2.2471855e+00   2.2475531e+00   2.2480150e+00   2.2484158e+00   2.2487302e+00   2.2490445e+00   2.2493611e+00   2.2496778e+00   2.2500210e+00   2.2505441e+00   2.2509059e+00   2.2512678e+00   2.2516537e+00   2.2520396e+00   2.2523776e+00   2.2527157e+00   2.2530156e+00   2.2533420e+00   2.2537325e+00   2.2541121e+00   2.2545659e+00   2.2549672e+00   2.2553685e+00   2.2558030e+00   2.2571292e+00   2.2584554e+00   2.2592011e+00   2.2597172e+00   2.2602333e+00   2.2608813e+00   2.2614310e+00   2.2622378e+00   2.2629054e+00   2.2634395e+00   2.2639123e+00   2.2643786e+00   2.2648035e+00   2.2652284e+00   2.2656142e+00   2.2658575e+00   2.2661008e+00   2.2664256e+00   2.2667606e+00   2.2671326e+00   2.2675652e+00   2.2680920e+00   2.2685566e+00   2.2688941e+00   2.2692315e+00   2.2695265e+00   2.2698420e+00   2.2701353e+00   2.2704832e+00   2.2707686e+00   2.2712996e+00   2.2716417e+00   2.2719838e+00   2.2722750e+00   2.2725147e+00   2.2727228e+00   2.2729835e+00   2.2732388e+00   2.2734952e+00   2.2737108e+00   2.2739543e+00   2.2741904e+00   2.2744365e+00   2.2747888e+00   2.2751360e+00   2.2754985e+00   2.2758611e+00   2.2763551e+00   2.2769000e+00   2.2775003e+00   2.2779886e+00   2.2784059e+00   2.2788233e+00   2.2792965e+00   2.2797697e+00   2.2801634e+00   2.2805004e+00   2.2808373e+00   2.2811978e+00   2.2814617e+00   2.2817256e+00   2.2820349e+00   2.2822862e+00   2.2825375e+00   2.2829189e+00   2.2834605e+00   2.2840734e+00   2.2846462e+00   2.2852189e+00   2.2856855e+00   2.2861101e+00   2.2863500e+00   2.2865899e+00   2.2868447e+00   2.2871675e+00   2.2874764e+00   2.2878896e+00   2.2882709e+00   2.2886829e+00   2.2891942e+00   2.2895330e+00   2.2898718e+00   2.2902025e+00   2.2905332e+00   2.2908758e+00   2.2911750e+00   2.2914770e+00   2.2918680e+00   2.2922010e+00   2.2925340e+00   2.2928419e+00   2.2931497e+00   2.2934752e+00   2.2937488e+00   2.2940354e+00   2.2943220e+00   2.2947026e+00   2.2950866e+00   2.2954314e+00   2.2958265e+00   2.2962787e+00   2.2966880e+00   2.2970973e+00   2.2974486e+00   2.2977798e+00   2.2981432e+00   2.2985601e+00   2.2989422e+00   2.2993313e+00   2.2998844e+00   2.3005071e+00   2.3010237e+00   2.3014894e+00   2.3016605e+00   2.3018317e+00   2.3021454e+00   2.3023989e+00   2.3026525e+00   2.3029404e+00   2.3033511e+00   2.3038039e+00   2.3042357e+00   2.3046140e+00   2.3050922e+00   2.3057561e+00   2.3063444e+00   2.3069209e+00   2.3073423e+00   2.3077636e+00   2.3081391e+00   2.3084109e+00   2.3086827e+00   2.3089540e+00   2.3092254e+00   2.3094912e+00   2.3097873e+00   2.3100781e+00   2.3104042e+00   2.3106656e+00   2.3109270e+00   2.3111745e+00   2.3115889e+00   2.3119611e+00   2.3123319e+00   2.3127027e+00   2.3131587e+00   2.3136038e+00   2.3139573e+00   2.3143108e+00   2.3146403e+00   2.3149517e+00   2.3152519e+00   2.3155765e+00   2.3159897e+00   2.3162629e+00   2.3165361e+00   2.3168304e+00   2.3170992e+00   2.3173972e+00   2.3176439e+00   2.3179479e+00   2.3184106e+00   2.3188050e+00   2.3190684e+00   2.3193319e+00   2.3196005e+00   2.3198692e+00   2.3202322e+00   2.3206403e+00   2.3211041e+00   2.3214983e+00   2.3219207e+00   2.3223718e+00   2.3227180e+00   2.3230642e+00   2.3235315e+00   2.3238303e+00   2.3241290e+00   2.3244133e+00   2.3247427e+00   2.3250472e+00   2.3253590e+00   2.3257590e+00   2.3262033e+00   2.3267098e+00   2.3270726e+00   2.3274355e+00   2.3277524e+00   2.3281292e+00   2.3284981e+00   2.3287468e+00   2.3289955e+00   2.3293527e+00   2.3296471e+00   2.3299151e+00   2.3301981e+00   2.3303927e+00   2.3305873e+00   2.3308387e+00   2.3311146e+00   2.3313593e+00   2.3316641e+00   2.3319690e+00   2.3322651e+00   2.3325288e+00   2.3329177e+00   2.3333558e+00   2.3336331e+00   2.3339105e+00   2.3341879e+00   2.3345379e+00   2.3348552e+00   2.3351866e+00   2.3355480e+00   2.3358588e+00   2.3361592e+00   2.3365184e+00   2.3367841e+00   2.3370498e+00   2.3373345e+00   2.3376956e+00   2.3382228e+00   2.3387082e+00   2.3390386e+00   2.3393690e+00   2.3396824e+00   2.3400211e+00   2.3403109e+00   2.3406988e+00   2.3411770e+00   2.3415675e+00   2.3419756e+00   2.3423588e+00   2.3427233e+00   2.3431801e+00   2.3436370e+00   2.3440299e+00   2.3443840e+00   2.3447577e+00   2.3451314e+00   2.3455460e+00   2.3459369e+00   2.3463182e+00   2.3467132e+00   2.3470296e+00   2.3473080e+00   2.3475980e+00   2.3479441e+00   2.3482902e+00   2.3485777e+00   2.3488399e+00   2.3490616e+00   2.3492685e+00   2.3494908e+00   2.3498022e+00   2.3501609e+00   2.3504596e+00   2.3507184e+00   2.3510210e+00   2.3513633e+00   2.3516675e+00   2.3519680e+00   2.3522840e+00   2.3525420e+00   2.3530013e+00   2.3532858e+00   2.3535702e+00   2.3538628e+00   2.3542801e+00   2.3547403e+00   2.3551298e+00   2.3556228e+00   2.3559425e+00   2.3562622e+00   2.3568192e+00   2.3573044e+00   2.3577895e+00   2.3579904e+00   2.3581913e+00   2.3585308e+00   2.3589777e+00   2.3594453e+00   2.3599912e+00   2.3605226e+00   2.3608438e+00   2.3611650e+00   2.3613296e+00   2.3614942e+00   2.3617884e+00   2.3620762e+00   2.3624102e+00   2.3627544e+00   2.3632012e+00   2.3637052e+00   2.3641156e+00   2.3645784e+00   2.3650322e+00   2.3655248e+00   2.3659409e+00   2.3662849e+00   2.3667189e+00   2.3673393e+00   2.3678553e+00   2.3682277e+00   2.3686000e+00   2.3689584e+00   2.3694669e+00   2.3703418e+00   2.3711787e+00   2.3718317e+00   2.3724848e+00   2.3734401e+00   2.3744924e+00   2.3753510e+00   2.3761593e+00   2.3767138e+00   2.3772683e+00   2.3776950e+00   2.3781218e+00   2.3785928e+00   2.3789182e+00   2.3791492e+00   2.3793801e+00   2.3796311e+00   2.3799409e+00   2.3803093e+00   2.3807108e+00   2.3813192e+00   2.3819370e+00   2.3824468e+00   2.3828845e+00   2.3833221e+00   2.3839216e+00   2.3846291e+00   2.3849278e+00   2.3852265e+00   2.3855736e+00   2.3859302e+00   2.3862775e+00   2.3866233e+00   2.3869492e+00   2.3874547e+00   2.3879590e+00   2.3884634e+00   2.3890630e+00   2.3896626e+00   2.3903904e+00   2.3907898e+00   2.3911891e+00   2.3915426e+00   2.3918809e+00   2.3922193e+00   2.3926141e+00   2.3929853e+00   2.3934279e+00   2.3939147e+00   2.3942546e+00   2.3945946e+00   2.3950105e+00   2.3954306e+00   2.3959482e+00   2.3964572e+00   2.3968859e+00   2.3975417e+00   2.3982310e+00   2.3986752e+00   2.3991194e+00   2.3996559e+00   2.4004732e+00   2.4012109e+00   2.4014860e+00   2.4017611e+00   2.4021163e+00   2.4024778e+00   2.4027911e+00   2.4030722e+00   2.4034582e+00   2.4038772e+00   2.4042526e+00   2.4046795e+00   2.4053221e+00   2.4058886e+00   2.4064313e+00   2.4070321e+00   2.4086156e+00   2.4101991e+00   2.4104437e+00   2.4106883e+00   2.4109962e+00   2.4114788e+00   2.4120210e+00   2.4124550e+00   2.4128032e+00   2.4132709e+00   2.4136989e+00   2.4141057e+00   2.4144430e+00   2.4148215e+00   2.4153578e+00   2.4158276e+00   2.4163411e+00   2.4168344e+00   2.4172357e+00   2.4176369e+00   2.4181487e+00   2.4186483e+00   2.4191436e+00   2.4195515e+00   2.4199594e+00   2.4205148e+00   2.4210294e+00   2.4214778e+00   2.4218936e+00   2.4222849e+00   2.4226761e+00   2.4231633e+00   2.4235639e+00   2.4239548e+00   2.4244165e+00   2.4248400e+00   2.4252129e+00   2.4256570e+00   2.4260366e+00   2.4264355e+00   2.4268387e+00   2.4273828e+00   2.4282418e+00   2.4291316e+00   2.4297634e+00   2.4302482e+00   2.4306316e+00   2.4310149e+00   2.4314020e+00   2.4320271e+00   2.4325675e+00   2.4328102e+00   2.4330529e+00   2.4332681e+00   2.4334773e+00   2.4337947e+00   2.4341445e+00   2.4344680e+00   2.4348433e+00   2.4350587e+00   2.4352740e+00   2.4355724e+00   2.4359933e+00   2.4363810e+00   2.4369561e+00   2.4373627e+00   2.4376871e+00   2.4380115e+00   2.4383869e+00   2.4387878e+00   2.4392012e+00   2.4395559e+00   2.4398632e+00   2.4402214e+00   2.4405931e+00   2.4410853e+00   2.4415280e+00   2.4418463e+00   2.4421645e+00   2.4425407e+00   2.4428577e+00   2.4431455e+00   2.4434333e+00   2.4437430e+00   2.4441229e+00   2.4445582e+00   2.4449756e+00   2.4454456e+00   2.4459499e+00   2.4464151e+00   2.4468776e+00   2.4473042e+00   2.4477884e+00   2.4482980e+00   2.4486989e+00   2.4490998e+00   2.4496803e+00   2.4502676e+00   2.4506688e+00   2.4510701e+00   2.4515640e+00   2.4519926e+00   2.4524213e+00   2.4527443e+00   2.4530672e+00   2.4535212e+00   2.4540418e+00   2.4544868e+00   2.4549317e+00   2.4553486e+00   2.4557558e+00   2.4561716e+00   2.4564488e+00   2.4567259e+00   2.4569700e+00   2.4573004e+00   2.4585486e+00   2.4594090e+00   2.4602693e+00   2.4609764e+00   2.4617596e+00   2.4624154e+00   2.4630933e+00   2.4637144e+00   2.4643797e+00   2.4647954e+00   2.4652111e+00   2.4656490e+00   2.4660988e+00   2.4665290e+00   2.4668762e+00   2.4671415e+00   2.4674067e+00   2.4677425e+00   2.4680794e+00   2.4685008e+00   2.4688933e+00   2.4692570e+00   2.4696206e+00   2.4700925e+00   2.4704945e+00   2.4710004e+00   2.4717231e+00   2.4722217e+00   2.4727202e+00   2.4732807e+00   2.4738651e+00   2.4744696e+00   2.4750095e+00   2.4755727e+00   2.4760765e+00   2.4766447e+00   2.4772170e+00   2.4776813e+00   2.4782881e+00   2.4790487e+00   2.4796572e+00   2.4801040e+00   2.4805507e+00   2.4809621e+00   2.4813128e+00   2.4816725e+00   2.4820917e+00   2.4825363e+00   2.4831456e+00   2.4836154e+00   2.4839858e+00   2.4843562e+00   2.4847394e+00   2.4850700e+00   2.4854341e+00   2.4858015e+00   2.4862061e+00   2.4867111e+00   2.4871345e+00   2.4875280e+00   2.4878792e+00   2.4883104e+00   2.4887070e+00   2.4891067e+00   2.4896352e+00   2.4900905e+00   2.4905922e+00   2.4910107e+00   2.4913557e+00   2.4917226e+00   2.4920801e+00   2.4925012e+00   2.4928418e+00   2.4931825e+00   2.4935719e+00   2.4939369e+00   2.4943533e+00   2.4947815e+00   2.4952981e+00   2.4958597e+00   2.4963349e+00   2.4968350e+00   2.4970275e+00   2.4972201e+00   2.4974316e+00   2.4977113e+00   2.4979526e+00   2.4983078e+00   2.4986850e+00   2.4991667e+00   2.4996209e+00   2.5000937e+00   2.5004348e+00   2.5007760e+00   2.5011936e+00   2.5018185e+00   2.5023106e+00   2.5028027e+00   2.5033391e+00   2.5038806e+00   2.5044715e+00   2.5048692e+00   2.5052668e+00   2.5055896e+00   2.5060890e+00   2.5064997e+00   2.5069104e+00   2.5072828e+00   2.5076552e+00   2.5088258e+00   2.5092037e+00   2.5095816e+00   2.5099974e+00   2.5103438e+00   2.5106294e+00   2.5108681e+00   2.5111523e+00   2.5114529e+00   2.5117852e+00   2.5121001e+00   2.5123876e+00   2.5126636e+00   2.5129566e+00   2.5132824e+00   2.5136094e+00   2.5139195e+00   2.5143054e+00   2.5146195e+00   2.5149159e+00   2.5151938e+00   2.5154398e+00   2.5156689e+00   2.5159686e+00   2.5162418e+00   2.5165223e+00   2.5168561e+00   2.5171890e+00   2.5175451e+00   2.5178837e+00   2.5182223e+00   2.5185067e+00   2.5188813e+00   2.5193120e+00   2.5197398e+00   2.5201010e+00   2.5206125e+00   2.5210843e+00   2.5216706e+00   2.5223196e+00   2.5228619e+00   2.5233545e+00   2.5237566e+00   2.5241521e+00   2.5245848e+00   2.5250209e+00   2.5256139e+00   2.5260255e+00   2.5264371e+00   2.5267931e+00   2.5272091e+00   2.5276554e+00   2.5281298e+00   2.5285673e+00   2.5289306e+00   2.5293380e+00   2.5297362e+00   2.5302110e+00   2.5306728e+00   2.5309890e+00   2.5313052e+00   2.5316159e+00   2.5319999e+00   2.5324213e+00   2.5329198e+00   2.5337500e+00   2.5346422e+00   2.5355015e+00   2.5364564e+00   2.5374687e+00   2.5384795e+00   2.5392897e+00   2.5399436e+00   2.5406413e+00   2.5411911e+00   2.5417409e+00   2.5422934e+00   2.5428004e+00   2.5434574e+00   2.5439941e+00   2.5444303e+00   2.5450143e+00   2.5456092e+00   2.5460043e+00   2.5462757e+00   2.5465472e+00   2.5468049e+00   2.5470626e+00   2.5473457e+00   2.5477334e+00   2.5482021e+00   2.5485930e+00   2.5489977e+00   2.5494375e+00   2.5499849e+00   2.5504507e+00   2.5508275e+00   2.5511992e+00   2.5515706e+00   2.5520476e+00   2.5525766e+00   2.5531279e+00   2.5537920e+00   2.5543440e+00   2.5548153e+00   2.5553070e+00   2.5557122e+00   2.5560088e+00   2.5563054e+00   2.5566237e+00   2.5569237e+00   2.5572236e+00   2.5575878e+00   2.5579323e+00   2.5585730e+00   2.5590805e+00   2.5595879e+00   2.5600070e+00   2.5604126e+00   2.5608268e+00   2.5614090e+00   2.5617709e+00   2.5621328e+00   2.5624309e+00   2.5627584e+00   2.5630592e+00   2.5634672e+00   2.5639747e+00   2.5644343e+00   2.5648445e+00   2.5652547e+00   2.5655934e+00   2.5659116e+00   2.5664091e+00   2.5670602e+00   2.5676741e+00   2.5683446e+00   2.5688120e+00   2.5692795e+00   2.5696747e+00   2.5700848e+00   2.5705777e+00   2.5709062e+00   2.5712348e+00   2.5715236e+00   2.5717889e+00   2.5721059e+00   2.5724228e+00   2.5727712e+00   2.5730916e+00   2.5734556e+00   2.5738692e+00   2.5744582e+00   2.5749421e+00   2.5754186e+00   2.5758335e+00   2.5762507e+00   2.5766347e+00   2.5770255e+00   2.5773903e+00   2.5778198e+00   2.5782324e+00   2.5785770e+00   2.5789089e+00   2.5792776e+00   2.5797036e+00   2.5801619e+00   2.5806531e+00   2.5811206e+00   2.5816399e+00   2.5821844e+00   2.5827394e+00   2.5832106e+00   2.5836894e+00   2.5840859e+00   2.5844722e+00   2.5848903e+00   2.5852905e+00   2.5857562e+00   2.5859649e+00   2.5861736e+00   2.5863948e+00   2.5866304e+00   2.5869084e+00   2.5872645e+00   2.5877408e+00   2.5881245e+00   2.5885081e+00   2.5889111e+00   2.5893172e+00   2.5898411e+00   2.5904588e+00   2.5909862e+00   2.5913435e+00   2.5917009e+00   2.5921810e+00   2.5926832e+00   2.5928679e+00   2.5930527e+00   2.5932953e+00   2.5936779e+00   2.5940470e+00   2.5944731e+00   2.5948357e+00   2.5951967e+00   2.5955606e+00   2.5959092e+00   2.5963548e+00   2.5967351e+00   2.5971154e+00   2.5974809e+00   2.5978745e+00   2.5981564e+00   2.5984384e+00   2.5987996e+00   2.5991608e+00   2.5994830e+00   2.5999071e+00   2.6003502e+00   2.6007229e+00   2.6010528e+00   2.6015529e+00   2.6020506e+00   2.6025948e+00   2.6030882e+00   2.6035371e+00   2.6039367e+00   2.6044460e+00   2.6049020e+00   2.6053688e+00   2.6057101e+00   2.6060514e+00   2.6063192e+00   2.6065869e+00   2.6068327e+00   2.6071010e+00   2.6075402e+00   2.6081962e+00   2.6093732e+00   2.6099841e+00   2.6105950e+00   2.6111928e+00   2.6117907e+00   2.6122005e+00   2.6126102e+00   2.6131195e+00   2.6136958e+00   2.6141854e+00   2.6146452e+00   2.6152157e+00   2.6158293e+00   2.6165105e+00   2.6172005e+00   2.6178011e+00   2.6184686e+00   2.6190383e+00   2.6197369e+00   2.6199762e+00   2.6202155e+00   2.6205345e+00   2.6208175e+00   2.6211892e+00   2.6215608e+00   2.6219395e+00   2.6223160e+00   2.6227632e+00   2.6232312e+00   2.6237126e+00   2.6241623e+00   2.6245512e+00   2.6249674e+00   2.6253617e+00   2.6257684e+00   2.6262341e+00   2.6267204e+00   2.6271959e+00   2.6276360e+00   2.6278328e+00   2.6280296e+00   2.6282989e+00   2.6286077e+00   2.6289157e+00   2.6292853e+00   2.6297948e+00   2.6302056e+00   2.6305923e+00   2.6309942e+00   2.6313341e+00   2.6316973e+00   2.6319896e+00   2.6322847e+00   2.6326215e+00   2.6331589e+00   2.6337731e+00   2.6345492e+00   2.6350277e+00   2.6355062e+00   2.6359505e+00   2.6365043e+00   2.6371813e+00   2.6379348e+00   2.6384426e+00   2.6389505e+00   2.6394929e+00   2.6398650e+00   2.6402370e+00   2.6405880e+00   2.6409171e+00   2.6413068e+00   2.6418398e+00   2.6424629e+00   2.6428098e+00   2.6431568e+00   2.6435405e+00   2.6438541e+00   2.6442809e+00   2.6446873e+00   2.6450536e+00   2.6453598e+00   2.6456752e+00   2.6459906e+00   2.6462805e+00   2.6466473e+00   2.6470653e+00   2.6474046e+00   2.6477440e+00   2.6480471e+00   2.6483384e+00   2.6486116e+00   2.6488754e+00   2.6491680e+00   2.6495498e+00   2.6499581e+00   2.6503158e+00   2.6506850e+00   2.6510939e+00   2.6515599e+00   2.6520281e+00   2.6524964e+00   2.6530556e+00   2.6535500e+00   2.6540297e+00   2.6546752e+00   2.6552475e+00   2.6558051e+00   2.6564481e+00   2.6572998e+00   2.6581341e+00   2.6588953e+00   2.6595693e+00   2.6602433e+00   2.6608264e+00   2.6615408e+00   2.6621518e+00   2.6625703e+00   2.6629889e+00   2.6633637e+00   2.6637173e+00   2.6641266e+00   2.6645529e+00   2.6649925e+00   2.6654598e+00   2.6659270e+00   2.6663513e+00   2.6668061e+00   2.6672315e+00   2.6677591e+00   2.6683273e+00   2.6687652e+00   2.6692030e+00   2.6697597e+00   2.6702175e+00   2.6706084e+00   2.6708985e+00   2.6711886e+00   2.6716317e+00   2.6720364e+00   2.6724999e+00   2.6728947e+00   2.6732956e+00   2.6736965e+00   2.6740720e+00   2.6744738e+00   2.6748193e+00   2.6752899e+00   2.6757757e+00   2.6763240e+00   2.6769892e+00   2.6776550e+00   2.6782706e+00   2.6787228e+00   2.6791750e+00   2.6795313e+00   2.6798876e+00   2.6803179e+00   2.6808439e+00   2.6813225e+00   2.6818381e+00   2.6823167e+00   2.6829847e+00   2.6834460e+00   2.6839073e+00   2.6843890e+00   2.6849230e+00   2.6855414e+00   2.6863455e+00   2.6871711e+00   2.6878684e+00   2.6880917e+00   2.6883151e+00   2.6885614e+00   2.6888091e+00   2.6891863e+00   2.6895716e+00   2.6899959e+00   2.6903544e+00   2.6908095e+00   2.6911885e+00   2.6916226e+00   2.6920802e+00   2.6925282e+00   2.6929361e+00   2.6933484e+00   2.6938624e+00   2.6943554e+00   2.6949864e+00   2.6955606e+00   2.6959748e+00   2.6963889e+00   2.6967768e+00   2.6971070e+00   2.6975387e+00   2.6979124e+00   2.6982599e+00   2.6987756e+00   2.6995020e+00   2.6999681e+00   2.7004342e+00   2.7008547e+00   2.7013374e+00   2.7017743e+00   2.7021807e+00   2.7025731e+00   2.7030089e+00   2.7033827e+00   2.7038287e+00   2.7042634e+00   2.7046980e+00   2.7052046e+00   2.7056727e+00   2.7061437e+00   2.7066531e+00   2.7071232e+00   2.7075399e+00   2.7079829e+00   2.7083912e+00   2.7088155e+00   2.7092447e+00   2.7099329e+00   2.7106210e+00   2.7112106e+00   2.7117592e+00   2.7123103e+00   2.7127711e+00   2.7132301e+00   2.7136618e+00   2.7140943e+00   2.7146317e+00   2.7151415e+00   2.7156660e+00   2.7162390e+00   2.7167378e+00   2.7172711e+00   2.7180019e+00   2.7186093e+00   2.7192356e+00   2.7197695e+00   2.7203338e+00   2.7208477e+00   2.7213019e+00   2.7217720e+00   2.7221635e+00   2.7225973e+00   2.7230098e+00   2.7233872e+00   2.7238159e+00   2.7243852e+00   2.7247067e+00   2.7250282e+00   2.7253416e+00   2.7257071e+00   2.7261359e+00   2.7265647e+00   2.7270004e+00   2.7274672e+00   2.7278197e+00   2.7281723e+00   2.7284555e+00   2.7287594e+00   2.7291281e+00   2.7295189e+00   2.7298602e+00   2.7303602e+00   2.7307785e+00   2.7312275e+00   2.7317648e+00   2.7324742e+00   2.7331578e+00   2.7337542e+00   2.7342432e+00   2.7347907e+00   2.7353381e+00   2.7357992e+00   2.7362123e+00   2.7367221e+00   2.7370764e+00   2.7374307e+00   2.7377767e+00   2.7380905e+00   2.7384742e+00   2.7389539e+00   2.7393859e+00   2.7397369e+00   2.7400827e+00   2.7403976e+00   2.7407015e+00   2.7411088e+00   2.7414925e+00   2.7418475e+00   2.7421336e+00   2.7424622e+00   2.7428136e+00   2.7432469e+00   2.7436994e+00   2.7442307e+00   2.7446962e+00   2.7452076e+00   2.7457191e+00   2.7463296e+00   2.7467892e+00   2.7472489e+00   2.7477279e+00   2.7483166e+00   2.7487911e+00   2.7492344e+00   2.7496126e+00   2.7498852e+00   2.7501578e+00   2.7505043e+00   2.7508508e+00   2.7513005e+00   2.7519208e+00   2.7524566e+00   2.7529675e+00   2.7533039e+00   2.7536403e+00   2.7539619e+00   2.7543860e+00   2.7548236e+00   2.7552096e+00   2.7555957e+00   2.7559899e+00   2.7563420e+00   2.7567384e+00   2.7571004e+00   2.7574978e+00   2.7578654e+00   2.7581626e+00   2.7585178e+00   2.7588425e+00   2.7592221e+00   2.7596118e+00   2.7599768e+00   2.7603418e+00   2.7606590e+00   2.7610183e+00   2.7614599e+00   2.7618399e+00   2.7622498e+00   2.7626275e+00   2.7631130e+00   2.7635405e+00   2.7639424e+00   2.7643197e+00   2.7647816e+00   2.7652177e+00   2.7656539e+00   2.7661588e+00   2.7665809e+00   2.7670448e+00   2.7675360e+00   2.7679521e+00   2.7683677e+00   2.7687110e+00   2.7690313e+00   2.7694324e+00   2.7698783e+00   2.7702797e+00   2.7707620e+00   2.7711784e+00   2.7715841e+00   2.7719633e+00   2.7723198e+00   2.7726910e+00   2.7731287e+00   2.7735882e+00   2.7740283e+00   2.7744437e+00   2.7748884e+00   2.7753985e+00   2.7759013e+00   2.7763477e+00   2.7768108e+00   2.7772932e+00   2.7774865e+00   2.7776797e+00   2.7779818e+00   2.7782933e+00   2.7787079e+00   2.7792749e+00   2.7798482e+00   2.7804278e+00   2.7809687e+00   2.7813352e+00   2.7817017e+00   2.7820900e+00   2.7825327e+00   2.7830172e+00   2.7835517e+00   2.7840488e+00   2.7844529e+00   2.7848571e+00   2.7852961e+00   2.7857980e+00   2.7862695e+00   2.7867973e+00   2.7872938e+00   2.7877644e+00   2.7883128e+00   2.7887796e+00   2.7892428e+00   2.7899993e+00   2.7906211e+00   2.7913377e+00   2.7918009e+00   2.7922642e+00   2.7927710e+00   2.7933727e+00   2.7938642e+00   2.7943063e+00   2.7947885e+00   2.7952850e+00   2.7958644e+00   2.7965183e+00   2.7970767e+00   2.7975748e+00   2.7981146e+00   2.7986263e+00   2.7991056e+00   2.7995588e+00   2.7999763e+00   2.8003964e+00   2.8007308e+00   2.8010651e+00   2.8013531e+00   2.8016303e+00   2.8018891e+00   2.8021626e+00   2.8024935e+00   2.8028137e+00   2.8031312e+00   2.8034778e+00   2.8039611e+00   2.8045475e+00   2.8051660e+00   2.8056824e+00   2.8061564e+00   2.8065916e+00   2.8070500e+00   2.8075937e+00   2.8081169e+00   2.8086274e+00   2.8090953e+00   2.8094724e+00   2.8098495e+00   2.8103370e+00   2.8108245e+00   2.8114427e+00   2.8118243e+00   2.8122059e+00   2.8125741e+00   2.8129622e+00   2.8134403e+00   2.8139454e+00   2.8146622e+00   2.8151916e+00   2.8155749e+00   2.8159583e+00   2.8163951e+00   2.8168084e+00   2.8171791e+00   2.8176064e+00   2.8179827e+00   2.8182950e+00   2.8186466e+00   2.8190587e+00   2.8196259e+00   2.8200746e+00   2.8205233e+00   2.8210751e+00   2.8215208e+00   2.8220023e+00   2.8225084e+00   2.8229423e+00   2.8234087e+00   2.8238224e+00   2.8242679e+00   2.8247169e+00   2.8250866e+00   2.8254563e+00   2.8259640e+00   2.8264217e+00   2.8268642e+00   2.8275436e+00   2.8281887e+00   2.8285632e+00   2.8289376e+00   2.8294555e+00   2.8299859e+00   2.8305902e+00   2.8311293e+00   2.8315770e+00   2.8320812e+00   2.8325168e+00   2.8329307e+00   2.8333274e+00   2.8337008e+00   2.8340583e+00   2.8344158e+00   2.8348283e+00   2.8353314e+00   2.8358291e+00   2.8363189e+00   2.8365485e+00   2.8367780e+00   2.8370628e+00   2.8373781e+00   2.8376895e+00   2.8380205e+00   2.8385495e+00   2.8391045e+00   2.8399024e+00   2.8405585e+00   2.8411243e+00   2.8415892e+00   2.8420534e+00   2.8424402e+00   2.8427995e+00   2.8431454e+00   2.8434450e+00   2.8438157e+00   2.8440853e+00   2.8443550e+00   2.8446512e+00   2.8449757e+00   2.8454180e+00   2.8459370e+00   2.8463802e+00   2.8468270e+00   2.8473286e+00   2.8478490e+00   2.8483651e+00   2.8488590e+00   2.8494292e+00   2.8501142e+00   2.8506114e+00   2.8511086e+00   2.8517645e+00   2.8523299e+00   2.8527490e+00   2.8531681e+00   2.8536590e+00   2.8541360e+00   2.8546167e+00   2.8550999e+00   2.8556265e+00   2.8560827e+00   2.8565455e+00   2.8570431e+00   2.8575393e+00   2.8581316e+00   2.8586892e+00   2.8591508e+00   2.8595803e+00   2.8599682e+00   2.8606412e+00   2.8611197e+00   2.8615982e+00   2.8620408e+00   2.8624776e+00   2.8628766e+00   2.8633283e+00   2.8638002e+00   2.8643732e+00   2.8650155e+00   2.8655889e+00   2.8661623e+00   2.8667738e+00   2.8673939e+00   2.8679411e+00   2.8685456e+00   2.8692172e+00   2.8698028e+00   2.8703884e+00   2.8708949e+00   2.8714386e+00   2.8718877e+00   2.8724239e+00   2.8728745e+00   2.8732029e+00   2.8735312e+00   2.8738086e+00   2.8741246e+00   2.8745119e+00   2.8749532e+00   2.8753850e+00   2.8758763e+00   2.8762964e+00   2.8769032e+00   2.8774770e+00   2.8780089e+00   2.8785290e+00   2.8790865e+00   2.8796235e+00   2.8801218e+00   2.8805727e+00   2.8810189e+00   2.8814282e+00   2.8818426e+00   2.8823899e+00   2.8829345e+00   2.8834790e+00   2.8840245e+00   2.8845431e+00   2.8850340e+00   2.8855261e+00   2.8859715e+00   2.8864462e+00   2.8870323e+00   2.8879242e+00   2.8885494e+00   2.8891747e+00   2.8897012e+00   2.8901384e+00   2.8907390e+00   2.8912994e+00   2.8918278e+00   2.8922866e+00   2.8927335e+00   2.8931493e+00   2.8934875e+00   2.8938034e+00   2.8941234e+00   2.8945965e+00   2.8951695e+00   2.8956470e+00   2.8960835e+00   2.8965358e+00   2.8970002e+00   2.8974494e+00   2.8978986e+00   2.8983388e+00   2.8987319e+00   2.8992484e+00   2.8997640e+00   2.9002410e+00   2.9006429e+00   2.9012542e+00   2.9018125e+00   2.9023708e+00   2.9032620e+00   2.9040873e+00   2.9050352e+00   2.9059872e+00   2.9064837e+00   2.9069801e+00   2.9074154e+00   2.9077712e+00   2.9080739e+00   2.9085395e+00   2.9089143e+00   2.9092891e+00   2.9097394e+00   2.9103540e+00   2.9113255e+00   2.9120996e+00   2.9126195e+00   2.9131394e+00   2.9137204e+00   2.9143485e+00   2.9151608e+00   2.9158161e+00   2.9163658e+00   2.9167908e+00   2.9172157e+00   2.9177120e+00   2.9182451e+00   2.9187754e+00   2.9194248e+00   2.9200742e+00   2.9206348e+00   2.9211921e+00   2.9216457e+00   2.9220308e+00   2.9224379e+00   2.9229967e+00   2.9235514e+00   2.9240388e+00   2.9245262e+00   2.9250145e+00   2.9254832e+00   2.9259950e+00   2.9264250e+00   2.9268524e+00   2.9273437e+00   2.9278403e+00   2.9282466e+00   2.9286681e+00   2.9290832e+00   2.9294788e+00   2.9298941e+00   2.9303655e+00   2.9310282e+00   2.9317578e+00   2.9323069e+00   2.9328560e+00   2.9333969e+00   2.9339378e+00   2.9344892e+00   2.9349431e+00   2.9354792e+00   2.9361600e+00   2.9366551e+00   2.9371502e+00   2.9377081e+00   2.9382276e+00   2.9388282e+00   2.9393547e+00   2.9399209e+00   2.9404350e+00   2.9408772e+00   2.9413194e+00   2.9417039e+00   2.9421915e+00   2.9428245e+00   2.9433312e+00   2.9436809e+00   2.9440307e+00   2.9444353e+00   2.9448644e+00   2.9453299e+00   2.9459381e+00   2.9464478e+00   2.9469865e+00   2.9473986e+00   2.9478107e+00   2.9481878e+00   2.9487005e+00   2.9493741e+00   2.9500291e+00   2.9507517e+00   2.9514251e+00   2.9521054e+00   2.9526502e+00   2.9531950e+00   2.9536637e+00   2.9540638e+00   2.9544640e+00   2.9550238e+00   2.9557014e+00   2.9565249e+00   2.9572070e+00   2.9578072e+00   2.9583538e+00   2.9588210e+00   2.9592881e+00   2.9597518e+00   2.9603504e+00   2.9609231e+00   2.9620830e+00   2.9624057e+00   2.9627283e+00   2.9630978e+00   2.9635294e+00   2.9639735e+00   2.9645195e+00   2.9650044e+00   2.9654893e+00   2.9659325e+00   2.9663757e+00   2.9667377e+00   2.9672624e+00   2.9678177e+00   2.9682814e+00   2.9688702e+00   2.9694921e+00   2.9700285e+00   2.9706309e+00   2.9712054e+00   2.9717070e+00   2.9722086e+00   2.9727184e+00   2.9731568e+00   2.9736471e+00   2.9741063e+00   2.9745610e+00   2.9751261e+00   2.9756900e+00   2.9760352e+00   2.9763805e+00   2.9767516e+00   2.9771236e+00   2.9775954e+00   2.9780173e+00   2.9785526e+00   2.9790888e+00   2.9797009e+00   2.9803325e+00   2.9808674e+00   2.9813677e+00   2.9820542e+00   2.9826634e+00   2.9832651e+00   2.9837487e+00   2.9842228e+00   2.9846923e+00   2.9853717e+00   2.9859930e+00   2.9864890e+00   2.9869850e+00   2.9874435e+00   2.9879102e+00   2.9884561e+00   2.9889508e+00   2.9894022e+00   2.9898533e+00   2.9902209e+00   2.9905527e+00   2.9908601e+00   2.9911907e+00   2.9916080e+00   2.9921057e+00   2.9926524e+00   2.9931150e+00   2.9936411e+00   2.9943097e+00   2.9949109e+00   2.9954649e+00   2.9960190e+00   2.9964954e+00   2.9969524e+00   2.9974779e+00   2.9979595e+00   2.9985438e+00   2.9992536e+00   2.9998839e+00   3.0004394e+00   3.0009662e+00   3.0015822e+00   3.0021599e+00   3.0026170e+00   3.0030742e+00   3.0035706e+00   3.0042224e+00   3.0050146e+00   3.0056977e+00   3.0063198e+00   3.0070023e+00   3.0076865e+00   3.0082427e+00   3.0087561e+00   3.0091915e+00   3.0096808e+00   3.0101556e+00   3.0105653e+00   3.0111369e+00   3.0118285e+00   3.0125201e+00   3.0131630e+00   3.0139545e+00   3.0146193e+00   3.0155356e+00   3.0162910e+00   3.0169107e+00   3.0173925e+00   3.0178743e+00   3.0183736e+00   3.0188839e+00   3.0194321e+00   3.0199043e+00   3.0203895e+00   3.0208512e+00   3.0213857e+00   3.0222171e+00   3.0231069e+00   3.0236906e+00   3.0242742e+00   3.0250533e+00   3.0257773e+00   3.0263911e+00   3.0269613e+00   3.0275681e+00   3.0280604e+00   3.0284822e+00   3.0290711e+00   3.0296248e+00   3.0301110e+00   3.0306048e+00   3.0312895e+00   3.0320118e+00   3.0327425e+00   3.0334014e+00   3.0339421e+00   3.0342892e+00   3.0346363e+00   3.0349690e+00   3.0354714e+00   3.0359154e+00   3.0365587e+00   3.0372602e+00   3.0378582e+00   3.0384840e+00   3.0391231e+00   3.0394291e+00   3.0397351e+00   3.0400767e+00   3.0404659e+00   3.0408560e+00   3.0412983e+00   3.0418378e+00   3.0423153e+00   3.0427928e+00   3.0433090e+00   3.0438182e+00   3.0442886e+00   3.0446969e+00   3.0451126e+00   3.0457606e+00   3.0463197e+00   3.0469496e+00   3.0475580e+00   3.0481437e+00   3.0487153e+00   3.0492397e+00   3.0497640e+00   3.0501055e+00   3.0504470e+00   3.0507534e+00   3.0511525e+00   3.0515836e+00   3.0520177e+00   3.0524739e+00   3.0529622e+00   3.0534515e+00   3.0539377e+00   3.0543704e+00   3.0549444e+00   3.0555847e+00   3.0563860e+00   3.0571773e+00   3.0580450e+00   3.0588530e+00   3.0597690e+00   3.0604016e+00   3.0610343e+00   3.0616803e+00   3.0620381e+00   3.0623959e+00   3.0629129e+00   3.0633857e+00   3.0639806e+00   3.0647333e+00   3.0653757e+00   3.0661469e+00   3.0668106e+00   3.0674744e+00   3.0681379e+00   3.0686265e+00   3.0691151e+00   3.0696438e+00   3.0703672e+00   3.0711598e+00   3.0716802e+00   3.0722007e+00   3.0726256e+00   3.0731521e+00   3.0736510e+00   3.0742748e+00   3.0748725e+00   3.0754702e+00   3.0760876e+00   3.0767338e+00   3.0774999e+00   3.0780991e+00   3.0785039e+00   3.0789087e+00   3.0793243e+00   3.0799577e+00   3.0805495e+00   3.0811309e+00   3.0819344e+00   3.0824523e+00   3.0829702e+00   3.0835047e+00   3.0840392e+00   3.0845623e+00   3.0850885e+00   3.0855789e+00   3.0860223e+00   3.0865527e+00   3.0870947e+00   3.0875698e+00   3.0880253e+00   3.0885004e+00   3.0890885e+00   3.0895813e+00   3.0901771e+00   3.0907998e+00   3.0913986e+00   3.0919374e+00   3.0926002e+00   3.0932158e+00   3.0937116e+00   3.0942074e+00   3.0946562e+00   3.0953199e+00   3.0959469e+00   3.0965010e+00   3.0970496e+00   3.0976364e+00   3.0982390e+00   3.0988708e+00   3.0994051e+00   3.1000475e+00   3.1006426e+00   3.1013287e+00   3.1020497e+00   3.1025942e+00   3.1031388e+00   3.1036391e+00   3.1041581e+00   3.1049257e+00   3.1055746e+00   3.1060954e+00   3.1066703e+00   3.1072245e+00   3.1076934e+00   3.1082875e+00   3.1088009e+00   3.1093377e+00   3.1097773e+00   3.1103169e+00   3.1108329e+00   3.1113816e+00   3.1118456e+00   3.1132754e+00   3.1147053e+00   3.1162381e+00   3.1171307e+00   3.1178150e+00   3.1183109e+00   3.1188068e+00   3.1192986e+00   3.1197905e+00   3.1202191e+00   3.1206478e+00   3.1210654e+00   3.1215623e+00   3.1219406e+00   3.1223190e+00   3.1227750e+00   3.1231927e+00   3.1235946e+00   3.1239383e+00   3.1242865e+00   3.1247381e+00   3.1253709e+00   3.1260106e+00   3.1267866e+00   3.1274508e+00   3.1279908e+00   3.1285307e+00   3.1288910e+00   3.1292513e+00   3.1295865e+00   3.1299883e+00   3.1304237e+00   3.1309887e+00   3.1316977e+00   3.1324270e+00   3.1331074e+00   3.1337031e+00   3.1344449e+00   3.1350778e+00   3.1356480e+00   3.1363459e+00   3.1369246e+00   3.1375034e+00   3.1381503e+00   3.1387189e+00   3.1391812e+00   3.1396434e+00   3.1401204e+00   3.1407892e+00   3.1414825e+00   3.1421267e+00   3.1426891e+00   3.1432097e+00   3.1437667e+00   3.1443249e+00   3.1448446e+00   3.1452849e+00   3.1456931e+00   3.1461812e+00   3.1466378e+00   3.1470688e+00   3.1475012e+00   3.1480611e+00   3.1489153e+00   3.1493935e+00   3.1498717e+00   3.1503474e+00   3.1509938e+00   3.1515265e+00   3.1520592e+00   3.1525270e+00   3.1529948e+00   3.1534262e+00   3.1539116e+00   3.1543929e+00   3.1549777e+00   3.1555509e+00   3.1560714e+00   3.1565103e+00   3.1568896e+00   3.1574514e+00   3.1580396e+00   3.1584101e+00   3.1587806e+00   3.1592105e+00   3.1597256e+00   3.1601909e+00   3.1606431e+00   3.1611507e+00   3.1616417e+00   3.1620619e+00   3.1627762e+00   3.1634904e+00   3.1642486e+00   3.1647503e+00   3.1652520e+00   3.1656159e+00   3.1659798e+00   3.1663190e+00   3.1668137e+00   3.1672384e+00   3.1676075e+00   3.1680933e+00   3.1686819e+00   3.1691831e+00   3.1695519e+00   3.1699206e+00   3.1703460e+00   3.1708584e+00   3.1713089e+00   3.1717064e+00   3.1720672e+00   3.1725159e+00   3.1730633e+00   3.1735909e+00   3.1741604e+00   3.1746351e+00   3.1750698e+00   3.1755491e+00   3.1760285e+00   3.1765040e+00   3.1769773e+00   3.1774651e+00   3.1779205e+00   3.1783009e+00   3.1788188e+00   3.1794618e+00   3.1801546e+00   3.1810038e+00   3.1819961e+00   3.1829988e+00   3.1838633e+00   3.1848431e+00   3.1857527e+00   3.1864863e+00   3.1871093e+00   3.1875786e+00   3.1880478e+00   3.1886423e+00   3.1891352e+00   3.1896613e+00   3.1900921e+00   3.1905228e+00   3.1909734e+00   3.1914858e+00   3.1921957e+00   3.1929444e+00   3.1936362e+00   3.1943279e+00   3.1949117e+00   3.1954954e+00   3.1962556e+00   3.1969713e+00   3.1976780e+00   3.1983561e+00   3.1990935e+00   3.1997509e+00   3.2004084e+00   3.2008970e+00   3.2013857e+00   3.2020369e+00   3.2027474e+00   3.2035376e+00   3.2041935e+00   3.2048187e+00   3.2054632e+00   3.2060339e+00   3.2066046e+00   3.2073068e+00   3.2079636e+00   3.2085209e+00   3.2090294e+00   3.2095932e+00   3.2101391e+00   3.2105915e+00   3.2110439e+00   3.2115307e+00   3.2121681e+00   3.2128817e+00   3.2135952e+00   3.2142001e+00   3.2147992e+00   3.2154464e+00   3.2160989e+00   3.2166333e+00   3.2171473e+00   3.2174806e+00   3.2178139e+00   3.2181742e+00   3.2186106e+00   3.2192147e+00   3.2197181e+00   3.2202161e+00   3.2206999e+00   3.2211482e+00   3.2216132e+00   3.2220124e+00   3.2224116e+00   3.2229292e+00   3.2236125e+00   3.2241895e+00   3.2247612e+00   3.2254607e+00   3.2260552e+00   3.2266354e+00   3.2271527e+00   3.2276141e+00   3.2280867e+00   3.2286940e+00   3.2293672e+00   3.2299448e+00   3.2306293e+00   3.2312791e+00   3.2319930e+00   3.2325755e+00   3.2331138e+00   3.2336980e+00   3.2342742e+00   3.2348504e+00   3.2354054e+00   3.2359451e+00   3.2366067e+00   3.2372230e+00   3.2380352e+00   3.2388056e+00   3.2393267e+00   3.2398479e+00   3.2403872e+00   3.2409082e+00   3.2413765e+00   3.2418524e+00   3.2423278e+00   3.2427301e+00   3.2431324e+00   3.2436338e+00   3.2441710e+00   3.2446196e+00   3.2450681e+00   3.2455361e+00   3.2459076e+00   3.2462791e+00   3.2465958e+00   3.2469165e+00   3.2472814e+00   3.2478835e+00   3.2483746e+00   3.2489611e+00   3.2494916e+00   3.2499400e+00   3.2503566e+00   3.2507871e+00   3.2512528e+00   3.2517816e+00   3.2523682e+00   3.2528726e+00   3.2535432e+00   3.2543230e+00   3.2549751e+00   3.2555594e+00   3.2561447e+00   3.2566576e+00   3.2572176e+00   3.2577460e+00   3.2582704e+00   3.2589037e+00   3.2594972e+00   3.2601831e+00   3.2609312e+00   3.2616484e+00   3.2624877e+00   3.2653393e+00   3.2672433e+00   3.2682401e+00   3.2692369e+00   3.2698996e+00   3.2705622e+00   3.2712300e+00   3.2718024e+00   3.2722786e+00   3.2727362e+00   3.2732628e+00   3.2737378e+00   3.2742336e+00   3.2747776e+00   3.2752715e+00   3.2757173e+00   3.2761431e+00   3.2767323e+00   3.2773912e+00   3.2780422e+00   3.2787847e+00   3.2794427e+00   3.2801007e+00   3.2806871e+00   3.2813234e+00   3.2819359e+00   3.2824604e+00   3.2829614e+00   3.2833982e+00   3.2837888e+00   3.2841389e+00   3.2845710e+00   3.2850191e+00   3.2853994e+00   3.2858331e+00   3.2862765e+00   3.2866441e+00   3.2870115e+00   3.2874008e+00   3.2880024e+00   3.2885077e+00   3.2890474e+00   3.2895724e+00   3.2902277e+00   3.2907345e+00   3.2912412e+00   3.2916916e+00   3.2920924e+00   3.2925461e+00   3.2930060e+00   3.2935227e+00   3.2941660e+00   3.2948493e+00   3.2954062e+00   3.2960424e+00   3.2968962e+00   3.2976563e+00   3.2983041e+00   3.2987258e+00   3.2991475e+00   3.2996709e+00   3.3001479e+00   3.3008449e+00   3.3014331e+00   3.3019771e+00   3.3025398e+00   3.3031260e+00   3.3037720e+00   3.3043457e+00   3.3049700e+00   3.3054973e+00   3.3060298e+00   3.3064892e+00   3.3071550e+00   3.3077399e+00   3.3082532e+00   3.3087052e+00   3.3092435e+00   3.3097676e+00   3.3102972e+00   3.3108246e+00   3.3113821e+00   3.3119976e+00   3.3126885e+00   3.3130446e+00   3.3134007e+00   3.3137493e+00   3.3141999e+00   3.3146909e+00   3.3153903e+00   3.3160675e+00   3.3166326e+00   3.3173083e+00   3.3179508e+00   3.3185107e+00   3.3190817e+00   3.3197416e+00   3.3202298e+00   3.3207179e+00   3.3213476e+00   3.3219856e+00   3.3226039e+00   3.3231478e+00   3.3238105e+00   3.3244136e+00   3.3250333e+00   3.3257279e+00   3.3262858e+00   3.3268438e+00   3.3274931e+00   3.3281469e+00   3.3287353e+00   3.3293237e+00   3.3299504e+00   3.3305439e+00   3.3310263e+00   3.3315086e+00   3.3319407e+00   3.3324224e+00   3.3329493e+00   3.3334877e+00   3.3339822e+00   3.3344766e+00   3.3349546e+00   3.3355240e+00   3.3361199e+00   3.3368263e+00   3.3373936e+00   3.3379387e+00   3.3384039e+00   3.3388476e+00   3.3393121e+00   3.3397354e+00   3.3401265e+00   3.3406676e+00   3.3412712e+00   3.3418736e+00   3.3425755e+00   3.3431854e+00   3.3437115e+00   3.3442576e+00   3.3448436e+00   3.3454126e+00   3.3459816e+00   3.3464906e+00   3.3471304e+00   3.3475480e+00   3.3479656e+00   3.3483491e+00   3.3487327e+00   3.3491885e+00   3.3496708e+00   3.3502576e+00   3.3509540e+00   3.3517255e+00   3.3527502e+00   3.3534918e+00   3.3540250e+00   3.3545582e+00   3.3550780e+00   3.3555618e+00   3.3560978e+00   3.3565936e+00   3.3570699e+00   3.3575452e+00   3.3580291e+00   3.3585266e+00   3.3590573e+00   3.3596785e+00   3.3603418e+00   3.3609417e+00   3.3616035e+00   3.3623281e+00   3.3629202e+00   3.3643434e+00   3.3652987e+00   3.3662540e+00   3.3671702e+00   3.3680178e+00   3.3685718e+00   3.3691257e+00   3.3696878e+00   3.3703106e+00   3.3708957e+00   3.3715441e+00   3.3721804e+00   3.3728071e+00   3.3733879e+00   3.3738708e+00   3.3743945e+00   3.3750943e+00   3.3756793e+00   3.3761508e+00   3.3766958e+00   3.3773204e+00   3.3779317e+00   3.3785507e+00   3.3791798e+00   3.3797052e+00   3.3800699e+00   3.3804346e+00   3.3808164e+00   3.3812384e+00   3.3816604e+00   3.3823069e+00   3.3829641e+00   3.3836420e+00   3.3841922e+00   3.3847424e+00   3.3852110e+00   3.3856159e+00   3.3860714e+00   3.3864753e+00   3.3871032e+00   3.3876821e+00   3.3882610e+00   3.3887251e+00   3.3891891e+00   3.3896511e+00   3.3900358e+00   3.3905682e+00   3.3910902e+00   3.3916601e+00   3.3921651e+00   3.3926870e+00   3.3933230e+00   3.3939159e+00   3.3945087e+00   3.3949231e+00   3.3953376e+00   3.3959342e+00   3.3965679e+00   3.3973935e+00   3.3982321e+00   3.3990711e+00   3.3995927e+00   3.4001144e+00   3.4007640e+00   3.4013217e+00   3.4019102e+00   3.4024520e+00   3.4029955e+00   3.4035189e+00   3.4040022e+00   3.4045018e+00   3.4049538e+00   3.4056379e+00   3.4062281e+00   3.4069243e+00   3.4074910e+00   3.4082101e+00   3.4087996e+00   3.4094933e+00   3.4101799e+00   3.4108535e+00   3.4113807e+00   3.4119079e+00   3.4123383e+00   3.4129309e+00   3.4136419e+00   3.4143529e+00   3.4149302e+00   3.4153857e+00   3.4158412e+00   3.4164233e+00   3.4170571e+00   3.4178282e+00   3.4184242e+00   3.4190201e+00   3.4196262e+00   3.4202323e+00   3.4207529e+00   3.4212825e+00   3.4217896e+00   3.4222278e+00   3.4227871e+00   3.4233594e+00   3.4238668e+00   3.4243612e+00   3.4247627e+00   3.4251459e+00   3.4256840e+00   3.4262933e+00   3.4270863e+00   3.4278482e+00   3.4286061e+00   3.4292811e+00   3.4298758e+00   3.4304009e+00   3.4309607e+00   3.4315130e+00   3.4321305e+00   3.4327219e+00   3.4332396e+00   3.4339387e+00   3.4347756e+00   3.4356477e+00   3.4365762e+00   3.4375536e+00   3.4386067e+00   3.4394809e+00   3.4403154e+00   3.4411526e+00   3.4418550e+00   3.4425306e+00   3.4430419e+00   3.4435532e+00   3.4442939e+00   3.4449905e+00   3.4454979e+00   3.4460053e+00   3.4464315e+00   3.4468165e+00   3.4473630e+00   3.4479563e+00   3.4486331e+00   3.4492659e+00   3.4496701e+00   3.4500743e+00   3.4504642e+00   3.4508641e+00   3.4513431e+00   3.4517758e+00   3.4522084e+00   3.4526143e+00   3.4530589e+00   3.4535827e+00   3.4542570e+00   3.4550201e+00   3.4556738e+00   3.4564257e+00   3.4571776e+00   3.4578124e+00   3.4582697e+00   3.4587271e+00   3.4591901e+00   3.4599164e+00   3.4605621e+00   3.4613479e+00   3.4621504e+00   3.4629207e+00   3.4634737e+00   3.4641840e+00   3.4648943e+00   3.4654355e+00   3.4659766e+00   3.4664148e+00   3.4669196e+00   3.4674843e+00   3.4681047e+00   3.4686995e+00   3.4694012e+00   3.4701029e+00   3.4706137e+00   3.4711245e+00   3.4716324e+00   3.4721445e+00   3.4726894e+00   3.4732730e+00   3.4738294e+00   3.4744594e+00   3.4751407e+00   3.4758119e+00   3.4765650e+00   3.4771208e+00   3.4776767e+00   3.4783820e+00   3.4790232e+00   3.4797435e+00   3.4804076e+00   3.4810717e+00   3.4817138e+00   3.4823210e+00   3.4829900e+00   3.4836913e+00   3.4843926e+00   3.4851539e+00   3.4859076e+00   3.4865482e+00   3.4872069e+00   3.4878706e+00   3.4885241e+00   3.4891261e+00   3.4897281e+00   3.4902361e+00   3.4909182e+00   3.4916651e+00   3.4922071e+00   3.4927490e+00   3.4932809e+00   3.4937747e+00   3.4941861e+00   3.4946876e+00   3.4951831e+00   3.4956422e+00   3.4960519e+00   3.4964942e+00   3.4970203e+00   3.4974649e+00   3.4979135e+00   3.4984624e+00   3.4991182e+00   3.4999547e+00   3.5006688e+00   3.5012668e+00   3.5018476e+00   3.5024458e+00   3.5030605e+00   3.5035216e+00   3.5039828e+00   3.5045981e+00   3.5053715e+00   3.5060690e+00   3.5068962e+00   3.5076846e+00   3.5084066e+00   3.5089873e+00   3.5094284e+00   3.5098695e+00   3.5103979e+00   3.5108923e+00   3.5114236e+00   3.5116963e+00   3.5119691e+00   3.5123366e+00   3.5127041e+00   3.5130617e+00   3.5134738e+00   3.5148933e+00   3.5154276e+00   3.5159620e+00   3.5163946e+00   3.5168249e+00   3.5172041e+00   3.5176565e+00   3.5181562e+00   3.5186418e+00   3.5192426e+00   3.5198480e+00   3.5204045e+00   3.5209419e+00   3.5215277e+00   3.5221531e+00   3.5227875e+00   3.5234581e+00   3.5240179e+00   3.5245426e+00   3.5249701e+00   3.5253215e+00   3.5256899e+00   3.5260632e+00   3.5265136e+00   3.5270086e+00   3.5274263e+00   3.5278756e+00   3.5282381e+00   3.5286139e+00   3.5290369e+00   3.5294315e+00   3.5298883e+00   3.5305874e+00   3.5313474e+00   3.5321459e+00   3.5329404e+00   3.5340222e+00   3.5349173e+00   3.5360571e+00   3.5363696e+00   3.5366821e+00   3.5370854e+00   3.5376702e+00   3.5383527e+00   3.5389521e+00   3.5397707e+00   3.5404459e+00   3.5411211e+00   3.5418422e+00   3.5425053e+00   3.5432181e+00   3.5438641e+00   3.5445065e+00   3.5450394e+00   3.5456275e+00   3.5460717e+00   3.5465159e+00   3.5469240e+00   3.5473838e+00   3.5479315e+00   3.5484700e+00   3.5489264e+00   3.5493461e+00   3.5498561e+00   3.5503539e+00   3.5508258e+00   3.5513335e+00   3.5518053e+00   3.5522102e+00   3.5526890e+00   3.5533245e+00   3.5539417e+00   3.5548065e+00   3.5556404e+00   3.5564848e+00   3.5573291e+00   3.5580475e+00   3.5586367e+00   3.5592117e+00   3.5597791e+00   3.5602702e+00   3.5608531e+00   3.5615283e+00   3.5620912e+00   3.5626873e+00   3.5632450e+00   3.5637962e+00   3.5652145e+00   3.5666328e+00   3.5678204e+00   3.5688089e+00   3.5694713e+00   3.5701338e+00   3.5708632e+00   3.5716103e+00   3.5724209e+00   3.5731168e+00   3.5738127e+00   3.5743642e+00   3.5749157e+00   3.5756591e+00   3.5759132e+00   3.5761674e+00   3.5764910e+00   3.5769562e+00   3.5774131e+00   3.5779749e+00   3.5784862e+00   3.5790792e+00   3.5797515e+00   3.5803927e+00   3.5809224e+00   3.5814491e+00   3.5819387e+00   3.5823651e+00   3.5827908e+00   3.5832418e+00   3.5837622e+00   3.5843347e+00   3.5850124e+00   3.5856361e+00   3.5861420e+00   3.5866491e+00   3.5871147e+00   3.5877472e+00   3.5883735e+00   3.5889601e+00   3.5894617e+00   3.5899633e+00   3.5907516e+00   3.5914591e+00   3.5920819e+00   3.5930361e+00   3.5937053e+00   3.5943746e+00   3.5949475e+00   3.5954905e+00   3.5959561e+00   3.5964726e+00   3.5970348e+00   3.5976152e+00   3.5982327e+00   3.5988382e+00   3.5994436e+00   3.5999637e+00   3.6003912e+00   3.6007795e+00   3.6013277e+00   3.6019743e+00   3.6026532e+00   3.6034626e+00   3.6041572e+00   3.6048599e+00   3.6054889e+00   3.6061196e+00   3.6067655e+00   3.6073839e+00   3.6081307e+00   3.6088137e+00   3.6095815e+00   3.6102763e+00   3.6108361e+00   3.6114518e+00   3.6119918e+00   3.6124145e+00   3.6128372e+00   3.6134722e+00   3.6139529e+00   3.6146615e+00   3.6151515e+00   3.6156416e+00   3.6160826e+00   3.6165237e+00   3.6170857e+00   3.6176059e+00   3.6181261e+00   3.6186088e+00   3.6191929e+00   3.6198103e+00   3.6205630e+00   3.6215554e+00   3.6221550e+00   3.6227547e+00   3.6235710e+00   3.6242537e+00   3.6249148e+00   3.6254922e+00   3.6260695e+00   3.6268301e+00   3.6276785e+00   3.6285748e+00   3.6295410e+00   3.6303648e+00   3.6311142e+00   3.6318636e+00   3.6324053e+00   3.6329471e+00   3.6335130e+00   3.6341019e+00   3.6346725e+00   3.6350743e+00   3.6354760e+00   3.6359990e+00   3.6364416e+00   3.6368841e+00   3.6373829e+00   3.6380122e+00   3.6388231e+00   3.6395825e+00   3.6404351e+00   3.6414710e+00   3.6423932e+00   3.6429076e+00   3.6434220e+00   3.6438828e+00   3.6442926e+00   3.6448278e+00   3.6452883e+00   3.6458224e+00   3.6462718e+00   3.6466571e+00   3.6471775e+00   3.6476774e+00   3.6482891e+00   3.6491151e+00   3.6498761e+00   3.6505035e+00   3.6510551e+00   3.6515639e+00   3.6522782e+00   3.6533280e+00   3.6542248e+00   3.6550803e+00   3.6558041e+00   3.6562678e+00   3.6567314e+00   3.6572503e+00   3.6577240e+00   3.6582351e+00   3.6587784e+00   3.6593218e+00   3.6598907e+00   3.6605184e+00   3.6611756e+00   3.6617131e+00   3.6623625e+00   3.6630437e+00   3.6636203e+00   3.6642382e+00   3.6656542e+00   3.6665423e+00   3.6674303e+00   3.6684914e+00   3.6688925e+00   3.6692937e+00   3.6697251e+00   3.6703910e+00   3.6711507e+00   3.6719090e+00   3.6725428e+00   3.6730797e+00   3.6736057e+00   3.6740812e+00   3.6745748e+00   3.6751564e+00   3.6757812e+00   3.6766193e+00   3.6773419e+00   3.6781369e+00   3.6789463e+00   3.6797437e+00   3.6804714e+00   3.6816140e+00   3.6825313e+00   3.6832751e+00   3.6839141e+00   3.6846241e+00   3.6852262e+00   3.6858818e+00   3.6865640e+00   3.6871525e+00   3.6877260e+00   3.6882995e+00   3.6888145e+00   3.6893457e+00   3.6898769e+00   3.6903921e+00   3.6909966e+00   3.6916591e+00   3.6923291e+00   3.6927879e+00   3.6932466e+00   3.6937587e+00   3.6941618e+00   3.6945650e+00   3.6950856e+00   3.6957093e+00   3.6962077e+00   3.6967061e+00   3.6972231e+00   3.6977683e+00   3.6982114e+00   3.6986546e+00   3.6990329e+00   3.6994756e+00   3.7001355e+00   3.7008376e+00   3.7014586e+00   3.7020796e+00   3.7026952e+00   3.7032593e+00   3.7038072e+00   3.7043187e+00   3.7047883e+00   3.7051895e+00   3.7055854e+00   3.7060195e+00   3.7065469e+00   3.7068956e+00   3.7072442e+00   3.7076085e+00   3.7079605e+00   3.7084754e+00   3.7090181e+00   3.7095220e+00   3.7100772e+00   3.7105938e+00   3.7110247e+00   3.7114704e+00   3.7119038e+00   3.7123372e+00   3.7129281e+00   3.7134307e+00   3.7139697e+00   3.7145063e+00   3.7159269e+00   3.7169436e+00   3.7177492e+00   3.7185549e+00   3.7192091e+00   3.7198634e+00   3.7204834e+00   3.7209519e+00   3.7214205e+00   3.7220774e+00   3.7226093e+00   3.7231412e+00   3.7236474e+00   3.7242447e+00   3.7248420e+00   3.7254938e+00   3.7263028e+00   3.7271360e+00   3.7279474e+00   3.7285027e+00   3.7290579e+00   3.7296485e+00   3.7302945e+00   3.7309065e+00   3.7315021e+00   3.7319405e+00   3.7323788e+00   3.7330238e+00   3.7339255e+00   3.7348367e+00   3.7351679e+00   3.7354991e+00   3.7359333e+00   3.7365033e+00   3.7369943e+00   3.7374916e+00   3.7380138e+00   3.7384950e+00   3.7390887e+00   3.7398301e+00   3.7405071e+00   3.7411871e+00   3.7418914e+00   3.7425160e+00   3.7431268e+00   3.7436905e+00   3.7442576e+00   3.7449474e+00   3.7455602e+00   3.7460568e+00   3.7465839e+00   3.7470239e+00   3.7473832e+00   3.7478010e+00   3.7482171e+00   3.7487162e+00   3.7492469e+00   3.7497860e+00   3.7502271e+00   3.7507103e+00   3.7512593e+00   3.7519095e+00   3.7523622e+00   3.7528149e+00   3.7532976e+00   3.7537748e+00   3.7542718e+00   3.7546860e+00   3.7551762e+00   3.7555733e+00   3.7560325e+00   3.7564866e+00   3.7571029e+00   3.7579279e+00   3.7586682e+00   3.7595451e+00   3.7603388e+00   3.7609810e+00   3.7615533e+00   3.7621017e+00   3.7627648e+00   3.7633689e+00   3.7638534e+00   3.7642666e+00   3.7647234e+00   3.7651087e+00   3.7654941e+00   3.7658119e+00   3.7662809e+00   3.7668443e+00   3.7675332e+00   3.7682122e+00   3.7689495e+00   3.7695695e+00   3.7700995e+00   3.7706295e+00   3.7711009e+00   3.7717574e+00   3.7725729e+00   3.7735532e+00   3.7746389e+00   3.7756559e+00   3.7763907e+00   3.7771256e+00   3.7780667e+00   3.7789068e+00   3.7797013e+00   3.7805243e+00   3.7813455e+00   3.7820261e+00   3.7825950e+00   3.7831639e+00   3.7836606e+00   3.7843439e+00   3.7851282e+00   3.7858467e+00   3.7865116e+00   3.7874549e+00   3.7882440e+00   3.7889231e+00   3.7893698e+00   3.7898165e+00   3.7905489e+00   3.7912184e+00   3.7920636e+00   3.7928276e+00   3.7936692e+00   3.7943946e+00   3.7950665e+00   3.7956282e+00   3.7961896e+00   3.7967756e+00   3.7974295e+00   3.7982886e+00   3.7989030e+00   3.7995174e+00   3.8000228e+00   3.8005282e+00   3.8011774e+00   3.8017707e+00   3.8023498e+00   3.8028200e+00   3.8033354e+00   3.8038321e+00   3.8043288e+00   3.8048482e+00   3.8054742e+00   3.8060149e+00   3.8065017e+00   3.8072861e+00   3.8079598e+00   3.8087719e+00   3.8095759e+00   3.8102222e+00   3.8108696e+00   3.8115697e+00   3.8122673e+00   3.8129718e+00   3.8135824e+00   3.8142093e+00   3.8146420e+00   3.8150748e+00   3.8159112e+00   3.8167476e+00   3.8173240e+00   3.8179003e+00   3.8185248e+00   3.8191318e+00   3.8196760e+00   3.8202018e+00   3.8209203e+00   3.8216960e+00   3.8221975e+00   3.8226989e+00   3.8232100e+00   3.8237341e+00   3.8244233e+00   3.8250430e+00   3.8255903e+00   3.8261906e+00   3.8267474e+00   3.8273756e+00   3.8279773e+00   3.8284897e+00   3.8291303e+00   3.8295361e+00   3.8299419e+00   3.8303476e+00   3.8308047e+00   3.8313392e+00   3.8318392e+00   3.8324001e+00   3.8330282e+00   3.8336432e+00   3.8343836e+00   3.8350249e+00   3.8355776e+00   3.8361537e+00   3.8367738e+00   3.8372590e+00   3.8377441e+00   3.8383583e+00   3.8389359e+00   3.8395514e+00   3.8401544e+00   3.8408663e+00   3.8414900e+00   3.8420588e+00   3.8427786e+00   3.8433800e+00   3.8440060e+00   3.8447111e+00   3.8453509e+00   3.8458523e+00   3.8463537e+00   3.8469989e+00   3.8475367e+00   3.8480431e+00   3.8485611e+00   3.8489945e+00   3.8495713e+00   3.8503173e+00   3.8509596e+00   3.8516973e+00   3.8522382e+00   3.8527792e+00   3.8532714e+00   3.8538253e+00   3.8543169e+00   3.8547096e+00   3.8551023e+00   3.8556146e+00   3.8561481e+00   3.8565179e+00   3.8568876e+00   3.8573032e+00   3.8578005e+00   3.8582760e+00   3.8587456e+00   3.8592365e+00   3.8596748e+00   3.8603321e+00   3.8609006e+00   3.8614651e+00   3.8620666e+00   3.8628010e+00   3.8635127e+00   3.8642930e+00   3.8652144e+00   3.8656682e+00   3.8661220e+00   3.8665173e+00   3.8669925e+00   3.8674507e+00   3.8680442e+00   3.8688608e+00   3.8693665e+00   3.8698721e+00   3.8703273e+00   3.8707957e+00   3.8711955e+00   3.8716996e+00   3.8721381e+00   3.8725356e+00   3.8729329e+00   3.8735848e+00   3.8741516e+00   3.8745783e+00   3.8750050e+00   3.8753876e+00   3.8757266e+00   3.8761311e+00   3.8766541e+00   3.8771619e+00   3.8777688e+00   3.8783336e+00   3.8788543e+00   3.8794389e+00   3.8802063e+00   3.8809765e+00   3.8817468e+00   3.8825629e+00   3.8833270e+00   3.8840190e+00   3.8847152e+00   3.8851820e+00   3.8856488e+00   3.8860708e+00   3.8866241e+00   3.8872489e+00   3.8881091e+00   3.8890485e+00   3.8898233e+00   3.8904690e+00   3.8911982e+00   3.8916949e+00   3.8921917e+00   3.8927006e+00   3.8932787e+00   3.8938665e+00   3.8945143e+00   3.8949685e+00   3.8954228e+00   3.8958505e+00   3.8963225e+00   3.8968060e+00   3.8975000e+00   3.8982878e+00   3.8989457e+00   3.8996812e+00   3.9003047e+00   3.9009592e+00   3.9017644e+00   3.9024367e+00   3.9032572e+00   3.9042587e+00   3.9045847e+00   3.9049107e+00   3.9054228e+00   3.9059371e+00   3.9065294e+00   3.9070342e+00   3.9074882e+00   3.9080373e+00   3.9085471e+00   3.9090536e+00   3.9097031e+00   3.9103420e+00   3.9110117e+00   3.9116721e+00   3.9125388e+00   3.9132423e+00   3.9140602e+00   3.9148116e+00   3.9153981e+00   3.9163830e+00   3.9173680e+00   3.9181720e+00   3.9188664e+00   3.9194686e+00   3.9200708e+00   3.9207207e+00   3.9213589e+00   3.9220749e+00   3.9226988e+00   3.9231994e+00   3.9238196e+00   3.9247410e+00   3.9254579e+00   3.9261748e+00   3.9268621e+00   3.9274467e+00   3.9281750e+00   3.9288092e+00   3.9293980e+00   3.9299629e+00   3.9304433e+00   3.9310823e+00   3.9316930e+00   3.9321374e+00   3.9325818e+00   3.9331998e+00   3.9337248e+00   3.9342498e+00   3.9347843e+00   3.9353308e+00   3.9359196e+00   3.9364839e+00   3.9370483e+00   3.9377210e+00   3.9384653e+00   3.9390620e+00   3.9397311e+00   3.9404504e+00   3.9411767e+00   3.9418838e+00   3.9424682e+00   3.9431866e+00   3.9438108e+00   3.9446210e+00   3.9449424e+00   3.9452637e+00   3.9457410e+00   3.9462339e+00   3.9467898e+00   3.9473180e+00   3.9478185e+00   3.9483189e+00   3.9490402e+00   3.9496193e+00   3.9501644e+00   3.9507440e+00   3.9512954e+00   3.9521591e+00   3.9526873e+00   3.9532154e+00   3.9539176e+00   3.9548918e+00   3.9557248e+00   3.9563461e+00   3.9569674e+00   3.9575978e+00   3.9582281e+00   3.9587842e+00   3.9593649e+00   3.9600686e+00   3.9606662e+00   3.9612767e+00   3.9618695e+00   3.9623722e+00   3.9629470e+00   3.9635060e+00   3.9641855e+00   3.9647793e+00   3.9653826e+00   3.9662847e+00   3.9668197e+00   3.9673548e+00   3.9678583e+00   3.9685395e+00   3.9691273e+00   3.9696896e+00   3.9703760e+00   3.9711909e+00   3.9719697e+00   3.9726588e+00   3.9730784e+00   3.9734979e+00   3.9739954e+00   3.9745520e+00   3.9751042e+00   3.9757423e+00   3.9764354e+00   3.9771227e+00   3.9778268e+00   3.9784521e+00   3.9793064e+00   3.9801079e+00   3.9809094e+00   3.9816604e+00   3.9822468e+00   3.9828333e+00   3.9833378e+00   3.9838549e+00   3.9843682e+00   3.9848588e+00   3.9853695e+00   3.9858428e+00   3.9864635e+00   3.9871964e+00   3.9878018e+00   3.9883914e+00   3.9890129e+00   3.9896547e+00   3.9903080e+00   3.9910703e+00   3.9917712e+00   3.9924067e+00   3.9929630e+00   3.9934733e+00   3.9940682e+00   3.9948753e+00   3.9956586e+00   3.9965720e+00   3.9975558e+00   3.9981307e+00   3.9987056e+00   3.9994470e+00   4.0001645e+00   4.0007715e+00   4.0013229e+00   4.0019146e+00   4.0026130e+00   4.0035179e+00   4.0038874e+00   4.0042569e+00   4.0046421e+00   4.0050977e+00   4.0055124e+00   4.0060779e+00   4.0065082e+00   4.0069385e+00   4.0073902e+00   4.0078359e+00   4.0083333e+00   4.0089060e+00   4.0095825e+00   4.0102049e+00   4.0109482e+00   4.0117240e+00   4.0124887e+00   4.0131974e+00   4.0138791e+00   4.0144992e+00   4.0152607e+00   4.0159236e+00   4.0166060e+00   4.0177679e+00   4.0189297e+00   4.0198596e+00   4.0208136e+00   4.0216784e+00   4.0219666e+00   4.0222548e+00   4.0226355e+00   4.0230625e+00   4.0235464e+00   4.0240365e+00   4.0244644e+00   4.0249248e+00   4.0253472e+00   4.0258001e+00   4.0264684e+00   4.0270039e+00   4.0275323e+00   4.0281035e+00   4.0288269e+00   4.0294428e+00   4.0300743e+00   4.0307719e+00   4.0314205e+00   4.0323498e+00   4.0331594e+00   4.0339223e+00   4.0344468e+00   4.0349713e+00   4.0356205e+00   4.0364542e+00   4.0371263e+00   4.0377404e+00   4.0383545e+00   4.0389594e+00   4.0394666e+00   4.0399949e+00   4.0404624e+00   4.0409863e+00   4.0415524e+00   4.0421362e+00   4.0427729e+00   4.0435089e+00   4.0441391e+00   4.0447569e+00   4.0455134e+00   4.0462140e+00   4.0468087e+00   4.0473224e+00   4.0478734e+00   4.0484468e+00   4.0489435e+00   4.0494833e+00   4.0499608e+00   4.0503861e+00   4.0507382e+00   4.0510868e+00   4.0515523e+00   4.0521523e+00   4.0527539e+00   4.0533747e+00   4.0541654e+00   4.0548274e+00   4.0555322e+00   4.0562056e+00   4.0568979e+00   4.0576909e+00   4.0586449e+00   4.0596206e+00   4.0602967e+00   4.0609727e+00   4.0615364e+00   4.0621535e+00   4.0626645e+00   4.0632216e+00   4.0636774e+00   4.0642097e+00   4.0646657e+00   4.0651560e+00   4.0656187e+00   4.0660953e+00   4.0665461e+00   4.0670641e+00   4.0683258e+00   4.0692723e+00   4.0702189e+00   4.0711068e+00   4.0718336e+00   4.0724959e+00   4.0731652e+00   4.0736207e+00   4.0740762e+00   4.0745293e+00   4.0750727e+00   4.0756189e+00   4.0763563e+00   4.0772831e+00   4.0781485e+00   4.0788224e+00   4.0794963e+00   4.0802737e+00   4.0810346e+00   4.0817071e+00   4.0823251e+00   4.0829991e+00   4.0838990e+00   4.0846296e+00   4.0853602e+00   4.0860009e+00   4.0865452e+00   4.0870894e+00   4.0875810e+00   4.0881682e+00   4.0888084e+00   4.0894224e+00   4.0900365e+00   4.0905828e+00   4.0911008e+00   4.0916957e+00   4.0921997e+00   4.0928067e+00   4.0933036e+00   4.0938005e+00   4.0942460e+00   4.0947469e+00   4.0953400e+00   4.0959933e+00   4.0967339e+00   4.0973808e+00   4.0978414e+00   4.0983019e+00   4.0987180e+00   4.0992095e+00   4.0997433e+00   4.1006253e+00   4.1015713e+00   4.1024484e+00   4.1033664e+00   4.1042816e+00   4.1049249e+00   4.1055681e+00   4.1061946e+00   4.1067789e+00   4.1075371e+00   4.1081478e+00   4.1088371e+00   4.1093848e+00   4.1099325e+00   4.1107436e+00   4.1117286e+00   4.1125951e+00   4.1133628e+00   4.1140537e+00   4.1149126e+00   4.1155066e+00   4.1161005e+00   4.1166408e+00   4.1171959e+00   4.1178807e+00   4.1185655e+00   4.1191329e+00   4.1196969e+00   4.1202499e+00   4.1207639e+00   4.1214787e+00   4.1222880e+00   4.1234880e+00   4.1242969e+00   4.1251059e+00   4.1258671e+00   4.1267576e+00   4.1275926e+00   4.1281942e+00   4.1287957e+00   4.1294167e+00   4.1300459e+00   4.1305571e+00   4.1311348e+00   4.1318267e+00   4.1326673e+00   4.1335850e+00   4.1344183e+00   4.1351266e+00   4.1358349e+00   4.1363856e+00   4.1369363e+00   4.1375779e+00   4.1381931e+00   4.1387521e+00   4.1392652e+00   4.1399171e+00   4.1406437e+00   4.1412285e+00   4.1417050e+00   4.1421642e+00   4.1425645e+00   4.1430844e+00   4.1436041e+00   4.1441237e+00   4.1447334e+00   4.1453189e+00   4.1458486e+00   4.1464217e+00   4.1472082e+00   4.1481103e+00   4.1488893e+00   4.1495936e+00   4.1499971e+00   4.1504005e+00   4.1509681e+00   4.1515061e+00   4.1520237e+00   4.1526206e+00   4.1532487e+00   4.1539131e+00   4.1544713e+00   4.1550802e+00   4.1555903e+00   4.1562315e+00   4.1567565e+00   4.1573314e+00   4.1579582e+00   4.1584928e+00   4.1590406e+00   4.1597729e+00   4.1604850e+00   4.1611698e+00   4.1618994e+00   4.1625634e+00   4.1632667e+00   4.1638953e+00   4.1645239e+00   4.1650993e+00   4.1657848e+00   4.1663786e+00   4.1669724e+00   4.1677134e+00   4.1684572e+00   4.1692010e+00   4.1697738e+00   4.1703467e+00   4.1709265e+00   4.1715389e+00   4.1721773e+00   4.1727226e+00   4.1731911e+00   4.1736074e+00   4.1739769e+00   4.1743463e+00   4.1747075e+00   4.1752464e+00   4.1757350e+00   4.1763963e+00   4.1770992e+00   4.1779228e+00   4.1787110e+00   4.1795574e+00   4.1802787e+00   4.1810660e+00   4.1816451e+00   4.1822243e+00   4.1828810e+00   4.1834856e+00   4.1844248e+00   4.1853078e+00   4.1863555e+00   4.1870646e+00   4.1877738e+00   4.1885079e+00   4.1891939e+00   4.1901720e+00   4.1910713e+00   4.1918450e+00   4.1926189e+00   4.1934896e+00   4.1942366e+00   4.1948741e+00   4.1955452e+00   4.1961514e+00   4.1966980e+00   4.1972142e+00   4.1978025e+00   4.1984631e+00   4.1990040e+00   4.1995135e+00   4.1999651e+00   4.2005732e+00   4.2011534e+00   4.2016848e+00   4.2023291e+00   4.2028861e+00   4.2034790e+00   4.2040974e+00   4.2046503e+00   4.2055548e+00   4.2063090e+00   4.2070631e+00   4.2077876e+00   4.2085401e+00   4.2093697e+00   4.2099900e+00   4.2106103e+00   4.2112057e+00   4.2117593e+00   4.2123230e+00   4.2127381e+00   4.2131532e+00   4.2135953e+00   4.2142273e+00   4.2148001e+00   4.2153505e+00   4.2161012e+00   4.2168781e+00   4.2178579e+00   4.2194730e+00   4.2201052e+00   4.2207374e+00   4.2213090e+00   4.2218172e+00   4.2223118e+00   4.2228274e+00   4.2233637e+00   4.2238738e+00   4.2245022e+00   4.2250361e+00   4.2256357e+00   4.2261750e+00   4.2267999e+00   4.2274347e+00   4.2281026e+00   4.2289451e+00   4.2295353e+00   4.2301254e+00   4.2307322e+00   4.2313672e+00   4.2318867e+00   4.2324024e+00   4.2330197e+00   4.2337660e+00   4.2344253e+00   4.2350425e+00   4.2358132e+00   4.2368367e+00   4.2377460e+00   4.2386554e+00   4.2394439e+00   4.2402758e+00   4.2409634e+00   4.2418264e+00   4.2424165e+00   4.2430067e+00   4.2436198e+00   4.2445169e+00   4.2452952e+00   4.2459863e+00   4.2466275e+00   4.2471592e+00   4.2476908e+00   4.2483686e+00   4.2490568e+00   4.2497312e+00   4.2502305e+00   4.2507298e+00   4.2512303e+00   4.2517727e+00   4.2525938e+00   4.2531748e+00   4.2536157e+00   4.2540566e+00   4.2544421e+00   4.2547635e+00   4.2552774e+00   4.2558158e+00   4.2563018e+00   4.2567245e+00   4.2572380e+00   4.2577053e+00   4.2582135e+00   4.2588810e+00   4.2594856e+00   4.2602298e+00   4.2608774e+00   4.2614449e+00   4.2620397e+00   4.2626093e+00   4.2632895e+00   4.2639599e+00   4.2646304e+00   4.2652416e+00   4.2660883e+00   4.2667791e+00   4.2674231e+00   4.2680949e+00   4.2689055e+00   4.2697161e+00   4.2702851e+00   4.2708541e+00   4.2715967e+00   4.2722500e+00   4.2731274e+00   4.2738356e+00   4.2745744e+00   4.2753410e+00   4.2760390e+00   4.2768194e+00   4.2776196e+00   4.2784916e+00   4.2791718e+00   4.2796492e+00   4.2801267e+00   4.2805409e+00   4.2809998e+00   4.2815103e+00   4.2820762e+00   4.2826659e+00   4.2833925e+00   4.2841337e+00   4.2847311e+00   4.2853285e+00   4.2858982e+00   4.2864477e+00   4.2871832e+00   4.2878795e+00   4.2887665e+00   4.2896166e+00   4.2904667e+00   4.2912435e+00   4.2917771e+00   4.2923108e+00   4.2928428e+00   4.2933455e+00   4.2940948e+00   4.2947355e+00   4.2953488e+00   4.2958886e+00   4.2967141e+00   4.2978164e+00   4.2986968e+00   4.2995771e+00   4.3004103e+00   4.3011967e+00   4.3021282e+00   4.3029842e+00   4.3037844e+00   4.3045722e+00   4.3052152e+00   4.3059577e+00   4.3065974e+00   4.3068358e+00   4.3070742e+00   4.3074225e+00   4.3078648e+00   4.3083905e+00   4.3088694e+00   4.3093252e+00   4.3098439e+00   4.3104403e+00   4.3110905e+00   4.3117054e+00   4.3121544e+00   4.3126033e+00   4.3130258e+00   4.3135020e+00   4.3139960e+00   4.3145553e+00   4.3151817e+00   4.3157528e+00   4.3162897e+00   4.3170671e+00   4.3178518e+00   4.3189174e+00   4.3193233e+00   4.3197292e+00   4.3201452e+00   4.3205753e+00   4.3212183e+00   4.3217714e+00   4.3223366e+00   4.3231917e+00   4.3239849e+00   4.3246369e+00   4.3251642e+00   4.3256591e+00   4.3262937e+00   4.3267977e+00   4.3273017e+00   4.3279161e+00   4.3284772e+00   4.3289309e+00   4.3294051e+00   4.3297953e+00   4.3301447e+00   4.3306120e+00   4.3310427e+00   4.3315173e+00   4.3320892e+00   4.3328647e+00   4.3334274e+00   4.3339900e+00   4.3345154e+00   4.3351996e+00   4.3359247e+00   4.3365709e+00   4.3371348e+00   4.3376464e+00   4.3381581e+00   4.3386529e+00   4.3392190e+00   4.3397698e+00   4.3402384e+00   4.3407295e+00   4.3412931e+00   4.3420938e+00   4.3428703e+00   4.3437361e+00   4.3442698e+00   4.3448036e+00   4.3454428e+00   4.3461103e+00   4.3467778e+00   4.3473998e+00   4.3480740e+00   4.3486578e+00   4.3491871e+00   4.3498705e+00   4.3506139e+00   4.3513423e+00   4.3519521e+00   4.3526422e+00   4.3534327e+00   4.3541333e+00   4.3547197e+00   4.3552917e+00   4.3558097e+00   4.3563061e+00   4.3567801e+00   4.3573348e+00   4.3579840e+00   4.3584400e+00   4.3588960e+00   4.3594531e+00   4.3599323e+00   4.3604115e+00   4.3608585e+00   4.3612932e+00   4.3617770e+00   4.3622869e+00   4.3628435e+00   4.3633584e+00   4.3639308e+00   4.3644912e+00   4.3651975e+00   4.3658741e+00   4.3666638e+00   4.3673805e+00   4.3680971e+00   4.3687977e+00   4.3696028e+00   4.3704156e+00   4.3712285e+00   4.3721164e+00   4.3730322e+00   4.3735873e+00   4.3741424e+00   4.3748619e+00   4.3757396e+00   4.3765038e+00   4.3771746e+00   4.3778705e+00   4.3787346e+00   4.3793475e+00   4.3799605e+00   4.3805711e+00   4.3811996e+00   4.3817621e+00   4.3824538e+00   4.3832574e+00   4.3839668e+00   4.3848623e+00   4.3856026e+00   4.3864136e+00   4.3869739e+00   4.3875341e+00   4.3882206e+00   4.3889422e+00   4.3898117e+00   4.3904542e+00   4.3910968e+00   4.3917964e+00   4.3924114e+00   4.3929709e+00   4.3935665e+00   4.3941159e+00   4.3946817e+00   4.3953679e+00   4.3959923e+00   4.3966911e+00   4.3974031e+00   4.3980420e+00   4.3985701e+00   4.3992159e+00   4.4000314e+00   4.4005932e+00   4.4010112e+00   4.4014292e+00   4.4020303e+00   4.4027046e+00   4.4032233e+00   4.4037420e+00   4.4042907e+00   4.4048745e+00   4.4054902e+00   4.4060900e+00   4.4066745e+00   4.4071723e+00   4.4078539e+00   4.4086094e+00   4.4092869e+00   4.4099356e+00   4.4103933e+00   4.4108509e+00   4.4112760e+00   4.4117629e+00   4.4123220e+00   4.4128422e+00   4.4133976e+00   4.4139914e+00   4.4145929e+00   4.4152005e+00   4.4158032e+00   4.4163652e+00   4.4168746e+00   4.4173424e+00   4.4178494e+00   4.4184068e+00   4.4188895e+00   4.4193464e+00   4.4197561e+00   4.4205707e+00   4.4213854e+00   4.4221044e+00   4.4228234e+00   4.4236961e+00   4.4244667e+00   4.4252449e+00   4.4259051e+00   4.4266868e+00   4.4273380e+00   4.4277303e+00   4.4281227e+00   4.4285300e+00   4.4289307e+00   4.4293400e+00   4.4298514e+00   4.4303509e+00   4.4309832e+00   4.4315693e+00   4.4320391e+00   4.4325090e+00   4.4329972e+00   4.4334955e+00   4.4339068e+00   4.4342565e+00   4.4346062e+00   4.4350745e+00   4.4355428e+00   4.4360061e+00   4.4365326e+00   4.4370083e+00   4.4375703e+00   4.4381582e+00   4.4384412e+00   4.4387243e+00   4.4390621e+00   4.4395712e+00   4.4400370e+00   4.4406021e+00   4.4410601e+00   4.4415426e+00   4.4421378e+00   4.4426769e+00   4.4433399e+00   4.4439562e+00   4.4446676e+00   4.4452584e+00   4.4458492e+00   4.4464086e+00   4.4469462e+00   4.4474516e+00   4.4479569e+00   4.4486237e+00   4.4491968e+00   4.4496937e+00   4.4502300e+00   4.4508860e+00   4.4514972e+00   4.4520261e+00   4.4526156e+00   4.4531967e+00   4.4538443e+00   4.4544816e+00   4.4552413e+00   4.4557741e+00   4.4563069e+00   4.4568791e+00   4.4573942e+00   4.4579086e+00   4.4585052e+00   4.4591016e+00   4.4595890e+00   4.4601277e+00   4.4607156e+00   4.4615069e+00   4.4623447e+00   4.4628722e+00   4.4633997e+00   4.4640555e+00   4.4645890e+00   4.4651564e+00   4.4657714e+00   4.4663676e+00   4.4669937e+00   4.4677213e+00   4.4687727e+00   4.4699126e+00   4.4703207e+00   4.4707288e+00   4.4712701e+00   4.4718484e+00   4.4723533e+00   4.4729500e+00   4.4736104e+00   4.4742356e+00   4.4747422e+00   4.4751594e+00   4.4756309e+00   4.4760976e+00   4.4765619e+00   4.4772738e+00   4.4778703e+00   4.4784857e+00   4.4790695e+00   4.4795892e+00   4.4800597e+00   4.4806125e+00   4.4813800e+00   4.4822255e+00   4.4829340e+00   4.4835590e+00   4.4841384e+00   4.4848003e+00   4.4854594e+00   4.4860688e+00   4.4868027e+00   4.4876117e+00   4.4882809e+00   4.4889926e+00   4.4896514e+00   4.4904632e+00   4.4912369e+00   4.4919306e+00   4.4926405e+00   4.4933821e+00   4.4940025e+00   4.4946982e+00   4.4954752e+00   4.4962088e+00   4.4969881e+00   4.4980078e+00   4.4989312e+00   4.4997699e+00   4.5005407e+00   4.5013159e+00   4.5019486e+00   4.5025879e+00   4.5033115e+00   4.5039619e+00   4.5046532e+00   4.5053582e+00   4.5060683e+00   4.5067785e+00   4.5074853e+00   4.5081925e+00   4.5088802e+00   4.5095521e+00   4.5103997e+00   4.5108757e+00   4.5113517e+00   4.5118339e+00   4.5123526e+00   4.5129863e+00   4.5135177e+00   4.5142207e+00   4.5149990e+00   4.5156643e+00   4.5163296e+00   4.5169790e+00   4.5176952e+00   4.5186657e+00   4.5196086e+00   4.5205563e+00   4.5221942e+00   4.5227409e+00   4.5232875e+00   4.5237828e+00   4.5244016e+00   4.5249646e+00   4.5255845e+00   4.5261435e+00   4.5266760e+00   4.5274717e+00   4.5282068e+00   4.5288217e+00   4.5294483e+00   4.5302455e+00   4.5310822e+00   4.5318981e+00   4.5325590e+00   4.5332200e+00   4.5341539e+00   4.5349088e+00   4.5355471e+00   4.5361316e+00   4.5366180e+00   4.5371043e+00   4.5376311e+00   4.5382413e+00   4.5388992e+00   4.5395924e+00   4.5404342e+00   4.5410341e+00   4.5416341e+00   4.5423668e+00   4.5433408e+00   4.5441148e+00   4.5444017e+00   4.5446886e+00   4.5450326e+00   4.5455516e+00   4.5460810e+00   4.5466203e+00   4.5471546e+00   4.5476312e+00   4.5482112e+00   4.5487912e+00   4.5494535e+00   4.5500473e+00   4.5504830e+00   4.5509187e+00   4.5513498e+00   4.5518592e+00   4.5525260e+00   4.5531238e+00   4.5538477e+00   4.5545696e+00   4.5552919e+00   4.5560643e+00   4.5568175e+00   4.5575629e+00   4.5580755e+00   4.5585882e+00   4.5592073e+00   4.5600059e+00   4.5607473e+00   4.5614018e+00   4.5619570e+00   4.5624185e+00   4.5628905e+00   4.5634789e+00   4.5639844e+00   4.5645485e+00   4.5651817e+00   4.5658615e+00   4.5664435e+00   4.5670778e+00   4.5676928e+00   4.5683579e+00   4.5691145e+00   4.5697023e+00   4.5702901e+00   4.5708875e+00   4.5725287e+00   4.5741700e+00   4.5751409e+00   4.5761119e+00   4.5770237e+00   4.5778078e+00   4.5785210e+00   4.5791922e+00   4.5798634e+00   4.5804719e+00   4.5810682e+00   4.5815305e+00   4.5819927e+00   4.5823953e+00   4.5828688e+00   4.5835766e+00   4.5842594e+00   4.5849806e+00   4.5858807e+00   4.5872388e+00   4.5880440e+00   4.5886570e+00   4.5892699e+00   4.5899693e+00   4.5905748e+00   4.5912075e+00   4.5916933e+00   4.5921790e+00   4.5928134e+00   4.5933794e+00   4.5940551e+00   4.5949010e+00   4.5953879e+00   4.5958749e+00   4.5965115e+00   4.5970534e+00   4.5975647e+00   4.5980871e+00   4.5985479e+00   4.5990088e+00   4.5994568e+00   4.6000000e+00   4.6008476e+00   4.6015990e+00   4.6021195e+00   4.6026400e+00   4.6031030e+00   4.6035584e+00   4.6040978e+00   4.6045333e+00   4.6050641e+00   4.6055280e+00   4.6060446e+00   4.6066869e+00   4.6073438e+00   4.6081729e+00   4.6088432e+00   4.6097211e+00   4.6104967e+00   4.6112610e+00   4.6120304e+00   4.6125656e+00   4.6131008e+00   4.6136512e+00   4.6141332e+00   4.6146847e+00   4.6153903e+00   4.6160959e+00   4.6167202e+00   4.6172702e+00   4.6178679e+00   4.6184006e+00   4.6189601e+00   4.6195108e+00   4.6199849e+00   4.6205366e+00   4.6212158e+00   4.6221564e+00   4.6230970e+00   4.6239130e+00   4.6248089e+00   4.6253956e+00   4.6259823e+00   4.6264743e+00   4.6269622e+00   4.6274873e+00   4.6279942e+00   4.6285012e+00   4.6290745e+00   4.6295399e+00   4.6300937e+00   4.6307049e+00   4.6314085e+00   4.6321204e+00   4.6328939e+00   4.6335856e+00   4.6341903e+00   4.6349892e+00   4.6354538e+00   4.6359184e+00   4.6367141e+00   4.6375596e+00   4.6383312e+00   4.6390519e+00   4.6399199e+00   4.6405646e+00   4.6412093e+00   4.6418718e+00   4.6425064e+00   4.6427883e+00   4.6430703e+00   4.6435437e+00   4.6440693e+00   4.6446811e+00   4.6453753e+00   4.6461490e+00   4.6472381e+00   4.6480675e+00   4.6488970e+00   4.6499234e+00   4.6508507e+00   4.6515660e+00   4.6522812e+00   4.6530489e+00   4.6537419e+00   4.6545127e+00   4.6553588e+00   4.6559316e+00   4.6565045e+00   4.6571511e+00   4.6577141e+00   4.6584419e+00   4.6590652e+00   4.6597863e+00   4.6604112e+00   4.6609659e+00   4.6617012e+00   4.6620011e+00   4.6623011e+00   4.6626536e+00   4.6630198e+00   4.6634703e+00   4.6640762e+00   4.6648409e+00   4.6658632e+00   4.6666977e+00   4.6673620e+00   4.6680262e+00   4.6688156e+00   4.6696060e+00   4.6705057e+00   4.6712342e+00   4.6720580e+00   4.6728819e+00   4.6736499e+00   4.6742862e+00   4.6749225e+00   4.6754138e+00   4.6759052e+00   4.6764229e+00   4.6770303e+00   4.6776038e+00   4.6781240e+00   4.6786946e+00   4.6792784e+00   4.6798777e+00   4.6804141e+00   4.6810525e+00   4.6817769e+00   4.6824492e+00   4.6832285e+00   4.6839367e+00   4.6848055e+00   4.6851140e+00   4.6854224e+00   4.6859488e+00   4.6865465e+00   4.6871089e+00   4.6876700e+00   4.6881845e+00   4.6886892e+00   4.6893180e+00   4.6899922e+00   4.6905772e+00   4.6912952e+00   4.6919807e+00   4.6925729e+00   4.6934227e+00   4.6944208e+00   4.6953558e+00   4.6961706e+00   4.6970367e+00   4.6977454e+00   4.6988079e+00   4.6991468e+00   4.6994856e+00   4.6998902e+00   4.7003008e+00   4.7008976e+00   4.7015400e+00   4.7022309e+00   4.7029159e+00   4.7036635e+00   4.7044778e+00   4.7051366e+00   4.7057954e+00   4.7064976e+00   4.7071950e+00   4.7078925e+00   4.7085206e+00   4.7091241e+00   4.7095430e+00   4.7099620e+00   4.7105006e+00   4.7109136e+00   4.7113267e+00   4.7119374e+00   4.7124718e+00   4.7129931e+00   4.7135983e+00   4.7141528e+00   4.7146897e+00   4.7152398e+00   4.7160311e+00   4.7166280e+00   4.7172250e+00   4.7177473e+00   4.7182607e+00   4.7187741e+00   4.7192443e+00   4.7197445e+00   4.7202447e+00   4.7204904e+00   4.7207360e+00   4.7211285e+00   4.7215849e+00   4.7219978e+00   4.7224107e+00   4.7229157e+00   4.7235220e+00   4.7240601e+00   4.7245399e+00   4.7251785e+00   4.7259806e+00   4.7267215e+00   4.7273450e+00   4.7278641e+00   4.7283831e+00   4.7289438e+00   4.7295045e+00   4.7301063e+00   4.7307971e+00   4.7314280e+00   4.7322697e+00   4.7330045e+00   4.7335750e+00   4.7341456e+00   4.7348852e+00   4.7358117e+00   4.7368111e+00   4.7374574e+00   4.7381037e+00   4.7387303e+00   4.7393261e+00   4.7398964e+00   4.7405971e+00   4.7413450e+00   4.7420017e+00   4.7426987e+00   4.7433277e+00   4.7440728e+00   4.7446207e+00   4.7451686e+00   4.7456688e+00   4.7463969e+00   4.7469936e+00   4.7475345e+00   4.7480962e+00   4.7487865e+00   4.7493591e+00   4.7499989e+00   4.7506289e+00   4.7513208e+00   4.7516020e+00   4.7518832e+00   4.7523252e+00   4.7529150e+00   4.7535678e+00   4.7540764e+00   4.7545851e+00   4.7550402e+00   4.7555445e+00   4.7559717e+00   4.7565197e+00   4.7570745e+00   4.7577036e+00   4.7583539e+00   4.7588981e+00   4.7595164e+00   4.7600577e+00   4.7607390e+00   4.7614204e+00   4.7621364e+00   4.7627609e+00   4.7633207e+00   4.7638600e+00   4.7644617e+00   4.7651952e+00   4.7658496e+00   4.7664160e+00   4.7669203e+00   4.7675351e+00   4.7681185e+00   4.7689219e+00   4.7696402e+00   4.7704195e+00   4.7711043e+00   4.7719271e+00   4.7726964e+00   4.7734657e+00   4.7742182e+00   4.7751707e+00   4.7758228e+00   4.7764749e+00   4.7771312e+00   4.7777562e+00   4.7784121e+00   4.7791006e+00   4.7797472e+00   4.7804124e+00   4.7809785e+00   4.7815446e+00   4.7820874e+00   4.7826021e+00   4.7834613e+00   4.7842717e+00   4.7852752e+00   4.7859730e+00   4.7866708e+00   4.7872894e+00   4.7878131e+00   4.7882918e+00   4.7887273e+00   4.7892199e+00   4.7897963e+00   4.7905932e+00   4.7912467e+00   4.7920382e+00   4.7927600e+00   4.7935154e+00   4.7942189e+00   4.7948277e+00   4.7954366e+00   4.7961797e+00   4.7967753e+00   4.7973709e+00   4.7979904e+00   4.7987235e+00   4.7994484e+00   4.8002073e+00   4.8009572e+00   4.8016036e+00   4.8022960e+00   4.8030127e+00   4.8036221e+00   4.8044532e+00   4.8050726e+00   4.8056920e+00   4.8064190e+00   4.8071460e+00   4.8079970e+00   4.8087485e+00   4.8092259e+00   4.8097033e+00   4.8103489e+00   4.8109156e+00   4.8115329e+00   4.8120865e+00   4.8127073e+00   4.8133282e+00   4.8138911e+00   4.8145969e+00   4.8152052e+00   4.8158134e+00   4.8163864e+00   4.8170138e+00   4.8177260e+00   4.8183648e+00   4.8189956e+00   4.8196021e+00   4.8203728e+00   4.8210620e+00   4.8218513e+00   4.8224388e+00   4.8229846e+00   4.8235305e+00   4.8241517e+00   4.8247866e+00   4.8253918e+00   4.8259971e+00   4.8266660e+00   4.8272587e+00   4.8278981e+00   4.8286478e+00   4.8292507e+00   4.8297728e+00   4.8302869e+00   4.8308081e+00   4.8312427e+00   4.8316885e+00   4.8321343e+00   4.8325022e+00   4.8328570e+00   4.8333181e+00   4.8337828e+00   4.8342492e+00   4.8349304e+00   4.8355712e+00   4.8362329e+00   4.8367609e+00   4.8372890e+00   4.8377850e+00   4.8384664e+00   4.8391056e+00   4.8397355e+00   4.8403145e+00   4.8408141e+00   4.8414680e+00   4.8420443e+00   4.8427103e+00   4.8432906e+00   4.8437806e+00   4.8442415e+00   4.8447025e+00   4.8451190e+00   4.8454658e+00   4.8458060e+00   4.8463197e+00   4.8467842e+00   4.8473098e+00   4.8477559e+00   4.8481430e+00   4.8485301e+00   4.8489162e+00   4.8492871e+00   4.8496771e+00   4.8502311e+00   4.8507772e+00   4.8512937e+00   4.8517471e+00   4.8522088e+00   4.8527566e+00   4.8533381e+00   4.8538585e+00   4.8544138e+00   4.8549561e+00   4.8557666e+00   4.8564771e+00   4.8573138e+00   4.8580033e+00   4.8586928e+00   4.8594460e+00   4.8601403e+00   4.8606995e+00   4.8611953e+00   4.8617111e+00   4.8622088e+00   4.8627065e+00   4.8633474e+00   4.8639574e+00   4.8645279e+00   4.8651939e+00   4.8657387e+00   4.8662258e+00   4.8668262e+00   4.8674570e+00   4.8679809e+00   4.8684967e+00   4.8691811e+00   4.8700322e+00   4.8712220e+00   4.8723434e+00   4.8732708e+00   4.8741023e+00   4.8749338e+00   4.8755179e+00   4.8761020e+00   4.8768954e+00   4.8778143e+00   4.8788224e+00   4.8791440e+00   4.8794656e+00   4.8799320e+00   4.8804049e+00   4.8808439e+00   4.8813085e+00   4.8817527e+00   4.8823964e+00   4.8830409e+00   4.8836499e+00   4.8841834e+00   4.8846113e+00   4.8850041e+00   4.8855143e+00   4.8860440e+00   4.8865939e+00   4.8872644e+00   4.8878246e+00   4.8886201e+00   4.8891873e+00   4.8897545e+00   4.8902861e+00   4.8909455e+00   4.8915121e+00   4.8919932e+00   4.8924144e+00   4.8929246e+00   4.8933820e+00   4.8939889e+00   4.8946714e+00   4.8952235e+00   4.8956889e+00   4.8961108e+00   4.8965472e+00   4.8970963e+00   4.8976006e+00   4.8981793e+00   4.8987609e+00   4.8993174e+00   4.8998777e+00   4.9001289e+00   4.9003800e+00   4.9007000e+00   4.9011347e+00   4.9015868e+00   4.9020289e+00   4.9025549e+00   4.9030379e+00   4.9035019e+00   4.9040158e+00   4.9045034e+00   4.9049909e+00   4.9056362e+00   4.9062759e+00   4.9069157e+00   4.9075086e+00   4.9080139e+00   4.9086849e+00   4.9091596e+00   4.9096344e+00   4.9100320e+00   4.9105406e+00   4.9111715e+00   4.9116965e+00   4.9121814e+00   4.9126444e+00   4.9130417e+00   4.9134391e+00   4.9139075e+00   4.9144413e+00   4.9151470e+00   4.9161335e+00   4.9170241e+00   4.9177826e+00   4.9187108e+00   4.9192822e+00   4.9198536e+00   4.9205472e+00   4.9212381e+00   4.9219746e+00   4.9227507e+00   4.9234241e+00   4.9242562e+00   4.9250883e+00   4.9258844e+00   4.9266198e+00   4.9274016e+00   4.9281456e+00   4.9290373e+00   4.9297613e+00   4.9303425e+00   4.9308520e+00   4.9313682e+00   4.9318030e+00   4.9324324e+00   4.9330787e+00   4.9336643e+00   4.9341318e+00   4.9345992e+00   4.9352251e+00   4.9357550e+00   4.9363694e+00   4.9370313e+00   4.9376850e+00   4.9382441e+00   4.9387974e+00   4.9396484e+00   4.9405349e+00   4.9413275e+00   4.9421872e+00   4.9429227e+00   4.9436582e+00   4.9442987e+00   4.9448483e+00   4.9454459e+00   4.9461267e+00   4.9469159e+00   4.9476652e+00   4.9484926e+00   4.9492126e+00   4.9498805e+00   4.9504645e+00   4.9511216e+00   4.9517466e+00   4.9523770e+00   4.9529157e+00   4.9534005e+00   4.9538982e+00   4.9543806e+00   4.9549169e+00   4.9554730e+00   4.9560902e+00   4.9567643e+00   4.9573269e+00   4.9580334e+00   4.9588396e+00   4.9596783e+00   4.9604691e+00   4.9612001e+00   4.9618132e+00   4.9624262e+00   4.9630430e+00   4.9635320e+00   4.9640210e+00   4.9646901e+00   4.9653635e+00   4.9660759e+00   4.9668934e+00   4.9676418e+00   4.9683664e+00   4.9691150e+00   4.9697910e+00   4.9704754e+00   4.9711599e+00   4.9720771e+00   4.9728825e+00   4.9735943e+00   4.9752632e+00   4.9757549e+00   4.9762467e+00   4.9768406e+00   4.9776459e+00   4.9783341e+00   4.9792971e+00   4.9801824e+00   4.9807473e+00   4.9813121e+00   4.9819425e+00   4.9825579e+00   4.9832371e+00   4.9840504e+00   4.9847343e+00   4.9853885e+00   4.9860590e+00   4.9867512e+00   4.9873608e+00   4.9879655e+00   4.9884672e+00   4.9889688e+00   4.9894850e+00   4.9899266e+00   4.9904909e+00   4.9909813e+00   4.9914769e+00   4.9919725e+00   4.9924994e+00   4.9930795e+00   4.9935427e+00   4.9940059e+00   4.9945372e+00   4.9950599e+00   4.9955101e+00   4.9963201e+00   4.9971160e+00   4.9978073e+00   4.9984218e+00   4.9991200e+00   4.9997380e+00   5.0003914e+00   5.0011699e+00   5.0019030e+00   5.0027259e+00   5.0035305e+00   5.0042328e+00   5.0049789e+00   5.0056123e+00   5.0062025e+00   5.0068837e+00   5.0075574e+00   5.0081813e+00   5.0090273e+00   5.0098022e+00   5.0105223e+00   5.0111794e+00   5.0117107e+00   5.0122642e+00   5.0129250e+00   5.0133151e+00   5.0137052e+00   5.0141160e+00   5.0145969e+00   5.0150691e+00   5.0155912e+00   5.0163451e+00   5.0171105e+00   5.0177295e+00   5.0182594e+00   5.0187858e+00   5.0194416e+00   5.0200769e+00   5.0208930e+00   5.0216365e+00   5.0223801e+00   5.0230995e+00   5.0237081e+00   5.0241266e+00   5.0245451e+00   5.0249630e+00   5.0255139e+00   5.0260937e+00   5.0266092e+00   5.0271815e+00   5.0279109e+00   5.0286603e+00   5.0294718e+00   5.0301965e+00   5.0309761e+00   5.0316884e+00   5.0323693e+00   5.0330502e+00   5.0336516e+00   5.0342488e+00   5.0348810e+00   5.0356185e+00   5.0363656e+00   5.0369842e+00   5.0376811e+00   5.0384423e+00   5.0392898e+00   5.0400038e+00   5.0406558e+00   5.0412716e+00   5.0419602e+00   5.0425751e+00   5.0431518e+00   5.0437239e+00   5.0441880e+00   5.0446521e+00   5.0452585e+00   5.0458771e+00   5.0464957e+00   5.0472004e+00   5.0477836e+00   5.0484809e+00   5.0491129e+00   5.0496373e+00   5.0502180e+00   5.0508242e+00   5.0514610e+00   5.0520595e+00   5.0526353e+00   5.0533208e+00   5.0538820e+00   5.0544787e+00   5.0552288e+00   5.0558685e+00   5.0565081e+00   5.0571512e+00   5.0579965e+00   5.0586690e+00   5.0593416e+00   5.0599977e+00   5.0606365e+00   5.0612578e+00   5.0617782e+00   5.0622194e+00   5.0627968e+00   5.0635842e+00   5.0643720e+00   5.0651598e+00   5.0658764e+00   5.0665348e+00   5.0670692e+00   5.0675080e+00   5.0679039e+00   5.0683487e+00   5.0689603e+00   5.0696497e+00   5.0704612e+00   5.0713663e+00   5.0721346e+00   5.0729177e+00   5.0736718e+00   5.0744832e+00   5.0761624e+00   5.0766463e+00   5.0771301e+00   5.0775932e+00   5.0781301e+00   5.0786670e+00   5.0792365e+00   5.0798355e+00   5.0804367e+00   5.0807391e+00   5.0810414e+00   5.0813696e+00   5.0817549e+00   5.0821563e+00   5.0826647e+00   5.0834392e+00   5.0840649e+00   5.0846906e+00   5.0851975e+00   5.0856491e+00   5.0860783e+00   5.0866943e+00   5.0872129e+00   5.0877315e+00   5.0883221e+00   5.0888519e+00   5.0894498e+00   5.0899472e+00   5.0904077e+00   5.0908427e+00   5.0912888e+00   5.0920320e+00   5.0930079e+00   5.0938551e+00   5.0948294e+00   5.0957334e+00   5.0965504e+00   5.0971226e+00   5.0976949e+00   5.0983248e+00   5.0989311e+00   5.0995554e+00   5.1001242e+00   5.1008074e+00   5.1010378e+00   5.1012683e+00   5.1016264e+00   5.1020967e+00   5.1026473e+00   5.1032581e+00   5.1037959e+00   5.1043232e+00   5.1049257e+00   5.1054272e+00   5.1059831e+00   5.1065875e+00   5.1071359e+00   5.1077744e+00   5.1083943e+00   5.1090780e+00   5.1097100e+00   5.1103806e+00   5.1111003e+00   5.1116988e+00   5.1123420e+00   5.1130271e+00   5.1136877e+00   5.1142277e+00   5.1147308e+00   5.1153110e+00   5.1159137e+00   5.1167190e+00   5.1174540e+00   5.1181701e+00   5.1188111e+00   5.1195417e+00   5.1201902e+00   5.1207583e+00   5.1213126e+00   5.1218027e+00   5.1223008e+00   5.1227348e+00   5.1232664e+00   5.1238754e+00   5.1244844e+00   5.1253249e+00   5.1261654e+00   5.1271216e+00   5.1281011e+00   5.1288234e+00   5.1295457e+00   5.1303734e+00   5.1313927e+00   5.1322955e+00   5.1329242e+00   5.1335529e+00   5.1342477e+00   5.1348019e+00   5.1353560e+00   5.1357997e+00   5.1362997e+00   5.1368591e+00   5.1375440e+00   5.1382030e+00   5.1392979e+00   5.1403130e+00   5.1410210e+00   5.1417290e+00   5.1424788e+00   5.1432426e+00   5.1438331e+00   5.1444236e+00   5.1450121e+00   5.1455129e+00   5.1461009e+00   5.1467387e+00   5.1474478e+00   5.1481184e+00   5.1487990e+00   5.1494797e+00   5.1501119e+00   5.1506501e+00   5.1512216e+00   5.1517903e+00   5.1523526e+00   5.1529876e+00   5.1535975e+00   5.1544481e+00   5.1553672e+00   5.1561620e+00   5.1570332e+00   5.1578193e+00   5.1586711e+00   5.1595494e+00   5.1603084e+00   5.1609470e+00   5.1617261e+00   5.1624817e+00   5.1631940e+00   5.1639436e+00   5.1649932e+00   5.1658630e+00   5.1667328e+00   5.1674326e+00   5.1680465e+00   5.1685988e+00   5.1691278e+00   5.1699053e+00   5.1705854e+00   5.1712201e+00   5.1719940e+00   5.1727624e+00   5.1734113e+00   5.1739529e+00   5.1746095e+00   5.1762899e+00   5.1779704e+00   5.1785337e+00   5.1790971e+00   5.1795580e+00   5.1800695e+00   5.1807981e+00   5.1816436e+00   5.1824003e+00   5.1831720e+00   5.1841196e+00   5.1850293e+00   5.1857818e+00   5.1864361e+00   5.1870695e+00   5.1875983e+00   5.1881270e+00   5.1886686e+00   5.1891697e+00   5.1896433e+00   5.1903472e+00   5.1911474e+00   5.1918965e+00   5.1923888e+00   5.1928812e+00   5.1934916e+00   5.1941910e+00   5.1949041e+00   5.1956722e+00   5.1963990e+00   5.1968692e+00   5.1973394e+00   5.1977925e+00   5.1982833e+00   5.1987979e+00   5.1992575e+00   5.1997493e+00   5.2002423e+00   5.2007445e+00   5.2012959e+00   5.2018474e+00   5.2025254e+00   5.2030717e+00   5.2038662e+00   5.2047147e+00   5.2054868e+00   5.2061382e+00   5.2067112e+00   5.2074695e+00   5.2082437e+00   5.2089620e+00   5.2096968e+00   5.2104612e+00   5.2110212e+00   5.2115812e+00   5.2121068e+00   5.2127835e+00   5.2133393e+00   5.2141037e+00   5.2148927e+00   5.2156567e+00   5.2163119e+00   5.2168668e+00   5.2175326e+00   5.2181053e+00   5.2186794e+00   5.2192997e+00   5.2202988e+00   5.2209217e+00   5.2215445e+00   5.2221961e+00   5.2229552e+00   5.2236616e+00   5.2243843e+00   5.2251286e+00   5.2268128e+00   5.2281190e+00   5.2288948e+00   5.2296706e+00   5.2303115e+00   5.2308598e+00   5.2315025e+00   5.2320369e+00   5.2324624e+00   5.2328880e+00   5.2335201e+00   5.2342606e+00   5.2347917e+00   5.2353227e+00   5.2359300e+00   5.2368500e+00   5.2374247e+00   5.2379994e+00   5.2386707e+00   5.2392415e+00   5.2397554e+00   5.2403249e+00   5.2409215e+00   5.2416074e+00   5.2420571e+00   5.2425069e+00   5.2429156e+00   5.2433244e+00   5.2438328e+00   5.2444711e+00   5.2453347e+00   5.2461409e+00   5.2468890e+00   5.2474945e+00   5.2480576e+00   5.2487570e+00   5.2495782e+00   5.2504830e+00   5.2511802e+00   5.2518774e+00   5.2526725e+00   5.2535871e+00   5.2543730e+00   5.2551064e+00   5.2559801e+00   5.2569260e+00   5.2577117e+00   5.2584523e+00   5.2590606e+00   5.2599257e+00   5.2606797e+00   5.2613007e+00   5.2619179e+00   5.2625764e+00   5.2634910e+00   5.2641450e+00   5.2647990e+00   5.2653574e+00   5.2658485e+00   5.2665374e+00   5.2669985e+00   5.2674595e+00   5.2680191e+00   5.2686436e+00   5.2692665e+00   5.2698443e+00   5.2706528e+00   5.2713356e+00   5.2719069e+00   5.2724324e+00   5.2729578e+00   5.2734576e+00   5.2739390e+00   5.2745459e+00   5.2752497e+00   5.2769349e+00   5.2781306e+00   5.2790424e+00   5.2799541e+00   5.2806914e+00   5.2814287e+00   5.2821616e+00   5.2827201e+00   5.2832785e+00   5.2838032e+00   5.2842401e+00   5.2847356e+00   5.2852438e+00   5.2858082e+00   5.2863047e+00   5.2868330e+00   5.2873577e+00   5.2879624e+00   5.2887251e+00   5.2893524e+00   5.2898851e+00   5.2905125e+00   5.2912119e+00   5.2917848e+00   5.2924152e+00   5.2931151e+00   5.2937913e+00   5.2943724e+00   5.2949373e+00   5.2955996e+00   5.2962891e+00   5.2969312e+00   5.2976018e+00   5.2981803e+00   5.2987908e+00   5.2994016e+00   5.2999956e+00   5.3005890e+00   5.3010706e+00   5.3015522e+00   5.3021347e+00   5.3027984e+00   5.3036496e+00   5.3047102e+00   5.3059392e+00   5.3069262e+00   5.3077265e+00   5.3084606e+00   5.3091584e+00   5.3099355e+00   5.3107892e+00   5.3115497e+00   5.3125032e+00   5.3134390e+00   5.3143853e+00   5.3151612e+00   5.3158906e+00   5.3165345e+00   5.3172322e+00   5.3179359e+00   5.3188651e+00   5.3197198e+00   5.3204731e+00   5.3210840e+00   5.3217901e+00   5.3224470e+00   5.3231726e+00   5.3239835e+00   5.3248996e+00   5.3259299e+00   5.3267732e+00   5.3276166e+00   5.3285856e+00   5.3294528e+00   5.3303047e+00   5.3311566e+00   5.3318746e+00   5.3325337e+00   5.3331929e+00   5.3339830e+00   5.3348642e+00   5.3356962e+00   5.3364327e+00   5.3369918e+00   5.3375510e+00   5.3381712e+00   5.3387090e+00   5.3392468e+00   5.3399677e+00   5.3407001e+00   5.3413875e+00   5.3420700e+00   5.3429044e+00   5.3436292e+00   5.3444664e+00   5.3455759e+00   5.3462607e+00   5.3469455e+00   5.3477060e+00   5.3483394e+00   5.3489162e+00   5.3496187e+00   5.3502361e+00   5.3508975e+00   5.3515859e+00   5.3525487e+00   5.3531937e+00   5.3538388e+00   5.3544549e+00   5.3553710e+00   5.3561145e+00   5.3568579e+00   5.3576332e+00   5.3583503e+00   5.3590345e+00   5.3596621e+00   5.3600582e+00   5.3604543e+00   5.3610258e+00   5.3615909e+00   5.3622728e+00   5.3629668e+00   5.3635741e+00   5.3641371e+00   5.3647625e+00   5.3652999e+00   5.3658251e+00   5.3663503e+00   5.3669872e+00   5.3676999e+00   5.3685574e+00   5.3691745e+00   5.3697916e+00   5.3704058e+00   5.3709332e+00   5.3716045e+00   5.3722293e+00   5.3728075e+00   5.3733856e+00   5.3739339e+00   5.3744514e+00   5.3749708e+00   5.3754653e+00   5.3759598e+00   5.3763829e+00   5.3768059e+00   5.3772114e+00   5.3777763e+00   5.3782601e+00   5.3789690e+00   5.3796984e+00   5.3803266e+00   5.3809547e+00   5.3816542e+00   5.3820944e+00   5.3825346e+00   5.3831855e+00   5.3840201e+00   5.3849107e+00   5.3857519e+00   5.3865310e+00   5.3871529e+00   5.3877748e+00   5.3885348e+00   5.3891503e+00   5.3897541e+00   5.3903579e+00   5.3910424e+00   5.3916493e+00   5.3922033e+00   5.3927282e+00   5.3932447e+00   5.3937495e+00   5.3942106e+00   5.3948723e+00   5.3954932e+00   5.3959947e+00   5.3966063e+00   5.3974075e+00   5.3983386e+00   5.3994454e+00   5.4005121e+00   5.4011922e+00   5.4018722e+00   5.4024761e+00   5.4029894e+00   5.4034750e+00   5.4039984e+00   5.4047710e+00   5.4056460e+00   5.4063825e+00   5.4073056e+00   5.4083764e+00   5.4091552e+00   5.4099340e+00   5.4107919e+00   5.4115790e+00   5.4126016e+00   5.4133592e+00   5.4141168e+00   5.4148901e+00   5.4156139e+00   5.4162108e+00   5.4167881e+00   5.4173200e+00   5.4178007e+00   5.4185747e+00   5.4190469e+00   5.4195190e+00   5.4200586e+00   5.4207115e+00   5.4214248e+00   5.4220033e+00   5.4224715e+00   5.4230806e+00   5.4236122e+00   5.4241990e+00   5.4248125e+00   5.4254655e+00   5.4262099e+00   5.4266336e+00   5.4270573e+00   5.4275639e+00   5.4281902e+00   5.4289867e+00   5.4298607e+00   5.4308959e+00   5.4318383e+00   5.4327060e+00   5.4337164e+00   5.4343840e+00   5.4350516e+00   5.4356202e+00   5.4362433e+00   5.4368985e+00   5.4375829e+00   5.4383606e+00   5.4391634e+00   5.4399192e+00   5.4406253e+00   5.4414148e+00   5.4421970e+00   5.4428314e+00   5.4434658e+00   5.4440610e+00   5.4445458e+00   5.4449985e+00   5.4454344e+00   5.4460062e+00   5.4465780e+00   5.4472011e+00   5.4478957e+00   5.4485274e+00   5.4491349e+00   5.4497096e+00   5.4502555e+00   5.4508062e+00   5.4515378e+00   5.4522695e+00   5.4528688e+00   5.4535734e+00   5.4541747e+00   5.4547760e+00   5.4554600e+00   5.4562445e+00   5.4565250e+00   5.4568055e+00   5.4572423e+00   5.4577361e+00   5.4582249e+00   5.4587524e+00   5.4594195e+00   5.4599205e+00   5.4604216e+00   5.4609531e+00   5.4614174e+00   5.4618506e+00   5.4623102e+00   5.4627362e+00   5.4632675e+00   5.4641296e+00   5.4648261e+00   5.4655016e+00   5.4661740e+00   5.4669452e+00   5.4676178e+00   5.4684814e+00   5.4690380e+00   5.4695945e+00   5.4702750e+00   5.4710145e+00   5.4716711e+00   5.4723860e+00   5.4731258e+00   5.4739780e+00   5.4746033e+00   5.4750865e+00   5.4755697e+00   5.4760429e+00   5.4765162e+00   5.4773639e+00   5.4782116e+00   5.4788569e+00   5.4795023e+00   5.4801368e+00   5.4806305e+00   5.4811242e+00   5.4817557e+00   5.4824827e+00   5.4831615e+00   5.4839640e+00   5.4846695e+00   5.4851890e+00   5.4857084e+00   5.4862739e+00   5.4868661e+00   5.4874096e+00   5.4880331e+00   5.4886243e+00   5.4892155e+00   5.4897375e+00   5.4903485e+00   5.4908787e+00   5.4913844e+00   5.4918181e+00   5.4923785e+00   5.4930182e+00   5.4936643e+00   5.4943080e+00   5.4950630e+00   5.4957697e+00   5.4964765e+00   5.4972430e+00   5.4981800e+00   5.4989273e+00   5.4996746e+00   5.5004759e+00   5.5012772e+00   5.5021090e+00   5.5026986e+00   5.5032881e+00   5.5038241e+00   5.5045086e+00   5.5051070e+00   5.5056078e+00   5.5060801e+00   5.5066951e+00   5.5074279e+00   5.5082215e+00   5.5089863e+00   5.5099475e+00   5.5113689e+00   5.5126467e+00   5.5136985e+00   5.5143726e+00   5.5150466e+00   5.5157704e+00   5.5165904e+00   5.5174104e+00   5.5182695e+00   5.5190192e+00   5.5196777e+00   5.5202866e+00   5.5210684e+00   5.5219308e+00   5.5227895e+00   5.5235341e+00   5.5243293e+00   5.5249951e+00   5.5257682e+00   5.5268144e+00   5.5285186e+00   5.5302227e+00   5.5308170e+00   5.5314112e+00   5.5320834e+00   5.5326301e+00   5.5331769e+00   5.5337380e+00   5.5342925e+00   5.5347884e+00   5.5353491e+00   5.5359249e+00   5.5364820e+00   5.5370461e+00   5.5375596e+00   5.5382496e+00   5.5390477e+00   5.5397407e+00   5.5406307e+00   5.5408908e+00   5.5411509e+00   5.5414267e+00   5.5417342e+00   5.5421632e+00   5.5425949e+00   5.5431148e+00   5.5435982e+00   5.5440487e+00   5.5446041e+00   5.5451731e+00   5.5457788e+00   5.5463236e+00   5.5468207e+00   5.5474618e+00   5.5481367e+00   5.5488116e+00   5.5493752e+00   5.5499387e+00   5.5504423e+00   5.5510290e+00   5.5516780e+00   5.5524363e+00   5.5531001e+00   5.5537639e+00   5.5544879e+00   5.5551121e+00   5.5557363e+00   5.5565557e+00   5.5573088e+00   5.5579657e+00   5.5587183e+00   5.5594672e+00   5.5601567e+00   5.5609150e+00   5.5616033e+00   5.5621616e+00   5.5627744e+00   5.5633695e+00   5.5640025e+00   5.5646136e+00   5.5653238e+00   5.5658939e+00   5.5666573e+00   5.5675057e+00   5.5681958e+00   5.5687685e+00   5.5695965e+00   5.5703259e+00   5.5710553e+00   5.5719677e+00   5.5727031e+00   5.5734384e+00   5.5739786e+00   5.5745189e+00   5.5751961e+00   5.5759194e+00   5.5766427e+00   5.5774860e+00   5.5786212e+00   5.5797565e+00   5.5803902e+00   5.5810239e+00   5.5815608e+00   5.5820978e+00   5.5825686e+00   5.5830748e+00   5.5837512e+00   5.5843327e+00   5.5851225e+00   5.5859942e+00   5.5868392e+00   5.5875232e+00   5.5882123e+00   5.5888035e+00   5.5895786e+00   5.5902208e+00   5.5909287e+00   5.5917533e+00   5.5925663e+00   5.5931356e+00   5.5937050e+00   5.5943242e+00   5.5949472e+00   5.5955387e+00   5.5961248e+00   5.5967176e+00   5.5971964e+00   5.5976628e+00   5.5981397e+00   5.5986304e+00   5.5991212e+00   5.5996666e+00   5.6002624e+00   5.6008520e+00   5.6014004e+00   5.6020725e+00   5.6026457e+00   5.6033438e+00   5.6040365e+00   5.6047701e+00   5.6054794e+00   5.6061513e+00   5.6067095e+00   5.6072277e+00   5.6079112e+00   5.6084693e+00   5.6091876e+00   5.6098248e+00   5.6105077e+00   5.6112654e+00   5.6118770e+00   5.6124887e+00   5.6133309e+00   5.6144575e+00   5.6154076e+00   5.6160046e+00   5.6166017e+00   5.6172908e+00   5.6179897e+00   5.6184811e+00   5.6189726e+00   5.6194789e+00   5.6201208e+00   5.6206929e+00   5.6211970e+00   5.6218522e+00   5.6225717e+00   5.6231869e+00   5.6239572e+00   5.6247154e+00   5.6255704e+00   5.6262683e+00   5.6269662e+00   5.6277647e+00   5.6281928e+00   5.6286209e+00   5.6291253e+00   5.6296742e+00   5.6304599e+00   5.6313224e+00   5.6323055e+00   5.6331844e+00   5.6337799e+00   5.6343753e+00   5.6348782e+00   5.6353832e+00   5.6358795e+00   5.6364065e+00   5.6369478e+00   5.6374382e+00   5.6380138e+00   5.6385683e+00   5.6391959e+00   5.6397309e+00   5.6402953e+00   5.6407490e+00   5.6411928e+00   5.6417108e+00   5.6423063e+00   5.6428386e+00   5.6433836e+00   5.6439875e+00   5.6446235e+00   5.6451770e+00   5.6457642e+00   5.6464438e+00   5.6472504e+00   5.6481498e+00   5.6489449e+00   5.6496250e+00   5.6503050e+00   5.6511200e+00   5.6520197e+00   5.6527725e+00   5.6534823e+00   5.6542005e+00   5.6548185e+00   5.6553088e+00   5.6557992e+00   5.6564354e+00   5.6572014e+00   5.6578984e+00   5.6585450e+00   5.6591704e+00   5.6596642e+00   5.6601580e+00   5.6607063e+00   5.6613670e+00   5.6620117e+00   5.6626392e+00   5.6632744e+00   5.6638907e+00   5.6644972e+00   5.6650756e+00   5.6655723e+00   5.6661745e+00   5.6667427e+00   5.6672595e+00   5.6677975e+00   5.6684027e+00   5.6688911e+00   5.6696037e+00   5.6704046e+00   5.6712966e+00   5.6721280e+00   5.6728161e+00   5.6735131e+00   5.6738229e+00   5.6741328e+00   5.6745292e+00   5.6749464e+00   5.6753807e+00   5.6758374e+00   5.6763093e+00   5.6767075e+00   5.6771057e+00   5.6776146e+00   5.6783687e+00   5.6787972e+00   5.6792257e+00   5.6797922e+00   5.6805374e+00   5.6813598e+00   5.6820521e+00   5.6826657e+00   5.6832133e+00   5.6836726e+00   5.6843187e+00   5.6851381e+00   5.6858634e+00   5.6867183e+00   5.6876189e+00   5.6885317e+00   5.6899737e+00   5.6913173e+00   5.6920252e+00   5.6927332e+00   5.6934571e+00   5.6940867e+00   5.6947714e+00   5.6953569e+00   5.6959279e+00   5.6964159e+00   5.6968639e+00   5.6973019e+00   5.6977341e+00   5.6981784e+00   5.6986001e+00   5.6990598e+00   5.6994988e+00   5.7000706e+00   5.7007265e+00   5.7015116e+00   5.7022560e+00   5.7030628e+00   5.7037318e+00   5.7042118e+00   5.7046918e+00   5.7051384e+00   5.7055598e+00   5.7059812e+00   5.7066331e+00   5.7072986e+00   5.7078805e+00   5.7083766e+00   5.7088903e+00   5.7095170e+00   5.7101509e+00   5.7109653e+00   5.7118624e+00   5.7123979e+00   5.7129334e+00   5.7134858e+00   5.7139994e+00   5.7147481e+00   5.7155657e+00   5.7162007e+00   5.7168356e+00   5.7173641e+00   5.7179491e+00   5.7184396e+00   5.7191691e+00   5.7198930e+00   5.7207441e+00   5.7215872e+00   5.7224634e+00   5.7232366e+00   5.7238511e+00   5.7244656e+00   5.7250145e+00   5.7256910e+00   5.7263663e+00   5.7269757e+00   5.7275708e+00   5.7282716e+00   5.7289892e+00   5.7307084e+00   5.7324276e+00   5.7342659e+00   5.7349011e+00   5.7355363e+00   5.7362595e+00   5.7370790e+00   5.7377898e+00   5.7384285e+00   5.7389770e+00   5.7395254e+00   5.7401047e+00   5.7406554e+00   5.7412213e+00   5.7418246e+00   5.7424807e+00   5.7430109e+00   5.7435412e+00   5.7440723e+00   5.7445173e+00   5.7449061e+00   5.7453972e+00   5.7458292e+00   5.7463819e+00   5.7469637e+00   5.7476608e+00   5.7483683e+00   5.7491331e+00   5.7498979e+00   5.7506664e+00   5.7513805e+00   5.7520631e+00   5.7528115e+00   5.7535840e+00   5.7542605e+00   5.7549370e+00   5.7555190e+00   5.7560094e+00   5.7564999e+00   5.7570578e+00   5.7576255e+00   5.7582161e+00   5.7587401e+00   5.7592525e+00   5.7599258e+00   5.7606888e+00   5.7613759e+00   5.7620331e+00   5.7627054e+00   5.7634389e+00   5.7641723e+00   5.7648878e+00   5.7655228e+00   5.7661685e+00   5.7669764e+00   5.7678491e+00   5.7687217e+00   5.7695587e+00   5.7704853e+00   5.7713496e+00   5.7721472e+00   5.7729541e+00   5.7733882e+00   5.7738223e+00   5.7741792e+00   5.7745972e+00   5.7750799e+00   5.7758780e+00   5.7766037e+00   5.7773407e+00   5.7784207e+00   5.7796015e+00   5.7804627e+00   5.7813239e+00   5.7822224e+00   5.7829369e+00   5.7836513e+00   5.7844014e+00   5.7850386e+00   5.7858713e+00   5.7866614e+00   5.7875367e+00   5.7881890e+00   5.7888414e+00   5.7895128e+00   5.7902181e+00   5.7911004e+00   5.7918729e+00   5.7925063e+00   5.7931094e+00   5.7936935e+00   5.7942415e+00   5.7947384e+00   5.7954006e+00   5.7960209e+00   5.7966949e+00   5.7973520e+00   5.7980268e+00   5.7986657e+00   5.7993047e+00   5.7998946e+00   5.8007270e+00   5.8016012e+00   5.8023293e+00   5.8029998e+00   5.8035469e+00   5.8040444e+00   5.8049159e+00   5.8059275e+00   5.8068904e+00   5.8079987e+00   5.8089250e+00   5.8096856e+00   5.8106946e+00   5.8115224e+00   5.8123006e+00   5.8131002e+00   5.8138225e+00   5.8143918e+00   5.8149610e+00   5.8154471e+00   5.8159142e+00   5.8164370e+00   5.8169256e+00   5.8174868e+00   5.8183066e+00   5.8188449e+00   5.8193832e+00   5.8201465e+00   5.8209444e+00   5.8217560e+00   5.8224064e+00   5.8230569e+00   5.8237674e+00   5.8245368e+00   5.8251695e+00   5.8259653e+00   5.8266947e+00   5.8273391e+00   5.8278860e+00   5.8285006e+00   5.8291153e+00   5.8299178e+00   5.8307801e+00   5.8316425e+00   5.8324702e+00   5.8331867e+00   5.8340110e+00   5.8347193e+00   5.8353649e+00   5.8359957e+00   5.8365826e+00   5.8371068e+00   5.8376437e+00   5.8384163e+00   5.8392134e+00   5.8398593e+00   5.8404707e+00   5.8411671e+00   5.8417592e+00   5.8424514e+00   5.8431176e+00   5.8437456e+00   5.8443572e+00   5.8449990e+00   5.8456659e+00   5.8462964e+00   5.8468554e+00   5.8473857e+00   5.8479403e+00   5.8485908e+00   5.8493177e+00   5.8499901e+00   5.8508173e+00   5.8515289e+00   5.8521224e+00   5.8527441e+00   5.8533659e+00   5.8540360e+00   5.8549011e+00   5.8556489e+00   5.8563967e+00   5.8572327e+00   5.8578592e+00   5.8584856e+00   5.8591794e+00   5.8598974e+00   5.8606574e+00   5.8613319e+00   5.8619670e+00   5.8625557e+00   5.8631654e+00   5.8637675e+00   5.8644420e+00   5.8650752e+00   5.8658877e+00   5.8666842e+00   5.8674097e+00   5.8681682e+00   5.8689801e+00   5.8695152e+00   5.8700503e+00   5.8705424e+00   5.8712444e+00   5.8718977e+00   5.8725510e+00   5.8731899e+00   5.8737500e+00   5.8742062e+00   5.8747219e+00   5.8753718e+00   5.8759664e+00   5.8765642e+00   5.8771782e+00   5.8778821e+00   5.8784840e+00   5.8791531e+00   5.8798317e+00   5.8804974e+00   5.8813597e+00   5.8819625e+00   5.8825653e+00   5.8830970e+00   5.8836355e+00   5.8842756e+00   5.8849001e+00   5.8854089e+00   5.8858902e+00   5.8865929e+00   5.8873023e+00   5.8879118e+00   5.8885212e+00   5.8892067e+00   5.8899891e+00   5.8907089e+00   5.8914239e+00   5.8920489e+00   5.8926188e+00   5.8932889e+00   5.8938499e+00   5.8943761e+00   5.8948371e+00   5.8955421e+00   5.8962114e+00   5.8969031e+00   5.8976398e+00   5.8984370e+00   5.8992708e+00   5.8999931e+00   5.9008519e+00   5.9015619e+00   5.9022676e+00   5.9029812e+00   5.9037072e+00   5.9044542e+00   5.9052664e+00   5.9059899e+00   5.9070086e+00   5.9080670e+00   5.9091248e+00   5.9102790e+00   5.9115807e+00   5.9126321e+00   5.9139745e+00   5.9150981e+00   5.9161887e+00   5.9166803e+00   5.9171718e+00   5.9176623e+00   5.9182809e+00   5.9191333e+00   5.9199111e+00   5.9208179e+00   5.9214495e+00   5.9220812e+00   5.9226196e+00   5.9232581e+00   5.9238968e+00   5.9245917e+00   5.9252850e+00   5.9259782e+00   5.9265912e+00   5.9272237e+00   5.9280736e+00   5.9290409e+00   5.9298289e+00   5.9305529e+00   5.9314185e+00   5.9322840e+00   5.9333102e+00   5.9341645e+00   5.9349441e+00   5.9360468e+00   5.9368230e+00   5.9375991e+00   5.9382210e+00   5.9388132e+00   5.9397363e+00   5.9405789e+00   5.9412865e+00   5.9420507e+00   5.9426939e+00   5.9436300e+00   5.9445972e+00   5.9455145e+00   5.9464946e+00   5.9475289e+00   5.9483547e+00   5.9491805e+00   5.9498075e+00   5.9504344e+00   5.9511150e+00   5.9518628e+00   5.9524904e+00   5.9532676e+00   5.9539878e+00   5.9549631e+00   5.9556503e+00   5.9563376e+00   5.9571737e+00   5.9580160e+00   5.9586496e+00   5.9592831e+00   5.9598842e+00   5.9604853e+00   5.9610845e+00   5.9616837e+00   5.9624255e+00   5.9631108e+00   5.9637671e+00   5.9643087e+00   5.9647480e+00   5.9652564e+00   5.9657877e+00   5.9663481e+00   5.9668683e+00   5.9673590e+00   5.9678359e+00   5.9684424e+00   5.9691357e+00   5.9696987e+00   5.9703457e+00   5.9708790e+00   5.9716373e+00   5.9725672e+00   5.9733140e+00   5.9741144e+00   5.9750579e+00   5.9756502e+00   5.9762426e+00   5.9767463e+00   5.9773447e+00   5.9778629e+00   5.9783676e+00   5.9788373e+00   5.9793113e+00   5.9798668e+00   5.9805743e+00   5.9814411e+00   5.9823079e+00   5.9832077e+00   5.9838447e+00   5.9844816e+00   5.9850649e+00   5.9855603e+00   5.9861468e+00   5.9867975e+00   5.9873845e+00   5.9880336e+00   5.9887313e+00   5.9897935e+00   5.9906725e+00   5.9915600e+00   5.9924964e+00   5.9936628e+00   5.9948558e+00   5.9959183e+00   5.9970850e+00   5.9978213e+00   5.9985575e+00   5.9992155e+00   5.9998612e+00   6.0004643e+00   6.0011800e+00   6.0020155e+00   6.0028567e+00   6.0035605e+00   6.0043448e+00   6.0051123e+00   6.0058415e+00   6.0065348e+00   6.0072715e+00   6.0077912e+00   6.0083109e+00   6.0088980e+00   6.0096187e+00   6.0103151e+00   6.0109310e+00   6.0115214e+00   6.0120893e+00   6.0127780e+00   6.0137404e+00   6.0145204e+00   6.0152089e+00   6.0159101e+00   6.0164907e+00   6.0171150e+00   6.0176351e+00   6.0181995e+00   6.0188209e+00   6.0195594e+00   6.0201936e+00   6.0208519e+00   6.0214686e+00   6.0221351e+00   6.0229267e+00   6.0235514e+00   6.0241762e+00   6.0247479e+00   6.0253535e+00   6.0260380e+00   6.0265980e+00   6.0271920e+00   6.0277677e+00   6.0284092e+00   6.0289376e+00   6.0295273e+00   6.0300756e+00   6.0305592e+00   6.0311260e+00   6.0315611e+00   6.0319961e+00   6.0325221e+00   6.0331158e+00   6.0343079e+00   6.0355860e+00   6.0363008e+00   6.0370155e+00   6.0377190e+00   6.0384123e+00   6.0390401e+00   6.0397068e+00   6.0402996e+00   6.0410445e+00   6.0417336e+00   6.0423867e+00   6.0429930e+00   6.0435378e+00   6.0441801e+00   6.0449759e+00   6.0457756e+00   6.0465384e+00   6.0473941e+00   6.0482349e+00   6.0490127e+00   6.0496791e+00   6.0502069e+00   6.0507348e+00   6.0514520e+00   6.0522877e+00   6.0532450e+00   6.0535971e+00   6.0539491e+00   6.0544673e+00   6.0551131e+00   6.0557507e+00   6.0564964e+00   6.0574419e+00   6.0584605e+00   6.0591633e+00   6.0598662e+00   6.0607465e+00   6.0615425e+00   6.0621489e+00   6.0627553e+00   6.0634180e+00   6.0639790e+00   6.0648882e+00   6.0657039e+00   6.0665162e+00   6.0674033e+00   6.0681681e+00   6.0686782e+00   6.0691883e+00   6.0697454e+00   6.0704526e+00   6.0711190e+00   6.0716911e+00   6.0722632e+00   6.0727417e+00   6.0732153e+00   6.0736657e+00   6.0740588e+00   6.0746972e+00   6.0751350e+00   6.0755728e+00   6.0760339e+00   6.0764586e+00   6.0769955e+00   6.0775422e+00   6.0781160e+00   6.0786423e+00   6.0791797e+00   6.0796891e+00   6.0802203e+00   6.0807404e+00   6.0812239e+00   6.0820947e+00   6.0829655e+00   6.0837034e+00   6.0843686e+00   6.0849973e+00   6.0856841e+00   6.0864088e+00   6.0871270e+00   6.0878659e+00   6.0884931e+00   6.0891150e+00   6.0897827e+00   6.0904486e+00   6.0910419e+00   6.0917112e+00   6.0925044e+00   6.0934484e+00   6.0942482e+00   6.0950408e+00   6.0957221e+00   6.0963424e+00   6.0969627e+00   6.0974994e+00   6.0981362e+00   6.0988180e+00   6.0994551e+00   6.1002282e+00   6.1013495e+00   6.1022873e+00   6.1031550e+00   6.1039480e+00   6.1047819e+00   6.1059187e+00   6.1065650e+00   6.1070256e+00   6.1074861e+00   6.1081098e+00   6.1089015e+00   6.1095465e+00   6.1101916e+00   6.1108894e+00   6.1116006e+00   6.1122931e+00   6.1130347e+00   6.1138589e+00   6.1147162e+00   6.1154041e+00   6.1160921e+00   6.1166785e+00   6.1172478e+00   6.1177812e+00   6.1182852e+00   6.1188136e+00   6.1192868e+00   6.1198892e+00   6.1205554e+00   6.1211554e+00   6.1220622e+00   6.1226656e+00   6.1232690e+00   6.1240446e+00   6.1250943e+00   6.1259201e+00   6.1267460e+00   6.1275266e+00   6.1283072e+00   6.1290851e+00   6.1298000e+00   6.1303745e+00   6.1310867e+00   6.1319648e+00   6.1337108e+00   6.1354567e+00   6.1365515e+00   6.1373957e+00   6.1382400e+00   6.1393556e+00   6.1403996e+00   6.1414835e+00   6.1422688e+00   6.1430541e+00   6.1437339e+00   6.1443641e+00   6.1449829e+00   6.1456071e+00   6.1462735e+00   6.1468871e+00   6.1474716e+00   6.1481450e+00   6.1489161e+00   6.1496145e+00   6.1505579e+00   6.1511838e+00   6.1516563e+00   6.1521287e+00   6.1525822e+00   6.1531051e+00   6.1536398e+00   6.1541930e+00   6.1549225e+00   6.1555259e+00   6.1561294e+00   6.1568111e+00   6.1575279e+00   6.1581096e+00   6.1587822e+00   6.1595080e+00   6.1603630e+00   6.1613005e+00   6.1623714e+00   6.1634313e+00   6.1637799e+00   6.1641286e+00   6.1645892e+00   6.1651446e+00   6.1657418e+00   6.1662504e+00   6.1667496e+00   6.1673814e+00   6.1680063e+00   6.1684708e+00   6.1689353e+00   6.1694941e+00   6.1700094e+00   6.1704246e+00   6.1709987e+00   6.1716799e+00   6.1722887e+00   6.1728976e+00   6.1733821e+00   6.1738667e+00   6.1745636e+00   6.1751627e+00   6.1756600e+00   6.1761699e+00   6.1765901e+00   6.1769977e+00   6.1774903e+00   6.1779049e+00   6.1783799e+00   6.1790492e+00   6.1796577e+00   6.1803194e+00   6.1810008e+00   6.1816443e+00   6.1822878e+00   6.1831620e+00   6.1840363e+00   6.1847484e+00   6.1852646e+00   6.1857808e+00   6.1864071e+00   6.1869820e+00   6.1876543e+00   6.1885298e+00   6.1893408e+00   6.1899932e+00   6.1906456e+00   6.1913308e+00   6.1918888e+00   6.1924132e+00   6.1929941e+00   6.1935669e+00   6.1941635e+00   6.1947356e+00   6.1955411e+00   6.1962529e+00   6.1970516e+00   6.1977372e+00   6.1984194e+00   6.1991043e+00   6.1998487e+00   6.2004502e+00   6.2011078e+00   6.2016450e+00   6.2022370e+00   6.2029468e+00   6.2035776e+00   6.2043897e+00   6.2052231e+00   6.2059083e+00   6.2066456e+00   6.2073299e+00   6.2079337e+00   6.2084639e+00   6.2089230e+00   6.2094368e+00   6.2099387e+00   6.2104951e+00   6.2110735e+00   6.2117155e+00   6.2123257e+00   6.2129863e+00   6.2135637e+00   6.2142447e+00   6.2149773e+00   6.2155404e+00   6.2161035e+00   6.2167428e+00   6.2176685e+00   6.2185959e+00   6.2198409e+00   6.2206458e+00   6.2214507e+00   6.2224229e+00   6.2232346e+00   6.2241164e+00   6.2250483e+00   6.2259364e+00   6.2265495e+00   6.2271625e+00   6.2278191e+00   6.2284756e+00   6.2293673e+00   6.2302147e+00   6.2310191e+00   6.2318064e+00   6.2326932e+00   6.2335693e+00   6.2344454e+00   6.2352374e+00   6.2358179e+00   6.2363984e+00   6.2370350e+00   6.2377710e+00   6.2385643e+00   6.2393131e+00   6.2398599e+00   6.2404067e+00   6.2408989e+00   6.2417217e+00   6.2425336e+00   6.2433455e+00   6.2440099e+00   6.2447885e+00   6.2455269e+00   6.2461954e+00   6.2469368e+00   6.2477745e+00   6.2485772e+00   6.2493504e+00   6.2500039e+00   6.2506150e+00   6.2512224e+00   6.2518713e+00   6.2524049e+00   6.2529046e+00   6.2533781e+00   6.2538877e+00   6.2546452e+00   6.2553888e+00   6.2561957e+00   6.2569106e+00   6.2575480e+00   6.2581608e+00   6.2587736e+00   6.2593782e+00   6.2600039e+00   6.2607022e+00   6.2612734e+00   6.2620067e+00   6.2627271e+00   6.2635506e+00   6.2643432e+00   6.2653277e+00   6.2664654e+00   6.2674034e+00   6.2682165e+00   6.2688806e+00   6.2695447e+00   6.2702189e+00   6.2708694e+00   6.2716917e+00   6.2723309e+00   6.2729701e+00   6.2735943e+00   6.2741218e+00   6.2746721e+00   6.2754008e+00   6.2761444e+00   6.2768879e+00   6.2776622e+00   6.2784365e+00   6.2793324e+00   6.2800866e+00   6.2808731e+00   6.2816024e+00   6.2823054e+00   6.2830551e+00   6.2848107e+00   6.2865663e+00   6.2875148e+00   6.2884634e+00   6.2891813e+00   6.2898993e+00   6.2906190e+00   6.2913920e+00   6.2921566e+00   6.2928249e+00   6.2934932e+00   6.2941905e+00   6.2947734e+00   6.2952171e+00   6.2956608e+00   6.2961497e+00   6.2966694e+00   6.2972528e+00   6.2978612e+00   6.2983940e+00   6.2989268e+00   6.2995777e+00   6.3001366e+00   6.3005913e+00   6.3010551e+00   6.3016513e+00   6.3022049e+00   6.3027866e+00   6.3034641e+00   6.3040381e+00   6.3046216e+00   6.3052507e+00   6.3059348e+00   6.3066662e+00   6.3074668e+00   6.3082723e+00   6.3091888e+00   6.3098310e+00   6.3104731e+00   6.3111801e+00   6.3118899e+00   6.3126000e+00   6.3132149e+00   6.3138299e+00   6.3144549e+00   6.3150003e+00   6.3156576e+00   6.3163955e+00   6.3170596e+00   6.3177672e+00   6.3185495e+00   6.3193319e+00   6.3200199e+00   6.3207368e+00   6.3213107e+00   6.3218216e+00   6.3223702e+00   6.3229217e+00   6.3235543e+00   6.3243440e+00   6.3249775e+00   6.3256111e+00   6.3262254e+00   6.3266099e+00   6.3269943e+00   6.3274331e+00   6.3278338e+00   6.3283539e+00   6.3288217e+00   6.3293012e+00   6.3298597e+00   6.3305115e+00   6.3312364e+00   6.3321634e+00   6.3329426e+00   6.3337101e+00   6.3345898e+00   6.3354695e+00   6.3361747e+00   6.3368402e+00   6.3377598e+00   6.3386661e+00   6.3396424e+00   6.3406461e+00   6.3415354e+00   6.3422610e+00   6.3430767e+00   6.3440192e+00   6.3447342e+00   6.3454492e+00   6.3459889e+00   6.3465286e+00   6.3470400e+00   6.3475149e+00   6.3481138e+00   6.3486997e+00   6.3494392e+00   6.3502925e+00   6.3510480e+00   6.3518720e+00   6.3528623e+00   6.3538698e+00   6.3546976e+00   6.3557442e+00   6.3571394e+00   6.3582701e+00   6.3592771e+00   6.3599102e+00   6.3605434e+00   6.3611181e+00   6.3616928e+00   6.3623994e+00   6.3630192e+00   6.3638433e+00   6.3647228e+00   6.3654777e+00   6.3661149e+00   6.3666871e+00   6.3672878e+00   6.3679555e+00   6.3687681e+00   6.3694341e+00   6.3703613e+00   6.3711966e+00   6.3722619e+00   6.3732016e+00   6.3740836e+00   6.3748957e+00   6.3756612e+00   6.3764736e+00   6.3768031e+00   6.3771326e+00   6.3775937e+00   6.3782784e+00   6.3791997e+00   6.3800375e+00   6.3807797e+00   6.3814475e+00   6.3820688e+00   6.3825696e+00   6.3833138e+00   6.3841339e+00   6.3850154e+00   6.3856805e+00   6.3863456e+00   6.3869601e+00   6.3876485e+00   6.3882526e+00   6.3889134e+00   6.3895670e+00   6.3901250e+00   6.3906931e+00   6.3912612e+00   6.3918163e+00   6.3924760e+00   6.3930359e+00   6.3936677e+00   6.3944435e+00   6.3950521e+00   6.3956607e+00   6.3963109e+00   6.3970569e+00   6.3978075e+00   6.3985847e+00   6.3994902e+00   6.4006273e+00   6.4013635e+00   6.4020996e+00   6.4027503e+00   6.4033647e+00   6.4039791e+00   6.4044800e+00   6.4051154e+00   6.4057509e+00   6.4064011e+00   6.4071701e+00   6.4077287e+00   6.4082872e+00   6.4089926e+00   6.4099001e+00   6.4109444e+00   6.4119547e+00   6.4126138e+00   6.4132730e+00   6.4139154e+00   6.4149214e+00   6.4155405e+00   6.4161597e+00   6.4167488e+00   6.4172896e+00   6.4177389e+00   6.4182603e+00   6.4187611e+00   6.4193262e+00   6.4198326e+00   6.4203181e+00   6.4208775e+00   6.4215252e+00   6.4221392e+00   6.4227533e+00   6.4233137e+00   6.4238942e+00   6.4246410e+00   6.4252868e+00   6.4259691e+00   6.4268953e+00   6.4278128e+00   6.4285954e+00   6.4292387e+00   6.4299564e+00   6.4306389e+00   6.4313080e+00   6.4319683e+00   6.4326711e+00   6.4333740e+00   6.4341321e+00   6.4348811e+00   6.4355333e+00   6.4361854e+00   6.4367902e+00   6.4373409e+00   6.4380037e+00   6.4387479e+00   6.4396157e+00   6.4406610e+00   6.4415460e+00   6.4423102e+00   6.4430007e+00   6.4436035e+00   6.4441860e+00   6.4448002e+00   6.4453763e+00   6.4459569e+00   6.4466807e+00   6.4474510e+00   6.4481335e+00   6.4488161e+00   6.4494766e+00   6.4500679e+00   6.4506064e+00   6.4511229e+00   6.4515868e+00   6.4520507e+00   6.4526308e+00   6.4531592e+00   6.4536877e+00   6.4542691e+00   6.4548347e+00   6.4555251e+00   6.4563996e+00   6.4571103e+00   6.4580427e+00   6.4586748e+00   6.4593069e+00   6.4601099e+00   6.4609410e+00   6.4618504e+00   6.4629858e+00   6.4639669e+00   6.4648734e+00   6.4657118e+00   6.4664036e+00   6.4671862e+00   6.4678859e+00   6.4684847e+00   6.4691177e+00   6.4698571e+00   6.4704640e+00   6.4711756e+00   6.4717936e+00   6.4725182e+00   6.4732144e+00   6.4739105e+00   6.4744676e+00   6.4750019e+00   6.4755806e+00   6.4762987e+00   6.4769304e+00   6.4775098e+00   6.4780800e+00   6.4784523e+00   6.4788245e+00   6.4792636e+00   6.4797286e+00   6.4801769e+00   6.4805923e+00   6.4810935e+00   6.4815617e+00   6.4820342e+00   6.4827009e+00   6.4833331e+00   6.4839708e+00   6.4845254e+00   6.4851429e+00   6.4862671e+00   6.4870332e+00   6.4877993e+00   6.4884306e+00   6.4890618e+00   6.4897373e+00   6.4903518e+00   6.4910012e+00   6.4915462e+00   6.4920266e+00   6.4924507e+00   6.4929520e+00   6.4933914e+00   6.4938308e+00   6.4944952e+00   6.4953186e+00   6.4959126e+00   6.4965066e+00   6.4970224e+00   6.4975026e+00   6.4980824e+00   6.4985533e+00   6.4990243e+00   6.4994224e+00   6.4997459e+00   6.5000695e+00   6.5003871e+00   6.5007625e+00   6.5013277e+00   6.5020126e+00   6.5026655e+00   6.5033766e+00   6.5039596e+00   6.5045712e+00   6.5051708e+00   6.5057577e+00   6.5062839e+00   6.5068187e+00   6.5073221e+00   6.5081236e+00   6.5087428e+00   6.5093620e+00   6.5100048e+00   6.5105759e+00   6.5112708e+00   6.5119435e+00   6.5126074e+00   6.5131593e+00   6.5137743e+00   6.5146614e+00   6.5155142e+00   6.5163200e+00   6.5170791e+00   6.5177153e+00   6.5181786e+00   6.5186420e+00   6.5191146e+00   6.5195871e+00   6.5201583e+00   6.5207354e+00   6.5212727e+00   6.5218242e+00   6.5225063e+00   6.5231901e+00   6.5235458e+00   6.5239015e+00   6.5243876e+00   6.5248842e+00   6.5253936e+00   6.5258786e+00   6.5263877e+00   6.5269434e+00   6.5275287e+00   6.5281558e+00   6.5287291e+00   6.5294090e+00   6.5299161e+00   6.5304232e+00   6.5309548e+00   6.5314864e+00   6.5319348e+00   6.5323879e+00   6.5328326e+00   6.5332772e+00   6.5337247e+00   6.5343679e+00   6.5351610e+00   6.5360490e+00   6.5367108e+00   6.5373726e+00   6.5380595e+00   6.5386931e+00   6.5393268e+00   6.5397863e+00   6.5402459e+00   6.5407954e+00   6.5415321e+00   6.5422053e+00   6.5428415e+00   6.5433925e+00   6.5440293e+00   6.5445815e+00   6.5451337e+00   6.5456041e+00   6.5460924e+00   6.5467569e+00   6.5472774e+00   6.5477978e+00   6.5482910e+00   6.5489694e+00   6.5495408e+00   6.5502780e+00   6.5509718e+00   6.5516034e+00   6.5521704e+00   6.5526120e+00   6.5530536e+00   6.5535000e+00   6.5539464e+00   6.5545020e+00   6.5550607e+00   6.5555858e+00   6.5562172e+00   6.5567563e+00   6.5573223e+00   6.5576239e+00   6.5579254e+00   6.5583481e+00   6.5588832e+00   6.5595455e+00   6.5600010e+00   6.5604565e+00   6.5609932e+00   6.5617152e+00   6.5624728e+00   6.5632353e+00   6.5640371e+00   6.5647144e+00   6.5654491e+00   6.5661092e+00   6.5669036e+00   6.5677123e+00   6.5687874e+00   6.5696832e+00   6.5708909e+00   6.5718696e+00   6.5726864e+00   6.5735911e+00   6.5745697e+00   6.5755509e+00   6.5762949e+00   6.5770390e+00   6.5778072e+00   6.5788179e+00   6.5797417e+00   6.5804933e+00   6.5812377e+00   6.5820919e+00   6.5828063e+00   6.5834574e+00   6.5841386e+00   6.5851732e+00   6.5860615e+00   6.5869498e+00   6.5880096e+00   6.5890260e+00   6.5899541e+00   6.5910337e+00   6.5919336e+00   6.5927418e+00   6.5936485e+00   6.5944040e+00   6.5950288e+00   6.5956174e+00   6.5963012e+00   6.5970013e+00   6.5980038e+00   6.5988070e+00   6.5996159e+00   6.6004000e+00   6.6011312e+00   6.6018208e+00   6.6024558e+00   6.6029936e+00   6.6035745e+00   6.6041985e+00   6.6048040e+00   6.6054032e+00   6.6059840e+00   6.6064665e+00   6.6070758e+00   6.6076879e+00   6.6084010e+00   6.6092355e+00   6.6099603e+00   6.6107021e+00   6.6114347e+00   6.6122811e+00   6.6132441e+00   6.6140442e+00   6.6148534e+00   6.6157069e+00   6.6163383e+00   6.6169697e+00   6.6176202e+00   6.6181983e+00   6.6187765e+00   6.6192749e+00   6.6198982e+00   6.6204293e+00   6.6212243e+00   6.6218884e+00   6.6225525e+00   6.6233777e+00   6.6241730e+00   6.6248766e+00   6.6256600e+00   6.6263259e+00   6.6269247e+00   6.6275235e+00   6.6280221e+00   6.6285362e+00   6.6290876e+00   6.6299001e+00   6.6307201e+00   6.6315400e+00   6.6323628e+00   6.6333424e+00   6.6341399e+00   6.6350440e+00   6.6358980e+00   6.6376688e+00   6.6388874e+00   6.6401060e+00   6.6411726e+00   6.6421379e+00   6.6429115e+00   6.6436233e+00   6.6443028e+00   6.6452930e+00   6.6461965e+00   6.6471001e+00   6.6480731e+00   6.6494088e+00   6.6504972e+00   6.6512454e+00   6.6519936e+00   6.6526717e+00   6.6532263e+00   6.6538006e+00   6.6543276e+00   6.6548545e+00   6.6554414e+00   6.6561156e+00   6.6567469e+00   6.6575081e+00   6.6580890e+00   6.6586700e+00   6.6592971e+00   6.6600686e+00   6.6608483e+00   6.6616523e+00   6.6623621e+00   6.6630560e+00   6.6639384e+00   6.6649217e+00   6.6658782e+00   6.6671495e+00   6.6678467e+00   6.6685440e+00   6.6693113e+00   6.6700744e+00   6.6709032e+00   6.6716379e+00   6.6723725e+00   6.6734481e+00   6.6744035e+00   6.6753648e+00   6.6761563e+00   6.6771525e+00   6.6783003e+00   6.6794436e+00   6.6801693e+00   6.6808950e+00   6.6815662e+00   6.6822394e+00   6.6829698e+00   6.6836007e+00   6.6841082e+00   6.6846157e+00   6.6851592e+00   6.6857945e+00   6.6866198e+00   6.6875108e+00   6.6882211e+00   6.6889314e+00   6.6895352e+00   6.6905392e+00   6.6918685e+00   6.6927442e+00   6.6936200e+00   6.6945700e+00   6.6951618e+00   6.6957537e+00   6.6964289e+00   6.6971232e+00   6.6976836e+00   6.6983380e+00   6.6990749e+00   6.6996749e+00   6.7002672e+00   6.7009432e+00   6.7016453e+00   6.7022503e+00   6.7029173e+00   6.7035266e+00   6.7042000e+00   6.7046526e+00   6.7051053e+00   6.7056190e+00   6.7061851e+00   6.7066921e+00   6.7071992e+00   6.7078482e+00   6.7085385e+00   6.7091922e+00   6.7097847e+00   6.7103506e+00   6.7108816e+00   6.7114956e+00   6.7121148e+00   6.7127537e+00   6.7134747e+00   6.7141311e+00   6.7146897e+00   6.7152050e+00   6.7157801e+00   6.7162939e+00   6.7168979e+00   6.7175448e+00   6.7181547e+00   6.7187752e+00   6.7193957e+00   6.7199068e+00   6.7203659e+00   6.7207916e+00   6.7211904e+00   6.7215622e+00   6.7219621e+00   6.7224425e+00   6.7228691e+00   6.7233485e+00   6.7240097e+00   6.7245503e+00   6.7251272e+00   6.7256756e+00   6.7261358e+00   6.7265799e+00   6.7270248e+00   6.7275579e+00   6.7281650e+00   6.7287935e+00   6.7295102e+00   6.7301413e+00   6.7306326e+00   6.7311238e+00   6.7315600e+00   6.7320643e+00   6.7328523e+00   6.7339439e+00   6.7348308e+00   6.7357858e+00   6.7368673e+00   6.7375359e+00   6.7382046e+00   6.7388522e+00   6.7394570e+00   6.7400300e+00   6.7406356e+00   6.7412436e+00   6.7419231e+00   6.7426824e+00   6.7433946e+00   6.7440319e+00   6.7446220e+00   6.7452974e+00   6.7460182e+00   6.7466377e+00   6.7473050e+00   6.7479229e+00   6.7485161e+00   6.7491470e+00   6.7497483e+00   6.7503686e+00   6.7509868e+00   6.7517801e+00   6.7525783e+00   6.7532710e+00   6.7537963e+00   6.7543217e+00   6.7547602e+00   6.7553217e+00   6.7558805e+00   6.7565232e+00   6.7570838e+00   6.7575749e+00   6.7579703e+00   6.7584415e+00   6.7591233e+00   6.7598763e+00   6.7606801e+00   6.7614890e+00   6.7622845e+00   6.7633439e+00   6.7640155e+00   6.7646870e+00   6.7653429e+00   6.7658998e+00   6.7664567e+00   6.7670199e+00   6.7676004e+00   6.7681336e+00   6.7686725e+00   6.7695641e+00   6.7704760e+00   6.7713026e+00   6.7720861e+00   6.7727139e+00   6.7732356e+00   6.7737573e+00   6.7742801e+00   6.7749265e+00   6.7756094e+00   6.7762628e+00   6.7768866e+00   6.7775713e+00   6.7781385e+00   6.7789206e+00   6.7797550e+00   6.7801316e+00   6.7805083e+00   6.7808766e+00   6.7812432e+00   6.7816821e+00   6.7823005e+00   6.7828995e+00   6.7835100e+00   6.7841205e+00   6.7848802e+00   6.7855442e+00   6.7863285e+00   6.7871059e+00   6.7879979e+00   6.7888898e+00   6.7897120e+00   6.7904109e+00   6.7912320e+00   6.7920568e+00   6.7927510e+00   6.7934487e+00   6.7943699e+00   6.7952954e+00   6.7961029e+00   6.7968365e+00   6.7974309e+00   6.7979559e+00   6.7984809e+00   6.7990491e+00   6.7996791e+00   6.8003100e+00   6.8010647e+00   6.8017638e+00   6.8023267e+00   6.8028955e+00   6.8034705e+00   6.8039616e+00   6.8044954e+00   6.8050109e+00   6.8056677e+00   6.8063876e+00   6.8071480e+00   6.8079257e+00   6.8088091e+00   6.8096893e+00   6.8104993e+00   6.8113184e+00   6.8122079e+00   6.8132044e+00   6.8140501e+00   6.8148130e+00   6.8155089e+00   6.8161512e+00   6.8167934e+00   6.8174178e+00   6.8180670e+00   6.8187152e+00   6.8194182e+00   6.8200037e+00   6.8206278e+00   6.8213359e+00   6.8220782e+00   6.8227981e+00   6.8235180e+00   6.8243060e+00   6.8250355e+00   6.8257016e+00   6.8263186e+00   6.8267887e+00   6.8272588e+00   6.8278380e+00   6.8284326e+00   6.8289693e+00   6.8294695e+00   6.8299647e+00   6.8304478e+00   6.8309848e+00   6.8315217e+00   6.8322052e+00   6.8329937e+00   6.8336475e+00   6.8342702e+00   6.8348728e+00   6.8356108e+00   6.8364005e+00   6.8372345e+00   6.8390209e+00   6.8396235e+00   6.8402262e+00   6.8409303e+00   6.8417880e+00   6.8428550e+00   6.8438396e+00   6.8446800e+00   6.8454806e+00   6.8461790e+00   6.8470265e+00   6.8477831e+00   6.8484182e+00   6.8490532e+00   6.8496078e+00   6.8503570e+00   6.8512196e+00   6.8520883e+00   6.8530221e+00   6.8538752e+00   6.8547898e+00   6.8556322e+00   6.8567239e+00   6.8577091e+00   6.8584376e+00   6.8591660e+00   6.8600336e+00   6.8610459e+00   6.8619284e+00   6.8628801e+00   6.8636737e+00   6.8643342e+00   6.8651205e+00   6.8658424e+00   6.8668030e+00   6.8680548e+00   6.8689421e+00   6.8698294e+00   6.8704172e+00   6.8710050e+00   6.8716506e+00   6.8721775e+00   6.8728313e+00   6.8734460e+00   6.8739907e+00   6.8746421e+00   6.8750602e+00   6.8754783e+00   6.8759699e+00   6.8765099e+00   6.8769860e+00   6.8775391e+00   6.8782136e+00   6.8789669e+00   6.8796643e+00   6.8803072e+00   6.8809052e+00   6.8814099e+00   6.8820108e+00   6.8825369e+00   6.8830687e+00   6.8837031e+00   6.8844364e+00   6.8851758e+00   6.8858209e+00   6.8864660e+00   6.8871974e+00   6.8879111e+00   6.8888075e+00   6.8895154e+00   6.8902233e+00   6.8908241e+00   6.8913316e+00   6.8918762e+00   6.8925399e+00   6.8931045e+00   6.8936691e+00   6.8942796e+00   6.8948861e+00   6.8954297e+00   6.8959949e+00   6.8965793e+00   6.8971079e+00   6.8978142e+00   6.8985469e+00   6.8992342e+00   6.8998882e+00   6.9005423e+00   6.9011228e+00   6.9017875e+00   6.9023858e+00   6.9030149e+00   6.9035661e+00   6.9042210e+00   6.9047250e+00   6.9052289e+00   6.9059905e+00   6.9067666e+00   6.9073997e+00   6.9080329e+00   6.9085405e+00   6.9091234e+00   6.9096143e+00   6.9101359e+00   6.9107705e+00   6.9115518e+00   6.9122725e+00   6.9128961e+00   6.9135502e+00   6.9141313e+00   6.9147035e+00   6.9152494e+00   6.9157298e+00   6.9162261e+00   6.9167817e+00   6.9173373e+00   6.9178779e+00   6.9184757e+00   6.9190130e+00   6.9195211e+00   6.9202882e+00   6.9211456e+00   6.9219206e+00   6.9227698e+00   6.9236124e+00   6.9242955e+00   6.9249454e+00   6.9257191e+00   6.9264928e+00   6.9272533e+00   6.9278819e+00   6.9282907e+00   6.9286996e+00   6.9291851e+00   6.9298491e+00   6.9304035e+00   6.9308878e+00   6.9314506e+00   6.9321016e+00   6.9327317e+00   6.9334168e+00   6.9340195e+00   6.9346069e+00   6.9352799e+00   6.9362564e+00   6.9371532e+00   6.9379134e+00   6.9388163e+00   6.9397192e+00   6.9404818e+00   6.9411778e+00   6.9417898e+00   6.9424018e+00   6.9429528e+00   6.9434594e+00   6.9440251e+00   6.9446346e+00   6.9451961e+00   6.9459067e+00   6.9467327e+00   6.9474486e+00   6.9481722e+00   6.9487640e+00   6.9493139e+00   6.9500652e+00   6.9508686e+00   6.9516390e+00   6.9524699e+00   6.9533770e+00   6.9541104e+00   6.9549887e+00   6.9553366e+00   6.9556845e+00   6.9561519e+00   6.9565966e+00   6.9570424e+00   6.9575026e+00   6.9579583e+00   6.9584776e+00   6.9589430e+00   6.9595366e+00   6.9601623e+00   6.9607651e+00   6.9614675e+00   6.9621709e+00   6.9630988e+00   6.9639290e+00   6.9647237e+00   6.9655149e+00   6.9662614e+00   6.9670170e+00   6.9676893e+00   6.9684467e+00   6.9694097e+00   6.9701960e+00   6.9708877e+00   6.9714696e+00   6.9721431e+00   6.9728416e+00   6.9735401e+00   6.9742677e+00   6.9750304e+00   6.9757042e+00   6.9763781e+00   6.9772359e+00   6.9780065e+00   6.9788856e+00   6.9796801e+00   6.9804245e+00   6.9813377e+00   6.9821211e+00   6.9830723e+00   6.9836820e+00   6.9842916e+00   6.9848080e+00   6.9854988e+00   6.9861715e+00   6.9867411e+00   6.9872851e+00   6.9878120e+00   6.9883186e+00   6.9887700e+00   6.9892215e+00   6.9896344e+00   6.9903197e+00   6.9909253e+00   6.9914330e+00   6.9922392e+00   6.9929203e+00   6.9937106e+00   6.9944910e+00   6.9951568e+00   6.9958227e+00   6.9963086e+00   6.9967945e+00   6.9974573e+00   6.9982358e+00   6.9990510e+00   6.9997268e+00   7.0005795e+00   7.0011733e+00   7.0017671e+00   7.0023955e+00   7.0031013e+00   7.0037160e+00   7.0042796e+00   7.0048432e+00   7.0053765e+00   7.0060717e+00   7.0067660e+00   7.0074191e+00   7.0080006e+00   7.0085823e+00   7.0091305e+00   7.0098592e+00   7.0106310e+00   7.0113869e+00   7.0119969e+00   7.0127525e+00   7.0133857e+00   7.0140683e+00   7.0147299e+00   7.0153995e+00   7.0162238e+00   7.0170336e+00   7.0178085e+00   7.0184530e+00   7.0190114e+00   7.0195374e+00   7.0200019e+00   7.0205961e+00   7.0213009e+00   7.0220284e+00   7.0228268e+00   7.0236920e+00   7.0244908e+00   7.0252896e+00   7.0259515e+00   7.0266134e+00   7.0273495e+00   7.0282337e+00   7.0291180e+00   7.0299932e+00   7.0306957e+00   7.0313523e+00   7.0319357e+00   7.0325192e+00   7.0330557e+00   7.0335745e+00   7.0342311e+00   7.0350401e+00   7.0358490e+00   7.0366839e+00   7.0374495e+00   7.0386448e+00   7.0395477e+00   7.0404506e+00   7.0414977e+00   7.0424291e+00   7.0431642e+00   7.0438994e+00   7.0447621e+00   7.0454569e+00   7.0461517e+00   7.0468426e+00   7.0473976e+00   7.0482419e+00   7.0486426e+00   7.0490433e+00   7.0494793e+00   7.0499287e+00   7.0504466e+00   7.0510744e+00   7.0517957e+00   7.0526943e+00   7.0535146e+00   7.0541966e+00   7.0548018e+00   7.0554389e+00   7.0560630e+00   7.0565816e+00   7.0572055e+00   7.0578057e+00   7.0586337e+00   7.0593712e+00   7.0604858e+00   7.0615795e+00   7.0622003e+00   7.0628212e+00   7.0635015e+00   7.0640691e+00   7.0646334e+00   7.0654341e+00   7.0662234e+00   7.0667514e+00   7.0672795e+00   7.0678826e+00   7.0685710e+00   7.0694475e+00   7.0704562e+00   7.0710819e+00   7.0717077e+00   7.0723134e+00   7.0730238e+00   7.0737302e+00   7.0743847e+00   7.0750061e+00   7.0756727e+00   7.0764569e+00   7.0770988e+00   7.0777407e+00   7.0783873e+00   7.0789430e+00   7.0794986e+00   7.0802413e+00   7.0808819e+00   7.0814397e+00   7.0819549e+00   7.0825490e+00   7.0830662e+00   7.0836352e+00   7.0843799e+00   7.0853310e+00   7.0862184e+00   7.0869456e+00   7.0877684e+00   7.0886981e+00   7.0896010e+00   7.0905039e+00   7.0915926e+00   7.0925341e+00   7.0934036e+00   7.0942732e+00   7.0949270e+00   7.0955808e+00   7.0961620e+00   7.0966758e+00   7.0971870e+00   7.0976981e+00   7.0982433e+00   7.0987800e+00   7.0993714e+00   7.1000831e+00   7.1007086e+00   7.1012945e+00   7.1018124e+00   7.1025319e+00   7.1032136e+00   7.1039598e+00   7.1046144e+00   7.1051736e+00   7.1060845e+00   7.1069754e+00   7.1084459e+00   7.1096970e+00   7.1105313e+00   7.1111047e+00   7.1116781e+00   7.1122240e+00   7.1127215e+00   7.1131541e+00   7.1136143e+00   7.1141013e+00   7.1146788e+00   7.1153574e+00   7.1159932e+00   7.1165567e+00   7.1171519e+00   7.1178460e+00   7.1183738e+00   7.1189016e+00   7.1196811e+00   7.1204859e+00   7.1213980e+00   7.1219839e+00   7.1225697e+00   7.1232976e+00   7.1239333e+00   7.1244035e+00   7.1248737e+00   7.1253383e+00   7.1257937e+00   7.1262473e+00   7.1267233e+00   7.1275026e+00   7.1282471e+00   7.1289920e+00   7.1298851e+00   7.1308660e+00   7.1316742e+00   7.1324967e+00   7.1332017e+00   7.1338403e+00   7.1345471e+00   7.1352343e+00   7.1357351e+00   7.1362358e+00   7.1368515e+00   7.1373464e+00   7.1378414e+00   7.1383925e+00   7.1391648e+00   7.1398818e+00   7.1405989e+00   7.1413202e+00   7.1421190e+00   7.1429606e+00   7.1437962e+00   7.1448281e+00   7.1455683e+00   7.1463085e+00   7.1469737e+00   7.1476025e+00   7.1482145e+00   7.1487299e+00   7.1492669e+00   7.1499862e+00   7.1506246e+00   7.1514191e+00   7.1522034e+00   7.1530173e+00   7.1537902e+00   7.1547203e+00   7.1554217e+00   7.1561231e+00   7.1568151e+00   7.1574495e+00   7.1583094e+00   7.1590305e+00   7.1598106e+00   7.1606538e+00   7.1613842e+00   7.1620174e+00   7.1627461e+00   7.1634220e+00   7.1640896e+00   7.1648199e+00   7.1656787e+00   7.1664120e+00   7.1670257e+00   7.1675430e+00   7.1681048e+00   7.1686923e+00   7.1692259e+00   7.1699151e+00   7.1706985e+00   7.1713646e+00   7.1720753e+00   7.1729384e+00   7.1736505e+00   7.1742344e+00   7.1750083e+00   7.1758332e+00   7.1765114e+00   7.1771373e+00   7.1777358e+00   7.1783197e+00   7.1788529e+00   7.1793729e+00   7.1799093e+00   7.1804457e+00   7.1809533e+00   7.1814616e+00   7.1819517e+00   7.1825144e+00   7.1831848e+00   7.1836220e+00   7.1840591e+00   7.1845718e+00   7.1851677e+00   7.1859955e+00   7.1867652e+00   7.1877134e+00   7.1885024e+00   7.1890810e+00   7.1896597e+00   7.1914655e+00   7.1926613e+00   7.1935084e+00   7.1943555e+00   7.1953208e+00   7.1961348e+00   7.1969471e+00   7.1976103e+00   7.1982957e+00   7.1989820e+00   7.1997970e+00   7.2004984e+00   7.2009553e+00   7.2014122e+00   7.2018616e+00   7.2023323e+00   7.2029251e+00   7.2038099e+00   7.2046863e+00   7.2054195e+00   7.2061528e+00   7.2068288e+00   7.2075778e+00   7.2083930e+00   7.2090643e+00   7.2097293e+00   7.2104234e+00   7.2109605e+00   7.2114975e+00   7.2121263e+00   7.2126542e+00   7.2131332e+00   7.2137746e+00   7.2144550e+00   7.2150129e+00   7.2154787e+00   7.2160192e+00   7.2167835e+00   7.2176614e+00   7.2189325e+00   7.2193185e+00   7.2197044e+00   7.2201596e+00   7.2207547e+00   7.2214020e+00   7.2221564e+00   7.2229341e+00   7.2237049e+00   7.2243468e+00   7.2248607e+00   7.2256626e+00   7.2263341e+00   7.2270747e+00   7.2278121e+00   7.2285155e+00   7.2292189e+00   7.2300216e+00   7.2306008e+00   7.2311801e+00   7.2316739e+00   7.2321188e+00   7.2325887e+00   7.2329849e+00   7.2334626e+00   7.2339573e+00   7.2344445e+00   7.2351312e+00   7.2357236e+00   7.2362597e+00   7.2370133e+00   7.2377142e+00   7.2383430e+00   7.2389717e+00   7.2397537e+00   7.2415596e+00   7.2421572e+00   7.2427549e+00   7.2434279e+00   7.2439812e+00   7.2445346e+00   7.2451209e+00   7.2456847e+00   7.2461477e+00   7.2467441e+00   7.2474707e+00   7.2481083e+00   7.2487458e+00   7.2493751e+00   7.2499853e+00   7.2505993e+00   7.2512133e+00   7.2517442e+00   7.2523703e+00   7.2531215e+00   7.2537497e+00   7.2545602e+00   7.2555141e+00   7.2563016e+00   7.2569893e+00   7.2576456e+00   7.2582684e+00   7.2588463e+00   7.2594057e+00   7.2601211e+00   7.2607078e+00   7.2613640e+00   7.2620083e+00   7.2625941e+00   7.2632080e+00   7.2638220e+00   7.2644239e+00   7.2650500e+00   7.2660459e+00   7.2670315e+00   7.2678942e+00   7.2685985e+00   7.2693015e+00   7.2700978e+00   7.2707659e+00   7.2714712e+00   7.2721299e+00   7.2728040e+00   7.2735386e+00   7.2742732e+00   7.2747351e+00   7.2751970e+00   7.2755913e+00   7.2759543e+00   7.2764936e+00   7.2771637e+00   7.2779076e+00   7.2786943e+00   7.2795978e+00   7.2803750e+00   7.2811604e+00   7.2818286e+00   7.2824972e+00   7.2831168e+00   7.2837099e+00   7.2842199e+00   7.2848535e+00   7.2853805e+00   7.2859568e+00   7.2867155e+00   7.2873401e+00   7.2879646e+00   7.2886399e+00   7.2893991e+00   7.2900175e+00   7.2909205e+00   7.2918234e+00   7.2928142e+00   7.2939956e+00   7.2947514e+00   7.2953304e+00   7.2959095e+00   7.2964978e+00   7.2970802e+00   7.2976456e+00   7.2982942e+00   7.2988810e+00   7.2993459e+00   7.2998109e+00   7.3004803e+00   7.3010070e+00   7.3015338e+00   7.3020037e+00   7.3025710e+00   7.3031383e+00   7.3035934e+00   7.3041292e+00   7.3047014e+00   7.3052954e+00   7.3058575e+00   7.3067108e+00   7.3074819e+00   7.3081469e+00   7.3088819e+00   7.3095733e+00   7.3102850e+00   7.3109530e+00   7.3118782e+00   7.3127774e+00   7.3135552e+00   7.3143331e+00   7.3150429e+00   7.3157527e+00   7.3164050e+00   7.3169384e+00   7.3175171e+00   7.3181707e+00   7.3190849e+00   7.3198011e+00   7.3205173e+00   7.3211538e+00   7.3218730e+00   7.3225685e+00   7.3232122e+00   7.3238546e+00   7.3244448e+00   7.3250486e+00   7.3255705e+00   7.3260924e+00   7.3266393e+00   7.3270942e+00   7.3276835e+00   7.3283092e+00   7.3291063e+00   7.3297865e+00   7.3305142e+00   7.3314510e+00   7.3322652e+00   7.3328197e+00   7.3333741e+00   7.3339136e+00   7.3342934e+00   7.3346732e+00   7.3351649e+00   7.3356916e+00   7.3364043e+00   7.3370618e+00   7.3376461e+00   7.3382580e+00   7.3389934e+00   7.3395991e+00   7.3401304e+00   7.3410334e+00   7.3419364e+00   7.3427283e+00   7.3435203e+00   7.3443412e+00   7.3450175e+00   7.3458128e+00   7.3466673e+00   7.3474669e+00   7.3483610e+00   7.3491523e+00   7.3500473e+00   7.3508605e+00   7.3516883e+00   7.3522338e+00   7.3526686e+00   7.3531034e+00   7.3535051e+00   7.3539477e+00   7.3544446e+00   7.3549006e+00   7.3552912e+00   7.3559356e+00   7.3566360e+00   7.3571738e+00   7.3577116e+00   7.3582319e+00   7.3587108e+00   7.3593945e+00   7.3600254e+00   7.3604706e+00   7.3609159e+00   7.3616166e+00   7.3624105e+00   7.3631123e+00   7.3639976e+00   7.3645638e+00   7.3651299e+00   7.3658829e+00   7.3664267e+00   7.3669705e+00   7.3674336e+00   7.3678869e+00   7.3684409e+00   7.3691189e+00   7.3697625e+00   7.3704971e+00   7.3710857e+00   7.3715229e+00   7.3719601e+00   7.3724384e+00   7.3730168e+00   7.3736489e+00   7.3744043e+00   7.3751731e+00   7.3759870e+00   7.3768675e+00   7.3777871e+00   7.3788520e+00   7.3798466e+00   7.3807355e+00   7.3815707e+00   7.3825151e+00   7.3835849e+00   7.3846951e+00   7.3857802e+00   7.3868653e+00   7.3877803e+00   7.3884072e+00   7.3890341e+00   7.3897516e+00   7.3905345e+00   7.3914375e+00   7.3921340e+00   7.3928305e+00   7.3937010e+00   7.3944451e+00   7.3950546e+00   7.3956107e+00   7.3961474e+00   7.3966666e+00   7.3973770e+00   7.3980953e+00   7.3988751e+00   7.3999213e+00   7.4008501e+00   7.4018548e+00   7.4027305e+00   7.4035203e+00   7.4042064e+00   7.4050589e+00   7.4058554e+00   7.4068300e+00   7.4077079e+00   7.4086002e+00   7.4091174e+00   7.4096346e+00   7.4102474e+00   7.4109431e+00   7.4117903e+00   7.4125424e+00   7.4133769e+00   7.4139014e+00   7.4144259e+00   7.4149372e+00   7.4155191e+00   7.4161403e+00   7.4167601e+00   7.4174760e+00   7.4182064e+00   7.4188012e+00   7.4194515e+00   7.4203030e+00   7.4211139e+00   7.4219233e+00   7.4227601e+00   7.4234121e+00   7.4240641e+00   7.4249195e+00   7.4256385e+00   7.4261392e+00   7.4266398e+00   7.4271190e+00   7.4277936e+00   7.4285979e+00   7.4293700e+00   7.4300065e+00   7.4306420e+00   7.4312621e+00   7.4321001e+00   7.4328247e+00   7.4335671e+00   7.4346962e+00   7.4358134e+00   7.4367573e+00   7.4375367e+00   7.4384085e+00   7.4391645e+00   7.4398692e+00   7.4405381e+00   7.4414410e+00   7.4423440e+00   7.4432537e+00   7.4440609e+00   7.4446096e+00   7.4451583e+00   7.4456908e+00   7.4462919e+00   7.4467357e+00   7.4471794e+00   7.4476258e+00   7.4480373e+00   7.4485056e+00   7.4490550e+00   7.4496130e+00   7.4501981e+00   7.4510193e+00   7.4517227e+00   7.4524120e+00   7.4530110e+00   7.4536715e+00   7.4541870e+00   7.4547024e+00   7.4553419e+00   7.4560724e+00   7.4566807e+00   7.4573756e+00   7.4580967e+00   7.4587152e+00   7.4593706e+00   7.4600377e+00   7.4607646e+00   7.4613586e+00   7.4619930e+00   7.4627569e+00   7.4634740e+00   7.4640775e+00   7.4647880e+00   7.4655744e+00   7.4664532e+00   7.4671755e+00   7.4678978e+00   7.4686149e+00   7.4694480e+00   7.4704632e+00   7.4715427e+00   7.4722641e+00   7.4729854e+00   7.4736493e+00   7.4744089e+00   7.4751888e+00   7.4759685e+00   7.4765553e+00   7.4771421e+00   7.4776732e+00   7.4783192e+00   7.4789802e+00   7.4796411e+00   7.4806531e+00   7.4810400e+00   7.4814270e+00   7.4818556e+00   7.4823942e+00   7.4829907e+00   7.4835316e+00   7.4840231e+00   7.4845610e+00   7.4851980e+00   7.4858765e+00   7.4865809e+00   7.4872332e+00   7.4877981e+00   7.4883630e+00   7.4888434e+00   7.4894860e+00   7.4900777e+00   7.4905783e+00   7.4920742e+00   7.4931612e+00   7.4942482e+00   7.4951650e+00   7.4959037e+00   7.4966231e+00   7.4974870e+00   7.4982436e+00   7.4987520e+00   7.4992604e+00   7.4998235e+00   7.5004083e+00   7.5010903e+00   7.5019222e+00   7.5026003e+00   7.5034567e+00   7.5041482e+00   7.5048396e+00   7.5056575e+00   7.5063377e+00   7.5069197e+00   7.5075017e+00   7.5083231e+00   7.5089406e+00   7.5095580e+00   7.5101482e+00   7.5106909e+00   7.5113313e+00   7.5120595e+00   7.5127123e+00   7.5133708e+00   7.5140373e+00   7.5147001e+00   7.5153399e+00   7.5160832e+00   7.5170391e+00   7.5179392e+00   7.5185388e+00   7.5191384e+00   7.5197212e+00   7.5203039e+00   7.5209033e+00   7.5215480e+00   7.5223164e+00   7.5230433e+00   7.5236789e+00   7.5243488e+00   7.5252125e+00   7.5263316e+00   7.5273101e+00   7.5281446e+00   7.5288474e+00   7.5296249e+00   7.5302815e+00   7.5311692e+00   7.5319248e+00   7.5329326e+00   7.5338577e+00   7.5345588e+00   7.5352599e+00   7.5364738e+00   7.5373751e+00   7.5382764e+00   7.5393648e+00   7.5403316e+00   7.5413485e+00   7.5422515e+00   7.5431545e+00   7.5439649e+00   7.5449199e+00   7.5458634e+00   7.5468069e+00   7.5474860e+00   7.5481650e+00   7.5488995e+00   7.5496339e+00   7.5502826e+00   7.5509412e+00   7.5515998e+00   7.5522335e+00   7.5528536e+00   7.5533871e+00   7.5538891e+00   7.5543698e+00   7.5550001e+00   7.5557432e+00   7.5566243e+00   7.5573764e+00   7.5581019e+00   7.5587793e+00   7.5595713e+00   7.5602218e+00   7.5608300e+00   7.5614709e+00   7.5623085e+00   7.5629899e+00   7.5637091e+00   7.5643589e+00   7.5649326e+00   7.5656097e+00   7.5662305e+00   7.5668132e+00   7.5673326e+00   7.5678520e+00   7.5685820e+00   7.5692477e+00   7.5699221e+00   7.5706146e+00   7.5713808e+00   7.5720752e+00   7.5728797e+00   7.5736329e+00   7.5745100e+00   7.5752907e+00   7.5758756e+00   7.5764604e+00   7.5769757e+00   7.5772756e+00   7.5775756e+00   7.5780040e+00   7.5783724e+00   7.5787071e+00   7.5791010e+00   7.5794482e+00   7.5798375e+00   7.5803982e+00   7.5809927e+00   7.5818144e+00   7.5825616e+00   7.5833264e+00   7.5840661e+00   7.5847982e+00   7.5855116e+00   7.5863285e+00   7.5870963e+00   7.5880366e+00   7.5888291e+00   7.5896216e+00   7.5903754e+00   7.5910209e+00   7.5916454e+00   7.5925484e+00   7.5934514e+00   7.5942253e+00   7.5949988e+00   7.5956553e+00   7.5961995e+00   7.5968716e+00   7.5975389e+00   7.5982425e+00   7.5988428e+00   7.5995441e+00   7.6001474e+00   7.6006849e+00   7.6012495e+00   7.6018489e+00   7.6026533e+00   7.6036263e+00   7.6045339e+00   7.6055470e+00   7.6063833e+00   7.6071138e+00   7.6078315e+00   7.6086357e+00   7.6093980e+00   7.6101366e+00   7.6111315e+00   7.6114345e+00   7.6117375e+00   7.6120202e+00   7.6124125e+00   7.6129752e+00   7.6137025e+00   7.6143805e+00   7.6149735e+00   7.6154839e+00   7.6160495e+00   7.6166236e+00   7.6171937e+00   7.6177056e+00   7.6183967e+00   7.6189908e+00   7.6195459e+00   7.6200918e+00   7.6205442e+00   7.6210402e+00   7.6216717e+00   7.6224536e+00   7.6232852e+00   7.6241168e+00   7.6247877e+00   7.6254585e+00   7.6258784e+00   7.6262984e+00   7.6268148e+00   7.6272852e+00   7.6280962e+00   7.6289194e+00   7.6295073e+00   7.6300953e+00   7.6306542e+00   7.6312406e+00   7.6318747e+00   7.6324951e+00   7.6330846e+00   7.6338424e+00   7.6346421e+00   7.6354418e+00   7.6359477e+00   7.6364537e+00   7.6369835e+00   7.6376986e+00   7.6384227e+00   7.6392276e+00   7.6400322e+00   7.6405368e+00   7.6409354e+00   7.6413340e+00   7.6417460e+00   7.6424850e+00   7.6432240e+00   7.6440624e+00   7.6447828e+00   7.6454768e+00   7.6461709e+00   7.6469245e+00   7.6476811e+00   7.6485213e+00   7.6494588e+00   7.6503097e+00   7.6512385e+00   7.6522567e+00   7.6531362e+00   7.6539999e+00   7.6548049e+00   7.6555244e+00   7.6561774e+00   7.6569251e+00   7.6576923e+00   7.6584800e+00   7.6591850e+00   7.6598599e+00   7.6605928e+00   7.6614130e+00   7.6622770e+00   7.6632860e+00   7.6644469e+00   7.6651309e+00   7.6658150e+00   7.6664847e+00   7.6672248e+00   7.6680464e+00   7.6685729e+00   7.6690995e+00   7.6696415e+00   7.6705567e+00   7.6716691e+00   7.6728044e+00   7.6737370e+00   7.6745591e+00   7.6755312e+00   7.6761952e+00   7.6768591e+00   7.6775571e+00   7.6782774e+00   7.6789380e+00   7.6795824e+00   7.6804421e+00   7.6812637e+00   7.6819650e+00   7.6827317e+00   7.6833831e+00   7.6839965e+00   7.6846531e+00   7.6853658e+00   7.6859475e+00   7.6866825e+00   7.6873836e+00   7.6880170e+00   7.6887478e+00   7.6894263e+00   7.6900135e+00   7.6907377e+00   7.6914591e+00   7.6920480e+00   7.6956601e+00   7.6966821e+00   7.6977040e+00   7.6984137e+00   7.6991233e+00   7.6998853e+00   7.7005885e+00   7.7013369e+00   7.7019018e+00   7.7024667e+00   7.7030894e+00   7.7039352e+00   7.7050476e+00   7.7060117e+00   7.7069852e+00   7.7075982e+00   7.7082112e+00   7.7087197e+00   7.7093750e+00   7.7102484e+00   7.7110307e+00   7.7117984e+00   7.7124331e+00   7.7130538e+00   7.7137490e+00   7.7143132e+00   7.7148373e+00   7.7155266e+00   7.7161607e+00   7.7167708e+00   7.7173777e+00   7.7180953e+00   7.7189444e+00   7.7196734e+00   7.7206028e+00   7.7213684e+00   7.7221765e+00   7.7230385e+00   7.7239218e+00   7.7247031e+00   7.7253496e+00   7.7259961e+00   7.7267490e+00   7.7275392e+00   7.7282226e+00   7.7288891e+00   7.7298470e+00   7.7307794e+00   7.7317233e+00   7.7327106e+00   7.7336190e+00   7.7343955e+00   7.7349916e+00   7.7355878e+00   7.7361898e+00   7.7368654e+00   7.7374632e+00   7.7380288e+00   7.7385944e+00   7.7390785e+00   7.7396478e+00   7.7404298e+00   7.7412140e+00   7.7417055e+00   7.7421970e+00   7.7431001e+00   7.7440031e+00   7.7446868e+00   7.7453705e+00   7.7461315e+00   7.7468090e+00   7.7474888e+00   7.7481264e+00   7.7489214e+00   7.7496440e+00   7.7502305e+00   7.7508839e+00   7.7514895e+00   7.7520950e+00   7.7527665e+00   7.7534005e+00   7.7540345e+00   7.7546038e+00   7.7551077e+00   7.7556764e+00   7.7562165e+00   7.7566890e+00   7.7572785e+00   7.7579219e+00   7.7586116e+00   7.7592431e+00   7.7600732e+00   7.7611666e+00   7.7620041e+00   7.7628417e+00   7.7635675e+00   7.7640155e+00   7.7644635e+00   7.7649767e+00   7.7656939e+00   7.7663718e+00   7.7669231e+00   7.7674744e+00   7.7681290e+00   7.7688965e+00   7.7695496e+00   7.7701188e+00   7.7707478e+00   7.7715050e+00   7.7722812e+00   7.7731015e+00   7.7736373e+00   7.7741731e+00   7.7746677e+00   7.7752249e+00   7.7759884e+00   7.7767080e+00   7.7775976e+00   7.7781834e+00   7.7787692e+00   7.7792976e+00   7.7798845e+00   7.7805079e+00   7.7810018e+00   7.7814957e+00   7.7820665e+00   7.7826355e+00   7.7831701e+00   7.7836381e+00   7.7843437e+00   7.7849960e+00   7.7855923e+00   7.7861885e+00   7.7867835e+00   7.7873947e+00   7.7881266e+00   7.7888569e+00   7.7896477e+00   7.7903906e+00   7.7909889e+00   7.7916212e+00   7.7921751e+00   7.7926709e+00   7.7962830e+00   7.7982261e+00   7.7996067e+00   7.8005095e+00   7.8014124e+00   7.8023889e+00   7.8030056e+00   7.8036222e+00   7.8042336e+00   7.8048133e+00   7.8055691e+00   7.8061930e+00   7.8067718e+00   7.8074437e+00   7.8080904e+00   7.8088791e+00   7.8095166e+00   7.8103019e+00   7.8112682e+00   7.8119132e+00   7.8125582e+00   7.8134286e+00   7.8143060e+00   7.8150850e+00   7.8158444e+00   7.8166104e+00   7.8173388e+00   7.8179494e+00   7.8185849e+00   7.8192414e+00   7.8199183e+00   7.8204922e+00   7.8213836e+00   7.8221204e+00   7.8229013e+00   7.8236240e+00   7.8243087e+00   7.8250324e+00   7.8258986e+00   7.8266227e+00   7.8274382e+00   7.8281893e+00   7.8288244e+00   7.8294799e+00   7.8301292e+00   7.8308618e+00   7.8315919e+00   7.8325141e+00   7.8333870e+00   7.8342599e+00   7.8351018e+00   7.8358578e+00   7.8364932e+00   7.8370516e+00   7.8375618e+00   7.8380394e+00   7.8387400e+00   7.8394924e+00   7.8403493e+00   7.8410428e+00   7.8417346e+00   7.8426076e+00   7.8435898e+00   7.8442096e+00   7.8448295e+00   7.8453766e+00   7.8459678e+00   7.8465421e+00   7.8471069e+00   7.8478436e+00   7.8485864e+00   7.8492497e+00   7.8498012e+00   7.8504655e+00   7.8510969e+00   7.8521055e+00   7.8530670e+00   7.8538697e+00   7.8548219e+00   7.8556318e+00   7.8564030e+00   7.8570207e+00   7.8577994e+00   7.8585585e+00   7.8592798e+00   7.8601760e+00   7.8610408e+00   7.8619076e+00   7.8627743e+00   7.8636976e+00   7.8647527e+00   7.8656578e+00   7.8662941e+00   7.8669303e+00   7.8675223e+00   7.8681684e+00   7.8687762e+00   7.8695741e+00   7.8703801e+00   7.8710674e+00   7.8717431e+00   7.8723850e+00   7.8730321e+00   7.8736498e+00   7.8743767e+00   7.8749146e+00   7.8754526e+00   7.8759124e+00   7.8763722e+00   7.8767817e+00   7.8773874e+00   7.8782630e+00   7.8787044e+00   7.8791458e+00   7.8796093e+00   7.8800356e+00   7.8804520e+00   7.8809051e+00   7.8813719e+00   7.8820579e+00   7.8828659e+00   7.8836011e+00   7.8842363e+00   7.8848716e+00   7.8854910e+00   7.8862431e+00   7.8869310e+00   7.8876256e+00   7.8882181e+00   7.8888980e+00   7.8894691e+00   7.8900230e+00   7.8905390e+00   7.8910268e+00   7.8915147e+00   7.8921352e+00   7.8928090e+00   7.8936377e+00   7.8945407e+00   7.8954437e+00   7.8962869e+00   7.8972456e+00   7.8981389e+00   7.8991105e+00   7.8999255e+00   7.9007406e+00   7.9016749e+00   7.9024847e+00   7.9032556e+00   7.9040964e+00   7.9051601e+00   7.9063645e+00   7.9071635e+00   7.9079625e+00   7.9088020e+00   7.9096219e+00   7.9103728e+00   7.9111216e+00   7.9119619e+00   7.9128535e+00   7.9135940e+00   7.9140239e+00   7.9144539e+00   7.9149856e+00   7.9154698e+00   7.9161922e+00   7.9169355e+00   7.9178106e+00   7.9185871e+00   7.9191329e+00   7.9196787e+00   7.9203807e+00   7.9210827e+00   7.9219251e+00   7.9226013e+00   7.9233858e+00   7.9241704e+00   7.9248280e+00   7.9254573e+00   7.9260145e+00   7.9264708e+00   7.9269270e+00   7.9274501e+00   7.9279956e+00   7.9285346e+00   7.9290342e+00   7.9295397e+00   7.9300379e+00   7.9304942e+00   7.9311200e+00   7.9317143e+00   7.9323207e+00   7.9329149e+00   7.9333871e+00   7.9338592e+00   7.9342968e+00   7.9347689e+00   7.9351576e+00   7.9356117e+00   7.9362060e+00   7.9367825e+00   7.9373001e+00   7.9380892e+00   7.9389935e+00   7.9396331e+00   7.9402727e+00   7.9410201e+00   7.9418214e+00   7.9423444e+00   7.9428673e+00   7.9435567e+00   7.9444411e+00   7.9462355e+00   7.9474158e+00   7.9485960e+00   7.9499372e+00   7.9507987e+00   7.9516601e+00   7.9524353e+00   7.9532875e+00   7.9543076e+00   7.9551477e+00   7.9559191e+00   7.9565556e+00   7.9572358e+00   7.9580043e+00   7.9587758e+00   7.9597368e+00   7.9607946e+00   7.9616786e+00   7.9624801e+00   7.9637034e+00   7.9647736e+00   7.9657216e+00   7.9665037e+00   7.9673264e+00   7.9680076e+00   7.9686632e+00   7.9694661e+00   7.9702055e+00   7.9709050e+00   7.9715909e+00   7.9722285e+00   7.9727443e+00   7.9732914e+00   7.9738112e+00   7.9744368e+00   7.9751440e+00   7.9760608e+00   7.9766311e+00   7.9772014e+00   7.9778086e+00   7.9783966e+00   7.9790571e+00   7.9797176e+00   7.9805117e+00   7.9813565e+00   7.9822715e+00   7.9830484e+00   7.9839608e+00   7.9847900e+00   7.9854763e+00   7.9860920e+00   7.9868995e+00   7.9876595e+00   7.9884586e+00   7.9893794e+00   7.9902532e+00   7.9909960e+00   7.9917673e+00   7.9928302e+00   7.9939567e+00   7.9949206e+00   7.9984245e+00   7.9994127e+00   8.0001390e+00   8.0008652e+00   8.0016392e+00   8.0023160e+00   8.0028780e+00   8.0034400e+00   8.0039201e+00   8.0044687e+00   8.0049556e+00   8.0054762e+00   8.0060060e+00   8.0065358e+00   8.0069836e+00   8.0074430e+00   8.0079877e+00   8.0087168e+00   8.0095047e+00   8.0100460e+00   8.0105872e+00   8.0110823e+00   8.0115275e+00   8.0120192e+00   8.0126008e+00   8.0131513e+00   8.0137801e+00   8.0144374e+00   8.0152000e+00   8.0161153e+00   8.0167634e+00   8.0174115e+00   8.0180562e+00   8.0188278e+00   8.0195046e+00   8.0202046e+00   8.0208489e+00   8.0214696e+00   8.0220753e+00   8.0227103e+00   8.0232804e+00   8.0239100e+00   8.0246901e+00   8.0255699e+00   8.0266451e+00   8.0278163e+00   8.0288405e+00   8.0299316e+00   8.0306696e+00   8.0314076e+00   8.0321564e+00   8.0328838e+00   8.0335340e+00   8.0341288e+00   8.0346639e+00   8.0353709e+00   8.0359586e+00   8.0365333e+00   8.0370472e+00   8.0378327e+00   8.0386634e+00   8.0394815e+00   8.0401229e+00   8.0407643e+00   8.0413602e+00   8.0419331e+00   8.0425092e+00   8.0430614e+00   8.0437878e+00   8.0444681e+00   8.0451484e+00   8.0460514e+00   8.0469545e+00   8.0477695e+00   8.0485845e+00   8.0493908e+00   8.0502747e+00   8.0511603e+00   8.0521535e+00   8.0528540e+00   8.0533587e+00   8.0538634e+00   8.0544744e+00   8.0550182e+00   8.0555452e+00   8.0561566e+00   8.0568724e+00   8.0574894e+00   8.0580724e+00   8.0590625e+00   8.0600168e+00   8.0609797e+00   8.0617370e+00   8.0624943e+00   8.0632481e+00   8.0639483e+00   8.0646486e+00   8.0653756e+00   8.0662233e+00   8.0671447e+00   8.0680798e+00   8.0688501e+00   8.0697056e+00   8.0706919e+00   8.0715492e+00   8.0724264e+00   8.0733621e+00   8.0741933e+00   8.0749581e+00   8.0757258e+00   8.0765530e+00   8.0771581e+00   8.0777633e+00   8.0784001e+00   8.0789885e+00   8.0794748e+00   8.0800063e+00   8.0805166e+00   8.0809723e+00   8.0814753e+00   8.0822338e+00   8.0826076e+00   8.0829813e+00   8.0835018e+00   8.0842957e+00   8.0849631e+00   8.0855787e+00   8.0862467e+00   8.0869098e+00   8.0877781e+00   8.0884793e+00   8.0892747e+00   8.0900376e+00   8.0910207e+00   8.0918721e+00   8.0926782e+00   8.0933817e+00   8.0940667e+00   8.0947778e+00   8.0954001e+00   8.0963031e+00   8.0972062e+00   8.0979325e+00   8.0986867e+00   8.0994912e+00   8.1003567e+00   8.1011110e+00   8.1018498e+00   8.1025886e+00   8.1032754e+00   8.1040460e+00   8.1052771e+00   8.1064000e+00   8.1075968e+00   8.1087091e+00   8.1098261e+00   8.1104837e+00   8.1109713e+00   8.1114590e+00   8.1119104e+00   8.1123239e+00   8.1129949e+00   8.1135906e+00   8.1141407e+00   8.1146908e+00   8.1152380e+00   8.1158522e+00   8.1163596e+00   8.1170010e+00   8.1175216e+00   8.1180381e+00   8.1185842e+00   8.1191928e+00   8.1197574e+00   8.1202552e+00   8.1207586e+00   8.1212366e+00   8.1217387e+00   8.1222408e+00   8.1227732e+00   8.1234637e+00   8.1240518e+00   8.1246985e+00   8.1253451e+00   8.1259587e+00   8.1266478e+00   8.1274019e+00   8.1280736e+00   8.1288793e+00   8.1297450e+00   8.1306820e+00   8.1315790e+00   8.1323406e+00   8.1332791e+00   8.1340328e+00   8.1347866e+00   8.1354790e+00   8.1362025e+00   8.1368439e+00   8.1375441e+00   8.1385823e+00   8.1394628e+00   8.1401698e+00   8.1409537e+00   8.1417983e+00   8.1426019e+00   8.1434605e+00   8.1441850e+00   8.1450179e+00   8.1460229e+00   8.1469260e+00   8.1478290e+00   8.1485972e+00   8.1494259e+00   8.1503190e+00   8.1511715e+00   8.1516949e+00   8.1522183e+00   8.1526823e+00   8.1531693e+00   8.1538147e+00   8.1546137e+00   8.1553294e+00   8.1559642e+00   8.1567189e+00   8.1575878e+00   8.1585306e+00   8.1595684e+00   8.1602826e+00   8.1608356e+00   8.1613885e+00   8.1621897e+00   8.1630932e+00   8.1640291e+00   8.1646136e+00   8.1651981e+00   8.1658605e+00   8.1664093e+00   8.1670819e+00   8.1676667e+00   8.1681001e+00   8.1685336e+00   8.1690819e+00   8.1696166e+00   8.1700609e+00   8.1707002e+00   8.1714013e+00   8.1717184e+00   8.1720355e+00   8.1724691e+00   8.1728663e+00   8.1733090e+00   8.1739181e+00   8.1746262e+00   8.1753235e+00   8.1759578e+00   8.1767178e+00   8.1773659e+00   8.1784769e+00   8.1791658e+00   8.1798547e+00   8.1805003e+00   8.1812725e+00   8.1820144e+00   8.1829312e+00   8.1838288e+00   8.1845677e+00   8.1853564e+00   8.1861997e+00   8.1869199e+00   8.1877296e+00   8.1884327e+00   8.1890041e+00   8.1895755e+00   8.1900770e+00   8.1907074e+00   8.1914411e+00   8.1922737e+00   8.1930912e+00   8.1937700e+00   8.1943218e+00   8.1949408e+00   8.1955702e+00   8.1962642e+00   8.1971672e+00   8.1980703e+00   8.1988180e+00   8.1992580e+00   8.1996980e+00   8.2002227e+00   8.2009349e+00   8.2016075e+00   8.2025197e+00   8.2036289e+00   8.2040516e+00   8.2044744e+00   8.2049976e+00   8.2055277e+00   8.2060635e+00   8.2065470e+00   8.2070621e+00   8.2076112e+00   8.2081546e+00   8.2087889e+00   8.2097165e+00   8.2104197e+00   8.2111229e+00   8.2118824e+00   8.2125479e+00   8.2132758e+00   8.2140259e+00   8.2146616e+00   8.2152973e+00   8.2159158e+00   8.2166145e+00   8.2174771e+00   8.2182647e+00   8.2190586e+00   8.2197731e+00   8.2207796e+00   8.2216390e+00   8.2224984e+00   8.2231585e+00   8.2238186e+00   8.2243565e+00   8.2249861e+00   8.2257821e+00   8.2265078e+00   8.2272334e+00   8.2278831e+00   8.2284217e+00   8.2290830e+00   8.2296889e+00   8.2303662e+00   8.2310398e+00   8.2317291e+00   8.2327019e+00   8.2335047e+00   8.2341649e+00   8.2347253e+00   8.2352801e+00   8.2358703e+00   8.2364875e+00   8.2371933e+00   8.2379430e+00   8.2382845e+00   8.2386260e+00   8.2390001e+00   8.2393829e+00   8.2398137e+00   8.2405339e+00   8.2413104e+00   8.2420503e+00   8.2429299e+00   8.2438953e+00   8.2446569e+00   8.2454186e+00   8.2461239e+00   8.2468291e+00   8.2477322e+00   8.2483841e+00   8.2490360e+00   8.2496408e+00   8.2502240e+00   8.2508949e+00   8.2516587e+00   8.2523425e+00   8.2530132e+00   8.2539045e+00   8.2548969e+00   8.2559936e+00   8.2569132e+00   8.2579224e+00   8.2588409e+00   8.2596999e+00   8.2607388e+00   8.2614686e+00   8.2621985e+00   8.2628539e+00   8.2635093e+00   8.2642652e+00   8.2651047e+00   8.2660671e+00   8.2668464e+00   8.2676257e+00   8.2684755e+00   8.2691860e+00   8.2697975e+00   8.2704018e+00   8.2710546e+00   8.2717045e+00   8.2724326e+00   8.2731468e+00   8.2737625e+00   8.2743783e+00   8.2750508e+00   8.2759126e+00   8.2766496e+00   8.2774060e+00   8.2778990e+00   8.2783921e+00   8.2791341e+00   8.2799437e+00   8.2806463e+00   8.2816931e+00   8.2823506e+00   8.2830081e+00   8.2835402e+00   8.2842077e+00   8.2848752e+00   8.2855246e+00   8.2862878e+00   8.2869676e+00   8.2875183e+00   8.2880143e+00   8.2886964e+00   8.2893784e+00   8.2899347e+00   8.2906067e+00   8.2913647e+00   8.2922362e+00   8.2932042e+00   8.2940925e+00   8.2949058e+00   8.2955814e+00   8.2960205e+00   8.2964596e+00   8.2969840e+00   8.2978871e+00   8.2987901e+00   8.2995650e+00   8.3006132e+00   8.3015493e+00   8.3024959e+00   8.3033072e+00   8.3040556e+00   8.3047478e+00   8.3054682e+00   8.3064418e+00   8.3073503e+00   8.3079662e+00   8.3085821e+00   8.3091708e+00   8.3096473e+00   8.3101865e+00   8.3107776e+00   8.3114337e+00   8.3120316e+00   8.3125915e+00   8.3132156e+00   8.3138392e+00   8.3145859e+00   8.3152977e+00   8.3158156e+00   8.3163335e+00   8.3168090e+00   8.3172240e+00   8.3177542e+00   8.3183052e+00   8.3188520e+00   8.3194987e+00   8.3201072e+00   8.3207095e+00   8.3214390e+00   8.3224390e+00   8.3228333e+00   8.3232276e+00   8.3237690e+00   8.3242338e+00   8.3246846e+00   8.3251251e+00   8.3257481e+00   8.3262485e+00   8.3267488e+00   8.3273118e+00   8.3278069e+00   8.3283852e+00   8.3290160e+00   8.3296898e+00   8.3306487e+00   8.3311083e+00   8.3315678e+00   8.3321010e+00   8.3326880e+00   8.3333018e+00   8.3339463e+00   8.3347072e+00   8.3354827e+00   8.3363977e+00   8.3374133e+00   8.3382285e+00   8.3390078e+00   8.3398426e+00   8.3405755e+00   8.3412594e+00   8.3420709e+00   8.3429501e+00   8.3437260e+00   8.3443647e+00   8.3450034e+00   8.3459041e+00   8.3467687e+00   8.3477959e+00   8.3482475e+00   8.3486990e+00   8.3494239e+00   8.3501607e+00   8.3508306e+00   8.3513705e+00   8.3520476e+00   8.3527230e+00   8.3534126e+00   8.3541426e+00   8.3548036e+00   8.3554580e+00   8.3562144e+00   8.3569802e+00   8.3576595e+00   8.3582234e+00   8.3588415e+00   8.3595922e+00   8.3602802e+00   8.3609244e+00   8.3616965e+00   8.3623437e+00   8.3630821e+00   8.3638866e+00   8.3646902e+00   8.3653894e+00   8.3660164e+00   8.3666474e+00   8.3675688e+00   8.3683068e+00   8.3689516e+00   8.3695339e+00   8.3702752e+00   8.3709534e+00   8.3715641e+00   8.3722969e+00   8.3731203e+00   8.3742099e+00   8.3754480e+00   8.3763603e+00   8.3772726e+00   8.3780348e+00   8.3787969e+00   8.3794888e+00   8.3801324e+00   8.3807760e+00   8.3812716e+00   8.3817672e+00   8.3822963e+00   8.3828969e+00   8.3834994e+00   8.3840441e+00   8.3845838e+00   8.3851217e+00   8.3856661e+00   8.3862104e+00   8.3869321e+00   8.3876210e+00   8.3882047e+00   8.3887884e+00   8.3893723e+00   8.3900090e+00   8.3905552e+00   8.3913316e+00   8.3919346e+00   8.3925377e+00   8.3931112e+00   8.3936877e+00   8.3943046e+00   8.3949933e+00   8.3957657e+00   8.3966961e+00   8.3979804e+00   8.3987999e+00   8.3994480e+00   8.4000961e+00   8.4009583e+00   8.4020682e+00   8.4031088e+00   8.4040972e+00   8.4047052e+00   8.4053133e+00   8.4060154e+00   8.4068305e+00   8.4076857e+00   8.4084092e+00   8.4092041e+00   8.4101392e+00   8.4109110e+00   8.4115783e+00   8.4121652e+00   8.4128383e+00   8.4136555e+00   8.4143926e+00   8.4151618e+00   8.4163894e+00   8.4174803e+00   8.4184813e+00   8.4195861e+00   8.4206539e+00   8.4216043e+00   8.4225546e+00   8.4231551e+00   8.4237556e+00   8.4244685e+00   8.4250707e+00   8.4256730e+00   8.4262935e+00   8.4267678e+00   8.4272421e+00   8.4277477e+00   8.4283742e+00   8.4290061e+00   8.4296758e+00   8.4303445e+00   8.4311128e+00   8.4318395e+00   8.4329049e+00   8.4335851e+00   8.4342654e+00   8.4348496e+00   8.4355039e+00   8.4363302e+00   8.4370534e+00   8.4376470e+00   8.4381715e+00   8.4389787e+00   8.4396808e+00   8.4402291e+00   8.4407774e+00   8.4412791e+00   8.4417814e+00   8.4423596e+00   8.4429825e+00   8.4436267e+00   8.4443261e+00   8.4450463e+00   8.4459605e+00   8.4468936e+00   8.4475539e+00   8.4482142e+00   8.4500203e+00   8.4518265e+00   8.4529095e+00   8.4539925e+00   8.4549751e+00   8.4558380e+00   8.4563505e+00   8.4568630e+00   8.4574484e+00   8.4580550e+00   8.4586393e+00   8.4591088e+00   8.4596061e+00   8.4602569e+00   8.4609996e+00   8.4616121e+00   8.4621520e+00   8.4626940e+00   8.4633505e+00   8.4638285e+00   8.4643065e+00   8.4648775e+00   8.4656177e+00   8.4663499e+00   8.4669894e+00   8.4678531e+00   8.4686225e+00   8.4694888e+00   8.4704174e+00   8.4711353e+00   8.4718532e+00   8.4726113e+00   8.4735915e+00   8.4746252e+00   8.4758099e+00   8.4769579e+00   8.4779590e+00   8.4790553e+00   8.4803974e+00   8.4816085e+00   8.4827858e+00   8.4838778e+00   8.4845962e+00   8.4853146e+00   8.4860169e+00   8.4868055e+00   8.4875000e+00   8.4881449e+00   8.4889711e+00   8.4898307e+00   8.4907319e+00   8.4914952e+00   8.4921712e+00   8.4928728e+00   8.4933209e+00   8.4937690e+00   8.4943218e+00   8.4949021e+00   8.4955123e+00   8.4960625e+00   8.4965542e+00   8.4969967e+00   8.4975338e+00   8.4980791e+00   8.4986187e+00   8.4995217e+00   8.5004248e+00   8.5013502e+00   8.5022829e+00   8.5030622e+00   8.5038414e+00   8.5046992e+00   8.5054573e+00   8.5062383e+00   8.5068515e+00   8.5074646e+00   8.5080681e+00   8.5087141e+00   8.5094354e+00   8.5101856e+00   8.5111398e+00   8.5119160e+00   8.5127423e+00   8.5135539e+00   8.5143306e+00   8.5152207e+00   8.5159764e+00   8.5166797e+00   8.5172940e+00   8.5178695e+00   8.5183949e+00   8.5190063e+00   8.5196384e+00   8.5203873e+00   8.5210849e+00   8.5218859e+00   8.5227571e+00   8.5237717e+00   8.5246820e+00   8.5257078e+00   8.5266455e+00   8.5275246e+00   8.5284153e+00   8.5292981e+00   8.5297405e+00   8.5301829e+00   8.5306273e+00   8.5312537e+00   8.5321325e+00   8.5328501e+00   8.5337552e+00   8.5344883e+00   8.5351890e+00   8.5358143e+00   8.5363258e+00   8.5368616e+00   8.5374971e+00   8.5382179e+00   8.5391837e+00   8.5403005e+00   8.5412682e+00   8.5418893e+00   8.5425104e+00   8.5432135e+00   8.5438153e+00   8.5443521e+00   8.5448889e+00   8.5454174e+00   8.5459569e+00   8.5464587e+00   8.5470220e+00   8.5475969e+00   8.5481263e+00   8.5486655e+00   8.5504716e+00   8.5517812e+00   8.5527139e+00   8.5536465e+00   8.5545759e+00   8.5555230e+00   8.5563960e+00   8.5572859e+00   8.5582415e+00   8.5588744e+00   8.5595073e+00   8.5600815e+00   8.5606556e+00   8.5611995e+00   8.5617433e+00   8.5623195e+00   8.5630572e+00   8.5636636e+00   8.5642188e+00   8.5647591e+00   8.5653004e+00   8.5660152e+00   8.5665968e+00   8.5671310e+00   8.5676323e+00   8.5682539e+00   8.5690498e+00   8.5697453e+00   8.5703244e+00   8.5709378e+00   8.5715448e+00   8.5721049e+00   8.5725538e+00   8.5730463e+00   8.5737027e+00   8.5742825e+00   8.5748623e+00   8.5756016e+00   8.5765289e+00   8.5774774e+00   8.5786785e+00   8.5794697e+00   8.5800659e+00   8.5806620e+00   8.5813386e+00   8.5820559e+00   8.5829373e+00   8.5837014e+00   8.5844654e+00   8.5853105e+00   8.5860661e+00   8.5868556e+00   8.5878992e+00   8.5891540e+00   8.5901811e+00   8.5912562e+00   8.5922653e+00   8.5932744e+00   8.5940901e+00   8.5948107e+00   8.5954416e+00   8.5959795e+00   8.5965498e+00   8.5971034e+00   8.5976805e+00   8.5983538e+00   8.5991114e+00   8.6009176e+00   8.6015616e+00   8.6022056e+00   8.6028773e+00   8.6036351e+00   8.6045156e+00   8.6052594e+00   8.6059198e+00   8.6065802e+00   8.6071813e+00   8.6077467e+00   8.6083121e+00   8.6089184e+00   8.6095805e+00   8.6102875e+00   8.6109401e+00   8.6115094e+00   8.6120334e+00   8.6124991e+00   8.6130189e+00   8.6135396e+00   8.6145067e+00   8.6155874e+00   8.6162873e+00   8.6169871e+00   8.6176671e+00   8.6182355e+00   8.6188328e+00   8.6194302e+00   8.6200477e+00   8.6206870e+00   8.6216606e+00   8.6226641e+00   8.6235384e+00   8.6244101e+00   8.6251763e+00   8.6258635e+00   8.6267402e+00   8.6275342e+00   8.6282731e+00   8.6288800e+00   8.6293663e+00   8.6299309e+00   8.6306834e+00   8.6314928e+00   8.6322784e+00   8.6330805e+00   8.6338488e+00   8.6345337e+00   8.6352187e+00   8.6358897e+00   8.6366801e+00   8.6374990e+00   8.6381747e+00   8.6388084e+00   8.6393789e+00   8.6400586e+00   8.6407838e+00   8.6414141e+00   8.6420162e+00   8.6426305e+00   8.6433574e+00   8.6441091e+00   8.6448523e+00   8.6458255e+00   8.6467904e+00   8.6476167e+00   8.6483260e+00   8.6489667e+00   8.6496321e+00   8.6514383e+00   8.6532444e+00   8.6542273e+00   8.6552101e+00   8.6557957e+00   8.6563813e+00   8.6568499e+00   8.6573004e+00   8.6578153e+00   8.6583010e+00   8.6589356e+00   8.6597128e+00   8.6604723e+00   8.6613827e+00   8.6622338e+00   8.6632551e+00   8.6642764e+00   8.6652737e+00   8.6662208e+00   8.6673364e+00   8.6683647e+00   8.6693010e+00   8.6699183e+00   8.6705356e+00   8.6713351e+00   8.6720780e+00   8.6728097e+00   8.6737850e+00   8.6750300e+00   8.6754097e+00   8.6757893e+00   8.6761971e+00   8.6767557e+00   8.6775039e+00   8.6781803e+00   8.6787255e+00   8.6792335e+00   8.6797376e+00   8.6802138e+00   8.6806717e+00   8.6812303e+00   8.6818128e+00   8.6822833e+00   8.6827791e+00   8.6832741e+00   8.6836773e+00   8.6842384e+00   8.6847952e+00   8.6853702e+00   8.6861000e+00   8.6868229e+00   8.6875640e+00   8.6883542e+00   8.6894373e+00   8.6905774e+00   8.6914940e+00   8.6924458e+00   8.6935094e+00   8.6944379e+00   8.6952876e+00   8.6965918e+00   8.6976611e+00   8.6988670e+00   8.6999858e+00   8.7008888e+00   8.7017919e+00   8.7023784e+00   8.7029650e+00   8.7035451e+00   8.7043379e+00   8.7050756e+00   8.7056679e+00   8.7062143e+00   8.7067152e+00   8.7071828e+00   8.7077448e+00   8.7084020e+00   8.7091528e+00   8.7098226e+00   8.7107385e+00   8.7115934e+00   8.7124482e+00   8.7134244e+00   8.7142088e+00   8.7148406e+00   8.7154703e+00   8.7161236e+00   8.7169082e+00   8.7177625e+00   8.7185613e+00   8.7195038e+00   8.7203666e+00   8.7211020e+00   8.7217588e+00   8.7223636e+00   8.7234162e+00   8.7244451e+00   8.7254140e+00   8.7262778e+00   8.7271518e+00   8.7279060e+00   8.7286601e+00   8.7291365e+00   8.7296128e+00   8.7302895e+00   8.7309921e+00   8.7316734e+00   8.7323533e+00   8.7329082e+00   8.7335463e+00   8.7341484e+00   8.7350216e+00   8.7357791e+00   8.7365366e+00   8.7371324e+00   8.7377282e+00   8.7384528e+00   8.7391661e+00   8.7399035e+00   8.7409734e+00   8.7417741e+00   8.7425749e+00   8.7437283e+00   8.7444951e+00   8.7452619e+00   8.7460194e+00   8.7467789e+00   8.7474733e+00   8.7481815e+00   8.7489628e+00   8.7497773e+00   8.7504294e+00   8.7513325e+00   8.7522356e+00   8.7529968e+00   8.7535469e+00   8.7540970e+00   8.7547517e+00   8.7553660e+00   8.7558588e+00   8.7564204e+00   8.7569644e+00   8.7575181e+00   8.7581548e+00   8.7589190e+00   8.7598935e+00   8.7608789e+00   8.7619983e+00   8.7629028e+00   8.7637574e+00   8.7645634e+00   8.7653693e+00   8.7661603e+00   8.7667795e+00   8.7673988e+00   8.7680214e+00   8.7687755e+00   8.7696253e+00   8.7705330e+00   8.7716075e+00   8.7726143e+00   8.7737494e+00   8.7746631e+00   8.7756338e+00   8.7762254e+00   8.7768170e+00   8.7774837e+00   8.7781659e+00   8.7787861e+00   8.7794780e+00   8.7801125e+00   8.7807617e+00   8.7813587e+00   8.7821122e+00   8.7828680e+00   8.7834982e+00   8.7841867e+00   8.7847835e+00   8.7854531e+00   8.7859923e+00   8.7865844e+00   8.7872712e+00   8.7880279e+00   8.7885406e+00   8.7890534e+00   8.7896818e+00   8.7904607e+00   8.7911782e+00   8.7919583e+00   8.7927708e+00   8.7935115e+00   8.7943774e+00   8.7950744e+00   8.7956876e+00   8.7962251e+00   8.7968252e+00   8.7974227e+00   8.7981033e+00   8.7986224e+00   8.7991415e+00   8.7996939e+00   8.8001855e+00   8.8007395e+00   8.8016426e+00   8.8025457e+00   8.8033877e+00   8.8044060e+00   8.8052938e+00   8.8062680e+00   8.8072359e+00   8.8080222e+00   8.8086995e+00   8.8095113e+00   8.8103623e+00   8.8110227e+00   8.8116831e+00   8.8123278e+00   8.8128921e+00   8.8134729e+00   8.8140788e+00   8.8149625e+00   8.8156518e+00   8.8163411e+00   8.8169101e+00   8.8174940e+00   8.8181458e+00   8.8188876e+00   8.8194966e+00   8.8200124e+00   8.8204968e+00   8.8209014e+00   8.8212993e+00   8.8217651e+00   8.8224182e+00   8.8232191e+00   8.8239823e+00   8.8249275e+00   8.8257862e+00   8.8263821e+00   8.8269780e+00   8.8275850e+00   8.8282270e+00   8.8288235e+00   8.8294884e+00   8.8302170e+00   8.8309065e+00   8.8314617e+00   8.8322340e+00   8.8328663e+00   8.8335310e+00   8.8343171e+00   8.8350771e+00   8.8356914e+00   8.8362766e+00   8.8370347e+00   8.8382286e+00   8.8392354e+00   8.8400637e+00   8.8410155e+00   8.8419673e+00   8.8429746e+00   8.8438978e+00   8.8446703e+00   8.8454584e+00   8.8462413e+00   8.8469312e+00   8.8475680e+00   8.8482353e+00   8.8492537e+00   8.8499486e+00   8.8506435e+00   8.8513818e+00   8.8522849e+00   8.8531880e+00   8.8539822e+00   8.8549439e+00   8.8558305e+00   8.8566021e+00   8.8574296e+00   8.8580247e+00   8.8586197e+00   8.8593623e+00   8.8601965e+00   8.8609563e+00   8.8616412e+00   8.8622961e+00   8.8629377e+00   8.8636829e+00   8.8643178e+00   8.8649946e+00   8.8658359e+00   8.8669193e+00   8.8678606e+00   8.8687233e+00   8.8695860e+00   8.8706615e+00   8.8716119e+00   8.8726027e+00   8.8734494e+00   8.8742961e+00   8.8750646e+00   8.8756222e+00   8.8761798e+00   8.8767935e+00   8.8774018e+00   8.8782656e+00   8.8789745e+00   8.8796834e+00   8.8804889e+00   8.8814071e+00   8.8821743e+00   8.8828609e+00   8.8835862e+00   8.8844829e+00   8.8850533e+00   8.8856238e+00   8.8861205e+00   8.8869037e+00   8.8879441e+00   8.8890323e+00   8.8900116e+00   8.8909597e+00   8.8916945e+00   8.8924293e+00   8.8930650e+00   8.8937925e+00   8.8946117e+00   8.8952941e+00   8.8959766e+00   8.8968544e+00   8.8975326e+00   8.8982108e+00   8.8989568e+00   8.8998048e+00   8.9005387e+00   8.9011520e+00   8.9017597e+00   8.9026627e+00   8.9035658e+00   8.9043937e+00   8.9052185e+00   8.9058693e+00   8.9065201e+00   8.9072107e+00   8.9079374e+00   8.9086979e+00   8.9094189e+00   8.9100952e+00   8.9107216e+00   8.9113467e+00   8.9119717e+00   8.9125029e+00   8.9130599e+00   8.9136776e+00   8.9142954e+00   8.9151015e+00   8.9159077e+00   8.9166193e+00   8.9174028e+00   8.9182098e+00   8.9188871e+00   8.9197120e+00   8.9203570e+00   8.9210021e+00   8.9217861e+00   8.9225175e+00   8.9234206e+00   8.9243503e+00   8.9252454e+00   8.9261302e+00   8.9270150e+00   8.9278325e+00   8.9286951e+00   8.9295369e+00   8.9304012e+00   8.9312651e+00   8.9319604e+00   8.9328264e+00   8.9337294e+00   8.9345538e+00   8.9355094e+00   8.9360922e+00   8.9366750e+00   8.9372035e+00   8.9378844e+00   8.9386588e+00   8.9393378e+00   8.9399125e+00   8.9405090e+00   8.9414851e+00   8.9423585e+00   8.9433596e+00   8.9440499e+00   8.9447402e+00   8.9456561e+00   8.9466779e+00   8.9477361e+00   8.9486606e+00   8.9494672e+00   8.9501396e+00   8.9508093e+00   8.9514935e+00   8.9521518e+00   8.9530257e+00   8.9538997e+00   8.9546056e+00   8.9553526e+00   8.9561148e+00   8.9568392e+00   8.9576400e+00   8.9584838e+00   8.9594551e+00   8.9605446e+00   8.9613175e+00   8.9620903e+00   8.9627388e+00   8.9635502e+00   8.9643616e+00   8.9650689e+00   8.9658140e+00   8.9667295e+00   8.9676783e+00   8.9685476e+00   8.9693576e+00   8.9700813e+00   8.9708629e+00   8.9716909e+00   8.9725777e+00   8.9734316e+00   8.9741592e+00   8.9748868e+00   8.9756605e+00   8.9763037e+00   8.9769115e+00   8.9775352e+00   8.9780895e+00   8.9788482e+00   8.9797055e+00   8.9805652e+00   8.9813458e+00   8.9822056e+00   8.9828402e+00   8.9834748e+00   8.9840063e+00   8.9845049e+00   8.9850343e+00   8.9855335e+00   8.9860020e+00   8.9866000e+00   8.9871615e+00   8.9876492e+00   8.9881368e+00   8.9886198e+00   8.9892005e+00   8.9896692e+00   8.9902007e+00   8.9907940e+00   8.9914901e+00   8.9922576e+00   8.9928937e+00   8.9935447e+00   8.9942976e+00   8.9949410e+00   8.9954773e+00   8.9960135e+00   8.9965355e+00   8.9970369e+00   8.9975241e+00   8.9980678e+00   8.9987003e+00   8.9992683e+00   8.9998884e+00   9.0007231e+00   9.0016367e+00   9.0025620e+00   9.0061743e+00   9.0083090e+00   9.0089006e+00   9.0094923e+00   9.0101545e+00   9.0110903e+00   9.0120143e+00   9.0131399e+00   9.0138482e+00   9.0145564e+00   9.0151452e+00   9.0157094e+00   9.0161971e+00   9.0166915e+00   9.0173194e+00   9.0178645e+00   9.0183876e+00   9.0189368e+00   9.0195873e+00   9.0203790e+00   9.0213655e+00   9.0223222e+00   9.0232403e+00   9.0238979e+00   9.0245555e+00   9.0251935e+00   9.0256325e+00   9.0260715e+00   9.0266690e+00   9.0272594e+00   9.0280337e+00   9.0287306e+00   9.0295029e+00   9.0303903e+00   9.0310356e+00   9.0316810e+00   9.0324800e+00   9.0334368e+00   9.0344081e+00   9.0353443e+00   9.0361233e+00   9.0369024e+00   9.0377719e+00   9.0385306e+00   9.0392894e+00   9.0399477e+00   9.0405000e+00   9.0410958e+00   9.0418687e+00   9.0425079e+00   9.0431471e+00   9.0437153e+00   9.0441890e+00   9.0451076e+00   9.0460071e+00   9.0468436e+00   9.0475642e+00   9.0481800e+00   9.0487837e+00   9.0493619e+00   9.0498369e+00   9.0504424e+00   9.0510584e+00   9.0516306e+00   9.0521477e+00   9.0526752e+00   9.0535783e+00   9.0544814e+00   9.0552592e+00   9.0559255e+00   9.0567804e+00   9.0575754e+00   9.0585333e+00   9.0598665e+00   9.0606870e+00   9.0615076e+00   9.0623700e+00   9.0632325e+00   9.0640949e+00   9.0648011e+00   9.0655941e+00   9.0664522e+00   9.0671609e+00   9.0678696e+00   9.0685443e+00   9.0694762e+00   9.0702342e+00   9.0709354e+00   9.0717590e+00   9.0726118e+00   9.0735730e+00   9.0745283e+00   9.0754835e+00   9.0764175e+00   9.0774602e+00   9.0785029e+00   9.0792039e+00   9.0799050e+00   9.0805274e+00   9.0812270e+00   9.0819147e+00   9.0826023e+00   9.0836629e+00   9.0847281e+00   9.0855743e+00   9.0862085e+00   9.0868427e+00   9.0875710e+00   9.0882377e+00   9.0888607e+00   9.0896841e+00   9.0905911e+00   9.0917320e+00   9.0927203e+00   9.0935891e+00   9.0944433e+00   9.0951268e+00   9.0958636e+00   9.0965397e+00   9.0972730e+00   9.0980192e+00   9.0987611e+00   9.0995417e+00   9.1002660e+00   9.1009125e+00   9.1015589e+00   9.1021065e+00   9.1027519e+00   9.1032035e+00   9.1036550e+00   9.1040941e+00   9.1045054e+00   9.1050671e+00   9.1056440e+00   9.1061362e+00   9.1067202e+00   9.1074581e+00   9.1081751e+00   9.1090950e+00   9.1099332e+00   9.1106746e+00   9.1118176e+00   9.1126267e+00   9.1134357e+00   9.1142740e+00   9.1152462e+00   9.1158764e+00   9.1165065e+00   9.1171911e+00   9.1180032e+00   9.1188554e+00   9.1196700e+00   9.1204847e+00   9.1212282e+00   9.1220585e+00   9.1227543e+00   9.1233734e+00   9.1240283e+00   9.1246832e+00   9.1252421e+00   9.1259312e+00   9.1270009e+00   9.1280486e+00   9.1287209e+00   9.1293931e+00   9.1300766e+00   9.1306497e+00   9.1311973e+00   9.1317679e+00   9.1325000e+00   9.1332398e+00   9.1338591e+00   9.1345621e+00   9.1354352e+00   9.1361348e+00   9.1368513e+00   9.1375677e+00   9.1384297e+00   9.1391844e+00   9.1400543e+00   9.1408082e+00   9.1414693e+00   9.1421303e+00   9.1432113e+00   9.1438472e+00   9.1444831e+00   9.1451303e+00   9.1459122e+00   9.1467651e+00   9.1474772e+00   9.1484770e+00   9.1491410e+00   9.1498051e+00   9.1504801e+00   9.1511551e+00   9.1518654e+00   9.1525401e+00   9.1532941e+00   9.1541972e+00   9.1551003e+00   9.1564438e+00   9.1571890e+00   9.1579342e+00   9.1587388e+00   9.1598252e+00   9.1609160e+00   9.1618099e+00   9.1625947e+00   9.1633740e+00   9.1641762e+00   9.1650876e+00   9.1659989e+00   9.1669694e+00   9.1677780e+00   9.1684529e+00   9.1692328e+00   9.1700039e+00   9.1707477e+00   9.1714829e+00   9.1721494e+00   9.1728159e+00   9.1734660e+00   9.1740710e+00   9.1750937e+00   9.1759811e+00   9.1767435e+00   9.1772409e+00   9.1777383e+00   9.1783754e+00   9.1791232e+00   9.1796698e+00   9.1802163e+00   9.1808702e+00   9.1814283e+00   9.1820430e+00   9.1826733e+00   9.1831810e+00   9.1836887e+00   9.1842026e+00   9.1847165e+00   9.1854244e+00   9.1862183e+00   9.1871517e+00   9.1879950e+00   9.1888808e+00   9.1894574e+00   9.1900341e+00   9.1904249e+00   9.1908157e+00   9.1913553e+00   9.1917024e+00   9.1920496e+00   9.1924937e+00   9.1928620e+00   9.1933080e+00   9.1938083e+00   9.1945302e+00   9.1953468e+00   9.1960457e+00   9.1966699e+00   9.1972034e+00   9.1980190e+00   9.1986246e+00   9.1992303e+00   9.1998521e+00   9.2003972e+00   9.2010154e+00   9.2016094e+00   9.2022062e+00   9.2029517e+00   9.2038105e+00   9.2056166e+00   9.2065502e+00   9.2074837e+00   9.2084288e+00   9.2093740e+00   9.2101315e+00   9.2107080e+00   9.2112846e+00   9.2119144e+00   9.2127597e+00   9.2136463e+00   9.2144053e+00   9.2151545e+00   9.2159599e+00   9.2168691e+00   9.2176076e+00   9.2182811e+00   9.2188980e+00   9.2195823e+00   9.2205064e+00   9.2214505e+00   9.2223946e+00   9.2231892e+00   9.2239337e+00   9.2248824e+00   9.2257019e+00   9.2264957e+00   9.2271837e+00   9.2278274e+00   9.2284710e+00   9.2290358e+00   9.2295948e+00   9.2300963e+00   9.2305875e+00   9.2311934e+00   9.2317582e+00   9.2324429e+00   9.2331450e+00   9.2337920e+00   9.2344489e+00   9.2350800e+00   9.2359358e+00   9.2367916e+00   9.2377175e+00   9.2384741e+00   9.2393494e+00   9.2401001e+00   9.2408074e+00   9.2415908e+00   9.2421462e+00   9.2427015e+00   9.2432249e+00   9.2438985e+00   9.2445044e+00   9.2450899e+00   9.2456614e+00   9.2462720e+00   9.2470805e+00   9.2478100e+00   9.2485394e+00   9.2491908e+00   9.2497473e+00   9.2503398e+00   9.2509761e+00   9.2515893e+00   9.2523614e+00   9.2530932e+00   9.2535756e+00   9.2540580e+00   9.2549611e+00   9.2558642e+00   9.2567168e+00   9.2577368e+00   9.2586965e+00   9.2596274e+00   9.2601860e+00   9.2607446e+00   9.2612294e+00   9.2617222e+00   9.2622150e+00   9.2627093e+00   9.2634284e+00   9.2641632e+00   9.2651871e+00   9.2662766e+00   9.2675057e+00   9.2687435e+00   9.2697786e+00   9.2704915e+00   9.2712043e+00   9.2719478e+00   9.2725683e+00   9.2732692e+00   9.2741708e+00   9.2750462e+00   9.2758745e+00   9.2767331e+00   9.2775521e+00   9.2785195e+00   9.2796973e+00   9.2805779e+00   9.2814586e+00   9.2820274e+00   9.2825963e+00   9.2830986e+00   9.2837289e+00   9.2842707e+00   9.2849550e+00   9.2856873e+00   9.2863666e+00   9.2868205e+00   9.2872744e+00   9.2878105e+00   9.2884285e+00   9.2891713e+00   9.2899994e+00   9.2907571e+00   9.2914570e+00   9.2921570e+00   9.2930621e+00   9.2938327e+00   9.2946034e+00   9.2953311e+00   9.2960297e+00   9.2967065e+00   9.2973333e+00   9.2980258e+00   9.2987107e+00   9.2992836e+00   9.3000253e+00   9.3009858e+00   9.3018482e+00   9.3026894e+00   9.3034108e+00   9.3041745e+00   9.3050776e+00   9.3059807e+00   9.3069090e+00   9.3077920e+00   9.3084251e+00   9.3090583e+00   9.3096932e+00   9.3104036e+00   9.3110288e+00   9.3117521e+00   9.3124385e+00   9.3132285e+00   9.3139533e+00   9.3147843e+00   9.3155058e+00   9.3160960e+00   9.3166723e+00   9.3172150e+00   9.3177799e+00   9.3184669e+00   9.3194650e+00   9.3203279e+00   9.3212994e+00   9.3218656e+00   9.3224318e+00   9.3231636e+00   9.3238227e+00   9.3244806e+00   9.3252049e+00   9.3259075e+00   9.3267012e+00   9.3275902e+00   9.3286881e+00   9.3296517e+00   9.3303556e+00   9.3310594e+00   9.3316677e+00   9.3322585e+00   9.3328370e+00   9.3335797e+00   9.3344205e+00   9.3354825e+00   9.3364585e+00   9.3372899e+00   9.3381214e+00   9.3387996e+00   9.3393597e+00   9.3399114e+00   9.3406007e+00   9.3415188e+00   9.3425039e+00   9.3434286e+00   9.3443533e+00   9.3450957e+00   9.3457971e+00   9.3464466e+00   9.3470728e+00   9.3476989e+00   9.3484215e+00   9.3491674e+00   9.3499133e+00   9.3505678e+00   9.3511272e+00   9.3516866e+00   9.3521871e+00   9.3528142e+00   9.3534053e+00   9.3540012e+00   9.3546813e+00   9.3555844e+00   9.3564875e+00   9.3571855e+00   9.3578835e+00   9.3586069e+00   9.3592809e+00   9.3598533e+00   9.3605428e+00   9.3613654e+00   9.3619429e+00   9.3625205e+00   9.3631966e+00   9.3639184e+00   9.3645606e+00   9.3652084e+00   9.3658096e+00   9.3663489e+00   9.3670291e+00   9.3679181e+00   9.3691035e+00   9.3700162e+00   9.3709289e+00   9.3717528e+00   9.3727118e+00   9.3734860e+00   9.3742112e+00   9.3749531e+00   9.3756810e+00   9.3763610e+00   9.3771338e+00   9.3780487e+00   9.3788939e+00   9.3796342e+00   9.3804454e+00   9.3812565e+00   9.3820671e+00   9.3825482e+00   9.3830293e+00   9.3838035e+00   9.3845225e+00   9.3852414e+00   9.3859973e+00   9.3870385e+00   9.3880926e+00   9.3891118e+00   9.3897905e+00   9.3904692e+00   9.3913271e+00   9.3920399e+00   9.3927249e+00   9.3934591e+00   9.3941867e+00   9.3948294e+00   9.3955760e+00   9.3963264e+00   9.3969682e+00   9.3977312e+00   9.3984116e+00   9.3991495e+00   9.3999240e+00   9.4009183e+00   9.4018586e+00   9.4028531e+00   9.4037545e+00   9.4045625e+00   9.4054945e+00   9.4058852e+00   9.4062758e+00   9.4066889e+00   9.4071346e+00   9.4077495e+00   9.4083240e+00   9.4089869e+00   9.4098243e+00   9.4107197e+00   9.4115222e+00   9.4124532e+00   9.4132818e+00   9.4141462e+00   9.4154028e+00   9.4166777e+00   9.4178031e+00   9.4187562e+00   9.4199345e+00   9.4213489e+00   9.4227549e+00   9.4239745e+00   9.4247839e+00   9.4255933e+00   9.4267704e+00   9.4278817e+00   9.4291144e+00   9.4301978e+00   9.4312004e+00   9.4322063e+00   9.4326312e+00   9.4330561e+00   9.4335725e+00   9.4340874e+00   9.4346432e+00   9.4353948e+00   9.4361743e+00   9.4368664e+00   9.4376046e+00   9.4382565e+00   9.4389083e+00   9.4396465e+00   9.4402654e+00   9.4409758e+00   9.4418993e+00   9.4426728e+00   9.4435429e+00   9.4442656e+00   9.4450615e+00   9.4458526e+00   9.4465262e+00   9.4472073e+00   9.4478588e+00   9.4485130e+00   9.4491481e+00   9.4496766e+00   9.4503111e+00   9.4509595e+00   9.4516372e+00   9.4523150e+00   9.4529703e+00   9.4536397e+00   9.4542998e+00   9.4550849e+00   9.4559653e+00   9.4567466e+00   9.4575278e+00   9.4585348e+00   9.4594792e+00   9.4603547e+00   9.4612302e+00   9.4619426e+00   9.4626247e+00   9.4635270e+00   9.4643984e+00   9.4652719e+00   9.4661011e+00   9.4668626e+00   9.4676241e+00   9.4683573e+00   9.4691746e+00   9.4697813e+00   9.4703881e+00   9.4710041e+00   9.4715378e+00   9.4721849e+00   9.4729737e+00   9.4739441e+00   9.4747868e+00   9.4759693e+00   9.4771302e+00   9.4779041e+00   9.4786780e+00   9.4793148e+00   9.4800368e+00   9.4808308e+00   9.4817411e+00   9.4826355e+00   9.4833905e+00   9.4841113e+00   9.4848801e+00   9.4857157e+00   9.4867020e+00   9.4875557e+00   9.4883396e+00   9.4889368e+00   9.4895341e+00   9.4901191e+00   9.4906294e+00   9.4911398e+00   9.4916678e+00   9.4923495e+00   9.4932249e+00   9.4942120e+00   9.4950852e+00   9.4958357e+00   9.4966346e+00   9.4974263e+00   9.4981221e+00   9.4988033e+00   9.4994886e+00   9.5001161e+00   9.5008285e+00   9.5014385e+00   9.5021970e+00   9.5029471e+00   9.5037275e+00   9.5044266e+00   9.5051191e+00   9.5059287e+00   9.5067030e+00   9.5079530e+00   9.5092030e+00   9.5102984e+00   9.5112112e+00   9.5122780e+00   9.5129206e+00   9.5135632e+00   9.5143123e+00   9.5149917e+00   9.5158767e+00   9.5168257e+00   9.5177680e+00   9.5186078e+00   9.5197763e+00   9.5209715e+00   9.5217539e+00   9.5225362e+00   9.5233789e+00   9.5241647e+00   9.5250010e+00   9.5258128e+00   9.5266089e+00   9.5272568e+00   9.5280455e+00   9.5288304e+00   9.5295341e+00   9.5301115e+00   9.5308226e+00   9.5314278e+00   9.5321569e+00   9.5327584e+00   9.5333500e+00   9.5339286e+00   9.5347106e+00   9.5356577e+00   9.5364728e+00   9.5373278e+00   9.5381711e+00   9.5390144e+00   9.5399258e+00   9.5407027e+00   9.5413467e+00   9.5421558e+00   9.5428140e+00   9.5435759e+00   9.5445075e+00   9.5454300e+00   9.5464487e+00   9.5474773e+00   9.5481627e+00   9.5488481e+00   9.5495898e+00   9.5505046e+00   9.5512921e+00   9.5521346e+00   9.5529793e+00   9.5537331e+00   9.5545424e+00   9.5551039e+00   9.5556654e+00   9.5563750e+00   9.5570720e+00   9.5583220e+00   9.5595720e+00   9.5606966e+00   9.5619874e+00   9.5637119e+00   9.5649030e+00   9.5657933e+00   9.5666836e+00   9.5674741e+00   9.5681928e+00   9.5690127e+00   9.5699651e+00   9.5711843e+00   9.5724924e+00   9.5737256e+00   9.5749588e+00   9.5759612e+00   9.5769757e+00   9.5778764e+00   9.5789254e+00   9.5800426e+00   9.5810880e+00   9.5818757e+00   9.5826635e+00   9.5836371e+00   9.5845077e+00   9.5855697e+00   9.5863249e+00   9.5870801e+00   9.5878369e+00   9.5886388e+00   9.5892997e+00   9.5901422e+00   9.5909965e+00   9.5919098e+00   9.5931226e+00   9.5942028e+00   9.5951801e+00   9.5960391e+00   9.5967502e+00   9.5975019e+00   9.5982043e+00   9.5988726e+00   9.5994816e+00   9.6001788e+00   9.6005891e+00   9.6009995e+00   9.6013984e+00   9.6018782e+00   9.6023016e+00   9.6028549e+00   9.6034111e+00   9.6040718e+00   9.6050516e+00   9.6058995e+00   9.6066921e+00   9.6074908e+00   9.6079596e+00   9.6084283e+00   9.6088461e+00   9.6092357e+00   9.6097324e+00   9.6102992e+00   9.6108844e+00   9.6114713e+00   9.6120233e+00   9.6125303e+00   9.6132123e+00   9.6138360e+00   9.6144725e+00   9.6151160e+00   9.6158882e+00   9.6166604e+00   9.6175798e+00   9.6184043e+00   9.6190967e+00   9.6197634e+00   9.6204770e+00   9.6211282e+00   9.6220100e+00   9.6227765e+00   9.6235644e+00   9.6242479e+00   9.6250704e+00   9.6256388e+00   9.6262072e+00   9.6266919e+00   9.6271575e+00   9.6278389e+00   9.6286397e+00   9.6294986e+00   9.6302153e+00   9.6309909e+00   9.6319015e+00   9.6327647e+00   9.6335755e+00   9.6344715e+00   9.6352746e+00   9.6359971e+00   9.6367444e+00   9.6373607e+00   9.6381201e+00   9.6391243e+00   9.6400303e+00   9.6410297e+00   9.6419103e+00   9.6428621e+00   9.6437737e+00   9.6445886e+00   9.6452181e+00   9.6458477e+00   9.6466162e+00   9.6472710e+00   9.6479407e+00   9.6489134e+00   9.6499057e+00   9.6508155e+00   9.6516130e+00   9.6524396e+00   9.6533655e+00   9.6544516e+00   9.6554164e+00   9.6563405e+00   9.6571927e+00   9.6578985e+00   9.6588360e+00   9.6597735e+00   9.6605476e+00   9.6613011e+00   9.6620356e+00   9.6628748e+00   9.6636934e+00   9.6645986e+00   9.6654675e+00   9.6661322e+00   9.6667968e+00   9.6674195e+00   9.6680918e+00   9.6687399e+00   9.6693880e+00   9.6701777e+00   9.6709741e+00   9.6719060e+00   9.6729336e+00   9.6738766e+00   9.6746194e+00   9.6753621e+00   9.6761336e+00   9.6767823e+00   9.6773928e+00   9.6780033e+00   9.6786399e+00   9.6792525e+00   9.6801150e+00   9.6809298e+00   9.6817793e+00   9.6825907e+00   9.6833594e+00   9.6840361e+00   9.6848851e+00   9.6855993e+00   9.6862849e+00   9.6868026e+00   9.6873202e+00   9.6879228e+00   9.6887347e+00   9.6894673e+00   9.6902301e+00   9.6909002e+00   9.6916817e+00   9.6923174e+00   9.6929481e+00   9.6936154e+00   9.6944537e+00   9.6950454e+00   9.6954878e+00   9.6959302e+00   9.6963980e+00   9.6970472e+00   9.6977349e+00   9.6985556e+00   9.6992525e+00   9.7000443e+00   9.7007697e+00   9.7013114e+00   9.7018530e+00   9.7024541e+00   9.7030103e+00   9.7035443e+00   9.7042614e+00   9.7053187e+00   9.7062699e+00   9.7071520e+00   9.7079382e+00   9.7085632e+00   9.7091882e+00   9.7098055e+00   9.7105079e+00   9.7113047e+00   9.7120956e+00   9.7128953e+00   9.7140165e+00   9.7148510e+00   9.7156855e+00   9.7160612e+00   9.7164368e+00   9.7169866e+00   9.7176246e+00   9.7182240e+00   9.7190881e+00   9.7199523e+00   9.7207880e+00   9.7216237e+00   9.7223779e+00   9.7233170e+00   9.7243568e+00   9.7252509e+00   9.7263750e+00   9.7273263e+00   9.7282161e+00   9.7292403e+00   9.7300280e+00   9.7308156e+00   9.7315239e+00   9.7323021e+00   9.7331566e+00   9.7339073e+00   9.7346289e+00   9.7355298e+00   9.7364405e+00   9.7375593e+00   9.7386781e+00   9.7395610e+00   9.7404438e+00   9.7411607e+00   9.7418714e+00   9.7425388e+00   9.7433209e+00   9.7440614e+00   9.7446732e+00   9.7453248e+00   9.7458596e+00   9.7463944e+00   9.7470580e+00   9.7477720e+00   9.7484861e+00   9.7491426e+00   9.7497071e+00   9.7502365e+00   9.7510185e+00   9.7517019e+00   9.7523802e+00   9.7529806e+00   9.7536518e+00   9.7541967e+00   9.7548660e+00   9.7555393e+00   9.7562660e+00   9.7568544e+00   9.7574798e+00   9.7580099e+00   9.7605099e+00   9.7619655e+00   9.7634212e+00   9.7646366e+00   9.7657161e+00   9.7667794e+00   9.7679597e+00   9.7689531e+00   9.7697654e+00   9.7705777e+00   9.7713148e+00   9.7720644e+00   9.7727431e+00   9.7733590e+00   9.7741272e+00   9.7747278e+00   9.7753284e+00   9.7760668e+00   9.7766203e+00   9.7771739e+00   9.7779819e+00   9.7790082e+00   9.7797367e+00   9.7804652e+00   9.7811655e+00   9.7817439e+00   9.7822728e+00   9.7828017e+00   9.7833349e+00   9.7837703e+00   9.7843977e+00   9.7851614e+00   9.7859703e+00   9.7867085e+00   9.7873439e+00   9.7879847e+00   9.7885583e+00   9.7891787e+00   9.7898351e+00   9.7905944e+00   9.7914541e+00   9.7924220e+00   9.7934010e+00   9.7942731e+00   9.7950989e+00   9.7958533e+00   9.7965200e+00   9.7971441e+00   9.7976895e+00   9.7982465e+00   9.7989237e+00   9.7995752e+00   9.8002822e+00   9.8010318e+00   9.8017193e+00   9.8022735e+00   9.8029358e+00   9.8035137e+00   9.8041628e+00   9.8049079e+00   9.8055637e+00   9.8062828e+00   9.8071216e+00   9.8081443e+00   9.8095428e+00   9.8109413e+00   9.8120220e+00   9.8131027e+00   9.8139420e+00   9.8147814e+00   9.8154779e+00   9.8161993e+00   9.8169519e+00   9.8177003e+00   9.8183293e+00   9.8189675e+00   9.8197197e+00   9.8203896e+00   9.8210024e+00   9.8215798e+00   9.8222805e+00   9.8229140e+00   9.8235668e+00   9.8241124e+00   9.8248005e+00   9.8254818e+00   9.8260790e+00   9.8266990e+00   9.8274789e+00   9.8281562e+00   9.8288226e+00   9.8295086e+00   9.8302170e+00   9.8309756e+00   9.8318544e+00   9.8328602e+00   9.8335224e+00   9.8341846e+00   9.8350368e+00   9.8358421e+00   9.8366075e+00   9.8372565e+00   9.8378692e+00   9.8384248e+00   9.8389883e+00   9.8396500e+00   9.8403126e+00   9.8409195e+00   9.8415081e+00   9.8421106e+00   9.8429791e+00   9.8439910e+00   9.8449065e+00   9.8459115e+00   9.8467413e+00   9.8476539e+00   9.8484202e+00   9.8490924e+00   9.8498115e+00   9.8505128e+00   9.8512736e+00   9.8520077e+00   9.8528970e+00   9.8539152e+00   9.8545677e+00   9.8552202e+00   9.8557697e+00   9.8563292e+00   9.8569730e+00   9.8576291e+00   9.8583444e+00   9.8595944e+00   9.8605625e+00   9.8615305e+00   9.8623205e+00   9.8634095e+00   9.8645714e+00   9.8655570e+00   9.8665426e+00   9.8673991e+00   9.8682556e+00   9.8692315e+00   9.8701924e+00   9.8711533e+00   9.8718005e+00   9.8724477e+00   9.8730050e+00   9.8737314e+00   9.8744865e+00   9.8751566e+00   9.8756709e+00   9.8761851e+00   9.8767545e+00   9.8773602e+00   9.8781188e+00   9.8788592e+00   9.8796474e+00   9.8801833e+00   9.8807191e+00   9.8813594e+00   9.8821448e+00   9.8829695e+00   9.8838949e+00   9.8847675e+00   9.8854771e+00   9.8862642e+00   9.8871198e+00   9.8878234e+00   9.8885478e+00   9.8892485e+00   9.8900752e+00   9.8908485e+00   9.8915520e+00   9.8923890e+00   9.8933064e+00   9.8939096e+00   9.8945128e+00   9.8950621e+00   9.8955976e+00   9.8961248e+00   9.8967635e+00   9.8973390e+00   9.8981433e+00   9.8988772e+00   9.8997808e+00   9.9006180e+00   9.9015166e+00   9.9021215e+00   9.9027264e+00   9.9033256e+00   9.9038349e+00   9.9043582e+00   9.9050470e+00   9.9057042e+00   9.9063354e+00   9.9069856e+00   9.9076052e+00   9.9081739e+00   9.9089193e+00   9.9100578e+00   9.9104746e+00   9.9108914e+00   9.9114702e+00   9.9120786e+00   9.9127881e+00   9.9132741e+00   9.9137600e+00   9.9142657e+00   9.9147210e+00   9.9153016e+00   9.9158207e+00   9.9163989e+00   9.9169176e+00   9.9173981e+00   9.9180193e+00   9.9185632e+00   9.9190847e+00   9.9195999e+00   9.9201794e+00   9.9208521e+00   9.9214517e+00   9.9218918e+00   9.9223319e+00   9.9227262e+00   9.9231786e+00   9.9237761e+00   9.9245529e+00   9.9254357e+00   9.9262453e+00   9.9268968e+00   9.9274428e+00   9.9281415e+00   9.9287923e+00   9.9298027e+00   9.9308460e+00   9.9316752e+00   9.9325045e+00   9.9333418e+00   9.9344132e+00   9.9354653e+00   9.9365872e+00   9.9376914e+00   9.9383634e+00   9.9390355e+00   9.9396036e+00   9.9402369e+00   9.9409140e+00   9.9418927e+00   9.9430119e+00   9.9437835e+00   9.9445551e+00   9.9455528e+00   9.9465502e+00   9.9473692e+00   9.9479528e+00   9.9485363e+00   9.9491255e+00   9.9499290e+00   9.9505846e+00   9.9511986e+00   9.9517716e+00   9.9524632e+00   9.9533742e+00   9.9543442e+00   9.9558390e+00   9.9570985e+00   9.9579733e+00   9.9588482e+00   9.9595814e+00   9.9622506e+00   9.9626681e+00   9.9630855e+00   9.9635169e+00   9.9642049e+00   9.9650622e+00   9.9659847e+00   9.9669659e+00   9.9678043e+00   9.9686927e+00   9.9696102e+00   9.9708179e+00   9.9719659e+00   9.9732910e+00   9.9747104e+00   9.9758364e+00   9.9769623e+00   9.9779520e+00   9.9789275e+00   9.9795578e+00   9.9801881e+00   9.9807449e+00   9.9812782e+00   9.9818096e+00   9.9823410e+00   9.9828163e+00   9.9833970e+00   9.9839927e+00   9.9847229e+00   9.9853981e+00   9.9860161e+00   9.9866833e+00   9.9872967e+00   9.9880467e+00   9.9891140e+00   9.9903471e+00   9.9913347e+00   9.9923223e+00   9.9935072e+00   9.9950901e+00   9.9965666e+00   9.9974721e+00   9.9983777e+00   9.9991888e+00   9.9995944e+00


==> Data/Case-03/theta_hat.dat <==
   0.0000000e+00   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.4416059e-03   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   5.7003430e-03   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   8.6347816e-03   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.1739562e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.5333631e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.8217179e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1728682e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.4956177e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.8840091e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   3.2007042e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   3.5773723e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   3.9417109e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   4.3214288e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   4.7446055e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   5.1178439e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   5.4817987e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   5.8499876e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   6.2839202e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   6.6835626e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   7.1021935e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   7.5049101e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   7.8705164e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   8.2598047e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   8.6543135e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   9.0821942e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   9.5033372e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   9.8753605e-02   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.0295046e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.0673297e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.1087899e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.1464039e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.1980603e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.2479308e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.2883768e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.3308589e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.3750608e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.4157079e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.4624251e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.5028995e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.5498583e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.5885613e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.6300254e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.6765101e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.7130414e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.7486108e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.7848837e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.8253959e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.8594463e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.8916935e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.9203172e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.9516193e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   1.9767382e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.0044654e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.0281731e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.0486415e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.0722039e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.0915268e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1103137e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1291160e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1479160e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1647779e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1775232e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.1901295e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2011430e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2121733e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2247536e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2334249e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2401344e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2460507e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2534668e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2608324e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2692768e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2778241e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2854397e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.2930600e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3010827e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3073824e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3140410e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3222084e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3286012e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3352337e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3411354e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3484774e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3564353e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3641659e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3716758e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3793292e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3884038e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.3963486e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.4086456e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.4222708e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.4316491e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.4439530e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.4565845e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.4677565e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.4830202e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.5001558e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.5158011e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.5352294e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.5531364e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.5705438e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.5877917e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.6108472e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.6405620e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.6660390e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.6919853e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.7188076e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.7437024e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.7717866e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.7978100e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.8252332e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.8497383e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.8759363e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.9045719e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.9300857e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.9582712e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   2.9820481e-01   1.0000000e+00   1.0000000e+00   5.0000000e-01   5.0000000e-01
   3.0064580e-01   9.8341985e-01   9.8704850e-01   4.6500938e-01   4.4580765e-01
   3.0297016e-01   9.2253540e-01   9.3948893e-01   3.7196719e-01   3.0170691e-01
   3.0677548e-01   8.3482431e-01   8.7097388e-01   2.9760218e-01   1.8653279e-01
   3.1101578e-01   7.5176620e-01   8.0609347e-01   2.6058651e-01   1.2920411e-01
   3.1469661e-01   6.8999927e-01   7.5784456e-01   2.4441270e-01   1.0415463e-01
   3.1825861e-01   6.3783495e-01   7.1709668e-01   2.3545839e-01   9.0286486e-02
   3.2108830e-01   6.0095898e-01   6.8829121e-01   2.3098746e-01   8.3362057e-02
   3.2409510e-01   5.6562056e-01   6.6068679e-01   2.2780883e-01   7.8439097e-02
   3.2697147e-01   5.3508129e-01   6.3683120e-01   2.2576108e-01   7.5267599e-02
   3.3005920e-01   5.0542732e-01   6.1366716e-01   2.2427468e-01   7.2965520e-02
   3.3270454e-01   4.8230921e-01   5.9560857e-01   2.2339828e-01   7.1608178e-02
   3.3569018e-01   4.5847075e-01   5.7698728e-01   2.2270845e-01   7.0539793e-02
   3.3837889e-01   4.3883565e-01   5.6164943e-01   2.2227645e-01   6.9870726e-02
   3.4147177e-01   4.1816742e-01   5.4550455e-01   2.2193170e-01   6.9336774e-02
   3.4444355e-01   4.0004031e-01   5.3134465e-01   2.2170614e-01   6.8987447e-02
   3.4739318e-01   3.8355053e-01   5.1846375e-01   2.2155213e-01   6.8748908e-02
   3.5013306e-01   3.6943069e-01   5.0743737e-01   2.2144272e-01   6.8600332e-02
   3.5335980e-01   3.5359499e-01   4.9524708e-01   2.2088864e-01   6.8777842e-02
   3.5629950e-01   3.4039101e-01   4.8508231e-01   2.2051126e-01   6.8910827e-02
   3.5905778e-01   3.2895757e-01   4.7628022e-01   2.2023254e-01   6.9018628e-02
   3.6188772e-01   3.1809968e-01   4.6792091e-01   2.1999926e-01   6.9117379e-02
   3.6443951e-01   3.0900102e-01   4.6091572e-01   2.1982122e-01   6.9199170e-02
   3.6708835e-01   3.0019205e-01   4.5413329e-01   2.1965940e-01   6.9278927e-02
   3.7003001e-01   2.9110475e-01   4.4713625e-01   2.1949911e-01   6.9363175e-02
   3.7294500e-01   2.8275998e-01   4.4071061e-01   2.1935427e-01   6.9443557e-02
   3.7546415e-01   2.7603375e-01   4.3553102e-01   2.1923692e-01   6.9511307e-02
   3.7821853e-01   2.6915333e-01   4.3023241e-01   2.1911443e-01   6.9584123e-02
   3.8078687e-01   2.6315007e-01   4.2560906e-01   2.1900410e-01   6.9651193e-02
   3.8380580e-01   2.5656247e-01   4.2053536e-01   2.1887775e-01   6.9729340e-02
   3.8675607e-01   2.5057553e-01   4.1592397e-01   2.1875665e-01   6.9805240e-02
   3.8904380e-01   2.4621669e-01   4.1256638e-01   2.1866384e-01   6.9863890e-02
   3.9165789e-01   2.4151780e-01   4.0894663e-01   2.1855861e-01   6.9930773e-02
   3.9423268e-01   2.3716378e-01   4.0559230e-01   2.1845554e-01   6.9996568e-02
   3.9721243e-01   2.3244043e-01   4.0195315e-01   2.1833673e-01   7.0072668e-02
   3.9942887e-01   2.2913176e-01   3.9940374e-01   2.1824856e-01   7.0129271e-02
   4.0215517e-01   2.2517159e-01   3.9643468e-01   2.1783294e-01   7.0397337e-02
   4.0460230e-01   2.2179264e-01   3.9392333e-01   2.1743687e-01   7.0652885e-02
   4.0732458e-01   2.1825169e-01   3.9129103e-01   2.1705752e-01   7.0897672e-02
   4.0968735e-01   2.1535254e-01   3.8913539e-01   2.1676615e-01   7.1085707e-02
   4.1217782e-01   2.1246082e-01   3.8698481e-01   2.1648659e-01   7.1266144e-02
   4.1511728e-01   2.0925055e-01   3.8459673e-01   2.1618276e-01   7.1462262e-02
   4.1776583e-01   2.0653362e-01   3.8257509e-01   2.1592618e-01   7.1627893e-02
   4.2017294e-01   2.0419947e-01   3.8083781e-01   2.1570303e-01   7.1771955e-02
   4.2295126e-01   2.0165525e-01   3.7894365e-01   2.1545398e-01   7.1932740e-02
   4.2572218e-01   1.9926776e-01   3.7716560e-01   2.1521210e-01   7.2088901e-02
   4.2871835e-01   1.9684344e-01   3.7535949e-01   2.1495568e-01   7.2254462e-02
   4.3184571e-01   1.9447531e-01   3.7359454e-01   2.1469194e-01   7.2424748e-02
   4.3463082e-01   1.9249643e-01   3.7211910e-01   2.1445939e-01   7.2574895e-02
   4.3724581e-01   1.9074277e-01   3.7081106e-01   2.1424246e-01   7.2714958e-02
   4.4005662e-01   1.8896354e-01   3.6948339e-01   2.1401040e-01   7.2864797e-02
   4.4299652e-01   1.8721252e-01   3.6817616e-01   2.1376857e-01   7.3020942e-02
   4.4631250e-01   1.8536338e-01   3.6679493e-01   2.1349659e-01   7.3196552e-02
   4.4913042e-01   1.8388993e-01   3.6569370e-01   2.1326595e-01   7.3345473e-02
   4.5218972e-01   1.8233037e-01   3.6459768e-01   2.1273696e-01   7.3687032e-02
   4.5479601e-01   1.8105685e-01   3.6372952e-01   2.1223301e-01   7.4012427e-02
   4.5782127e-01   1.7966428e-01   3.6277924e-01   2.1171274e-01   7.4348360e-02
   4.6064263e-01   1.7844345e-01   3.6194520e-01   2.1127132e-01   7.4633380e-02
   4.6370859e-01   1.7719652e-01   3.6109231e-01   2.1082454e-01   7.4921857e-02
   4.6692321e-01   1.7597255e-01   3.6025396e-01   2.1038133e-01   7.5208031e-02
   4.6949090e-01   1.7505236e-01   3.5962284e-01   2.1004019e-01   7.5428300e-02
   4.7201713e-01   1.7419393e-01   3.5903333e-01   2.0971254e-01   7.5639865e-02
   4.7506759e-01   1.7321578e-01   3.5836065e-01   2.0932456e-01   7.5890374e-02
   4.7842741e-01   1.7220780e-01   3.5766622e-01   2.0890422e-01   7.6161787e-02
   4.8153213e-01   1.7133673e-01   3.5706496e-01   2.0852043e-01   7.6409592e-02
   4.8457765e-01   1.7053492e-01   3.5651044e-01   2.0814714e-01   7.6650617e-02
   4.8799174e-01   1.6969400e-01   3.5592761e-01   2.0773154e-01   7.6918970e-02
   4.9097941e-01   1.6900510e-01   3.5544905e-01   2.0736980e-01   7.7152540e-02
   4.9377258e-01   1.6839824e-01   3.5502655e-01   2.0703298e-01   7.7370021e-02
   4.9687732e-01   1.6776332e-01   3.5458345e-01   2.0665993e-01   7.7610892e-02
   4.9981041e-01   1.6719954e-01   3.5418899e-01   2.0630867e-01   7.7837695e-02
   5.0292654e-01   1.6658553e-01   3.5384356e-01   2.0562118e-01   7.8281600e-02
   5.0563695e-01   1.6607702e-01   3.5356559e-01   2.0504803e-01   7.8651672e-02
   5.0915671e-01   1.6545838e-01   3.5322572e-01   2.0436866e-01   7.9090337e-02
   5.1252730e-01   1.6490725e-01   3.5292114e-01   2.0376445e-01   7.9480466e-02
   5.1644711e-01   1.6431343e-01   3.5259076e-01   2.0309877e-01   7.9910285e-02
   5.1964591e-01   1.6386375e-01   3.5233880e-01   2.0257516e-01   8.0248372e-02
   5.2235736e-01   1.6350553e-01   3.5213682e-01   2.0214092e-01   8.0528757e-02
   5.2556821e-01   1.6310690e-01   3.5191055e-01   2.0163505e-01   8.0855392e-02
   5.2888184e-01   1.6272277e-01   3.5169082e-01   2.0112014e-01   8.1187861e-02
   5.3184005e-01   1.6240178e-01   3.5150572e-01   2.0066522e-01   8.1481598e-02
   5.3504062e-01   1.6207632e-01   3.5131648e-01   2.0017710e-01   8.1796771e-02
   5.3783879e-01   1.6180926e-01   3.5115984e-01   1.9975328e-01   8.2070423e-02
   5.4123171e-01   1.6150596e-01   3.5098026e-01   1.9924259e-01   8.2400167e-02
   5.4445386e-01   1.6123746e-01   3.5081956e-01   1.9876054e-01   8.2711423e-02
   5.4760360e-01   1.6099220e-01   3.5067114e-01   1.9829187e-01   8.3014039e-02
   5.5138919e-01   1.6070035e-01   3.5052459e-01   1.9761818e-01   8.3449033e-02
   5.5551231e-01   1.6036212e-01   3.5042991e-01   1.9666543e-01   8.4064211e-02
   5.5925199e-01   1.6008076e-01   3.5034846e-01   1.9588288e-01   8.4569488e-02
   5.6297183e-01   1.5982305e-01   3.5027128e-01   1.9515291e-01   8.5040824e-02
   5.6681201e-01   1.5957846e-01   3.5019532e-01   1.9443233e-01   8.5506093e-02
   5.7062099e-01   1.5935578e-01   3.5012341e-01   1.9373983e-01   8.5953232e-02
   5.7397756e-01   1.5917480e-01   3.5006267e-01   1.9314252e-01   8.6338902e-02
   5.7781130e-01   1.5898431e-01   3.4999608e-01   1.9247133e-01   8.6772285e-02
   5.8192316e-01   1.5879781e-01   3.4992771e-01   1.9176163e-01   8.7230528e-02
   5.8566401e-01   1.5864293e-01   3.4986802e-01   1.9112347e-01   8.7642576e-02
   5.8950497e-01   1.5849745e-01   3.4980904e-01   1.9047468e-01   8.8061493e-02
   5.9328915e-01   1.5836654e-01   3.4975303e-01   1.8984126e-01   8.8470484e-02
   5.9723025e-01   1.5824232e-01   3.4969673e-01   1.8918726e-01   8.8892762e-02
   6.0098896e-01   1.5812464e-01   3.4965719e-01   1.8851480e-01   8.9326960e-02
   6.0551827e-01   1.5794012e-01   3.4968113e-01   1.8746086e-01   9.0007478e-02
   6.1013647e-01   1.5777218e-01   3.4969907e-01   1.8648481e-01   9.0637700e-02
   6.1450190e-01   1.5763053e-01   3.4971055e-01   1.8561702e-01   9.1198021e-02
   6.2010368e-01   1.5747083e-01   3.4971819e-01   1.8455110e-01   9.1886270e-02
   6.2521858e-01   1.5734454e-01   3.4971886e-01   1.8360820e-01   9.2495090e-02
   6.2906332e-01   1.5726074e-01   3.4971577e-01   1.8291313e-01   9.2943883e-02
   6.3357730e-01   1.5717346e-01   3.4970854e-01   1.8210912e-01   9.3463022e-02
   6.3899863e-01   1.5708311e-01   3.4969514e-01   1.8115828e-01   9.4076967e-02
   6.4390180e-01   1.5701368e-01   3.4967899e-01   1.8031082e-01   9.4624166e-02
   6.4878529e-01   1.5695502e-01   3.4965947e-01   1.7947776e-01   9.5162059e-02
   6.5414907e-01   1.5684623e-01   3.4970484e-01   1.7835417e-01   9.5887543e-02
   6.6036188e-01   1.5671468e-01   3.4977659e-01   1.7706984e-01   9.6716823e-02
   6.6579906e-01   1.5661919e-01   3.4982383e-01   1.7602319e-01   9.7392632e-02
   6.7111241e-01   1.5654165e-01   3.4985748e-01   1.7504135e-01   9.8026588e-02
   6.7687471e-01   1.5647333e-01   3.4988147e-01   1.7400738e-01   9.8694209e-02
   6.8288292e-01   1.5641766e-01   3.4989411e-01   1.7295500e-01   9.9373716e-02
   6.8849509e-01   1.5637842e-01   3.4989576e-01   1.7199176e-01   9.9995669e-02
   6.9575798e-01   1.5634375e-01   3.4988505e-01   1.7077050e-01   1.0078422e-01
   7.0245081e-01   1.5629688e-01   3.4990112e-01   1.6957322e-01   1.0155729e-01
   7.0782747e-01   1.5621743e-01   3.4997176e-01   1.6850765e-01   1.0224531e-01
   7.1478643e-01   1.5613838e-01   3.5003753e-01   1.6723439e-01   1.0306744e-01
   7.2061346e-01   1.5609043e-01   3.5007291e-01   1.6622129e-01   1.0372158e-01
   7.2741540e-01   1.5605289e-01   3.5009432e-01   1.6507804e-01   1.0445977e-01
   7.3473428e-01   1.5603186e-01   3.5009642e-01   1.6388371e-01   1.0523093e-01
   7.4069631e-01   1.5602770e-01   3.5008411e-01   1.6293410e-01   1.0584408e-01
   7.4879851e-01   1.5603821e-01   3.5004987e-01   1.6167416e-01   1.0665761e-01
   7.5649250e-01   1.5598076e-01   3.5010691e-01   1.6032330e-01   1.0752984e-01
   7.6391185e-01   1.5592870e-01   3.5015998e-01   1.5908345e-01   1.0833039e-01
   7.7355823e-01   1.5589946e-01   3.5018252e-01   1.5757295e-01   1.0930571e-01
   7.8218876e-01   1.5590427e-01   3.5016526e-01   1.5628132e-01   1.1013970e-01
   7.9010003e-01   1.5593020e-01   3.5012341e-01   1.5513555e-01   1.1087950e-01
   7.9876515e-01   1.5597856e-01   3.5005343e-01   1.5391793e-01   1.1166570e-01
   8.0676257e-01   1.5595729e-01   3.5007464e-01   1.5268784e-01   1.1245996e-01
   8.1564358e-01   1.5593987e-01   3.5009133e-01   1.5139221e-01   1.1329653e-01
   8.2397068e-01   1.5595644e-01   3.5006561e-01   1.5024816e-01   1.1403522e-01
   8.3278398e-01   1.5600305e-01   3.5000181e-01   1.4908592e-01   1.1478567e-01
   8.4181560e-01   1.5607684e-01   3.4990369e-01   1.4793690e-01   1.1552758e-01
   8.5196985e-01   1.5617193e-01   3.4977847e-01   1.4666969e-01   1.1634580e-01
   8.6301363e-01   1.5618421e-01   3.4976003e-01   1.4522232e-01   1.1728034e-01
   8.7260402e-01   1.5624374e-01   3.4968169e-01   1.4406685e-01   1.1802642e-01
   8.8371379e-01   1.5635850e-01   3.4953253e-01   1.4279487e-01   1.1884772e-01
   8.9414531e-01   1.5650258e-01   3.4934616e-01   1.4165165e-01   1.1958588e-01
   9.0657107e-01   1.5664325e-01   3.4916424e-01   1.4028029e-01   1.2047135e-01
   9.1715609e-01   1.5674073e-01   3.4903820e-01   1.3914427e-01   1.2120486e-01
   9.2869879e-01   1.5690509e-01   3.4882637e-01   1.3798485e-01   1.2195348e-01
   9.3993998e-01   1.5711163e-01   3.4856050e-01   1.3691006e-01   1.2264746e-01
   9.5156573e-01   1.5736360e-01   3.4823639e-01   1.3584676e-01   1.2333402e-01
   9.6490488e-01   1.5755084e-01   3.4799546e-01   1.3459321e-01   1.2414342e-01
   9.7872870e-01   1.5783597e-01   3.4762888e-01   1.3340683e-01   1.2490945e-01
   9.9434172e-01   1.5824155e-01   3.4710762e-01   1.3214854e-01   1.2572191e-01
   1.0095288e+00   1.5861776e-01   3.4662416e-01   1.3094925e-01   1.2649627e-01
   1.0241358e+00   1.5900339e-01   3.4612865e-01   1.2986231e-01   1.2719810e-01
   1.0380925e+00   1.5945251e-01   3.4555160e-01   1.2888976e-01   1.2782606e-01
   1.0532626e+00   1.5999164e-01   3.4485895e-01   1.2788197e-01   1.2847678e-01
   1.0674139e+00   1.6044672e-01   3.4427430e-01   1.2695876e-01   1.2907288e-01
   1.0833393e+00   1.6106732e-01   3.4347702e-01   1.2599912e-01   1.2969251e-01
   1.0987089e+00   1.6174617e-01   3.4260492e-01   1.2512771e-01   1.3025516e-01
   1.1145008e+00   1.6241049e-01   3.4175149e-01   1.2425175e-01   1.3082077e-01
   1.1298000e+00   1.6313552e-01   3.4082007e-01   1.2346259e-01   1.3133031e-01
   1.1457186e+00   1.6397670e-01   3.3973946e-01   1.2268992e-01   1.3182922e-01
   1.1620269e+00   1.6483936e-01   3.3863125e-01   1.2192449e-01   1.3232344e-01
   1.1797394e+00   1.6585412e-01   3.3732765e-01   1.2114762e-01   1.3282506e-01
   1.1989144e+00   1.6707232e-01   3.3576271e-01   1.2036332e-01   1.3333147e-01
   1.2185031e+00   1.6832953e-01   3.3414764e-01   1.1959747e-01   1.3382597e-01
   1.2363338e+00   1.6958902e-01   3.3252967e-01   1.1895127e-01   1.3424321e-01
   1.2543536e+00   1.7094219e-01   3.3079134e-01   1.1833551e-01   1.3464080e-01
   1.2709247e+00   1.7219868e-01   3.2917720e-01   1.1779262e-01   1.3499134e-01
   1.2873669e+00   1.7354645e-01   3.2744580e-01   1.1728828e-01   1.3531698e-01
   1.3069644e+00   1.7522248e-01   3.2529273e-01   1.1671888e-01   1.3568464e-01
   1.3254639e+00   1.7685412e-01   3.2319666e-01   1.1621019e-01   1.3601309e-01
   1.3413789e+00   1.7834388e-01   3.2128287e-01   1.1579865e-01   1.3627881e-01
   1.3601954e+00   1.8014805e-01   3.1896517e-01   1.1533469e-01   1.3657839e-01
   1.3774821e+00   1.8186469e-01   3.1675992e-01   1.1493157e-01   1.3683868e-01
   1.3937488e+00   1.8355144e-01   3.1459305e-01   1.1457270e-01   1.3707040e-01
   1.4104595e+00   1.8531021e-01   3.1233368e-01   1.1421969e-01   1.3729833e-01
   1.4275013e+00   1.8715691e-01   3.0996135e-01   1.1387774e-01   1.3751912e-01
   1.4441520e+00   1.8902337e-01   3.0756363e-01   1.1356098e-01   1.3772365e-01
   1.4604410e+00   1.9086765e-01   3.0519441e-01   1.1326413e-01   1.3791532e-01
   1.4749366e+00   1.9254146e-01   3.0304417e-01   1.1301155e-01   1.3807841e-01
   1.4897402e+00   1.9429430e-01   3.0079242e-01   1.1276501e-01   1.3823760e-01
   1.5029952e+00   1.9588451e-01   2.9874957e-01   1.1255304e-01   1.3837447e-01
   1.5158076e+00   1.9741434e-01   2.9678431e-01   1.1235385e-01   1.3850308e-01
   1.5302579e+00   1.9918050e-01   2.9451543e-01   1.1213880e-01   1.3864193e-01
   1.5442104e+00   2.0091024e-01   2.9229335e-01   1.1193946e-01   1.3877065e-01
   1.5582505e+00   2.0265046e-01   2.9005780e-01   1.1174589e-01   1.3889563e-01
   1.5720241e+00   2.0436369e-01   2.8785693e-01   1.1156279e-01   1.3901385e-01
   1.5876483e+00   2.0633699e-01   2.8532196e-01   1.1136377e-01   1.3914236e-01
   1.5978222e+00   2.0762817e-01   2.8366327e-01   1.1123866e-01   1.3922314e-01
   1.6060763e+00   2.0867013e-01   2.8232474e-01   1.1113941e-01   1.3928723e-01
   1.6137909e+00   2.0963443e-01   2.8108595e-01   1.1104822e-01   1.3934610e-01
   1.6235422e+00   2.1086610e-01   2.7950371e-01   1.1093597e-01   1.3941858e-01
   1.6317157e+00   2.1190473e-01   2.7816945e-01   1.1084419e-01   1.3947785e-01
   1.6409552e+00   2.1308117e-01   2.7665816e-01   1.1074281e-01   1.3954331e-01
   1.6477498e+00   2.1394562e-01   2.7554766e-01   1.1066981e-01   1.3959044e-01
   1.6563678e+00   2.1503270e-01   2.7415116e-01   1.1057887e-01   1.3964916e-01
   1.6622940e+00   2.1576937e-01   2.7320481e-01   1.1051728e-01   1.3968893e-01
   1.6699944e+00   2.1673304e-01   2.7196685e-01   1.1043885e-01   1.3973957e-01
   1.6773854e+00   2.1766182e-01   2.7077370e-01   1.1036509e-01   1.3978719e-01
   1.6827180e+00   2.1833275e-01   2.6991180e-01   1.1031276e-01   1.3982099e-01
   1.6884398e+00   2.1905230e-01   2.6898745e-01   1.1025739e-01   1.3985673e-01
   1.6933013e+00   2.1966268e-01   2.6820332e-01   1.1021099e-01   1.3988670e-01
   1.6980257e+00   2.2025450e-01   2.6744305e-01   1.1016644e-01   1.3991546e-01
   1.7022047e+00   2.2077655e-01   2.6677241e-01   1.1012747e-01   1.3994063e-01
   1.7070612e+00   2.2137210e-01   2.6600735e-01   1.1008252e-01   1.3996965e-01
   1.7110744e+00   2.2185956e-01   2.6538114e-01   1.1004575e-01   1.3999339e-01
   1.7149198e+00   2.2232820e-01   2.6477911e-01   1.1001092e-01   1.4001588e-01
   1.7186995e+00   2.2278987e-01   2.6418603e-01   1.0997704e-01   1.4003775e-01
   1.7225124e+00   2.2325624e-01   2.6358692e-01   1.0994321e-01   1.4005960e-01
   1.7264008e+00   2.2373212e-01   2.6297559e-01   1.0990904e-01   1.4008166e-01
   1.7300969e+00   2.2418439e-01   2.6239458e-01   1.0987687e-01   1.4010243e-01
   1.7334333e+00   2.2459234e-01   2.6187052e-01   1.0984809e-01   1.4012101e-01
   1.7364867e+00   2.2496526e-01   2.6139145e-01   1.0982197e-01   1.4013788e-01
   1.7396432e+00   2.2535020e-01   2.6089694e-01   1.0979516e-01   1.4015519e-01
   1.7427221e+00   2.2572498e-01   2.6041549e-01   1.0976922e-01   1.4017194e-01
   1.7454447e+00   2.2605573e-01   2.5999060e-01   1.0974644e-01   1.4018665e-01
   1.7481853e+00   2.2638793e-01   2.5956384e-01   1.0972367e-01   1.4020135e-01
   1.7505316e+00   2.2667172e-01   2.5919927e-01   1.0970429e-01   1.4021386e-01
   1.7534890e+00   2.2702852e-01   2.5874092e-01   1.0968003e-01   1.4022953e-01
   1.7561483e+00   2.2734153e-01   2.5833881e-01   1.0965827e-01   1.4024358e-01
   1.7583036e+00   2.2759250e-01   2.5801641e-01   1.0964072e-01   1.4025491e-01
   1.7616864e+00   2.2798728e-01   2.5750926e-01   1.0961340e-01   1.4027255e-01
   1.7645860e+00   2.2832633e-01   2.5707371e-01   1.0959018e-01   1.4028754e-01
   1.7669236e+00   2.2859997e-01   2.5672217e-01   1.0957159e-01   1.4029955e-01
   1.7697604e+00   2.2893226e-01   2.5629530e-01   1.0954919e-01   1.4031401e-01
   1.7726696e+00   2.2927313e-01   2.5585742e-01   1.0952637e-01   1.4032874e-01
   1.7751195e+00   2.2956013e-01   2.5548872e-01   1.0950729e-01   1.4034106e-01
   1.7780812e+00   2.2990691e-01   2.5504324e-01   1.0948438e-01   1.4035586e-01
   1.7803774e+00   2.3017554e-01   2.5469815e-01   1.0946672e-01   1.4036726e-01
   1.7825841e+00   2.3043345e-01   2.5436683e-01   1.0944985e-01   1.4037815e-01
   1.7855211e+00   2.3077622e-01   2.5392649e-01   1.0942754e-01   1.4039256e-01
   1.7884511e+00   2.3111754e-01   2.5348803e-01   1.0940544e-01   1.4040683e-01
   1.7913726e+00   2.3145709e-01   2.5305182e-01   1.0938355e-01   1.4042096e-01
   1.7946339e+00   2.3183512e-01   2.5256619e-01   1.0935931e-01   1.4043662e-01
   1.7969932e+00   2.3210786e-01   2.5221583e-01   1.0934188e-01   1.4044787e-01
   1.8006140e+00   2.3252508e-01   2.5167986e-01   1.0931533e-01   1.4046501e-01
   1.8031372e+00   2.3281480e-01   2.5130766e-01   1.0929697e-01   1.4047687e-01
   1.8072348e+00   2.3327106e-01   2.5072154e-01   1.0926727e-01   1.4049604e-01
   1.8098014e+00   2.3355342e-01   2.5035881e-01   1.0924881e-01   1.4050796e-01
   1.8123515e+00   2.3383439e-01   2.4999786e-01   1.0923060e-01   1.4051972e-01
   1.8151493e+00   2.3414300e-01   2.4960142e-01   1.0921076e-01   1.4053253e-01
   1.8183608e+00   2.3449747e-01   2.4914605e-01   1.0918815e-01   1.4054713e-01
   1.8211506e+00   2.3480543e-01   2.4875044e-01   1.0916866e-01   1.4055971e-01
   1.8238514e+00   2.3510345e-01   2.4836759e-01   1.0914992e-01   1.4057182e-01
   1.8269343e+00   2.3544335e-01   2.4793094e-01   1.0912867e-01   1.4058553e-01
   1.8292630e+00   2.3569980e-01   2.4760150e-01   1.0911273e-01   1.4059583e-01
   1.8324914e+00   2.3605476e-01   2.4714550e-01   1.0909077e-01   1.4061000e-01
   1.8349160e+00   2.3632082e-01   2.4680371e-01   1.0907439e-01   1.4062058e-01
   1.8380603e+00   2.3666509e-01   2.4636145e-01   1.0905329e-01   1.4063421e-01
   1.8412062e+00   2.3700852e-01   2.4592027e-01   1.0903233e-01   1.4064774e-01
   1.8434236e+00   2.3724992e-01   2.4561016e-01   1.0901765e-01   1.4065722e-01
   1.8459703e+00   2.3752642e-01   2.4525496e-01   1.0900088e-01   1.4066804e-01
   1.8483525e+00   2.3778430e-01   2.4492367e-01   1.0898529e-01   1.4067811e-01
   1.8507470e+00   2.3804271e-01   2.4459172e-01   1.0896971e-01   1.4068818e-01
   1.8537633e+00   2.3836704e-01   2.4417507e-01   1.0895019e-01   1.4070077e-01
   1.8566576e+00   2.3866603e-01   2.4379098e-01   1.0893154e-01   1.4071282e-01
   1.8598730e+00   2.3899416e-01   2.4336945e-01   1.0891095e-01   1.4072611e-01
   1.8631146e+00   2.3932555e-01   2.4294373e-01   1.0889037e-01   1.4073940e-01
   1.8655229e+00   2.3957196e-01   2.4262719e-01   1.0887520e-01   1.4074920e-01
   1.8693798e+00   2.3996670e-01   2.4212009e-01   1.0885107e-01   1.4076477e-01
   1.8725413e+00   2.4029013e-01   2.4170460e-01   1.0883147e-01   1.4077743e-01
   1.8762712e+00   2.4067127e-01   2.4121497e-01   1.0880853e-01   1.4079225e-01
   1.8797840e+00   2.4102957e-01   2.4075470e-01   1.0878710e-01   1.4080608e-01
   1.8836282e+00   2.4142064e-01   2.4025231e-01   1.0876385e-01   1.4082109e-01
   1.8868136e+00   2.4174370e-01   2.3983729e-01   1.0874475e-01   1.4083343e-01
   1.8911918e+00   2.4218601e-01   2.3926909e-01   1.0871871e-01   1.4085024e-01
   1.8955836e+00   2.4262737e-01   2.3870210e-01   1.0869286e-01   1.4086694e-01
   1.8998764e+00   2.4305627e-01   2.3815112e-01   1.0866783e-01   1.4088309e-01
   1.9057417e+00   2.4363128e-01   2.3741244e-01   1.0863401e-01   1.4090493e-01
   1.9102177e+00   2.4404803e-01   2.3687707e-01   1.0860843e-01   1.4092145e-01
   1.9151388e+00   2.4450733e-01   2.3628704e-01   1.0858064e-01   1.4093939e-01
   1.9202941e+00   2.4498882e-01   2.3566851e-01   1.0855188e-01   1.4095796e-01
   1.9253940e+00   2.4546460e-01   2.3505730e-01   1.0852377e-01   1.4097611e-01
   1.9326266e+00   2.4613699e-01   2.3419353e-01   1.0848446e-01   1.4100149e-01
   1.9392477e+00   2.4674870e-01   2.3340771e-01   1.0844903e-01   1.4102437e-01
   1.9452786e+00   2.4730166e-01   2.3269736e-01   1.0841722e-01   1.4104491e-01
   1.9517840e+00   2.4789270e-01   2.3193808e-01   1.0838338e-01   1.4106676e-01
   1.9585657e+00   2.4847891e-01   2.3118502e-01   1.0834855e-01   1.4108925e-01
   1.9662039e+00   2.4911903e-01   2.3036270e-01   1.0830994e-01   1.4111418e-01
   1.9755088e+00   2.4989953e-01   2.2936004e-01   1.0826382e-01   1.4114396e-01
   1.9821508e+00   2.5045466e-01   2.2864690e-01   1.0823149e-01   1.4116483e-01
   1.9882260e+00   2.5095954e-01   2.2799831e-01   1.0820233e-01   1.4118366e-01
   1.9945095e+00   2.5147786e-01   2.2733247e-01   1.0817257e-01   1.4120287e-01
   2.0033335e+00   2.5219745e-01   2.2640805e-01   1.0813147e-01   1.4122941e-01
   2.0108116e+00   2.5276073e-01   2.2568445e-01   1.0809717e-01   1.4125156e-01
   2.0194197e+00   2.5340020e-01   2.2486296e-01   1.0805840e-01   1.4127660e-01
   2.0273806e+00   2.5399186e-01   2.2410289e-01   1.0802320e-01   1.4129932e-01
   2.0354457e+00   2.5458862e-01   2.2333628e-01   1.0798817e-01   1.4132194e-01
   2.0437689e+00   2.5519920e-01   2.2255190e-01   1.0795265e-01   1.4134488e-01
   2.0543298e+00   2.5596311e-01   2.2157056e-01   1.0790848e-01   1.4137340e-01
   2.0638204e+00   2.5657971e-01   2.2077845e-01   1.0786953e-01   1.4139855e-01
   2.0758012e+00   2.5735816e-01   2.1977843e-01   1.0782153e-01   1.4142954e-01
   2.0845519e+00   2.5792576e-01   2.1904927e-01   1.0778725e-01   1.4145167e-01
   2.0966316e+00   2.5870161e-01   2.1805258e-01   1.0774097e-01   1.4148155e-01
   2.1094973e+00   2.5948021e-01   2.1705237e-01   1.0769289e-01   1.4151260e-01
   2.1206731e+00   2.6010396e-01   2.1625108e-01   1.0765214e-01   1.4153891e-01
   2.1301204e+00   2.6063460e-01   2.1556940e-01   1.0761846e-01   1.4156066e-01
   2.1405919e+00   2.6122073e-01   2.1481644e-01   1.0758190e-01   1.4158426e-01
   2.1535722e+00   2.6193779e-01   2.1389527e-01   1.0753766e-01   1.4161283e-01
   2.1685156e+00   2.6265512e-01   2.1297378e-01   1.0748807e-01   1.4164485e-01
   2.1836378e+00   2.6338153e-01   2.1204060e-01   1.0743948e-01   1.4167623e-01
   2.1944522e+00   2.6390004e-01   2.1137451e-01   1.0740564e-01   1.4169807e-01
   2.2065482e+00   2.6446336e-01   2.1065085e-01   1.0736865e-01   1.4172196e-01
   2.2187069e+00   2.6494474e-01   2.1003245e-01   1.0733230e-01   1.4174543e-01
   2.2323975e+00   2.6550118e-01   2.0931763e-01   1.0729247e-01   1.4177114e-01
   2.2460745e+00   2.6605956e-01   2.0860031e-01   1.0725378e-01   1.4179613e-01
   2.2648035e+00   2.6674431e-01   2.0772066e-01   1.0720241e-01   1.4182930e-01
   2.2788233e+00   2.6721753e-01   2.0711275e-01   1.0716520e-01   1.4185332e-01
   2.2934752e+00   2.6772269e-01   2.0646380e-01   1.0712742e-01   1.4187772e-01
   2.3089540e+00   2.6823255e-01   2.0580882e-01   1.0708864e-01   1.4190275e-01
   2.3223718e+00   2.6859614e-01   2.0534174e-01   1.0705593e-01   1.4192387e-01
   2.3351866e+00   2.6896153e-01   2.0487234e-01   1.0702552e-01   1.4194351e-01
   2.3492685e+00   2.6937094e-01   2.0434640e-01   1.0699297e-01   1.4196453e-01
   2.3632012e+00   2.6972445e-01   2.0389228e-01   1.0696158e-01   1.4198480e-01
   2.3839216e+00   2.7020204e-01   2.0327874e-01   1.0691645e-01   1.4201394e-01
   2.4021163e+00   2.7064683e-01   2.0270735e-01   1.0687830e-01   1.4203857e-01
   2.4218936e+00   2.7102903e-01   2.0221636e-01   1.0683824e-01   1.4206444e-01
   2.4383869e+00   2.7135439e-01   2.0179839e-01   1.0680600e-01   1.4208525e-01
   2.4549317e+00   2.7169749e-01   2.0135763e-01   1.0677467e-01   1.4210548e-01
   2.4750095e+00   2.7200031e-01   2.0096862e-01   1.0673786e-01   1.4212925e-01
   2.4928418e+00   2.7229804e-01   2.0058615e-01   1.0670637e-01   1.4214958e-01
   2.5099974e+00   2.7258279e-01   2.0022034e-01   1.0667703e-01   1.4216853e-01
   2.5241521e+00   2.7274611e-01   2.0001054e-01   1.0665348e-01   1.4218373e-01
   2.5460043e+00   2.7305169e-01   1.9961798e-01   1.0661838e-01   1.4220640e-01
   2.5624309e+00   2.7326671e-01   1.9934176e-01   1.0659289e-01   1.4222286e-01
   2.5789089e+00   2.7342836e-01   1.9913410e-01   1.0656807e-01   1.4223888e-01
   2.5948357e+00   2.7361856e-01   1.9888976e-01   1.0654482e-01   1.4225389e-01
   2.6122005e+00   2.7381481e-01   1.9863766e-01   1.0652020e-01   1.4226979e-01
   2.6297948e+00   2.7395481e-01   1.9845780e-01   1.0649603e-01   1.4228540e-01
   2.6470653e+00   2.7413192e-01   1.9823028e-01   1.0647307e-01   1.4230022e-01
   2.6663513e+00   2.7429962e-01   1.9801485e-01   1.0644824e-01   1.4231626e-01
   2.6849230e+00   2.7443037e-01   1.9784688e-01   1.0642514e-01   1.4233117e-01
   2.7030089e+00   2.7459620e-01   1.9763385e-01   1.0640339e-01   1.4234521e-01
   2.7230098e+00   2.7471551e-01   1.9748059e-01   1.0638010e-01   1.4236025e-01
   2.7400827e+00   2.7483004e-01   1.9733345e-01   1.0636090e-01   1.4237264e-01
   2.7567384e+00   2.7496902e-01   1.9715492e-01   1.0634274e-01   1.4238437e-01
   2.7726910e+00   2.7503650e-01   1.9706822e-01   1.0632579e-01   1.4239532e-01
   2.7913377e+00   2.7514431e-01   1.9692973e-01   1.0630662e-01   1.4240769e-01
   2.8094724e+00   2.7528051e-01   1.9675476e-01   1.0628859e-01   1.4241934e-01
   2.8275436e+00   2.7533583e-01   1.9668370e-01   1.0627113e-01   1.4243061e-01
   2.8446512e+00   2.7543011e-01   1.9656258e-01   1.0625516e-01   1.4244093e-01
   2.8643732e+00   2.7554047e-01   1.9642082e-01   1.0623731e-01   1.4245245e-01
   2.8845431e+00   2.7560849e-01   1.9633343e-01   1.0621967e-01   1.4246384e-01
   2.9059872e+00   2.7573128e-01   1.9617569e-01   1.0620162e-01   1.4247549e-01
   2.9268524e+00   2.7579105e-01   1.9609890e-01   1.0618465e-01   1.4248645e-01
   2.9469865e+00   2.7587988e-01   1.9598480e-01   1.0616889e-01   1.4249663e-01
   2.9682814e+00   2.7596558e-01   1.9587470e-01   1.0615279e-01   1.4250702e-01
   2.9889508e+00   2.7602655e-01   1.9579638e-01   1.0613772e-01   1.4251675e-01
   3.0101556e+00   2.7613204e-01   1.9566086e-01   1.0612284e-01   1.4252636e-01
   3.0342892e+00   2.7617988e-01   1.9559940e-01   1.0610650e-01   1.4253691e-01
   3.0534515e+00   2.7626073e-01   1.9549555e-01   1.0609404e-01   1.4254495e-01
   3.0780991e+00   2.7632123e-01   1.9541782e-01   1.0607857e-01   1.4255495e-01
   3.1000475e+00   2.7639685e-01   1.9532068e-01   1.0606536e-01   1.4256347e-01
   3.1239383e+00   2.7646043e-01   1.9523900e-01   1.0605151e-01   1.4257242e-01
   3.1461812e+00   2.7652387e-01   1.9515751e-01   1.0603913e-01   1.4258041e-01
   3.1663190e+00   2.7659163e-01   1.9507046e-01   1.0602832e-01   1.4258739e-01
   3.1886423e+00   2.7663308e-01   1.9501721e-01   1.0601676e-01   1.4259486e-01
   3.2128817e+00   2.7672150e-01   1.9490362e-01   1.0600471e-01   1.4260264e-01
   3.2348504e+00   2.7675048e-01   1.9486640e-01   1.0599418e-01   1.4260943e-01
   3.2555594e+00   2.7681784e-01   1.9477986e-01   1.0598464e-01   1.4261560e-01
   3.2833982e+00   2.7686798e-01   1.9471544e-01   1.0597230e-01   1.4262356e-01
   3.3043457e+00   2.7692986e-01   1.9463595e-01   1.0596341e-01   1.4262930e-01
   3.3268438e+00   2.7697030e-01   1.9458401e-01   1.0595418e-01   1.4263526e-01
   3.3483491e+00   2.7702114e-01   1.9451869e-01   1.0594570e-01   1.4264073e-01
   3.3738708e+00   2.7707561e-01   1.9444872e-01   1.0593602e-01   1.4264699e-01
   3.3949231e+00   2.7711757e-01   1.9439482e-01   1.0592835e-01   1.4265194e-01
   3.4190201e+00   2.7717507e-01   1.9432095e-01   1.0591989e-01   1.4265740e-01
   3.4449905e+00   2.7721950e-01   1.9426387e-01   1.0591116e-01   1.4266304e-01
   3.4674843e+00   2.7727474e-01   1.9419291e-01   1.0590389e-01   1.4266773e-01
   3.4927490e+00   2.7731063e-01   1.9414681e-01   1.0589605e-01   1.4267280e-01
   3.5148933e+00   2.7736728e-01   1.9407403e-01   1.0588945e-01   1.4267705e-01
   3.5366821e+00   2.7739064e-01   1.9404403e-01   1.0588318e-01   1.4268110e-01
   3.5602702e+00   2.7744782e-01   1.9397056e-01   1.0587667e-01   1.4268531e-01
   3.5856361e+00   2.7747801e-01   1.9393178e-01   1.0586992e-01   1.4268966e-01
   3.6102763e+00   2.7753365e-01   1.9386031e-01   1.0586366e-01   1.4269371e-01
   3.6350743e+00   2.7756219e-01   1.9382364e-01   1.0585759e-01   1.4269763e-01
   3.6593218e+00   2.7761349e-01   1.9375774e-01   1.0585191e-01   1.4270129e-01
   3.6871525e+00   2.7764693e-01   1.9371478e-01   1.0584566e-01   1.4270533e-01
   3.7076085e+00   2.7768808e-01   1.9366192e-01   1.0584126e-01   1.4270817e-01
   3.7319405e+00   2.7771729e-01   1.9362439e-01   1.0583620e-01   1.4271144e-01
   3.7537748e+00   2.7775522e-01   1.9357567e-01   1.0583184e-01   1.4271425e-01
   3.7789068e+00   2.7778847e-01   1.9353295e-01   1.0582701e-01   1.4271738e-01
   3.8048482e+00   2.7783006e-01   1.9347953e-01   1.0582224e-01   1.4272046e-01
   3.8295361e+00   2.7786076e-01   1.9344009e-01   1.0581787e-01   1.4272327e-01
   3.8527792e+00   2.7789544e-01   1.9339554e-01   1.0581394e-01   1.4272582e-01
   3.8735848e+00   2.7792395e-01   1.9335891e-01   1.0581053e-01   1.4272801e-01
   3.8968060e+00   2.7795200e-01   1.9332288e-01   1.0580688e-01   1.4273037e-01
   3.9231994e+00   2.7798935e-01   1.9327489e-01   1.0580288e-01   1.4273295e-01
   3.9473180e+00   2.7801713e-01   1.9323921e-01   1.0579939e-01   1.4273521e-01
   3.9726588e+00   2.7805247e-01   1.9319381e-01   1.0579586e-01   1.4273748e-01
   3.9981307e+00   2.7807927e-01   1.9315939e-01   1.0579247e-01   1.4273968e-01
   4.0230625e+00   2.7811194e-01   1.9311742e-01   1.0578928e-01   1.4274174e-01
   4.0473224e+00   2.7813637e-01   1.9308603e-01   1.0578630e-01   1.4274366e-01
   4.0724959e+00   2.7816885e-01   1.9304431e-01   1.0578334e-01   1.4274557e-01
   4.0973808e+00   2.7819233e-01   1.9301414e-01   1.0578053e-01   1.4274739e-01
   4.1251059e+00   2.7822470e-01   1.9297256e-01   1.0577753e-01   1.4274932e-01
   4.1504005e+00   2.7824967e-01   1.9294049e-01   1.0577491e-01   1.4275101e-01
   4.1743463e+00   2.7827676e-01   1.9290569e-01   1.0577253e-01   1.4275255e-01
   4.2016848e+00   2.7830212e-01   1.9287310e-01   1.0576993e-01   1.4275423e-01
   4.2274347e+00   2.7832818e-01   1.9283962e-01   1.0576758e-01   1.4275574e-01
   4.2540566e+00   2.7835348e-01   1.9280712e-01   1.0576526e-01   1.4275724e-01
   4.2796492e+00   2.7837716e-01   1.9277670e-01   1.0576313e-01   1.4275862e-01
   4.3068358e+00   2.7840291e-01   1.9274363e-01   1.0576096e-01   1.4276002e-01
   4.3289309e+00   2.7842221e-01   1.9271884e-01   1.0575926e-01   1.4276112e-01
   4.3526422e+00   2.7844209e-01   1.9269329e-01   1.0575751e-01   1.4276225e-01
   4.3778705e+00   2.7846460e-01   1.9266438e-01   1.0575572e-01   1.4276340e-01
   4.4037420e+00   2.7848495e-01   1.9263823e-01   1.0575396e-01   1.4276454e-01
   4.4277303e+00   2.7850531e-01   1.9261208e-01   1.0575240e-01   1.4276555e-01
   4.4474516e+00   2.7851932e-01   1.9259408e-01   1.0575116e-01   1.4276635e-01
   4.4718484e+00   2.7854186e-01   1.9256512e-01   1.0574968e-01   1.4276730e-01
   4.4980078e+00   2.7855837e-01   1.9254392e-01   1.0574816e-01   1.4276828e-01
   4.5261435e+00   2.7858138e-01   1.9251435e-01   1.0574660e-01   1.4276929e-01
   4.5509187e+00   2.7859734e-01   1.9249385e-01   1.0574528e-01   1.4277014e-01
   4.5791922e+00   2.7861829e-01   1.9246694e-01   1.0574385e-01   1.4277107e-01
   4.6035584e+00   2.7863412e-01   1.9244660e-01   1.0574266e-01   1.4277184e-01
   4.6285012e+00   2.7865181e-01   1.9242388e-01   1.0574150e-01   1.4277259e-01
   4.6559316e+00   2.7866892e-01   1.9240190e-01   1.0574027e-01   1.4277338e-01
   4.6810525e+00   2.7868514e-01   1.9238106e-01   1.0573919e-01   1.4277408e-01
   4.7071950e+00   2.7870126e-01   1.9236035e-01   1.0573812e-01   1.4277477e-01
   4.7283831e+00   2.7871473e-01   1.9234304e-01   1.0573729e-01   1.4277531e-01
   4.7535678e+00   2.7872867e-01   1.9232514e-01   1.0573633e-01   1.4277592e-01
   4.7791006e+00   2.7874425e-01   1.9230512e-01   1.0573540e-01   1.4277652e-01
   4.8056920e+00   2.7875849e-01   1.9228683e-01   1.0573447e-01   1.4277712e-01
   4.8308081e+00   2.7877273e-01   1.9226853e-01   1.0573364e-01   1.4277766e-01
   4.8507772e+00   2.7878262e-01   1.9225584e-01   1.0573299e-01   1.4277808e-01
   4.8768954e+00   2.7879775e-01   1.9223640e-01   1.0573219e-01   1.4277860e-01
   4.8987609e+00   2.7880734e-01   1.9222408e-01   1.0573154e-01   1.4277902e-01
   4.9205472e+00   2.7881982e-01   1.9220805e-01   1.0573091e-01   1.4277942e-01
   4.9476652e+00   2.7883138e-01   1.9219319e-01   1.0573017e-01   1.4277990e-01
   4.9752632e+00   2.7884606e-01   1.9217434e-01   1.0572944e-01   1.4278037e-01
   4.9997380e+00   2.7885587e-01   1.9216174e-01   1.0572882e-01   1.4278077e-01
   5.0249630e+00   2.7886872e-01   1.9214522e-01   1.0572821e-01   1.4278116e-01
   5.0508242e+00   2.7887869e-01   1.9213243e-01   1.0572761e-01   1.4278155e-01
   5.0775932e+00   2.7889129e-01   1.9211623e-01   1.0572702e-01   1.4278193e-01
   5.1008074e+00   2.7889984e-01   1.9210525e-01   1.0572653e-01   1.4278225e-01
   5.1238754e+00   2.7891054e-01   1.9209151e-01   1.0572606e-01   1.4278256e-01
   5.1517903e+00   2.7892034e-01   1.9207892e-01   1.0572551e-01   1.4278291e-01
   5.1824003e+00   2.7893265e-01   1.9206311e-01   1.0572494e-01   1.4278328e-01
   5.2074695e+00   2.7894174e-01   1.9205143e-01   1.0572449e-01   1.4278357e-01
   5.2353227e+00   2.7895208e-01   1.9203814e-01   1.0572401e-01   1.4278388e-01
   5.2625764e+00   2.7896176e-01   1.9202571e-01   1.0572357e-01   1.4278416e-01
   5.2887251e+00   2.7897061e-01   1.9201434e-01   1.0572316e-01   1.4278443e-01
   5.3172322e+00   2.7898056e-01   1.9200156e-01   1.0572274e-01   1.4278470e-01
   5.3477060e+00   2.7904928e-01   1.9191328e-01   1.0572293e-01   1.4278458e-01
   5.3733856e+00   2.7909514e-01   1.9185436e-01   1.0572260e-01   1.4278479e-01
   5.3974075e+00   2.7919772e-01   1.9172259e-01   1.0572281e-01   1.4278466e-01
   5.4254655e+00   2.7926723e-01   1.9163329e-01   1.0572247e-01   1.4278487e-01
   5.4522695e+00   2.7929637e-01   1.9159586e-01   1.0572213e-01   1.4278509e-01
   5.4760429e+00   2.7930486e-01   1.9158495e-01   1.0572183e-01   1.4278529e-01
   5.5021090e+00   2.7930366e-01   1.9158648e-01   1.0572152e-01   1.4278549e-01
   5.5337380e+00   2.7929413e-01   1.9159873e-01   1.0572115e-01   1.4278573e-01
   5.5565557e+00   2.7928450e-01   1.9161110e-01   1.0572089e-01   1.4278589e-01
   5.5843327e+00   2.7927132e-01   1.9162804e-01   1.0572059e-01   1.4278609e-01
   5.6098248e+00   2.7925872e-01   1.9164422e-01   1.0572032e-01   1.4278626e-01
   5.6364065e+00   2.7924559e-01   1.9166108e-01   1.0572005e-01   1.4278644e-01
   5.6613670e+00   2.7923356e-01   1.9167654e-01   1.0571980e-01   1.4278660e-01
   5.6843187e+00   2.7922280e-01   1.9169037e-01   1.0571958e-01   1.4278674e-01
   5.7101509e+00   2.7921114e-01   1.9170535e-01   1.0571934e-01   1.4278689e-01
   5.7401047e+00   2.7919823e-01   1.9172192e-01   1.0571907e-01   1.4278707e-01
   5.7648878e+00   2.7918807e-01   1.9173498e-01   1.0571886e-01   1.4278721e-01
   5.7942415e+00   2.7917663e-01   1.9174968e-01   1.0571861e-01   1.4278737e-01
   5.8224064e+00   2.7916620e-01   1.9176308e-01   1.0571838e-01   1.4278751e-01
   5.8493177e+00   2.7915677e-01   1.9177519e-01   1.0571817e-01   1.4278765e-01
   5.8759664e+00   2.7914785e-01   1.9178665e-01   1.0571797e-01   1.4278778e-01
   5.9022676e+00   2.7913947e-01   1.9179741e-01   1.0571778e-01   1.4278790e-01
   5.9349441e+00   2.7912959e-01   1.9181011e-01   1.0571755e-01   1.4278805e-01
   5.9647480e+00   2.7912110e-01   1.9182101e-01   1.0571734e-01   1.4278818e-01
   5.9906725e+00   2.7911406e-01   1.9183006e-01   1.0571717e-01   1.4278829e-01
   6.0201936e+00   2.7910642e-01   1.9183988e-01   1.0571699e-01   1.4278841e-01
   6.0465384e+00   2.7909991e-01   1.9184824e-01   1.0571682e-01   1.4278852e-01
   6.0736657e+00   2.7909349e-01   1.9185648e-01   1.0571666e-01   1.4278862e-01
   6.0988180e+00   2.7908783e-01   1.9186375e-01   1.0571652e-01   1.4278872e-01
   6.1275266e+00   2.7908164e-01   1.9187171e-01   1.0571636e-01   1.4278882e-01
   6.1581096e+00   2.7907536e-01   1.9187978e-01   1.0571620e-01   1.4278892e-01
   6.1816443e+00   2.7907072e-01   1.9188574e-01   1.0571607e-01   1.4278900e-01
   6.2084639e+00   2.7906568e-01   1.9189221e-01   1.0571594e-01   1.4278909e-01
   6.2377710e+00   2.7906040e-01   1.9189900e-01   1.0571580e-01   1.4278918e-01
   6.2653277e+00   2.7905566e-01   1.9190508e-01   1.0571567e-01   1.4278926e-01
   6.2961497e+00   2.7905059e-01   1.9191160e-01   1.0571553e-01   1.4278935e-01
   6.3218216e+00   2.7904654e-01   1.9191679e-01   1.0571542e-01   1.4278943e-01
   6.3486997e+00   2.7904248e-01   1.9192201e-01   1.0571530e-01   1.4278950e-01
   6.3800375e+00   2.7903793e-01   1.9192785e-01   1.0571518e-01   1.4278958e-01
   6.4071701e+00   2.7903419e-01   1.9193266e-01   1.0571507e-01   1.4278965e-01
   6.4341321e+00   2.7903060e-01   1.9193728e-01   1.0571497e-01   1.4278972e-01
   6.4609410e+00   2.7902717e-01   1.9194167e-01   1.0571487e-01   1.4278978e-01
   6.4870332e+00   2.7902396e-01   1.9194580e-01   1.0571478e-01   1.4278984e-01
   6.5093620e+00   2.7902132e-01   1.9194920e-01   1.0571470e-01   1.4278989e-01
   6.5323879e+00   2.7901867e-01   1.9195260e-01   1.0571462e-01   1.4278994e-01
   6.5555858e+00   2.7901610e-01   1.9195590e-01   1.0571455e-01   1.4278999e-01
   6.5851732e+00   2.7901293e-01   1.9195998e-01   1.0571446e-01   1.4279005e-01
   6.6157069e+00   2.7900980e-01   1.9196400e-01   1.0571436e-01   1.4279011e-01
   6.6471001e+00   2.7900670e-01   1.9196798e-01   1.0571427e-01   1.4279017e-01
   6.6794436e+00   2.7900364e-01   1.9197190e-01   1.0571418e-01   1.4279023e-01
   6.7066921e+00   2.7900117e-01   1.9197507e-01   1.0571411e-01   1.4279027e-01
   6.7287935e+00   2.7899923e-01   1.9197757e-01   1.0571405e-01   1.4279031e-01
   6.7553217e+00   2.7899699e-01   1.9198045e-01   1.0571398e-01   1.4279035e-01
   6.7808766e+00   2.7899489e-01   1.9198314e-01   1.0571392e-01   1.4279039e-01
   6.8079257e+00   2.7899276e-01   1.9198589e-01   1.0571386e-01   1.4279044e-01
   6.8348728e+00   2.7899069e-01   1.9198854e-01   1.0571379e-01   1.4279048e-01
   6.8689421e+00   2.7898819e-01   1.9199175e-01   1.0571372e-01   1.4279052e-01
   6.8936691e+00   2.7898644e-01   1.9199400e-01   1.0571366e-01   1.4279056e-01
   6.9178779e+00   2.7898477e-01   1.9199614e-01   1.0571361e-01   1.4279059e-01
   6.9446346e+00   2.7898299e-01   1.9199843e-01   1.0571356e-01   1.4279063e-01
   6.9714696e+00   2.7898127e-01   1.9200065e-01   1.0571351e-01   1.4279066e-01
   6.9982358e+00   2.7897960e-01   1.9200279e-01   1.0571346e-01   1.4279069e-01
   7.0252896e+00   2.7897797e-01   1.9200488e-01   1.0571341e-01   1.4279072e-01
   7.0541966e+00   2.7897628e-01   1.9200705e-01   1.0571336e-01   1.4279076e-01
   7.0814397e+00   2.7897475e-01   1.9200902e-01   1.0571331e-01   1.4279079e-01
   7.1111047e+00   2.7897313e-01   1.9201109e-01   1.0571326e-01   1.4279082e-01
   7.1362358e+00   2.7897181e-01   1.9201280e-01   1.0571322e-01   1.4279084e-01
   7.1648199e+00   2.7897035e-01   1.9201467e-01   1.0571318e-01   1.4279087e-01
   7.1914655e+00   2.7896903e-01   1.9201637e-01   1.0571314e-01   1.4279090e-01
   7.2193185e+00   2.7896769e-01   1.9201809e-01   1.0571310e-01   1.4279092e-01
   7.2451209e+00   2.7896649e-01   1.9201963e-01   1.0571306e-01   1.4279095e-01
   7.2721299e+00   2.7896527e-01   1.9202119e-01   1.0571303e-01   1.4279097e-01
   7.2988810e+00   2.7896410e-01   1.9202270e-01   1.0571299e-01   1.4279099e-01
   7.3250486e+00   2.7896299e-01   1.9202413e-01   1.0571296e-01   1.4279101e-01
   7.3522338e+00   2.7896187e-01   1.9202557e-01   1.0571293e-01   1.4279103e-01
   7.3751731e+00   2.7896095e-01   1.9202675e-01   1.0571290e-01   1.4279105e-01
   7.4086002e+00   2.7895964e-01   1.9202842e-01   1.0571286e-01   1.4279108e-01
   7.4367573e+00   2.7895858e-01   1.9202979e-01   1.0571283e-01   1.4279110e-01
   7.4627569e+00   2.7895763e-01   1.9203101e-01   1.0571281e-01   1.4279111e-01
   7.4894860e+00   2.7895668e-01   1.9203223e-01   1.0571278e-01   1.4279113e-01
   7.5185388e+00   2.7895568e-01   1.9203352e-01   1.0571275e-01   1.4279115e-01
   7.5509412e+00   2.7895460e-01   1.9203491e-01   1.0571272e-01   1.4279117e-01
   7.5772756e+00   2.7895374e-01   1.9203601e-01   1.0571269e-01   1.4279119e-01
   7.6036263e+00   2.7895291e-01   1.9203707e-01   1.0571267e-01   1.4279120e-01
   7.6289194e+00   2.7895214e-01   1.9203807e-01   1.0571265e-01   1.4279121e-01
   7.6569251e+00   2.7895130e-01   1.9203914e-01   1.0571263e-01   1.4279123e-01
   7.6873836e+00   2.7895042e-01   1.9204028e-01   1.0571260e-01   1.4279125e-01
   7.7189444e+00   2.7894953e-01   1.9204142e-01   1.0571258e-01   1.4279126e-01
   7.7481264e+00   2.7894874e-01   1.9204244e-01   1.0571256e-01   1.4279127e-01
   7.7741731e+00   2.7894805e-01   1.9204332e-01   1.0571254e-01   1.4279129e-01
   7.8048133e+00   2.7894726e-01   1.9204434e-01   1.0571252e-01   1.4279130e-01
   7.8342599e+00   2.7894652e-01   1.9204528e-01   1.0571250e-01   1.4279131e-01
   7.8636976e+00   2.7894580e-01   1.9204620e-01   1.0571248e-01   1.4279133e-01
   7.8888980e+00   2.7894521e-01   1.9204697e-01   1.0571246e-01   1.4279134e-01
   7.9191329e+00   2.7894451e-01   1.9204786e-01   1.0571244e-01   1.4279135e-01
   7.9428673e+00   2.7894398e-01   1.9204855e-01   1.0571243e-01   1.4279136e-01
   7.9766311e+00   2.7894324e-01   1.9204949e-01   1.0571241e-01   1.4279137e-01
   8.0079877e+00   2.7894258e-01   1.9205035e-01   1.0571239e-01   1.4279138e-01
   8.0359586e+00   2.7894200e-01   1.9205109e-01   1.0571238e-01   1.4279139e-01
   8.0646486e+00   2.7894143e-01   1.9205182e-01   1.0571237e-01   1.4279140e-01
   8.0933817e+00   2.7894087e-01   1.9205254e-01   1.0571235e-01   1.4279141e-01
   8.1212366e+00   2.7894034e-01   1.9205322e-01   1.0571234e-01   1.4279142e-01
   8.1516949e+00   2.7893978e-01   1.9205395e-01   1.0571232e-01   1.4279142e-01
   8.1767178e+00   2.7893932e-01   1.9205453e-01   1.0571231e-01   1.4279143e-01
   8.2049976e+00   2.7893883e-01   1.9205517e-01   1.0571230e-01   1.4279144e-01
   8.2327019e+00   2.7893835e-01   1.9205578e-01   1.0571229e-01   1.4279145e-01
   8.2614686e+00   2.7893787e-01   1.9205639e-01   1.0571228e-01   1.4279145e-01
   8.2893784e+00   2.7893742e-01   1.9205698e-01   1.0571227e-01   1.4279146e-01
   8.3172240e+00   2.7893697e-01   1.9205755e-01   1.0571226e-01   1.4279147e-01
   8.3429501e+00   2.7893657e-01   1.9205806e-01   1.0571225e-01   1.4279147e-01
   8.3709534e+00   2.7893615e-01   1.9205861e-01   1.0571224e-01   1.4279148e-01
   8.3987999e+00   2.7893574e-01   1.9205913e-01   1.0571223e-01   1.4279148e-01
   8.4296758e+00   2.7893529e-01   1.9205971e-01   1.0571222e-01   1.4279149e-01
   8.4596061e+00   2.7893487e-01   1.9206025e-01   1.0571221e-01   1.4279150e-01
   8.4921712e+00   2.7893443e-01   1.9206082e-01   1.0571220e-01   1.4279150e-01
   8.5196384e+00   2.7893406e-01   1.9206129e-01   1.0571219e-01   1.4279151e-01
   8.5481263e+00   2.7893369e-01   1.9206176e-01   1.0571219e-01   1.4279151e-01
   8.5765289e+00   2.7893333e-01   1.9206222e-01   1.0571218e-01   1.4279152e-01
   8.6083121e+00   2.7893294e-01   1.9206273e-01   1.0571217e-01   1.4279152e-01
   8.6366801e+00   2.7893260e-01   1.9206317e-01   1.0571216e-01   1.4279153e-01
   8.6693010e+00   2.7893222e-01   1.9206366e-01   1.0571216e-01   1.4279153e-01
   8.6976611e+00   2.7893189e-01   1.9206408e-01   1.0571215e-01   1.4279154e-01
   8.7286601e+00   2.7893155e-01   1.9206452e-01   1.0571214e-01   1.4279154e-01
   8.7569644e+00   2.7893124e-01   1.9206491e-01   1.0571214e-01   1.4279155e-01
   8.7872712e+00   2.7893092e-01   1.9206533e-01   1.0571213e-01   1.4279155e-01
   8.8156518e+00   2.7893062e-01   1.9206571e-01   1.0571212e-01   1.4279155e-01
   8.8438978e+00   2.7893034e-01   1.9206607e-01   1.0571212e-01   1.4279156e-01
   8.8756222e+00   2.7893002e-01   1.9206648e-01   1.0571211e-01   1.4279156e-01
   8.9058693e+00   2.7892973e-01   1.9206685e-01   1.0571211e-01   1.4279156e-01
   8.9360922e+00   2.7892945e-01   1.9206722e-01   1.0571210e-01   1.4279157e-01
   8.9676783e+00   2.7892916e-01   1.9206759e-01   1.0571210e-01   1.4279157e-01
   8.9942976e+00   2.7892892e-01   1.9206789e-01   1.0571209e-01   1.4279157e-01
   9.0256325e+00   2.7892865e-01   1.9206825e-01   1.0571209e-01   1.4279158e-01
   9.0535783e+00   2.7892841e-01   1.9206855e-01   1.0571208e-01   1.4279158e-01
   9.0868427e+00   2.7892813e-01   1.9206891e-01   1.0571208e-01   1.4279158e-01
   9.1158764e+00   2.7892789e-01   1.9206921e-01   1.0571208e-01   1.4279158e-01
   9.1451303e+00   2.7892766e-01   1.9206951e-01   1.0571207e-01   1.4279159e-01
   9.1772409e+00   2.7892741e-01   1.9206983e-01   1.0571207e-01   1.4279159e-01
   9.2010154e+00   2.7892723e-01   1.9207006e-01   1.0571207e-01   1.4279159e-01
   9.2317582e+00   2.7892700e-01   1.9207035e-01   1.0571206e-01   1.4279159e-01
   9.2601860e+00   2.7892680e-01   1.9207062e-01   1.0571206e-01   1.4279160e-01
   9.2899994e+00   2.7892659e-01   1.9207089e-01   1.0571206e-01   1.4279160e-01
   9.3194650e+00   2.7892638e-01   1.9207115e-01   1.0571205e-01   1.4279160e-01
   9.3499133e+00   2.7892618e-01   1.9207142e-01   1.0571205e-01   1.4279160e-01
   9.3788939e+00   2.7892598e-01   1.9207166e-01   1.0571205e-01   1.4279160e-01
   9.4083240e+00   2.7892579e-01   1.9207191e-01   1.0571204e-01   1.4279161e-01
   9.4435429e+00   2.7892557e-01   1.9207220e-01   1.0571204e-01   1.4279161e-01
   9.4729737e+00   2.7892539e-01   1.9207243e-01   1.0571204e-01   1.4279161e-01
   9.5037275e+00   2.7892521e-01   1.9207267e-01   1.0571204e-01   1.4279161e-01
   9.5364728e+00   2.7892501e-01   1.9207291e-01   1.0571203e-01   1.4279161e-01
   9.5724924e+00   2.7892481e-01   1.9207318e-01   1.0571203e-01   1.4279161e-01
   9.6050516e+00   2.7892463e-01   1.9207341e-01   1.0571203e-01   1.4279162e-01
   9.6319015e+00   2.7892448e-01   1.9207360e-01   1.0571203e-01   1.4279162e-01
   9.6654675e+00   2.7892430e-01   1.9207383e-01   1.0571202e-01   1.4279162e-01
   9.6944537e+00   2.7892415e-01   1.9207402e-01   1.0571202e-01   1.4279162e-01
   9.7223779e+00   2.7892401e-01   1.9207421e-01   1.0571202e-01   1.4279162e-01
   9.7536518e+00   2.7892385e-01   1.9207441e-01   1.0571202e-01   1.4279162e-01
   9.7859703e+00   2.7892369e-01   1.9207461e-01   1.0571202e-01   1.4279162e-01
   9.8169519e+00   2.7892355e-01   1.9207480e-01   1.0571201e-01   1.4279162e-01
   9.8449065e+00   2.7892342e-01   1.9207496e-01   1.0571201e-01   1.4279163e-01
   9.8767545e+00   2.7892327e-01   1.9207515e-01   1.0571201e-01   1.4279163e-01
   9.9050470e+00   2.7892314e-01   1.9207531e-01   1.0571201e-01   1.4279163e-01
   9.9287923e+00   2.7892304e-01   1.9207545e-01   1.0571201e-01   1.4279163e-01
   9.9635169e+00   2.7892289e-01   1.9207564e-01   1.0571201e-01   1.4279163e-01
   9.9991888e+00   2.7892274e-01   1.9207583e-01   1.0571200e-01   1.4279163e-01


==> Data/Case-03/x.dat <==
   0.0000000e+00   2.5000000e+00   3.0000000e+00
   2.4416059e-03   2.4866513e+00   2.9480255e+00
   5.7003430e-03   2.4690794e+00   2.8812738e+00
   8.6347816e-03   2.4534872e+00   2.8236042e+00
   1.1739562e-02   2.4372199e+00   2.7649753e+00
   1.5333631e-02   2.4186739e+00   2.7000132e+00
   1.8217179e-02   2.4040077e+00   2.6500296e+00
   2.1728682e-02   2.3863948e+00   2.5915913e+00
   2.4956177e-02   2.3704378e+00   2.5401109e+00
   2.8840091e-02   2.3515185e+00   2.4808309e+00
   3.2007042e-02   2.3363126e+00   2.4345359e+00
   3.5773723e-02   2.3184762e+00   2.3817237e+00
   3.9417109e-02   2.3014723e+00   2.3328364e+00
   4.3214288e-02   2.2840016e+00   2.2840488e+00
   4.7446055e-02   2.2648221e+00   2.2321212e+00
   5.1178439e-02   2.2481512e+00   2.1883292e+00
   5.4817987e-02   2.2321088e+00   2.1473322e+00
   5.8499876e-02   2.2160876e+00   2.1074756e+00
   6.2839202e-02   2.1974652e+00   2.0624688e+00
   6.6835626e-02   2.1805544e+00   2.0227873e+00
   7.1021935e-02   2.1630786e+00   1.9829258e+00
   7.5049101e-02   2.1464900e+00   1.9461267e+00
   7.8705164e-02   2.1316135e+00   1.9139571e+00
   8.2598047e-02   2.1159598e+00   1.8809268e+00
   8.6543135e-02   2.1002867e+00   1.8486707e+00
   9.0821942e-02   2.0834984e+00   1.8149919e+00
   9.5033372e-02   2.0671822e+00   1.7830947e+00
   9.8753605e-02   2.0529357e+00   1.7558914e+00
   1.0295046e-01   2.0370466e+00   1.7262381e+00
   1.0673297e-01   2.0228879e+00   1.7004033e+00
   1.1087899e-01   2.0075401e+00   1.6730031e+00
   1.1464039e-01   1.9937675e+00   1.6489327e+00
   1.1980603e-01   1.9750820e+00   1.6170273e+00
   1.2479308e-01   1.9572868e+00   1.5874148e+00
   1.2883768e-01   1.9430259e+00   1.5642050e+00
   1.3308589e-01   1.9282085e+00   1.5405617e+00
   1.3750608e-01   1.9129626e+00   1.5167201e+00
   1.4157079e-01   1.8990936e+00   1.4954446e+00
   1.4624251e-01   1.8833279e+00   1.4717195e+00
   1.5028995e-01   1.8698165e+00   1.4517639e+00
   1.5498583e-01   1.8543083e+00   1.4292730e+00
   1.5885613e-01   1.8416594e+00   1.4112462e+00
   1.6300254e-01   1.8282386e+00   1.3924208e+00
   1.6765101e-01   1.8133501e+00   1.3718884e+00
   1.7130414e-01   1.8017640e+00   1.3561593e+00
   1.7486108e-01   1.7905781e+00   1.3411743e+00
   1.7848837e-01   1.7792661e+00   1.3262158e+00
   1.8253959e-01   1.7667437e+00   1.3098807e+00
   1.8594463e-01   1.7563085e+00   1.2964432e+00
   1.8916935e-01   1.7465002e+00   1.2839554e+00
   1.9203172e-01   1.7378540e+00   1.2730590e+00
   1.9516193e-01   1.7284623e+00   1.2613405e+00
   1.9767382e-01   1.7209733e+00   1.2520817e+00
   2.0044654e-01   1.7127552e+00   1.2420075e+00
   2.0281731e-01   1.7057686e+00   1.2335125e+00
   2.0486415e-01   1.6997659e+00   1.2262646e+00
   2.0722039e-01   1.6928893e+00   1.2180181e+00
   2.0915268e-01   1.6872765e+00   1.2113314e+00
   2.1103137e-01   1.6818421e+00   1.2048948e+00
   2.1291160e-01   1.6764255e+00   1.1985157e+00
   2.1479160e-01   1.6710316e+00   1.1921990e+00
   2.1647779e-01   1.6662125e+00   1.1865853e+00
   2.1775232e-01   1.6625815e+00   1.1823741e+00
   2.1901295e-01   1.6589999e+00   1.1782355e+00
   2.2011430e-01   1.6558788e+00   1.1746414e+00
   2.2121733e-01   1.6527604e+00   1.1710618e+00
   2.2247536e-01   1.6492127e+00   1.1670033e+00
   2.2334249e-01   1.6467729e+00   1.1642207e+00
   2.2401344e-01   1.6448883e+00   1.1620759e+00
   2.2460507e-01   1.6432286e+00   1.1601906e+00
   2.2534668e-01   1.6411512e+00   1.1578351e+00
   2.2608324e-01   1.6390912e+00   1.1555042e+00
   2.2692768e-01   1.6367335e+00   1.1528422e+00
   2.2778241e-01   1.6343513e+00   1.1501592e+00
   2.2854397e-01   1.6322324e+00   1.1477780e+00
   2.2930600e-01   1.6301157e+00   1.1454043e+00
   2.3010827e-01   1.6278909e+00   1.1429149e+00
   2.3073824e-01   1.6261465e+00   1.1409669e+00
   2.3140410e-01   1.6243053e+00   1.1389144e+00
   2.3222084e-01   1.6220504e+00   1.1364059e+00
   2.3286012e-01   1.6202882e+00   1.1344494e+00
   2.3352337e-01   1.6184624e+00   1.1324259e+00
   2.3411354e-01   1.6168399e+00   1.1306308e+00
   2.3484774e-01   1.6148243e+00   1.1284048e+00
   2.3564353e-01   1.6126431e+00   1.1260010e+00
   2.3641659e-01   1.6105276e+00   1.1236745e+00
   2.3716758e-01   1.6084759e+00   1.1214228e+00
   2.3793292e-01   1.6063883e+00   1.1191363e+00
   2.3884038e-01   1.6039173e+00   1.1164360e+00
   2.3963486e-01   1.6017578e+00   1.1140815e+00
   2.4086456e-01   1.5984224e+00   1.1104548e+00
   2.4222708e-01   1.5947368e+00   1.1064609e+00
   2.4316491e-01   1.5922060e+00   1.1037269e+00
   2.4439530e-01   1.5888932e+00   1.1001582e+00
   2.4565845e-01   1.5855010e+00   1.0965159e+00
   2.4677565e-01   1.5825081e+00   1.0933125e+00
   2.4830202e-01   1.5784302e+00   1.0889629e+00
   2.5001558e-01   1.5738675e+00   1.0841166e+00
   2.5158011e-01   1.5697157e+00   1.0797253e+00
   2.5352294e-01   1.5645786e+00   1.0743161e+00
   2.5531364e-01   1.5598618e+00   1.0693732e+00
   2.5705438e-01   1.5552931e+00   1.0646069e+00
   2.5877917e-01   1.5507822e+00   1.0599213e+00
   2.6108472e-01   1.5447772e+00   1.0537147e+00
   2.6405620e-01   1.5370791e+00   1.0458097e+00
   2.6660390e-01   1.5305156e+00   1.0391151e+00
   2.6919853e-01   1.5238657e+00   1.0323745e+00
   2.7188076e-01   1.5170277e+00   1.0254869e+00
   2.7437024e-01   1.5107139e+00   1.0191664e+00
   2.7717866e-01   1.5036289e+00   1.0121175e+00
   2.7978100e-01   1.4970990e+00   1.0056615e+00
   2.8252332e-01   1.4902542e+00   9.9893576e-01
   2.8497383e-01   1.4841692e+00   9.9299173e-01
   2.8759363e-01   1.4776963e+00   9.8670487e-01
   2.9045719e-01   1.4706591e+00   9.7991186e-01
   2.9300857e-01   1.4644224e+00   9.7392744e-01
   2.9582712e-01   1.4575687e+00   9.6738926e-01
   2.9820481e-01   1.4518162e+00   9.6193232e-01
   3.0064580e-01   1.4459383e+00   9.5638476e-01
   3.0297016e-01   1.4403670e+00   9.5114372e-01
   3.0677548e-01   1.4313000e+00   9.4263589e-01
   3.1101578e-01   1.4212750e+00   9.3325886e-01
   3.1469661e-01   1.4126391e+00   9.2520245e-01
   3.1825861e-01   1.4043403e+00   9.1747586e-01
   3.2108830e-01   1.3977882e+00   9.1138524e-01
   3.2409510e-01   1.3908651e+00   9.0495829e-01
   3.2697147e-01   1.3842797e+00   8.9885283e-01
   3.3005920e-01   1.3772509e+00   8.9234415e-01
   3.3270454e-01   1.3712623e+00   8.8680481e-01
   3.3569018e-01   1.3645399e+00   8.8059341e-01
   3.3837889e-01   1.3585189e+00   8.7503599e-01
   3.4147177e-01   1.3516313e+00   8.6868516e-01
   3.4444355e-01   1.3450518e+00   8.6262472e-01
   3.4739318e-01   1.3385584e+00   8.5664929e-01
   3.5013306e-01   1.3325596e+00   8.5113421e-01
   3.5335980e-01   1.3255352e+00   8.4468243e-01
   3.5629950e-01   1.3191733e+00   8.3884484e-01
   3.5905778e-01   1.3132366e+00   8.3340190e-01
   3.6188772e-01   1.3071782e+00   8.2785181e-01
   3.6443951e-01   1.3017433e+00   8.2287674e-01
   3.6708835e-01   1.2961298e+00   8.1774171e-01
   3.7003001e-01   1.2899290e+00   8.1207347e-01
   3.7294500e-01   1.2838187e+00   8.0649194e-01
   3.7546415e-01   1.2785656e+00   8.0169630e-01
   3.7821853e-01   1.2728508e+00   7.9648217e-01
   3.8078687e-01   1.2675491e+00   7.9164745e-01
   3.8380580e-01   1.2613504e+00   7.8599758e-01
   3.8675607e-01   1.2553272e+00   7.8051020e-01
   3.8904380e-01   1.2506799e+00   7.7627795e-01
   3.9165789e-01   1.2453945e+00   7.7146604e-01
   3.9423268e-01   1.2402142e+00   7.6675128e-01
   3.9721243e-01   1.2342510e+00   7.6132532e-01
   3.9942887e-01   1.2298372e+00   7.5731010e-01
   4.0215517e-01   1.2244338e+00   7.5239518e-01
   4.0460230e-01   1.2196075e+00   7.4800579e-01
   4.0732458e-01   1.2142650e+00   7.4314731e-01
   4.0968735e-01   1.2096505e+00   7.3895101e-01
   4.1217782e-01   1.2048091e+00   7.3454830e-01
   4.1511728e-01   1.1991244e+00   7.2937844e-01
   4.1776583e-01   1.1940295e+00   7.2474449e-01
   4.2017294e-01   1.1894214e+00   7.2055271e-01
   4.2295126e-01   1.1841290e+00   7.1573746e-01
   4.2572218e-01   1.1788785e+00   7.1095920e-01
   4.2871835e-01   1.1732324e+00   7.0581928e-01
   4.3184571e-01   1.1673734e+00   7.0048349e-01
   4.3463082e-01   1.1621851e+00   6.9575639e-01
   4.3724581e-01   1.1573387e+00   6.9133895e-01
   4.4005662e-01   1.1521564e+00   6.8661295e-01
   4.4299652e-01   1.1467657e+00   6.8169418e-01
   4.4631250e-01   1.1407218e+00   6.7617544e-01
   4.4913042e-01   1.1356157e+00   6.7150956e-01
   4.5218972e-01   1.1301033e+00   6.6646859e-01
   4.5479601e-01   1.1254326e+00   6.6219394e-01
   4.5782127e-01   1.1200402e+00   6.5725468e-01
   4.6064263e-01   1.1150393e+00   6.5266985e-01
   4.6370859e-01   1.1096355e+00   6.4771071e-01
   4.6692321e-01   1.1040037e+00   6.4253669e-01
   4.6949090e-01   1.0995302e+00   6.3842253e-01
   4.7201713e-01   1.0951503e+00   6.3439061e-01
   4.7506759e-01   1.0898899e+00   6.2954259e-01
   4.7842741e-01   1.0841315e+00   6.2422857e-01
   4.8153213e-01   1.0788433e+00   6.1934158e-01
   4.8457765e-01   1.0736866e+00   6.1456947e-01
   4.8799174e-01   1.0679417e+00   6.0924497e-01
   4.9097941e-01   1.0629452e+00   6.0460698e-01
   4.9377258e-01   1.0583000e+00   6.0028883e-01
   4.9687732e-01   1.0531659e+00   5.9550898e-01
   4.9981041e-01   1.0483438e+00   5.9101249e-01
   5.0292654e-01   1.0432508e+00   5.8625548e-01
   5.0563695e-01   1.0388457e+00   5.8213437e-01
   5.0915671e-01   1.0331596e+00   5.7680529e-01
   5.1252730e-01   1.0277508e+00   5.7172566e-01
   5.1644711e-01   1.0215049e+00   5.6584702e-01
   5.1964591e-01   1.0164431e+00   5.6107230e-01
   5.2235736e-01   1.0121770e+00   5.5704066e-01
   5.2556821e-01   1.0071542e+00   5.5228481e-01
   5.2888184e-01   1.0020034e+00   5.4739738e-01
   5.3184005e-01   9.9743314e-01   5.4305164e-01
   5.3504062e-01   9.9251809e-01   5.3836824e-01
   5.3783879e-01   9.8824609e-01   5.3428911e-01
   5.4123171e-01   9.8309737e-01   5.2936201e-01
   5.4445386e-01   9.7823935e-01   5.2470210e-01
   5.4760360e-01   9.7352006e-01   5.2016478e-01
   5.5138919e-01   9.6788654e-01   5.1473465e-01
   5.5551231e-01   9.6179822e-01   5.0884870e-01
   5.5925199e-01   9.5631867e-01   5.0353539e-01
   5.6297183e-01   9.5090812e-01   4.9827384e-01
   5.6681201e-01   9.4536405e-01   4.9286639e-01
   5.7062099e-01   9.3990645e-01   4.8752702e-01
   5.7397756e-01   9.3513106e-01   4.8284172e-01
   5.7781130e-01   9.2971553e-01   4.7751273e-01
   5.8192316e-01   9.2395277e-01   4.7182341e-01
   5.8566401e-01   9.1875077e-01   4.6667086e-01
   5.8950497e-01   9.1344974e-01   4.6140342e-01
   5.9328915e-01   9.0826666e-01   4.5623634e-01
   5.9723025e-01   9.0291015e-01   4.5087854e-01
   6.0098896e-01   8.9784076e-01   4.4579098e-01
   6.0551827e-01   8.9178260e-01   4.3968915e-01
   6.1013647e-01   8.8566206e-01   4.3349983e-01
   6.1450190e-01   8.7992860e-01   4.2767887e-01
   6.2010368e-01   8.7264493e-01   4.2025124e-01
   6.2521858e-01   8.6606601e-01   4.1351009e-01
   6.2906332e-01   8.6116551e-01   4.0846830e-01
   6.3357730e-01   8.5546061e-01   4.0257659e-01
   6.3899863e-01   8.4867789e-01   3.9554001e-01
   6.4390180e-01   8.4260770e-01   3.8921271e-01
   6.4878529e-01   8.3662208e-01   3.8294540e-01
   6.5414907e-01   8.3011645e-01   3.7610132e-01
   6.6036188e-01   8.2267012e-01   3.6822550e-01
   6.6579906e-01   8.1623117e-01   3.6137799e-01
   6.7111241e-01   8.1000837e-01   3.5472701e-01
   6.7687471e-01   8.0333675e-01   3.4755921e-01
   6.8288292e-01   7.9646494e-01   3.4013549e-01
   6.8849509e-01   7.9012333e-01   3.3324724e-01
   6.9575798e-01   7.8202606e-01   3.2439886e-01
   7.0245081e-01   7.7467272e-01   3.1631072e-01
   7.0782747e-01   7.6883994e-01   3.0985866e-01
   7.1478643e-01   7.6138820e-01   3.0156835e-01
   7.2061346e-01   7.5523239e-01   2.9467908e-01
   7.2741540e-01   7.4814231e-01   2.8669750e-01
   7.3473428e-01   7.4062722e-01   2.7818165e-01
   7.4069631e-01   7.3459163e-01   2.7130040e-01
   7.4879851e-01   7.2651213e-01   2.6202913e-01
   7.5649250e-01   7.1896900e-01   2.5331079e-01
   7.6391185e-01   7.1181287e-01   2.4498271e-01
   7.7355823e-01   7.0267924e-01   2.3427081e-01
   7.8218876e-01   6.9466848e-01   2.2479843e-01
   7.9010003e-01   6.8745698e-01   2.1620814e-01
   7.9876515e-01   6.7970072e-01   2.0690174e-01
   8.0676257e-01   6.7267241e-01   1.9840742e-01
   8.1564358e-01   6.6501196e-01   1.8908173e-01
   8.2397068e-01   6.5796532e-01   1.8044018e-01
   8.3278398e-01   6.5064845e-01   1.7140244e-01
   8.4181560e-01   6.4329870e-01   1.6225641e-01
   8.5196985e-01   6.3521172e-01   1.5211436e-01
   8.6301363e-01   6.2662442e-01   1.4125284e-01
   8.7260402e-01   6.1933989e-01   1.3196383e-01
   8.8371379e-01   6.1109806e-01   1.2136978e-01
   8.9414531e-01   6.0354801e-01   1.1158602e-01
   9.0657107e-01   5.9478797e-01   1.0013808e-01
   9.1715609e-01   5.8752160e-01   9.0563530e-02
   9.2869879e-01   5.7979881e-01   8.0308573e-02
   9.3993998e-01   5.7247502e-01   7.0506946e-02
   9.5156573e-01   5.6510093e-01   6.0562755e-02
   9.6490488e-01   5.5688497e-01   4.9393256e-02
   9.7872870e-01   5.4863964e-01   3.8088513e-02
   9.9434172e-01   5.3964723e-01   2.5650974e-02
   1.0095288e+00   5.3121617e-01   1.3887640e-02
   1.0241358e+00   5.2339202e-01   2.8832300e-03
   1.0380925e+00   5.1616937e-01  -7.3485688e-03
   1.0532626e+00   5.0859078e-01  -1.8158970e-02
   1.0674139e+00   5.0176872e-01  -2.7954445e-02
   1.0833393e+00   4.9436793e-01  -3.8646580e-02
   1.0987089e+00   4.8749400e-01  -4.8636301e-02
   1.1145008e+00   4.8069650e-01  -5.8567074e-02
   1.1298000e+00   4.7435862e-01  -6.7870010e-02
   1.1457186e+00   4.6801359e-01  -7.7221628e-02
   1.1620269e+00   4.6176750e-01  -8.6459440e-02
   1.1797394e+00   4.5526389e-01  -9.6105335e-02
   1.1989144e+00   4.4853859e-01  -1.0610189e-01
   1.2185031e+00   4.4199154e-01  -1.1584520e-01
   1.2363338e+00   4.3630325e-01  -1.2431034e-01
   1.2543536e+00   4.3080531e-01  -1.3248354e-01
   1.2709247e+00   4.2596216e-01  -1.3966780e-01
   1.2873669e+00   4.2134951e-01  -1.4648776e-01
   1.3069644e+00   4.1609135e-01  -1.5422508e-01
   1.3254639e+00   4.1135570e-01  -1.6114811e-01
   1.3413789e+00   4.0745034e-01  -1.6681388e-01
   1.3601954e+00   4.0302480e-01  -1.7317643e-01
   1.3774821e+00   3.9913359e-01  -1.7870952e-01
   1.3937488e+00   3.9561733e-01  -1.8364909e-01
   1.4104595e+00   3.9214496e-01  -1.8846175e-01
   1.4275013e+00   3.8874296e-01  -1.9310491e-01
   1.4441520e+00   3.8554825e-01  -1.9739113e-01
   1.4604410e+00   3.8254056e-01  -2.0134997e-01
   1.4749366e+00   3.7995728e-01  -2.0468321e-01
   1.4897402e+00   3.7740568e-01  -2.0790722e-01
   1.5029952e+00   3.7519201e-01  -2.1064386e-01
   1.5158076e+00   3.7311338e-01  -2.1315798e-01
   1.5302579e+00   3.7083808e-01  -2.1584246e-01
   1.5442104e+00   3.6870766e-01  -2.1828594e-01
   1.5582505e+00   3.6662681e-01  -2.2060107e-01
   1.5720241e+00   3.6464409e-01  -2.2273645e-01
   1.5876483e+00   3.6246194e-01  -2.2500049e-01
   1.5978222e+00   3.6107760e-01  -2.2638643e-01
   1.6060763e+00   3.5997487e-01  -2.2746075e-01
   1.6137909e+00   3.5896024e-01  -2.2842518e-01
   1.6235422e+00   3.5769925e-01  -2.2959004e-01
   1.6317157e+00   3.5666025e-01  -2.3052100e-01
   1.6409552e+00   3.5550481e-01  -2.3152429e-01
   1.6477498e+00   3.5466767e-01  -2.3222926e-01
   1.6563678e+00   3.5362074e-01  -2.3308421e-01
   1.6622940e+00   3.5291020e-01  -2.3364710e-01
   1.6699944e+00   3.5199807e-01  -2.3434852e-01
   1.6773854e+00   3.5113411e-01  -2.3499044e-01
   1.6827180e+00   3.5051760e-01  -2.3543444e-01
   1.6884398e+00   3.4986231e-01  -2.3589337e-01
   1.6933013e+00   3.4931052e-01  -2.3626931e-01
   1.6980257e+00   3.4877857e-01  -2.3662245e-01
   1.7022047e+00   3.4831148e-01  -2.3692492e-01
   1.7070612e+00   3.4777267e-01  -2.3726481e-01
   1.7110744e+00   3.4733062e-01  -2.3753640e-01
   1.7149198e+00   3.4690971e-01  -2.3778885e-01
   1.7186995e+00   3.4649850e-01  -2.3802960e-01
   1.7225124e+00   3.4608616e-01  -2.3826514e-01
   1.7264008e+00   3.4566817e-01  -2.3849789e-01
   1.7300969e+00   3.4527319e-01  -2.3871214e-01
   1.7334333e+00   3.4491857e-01  -2.3889972e-01
   1.7364867e+00   3.4459560e-01  -2.3906661e-01
   1.7396432e+00   3.4426329e-01  -2.3923435e-01
   1.7427221e+00   3.4394066e-01  -2.3939334e-01
   1.7454447e+00   3.4365659e-01  -2.3953016e-01
   1.7481853e+00   3.4337180e-01  -2.3966427e-01
   1.7505316e+00   3.4312888e-01  -2.3977624e-01
   1.7534890e+00   3.4282388e-01  -2.3991367e-01
   1.7561483e+00   3.4255074e-01  -2.4003372e-01
   1.7583036e+00   3.4233012e-01  -2.4012858e-01
   1.7616864e+00   3.4198523e-01  -2.4027316e-01
   1.7645860e+00   3.4169091e-01  -2.4039288e-01
   1.7669236e+00   3.4145449e-01  -2.4048658e-01
   1.7697604e+00   3.4116863e-01  -2.4059697e-01
   1.7726696e+00   3.4087663e-01  -2.4070635e-01
   1.7751195e+00   3.4063164e-01  -2.4079547e-01
   1.7780812e+00   3.4033655e-01  -2.4089961e-01
   1.7803774e+00   3.4010857e-01  -2.4097767e-01
   1.7825841e+00   3.3989014e-01  -2.4105050e-01
   1.7855211e+00   3.3960041e-01  -2.4114411e-01
   1.7884511e+00   3.3931249e-01  -2.4123378e-01
   1.7913726e+00   3.3902650e-01  -2.4131949e-01
   1.7946339e+00   3.3870851e-01  -2.4141089e-01
   1.7969932e+00   3.3847930e-01  -2.4147418e-01
   1.8006140e+00   3.3812888e-01  -2.4156673e-01
   1.8031372e+00   3.3788561e-01  -2.4162797e-01
   1.8072348e+00   3.3749219e-01  -2.4172173e-01
   1.8098014e+00   3.3724677e-01  -2.4177691e-01
   1.8123515e+00   3.3700369e-01  -2.4182904e-01
   1.8151493e+00   3.3673786e-01  -2.4188319e-01
   1.8183608e+00   3.3643382e-01  -2.4194144e-01
   1.8211506e+00   3.3617064e-01  -2.4198868e-01
   1.8238514e+00   3.3591667e-01  -2.4203145e-01
   1.8269343e+00   3.3562775e-01  -2.4207672e-01
   1.8292630e+00   3.3541019e-01  -2.4210842e-01
   1.8324914e+00   3.3510952e-01  -2.4214884e-01
   1.8349160e+00   3.3488444e-01  -2.4217652e-01
   1.8380603e+00   3.3459345e-01  -2.4220902e-01
   1.8412062e+00   3.3430332e-01  -2.4223769e-01
   1.8434236e+00   3.3409942e-01  -2.4225567e-01
   1.8459703e+00   3.3386584e-01  -2.4227402e-01
   1.8483525e+00   3.3364792e-01  -2.4228898e-01
   1.8507470e+00   3.3342945e-01  -2.4230187e-01
   1.8537633e+00   3.3315501e-01  -2.4231505e-01
   1.8566576e+00   3.3289249e-01  -2.4232448e-01
   1.8598730e+00   3.3260176e-01  -2.4233136e-01
   1.8631146e+00   3.3230961e-01  -2.4233449e-01
   1.8655229e+00   3.3209319e-01  -2.4233437e-01
   1.8693798e+00   3.3174766e-01  -2.4232989e-01
   1.8725413e+00   3.3146540e-01  -2.4232227e-01
   1.8762712e+00   3.3113350e-01  -2.4230880e-01
   1.8797840e+00   3.3082200e-01  -2.4229168e-01
   1.8836282e+00   3.3048228e-01  -2.4226803e-01
   1.8868136e+00   3.3020169e-01  -2.4224456e-01
   1.8911918e+00   3.2981736e-01  -2.4220657e-01
   1.8955836e+00   3.2943334e-01  -2.4216197e-01
   1.8998764e+00   3.2905940e-01  -2.4211210e-01
   1.9057417e+00   3.2855070e-01  -2.4203407e-01
   1.9102177e+00   3.2816416e-01  -2.4196698e-01
   1.9151388e+00   3.2774082e-01  -2.4188576e-01
   1.9202941e+00   3.2729912e-01  -2.4179234e-01
   1.9253940e+00   3.2686390e-01  -2.4169151e-01
   1.9326266e+00   3.2624954e-01  -2.4153465e-01
   1.9392477e+00   3.2568998e-01  -2.4137713e-01
   1.9452786e+00   3.2518257e-01  -2.4122231e-01
   1.9517840e+00   3.2463757e-01  -2.4104343e-01
   1.9585657e+00   3.2407191e-01  -2.4084386e-01
   1.9662039e+00   3.2343771e-01  -2.4060347e-01
   1.9755088e+00   3.2266909e-01  -2.4028855e-01
   1.9821508e+00   3.2212294e-01  -2.4004923e-01
   1.9882260e+00   3.2162515e-01  -2.3982015e-01
   1.9945095e+00   3.2111197e-01  -2.3957327e-01
   2.0033335e+00   3.2039405e-01  -2.3920947e-01
   2.0108116e+00   3.1978801e-01  -2.3888581e-01
   2.0194197e+00   3.1909293e-01  -2.3849640e-01
   2.0273806e+00   3.1845237e-01  -2.3812064e-01
   2.0354457e+00   3.1780551e-01  -2.3772496e-01
   2.0437689e+00   3.1714000e-01  -2.3730120e-01
   2.0543298e+00   3.1629835e-01  -2.3674156e-01
   2.0638204e+00   3.1554441e-01  -2.3621810e-01
   2.0758012e+00   3.1459562e-01  -2.3553021e-01
   2.0845519e+00   3.1390450e-01  -2.3500979e-01
   2.0966316e+00   3.1295277e-01  -2.3426718e-01
   2.1094973e+00   3.1194168e-01  -2.3344570e-01
   2.1206731e+00   3.1106522e-01  -2.3270751e-01
   2.1301204e+00   3.1032543e-01  -2.3206623e-01
   2.1405919e+00   3.0950643e-01  -2.3133741e-01
   2.1535722e+00   3.0849235e-01  -2.3040836e-01
   2.1685156e+00   3.0732603e-01  -2.2930591e-01
   2.1836378e+00   3.0614646e-01  -2.2815534e-01
   2.1944522e+00   3.0530305e-01  -2.2731258e-01
   2.2065482e+00   3.0435959e-01  -2.2635067e-01
   2.2187069e+00   3.0341089e-01  -2.2536433e-01
   2.2323975e+00   3.0234197e-01  -2.2423169e-01
   2.2460745e+00   3.0127310e-01  -2.2307706e-01
   2.2648035e+00   2.9980722e-01  -2.2146140e-01
   2.2788233e+00   2.9870790e-01  -2.2022741e-01
   2.2934752e+00   2.9755687e-01  -2.1891680e-01
   2.3089540e+00   2.9633818e-01  -2.1751096e-01
   2.3223718e+00   2.9527933e-01  -2.1627539e-01
   2.3351866e+00   2.9426576e-01  -2.1508139e-01
   2.3492685e+00   2.9314923e-01  -2.1375442e-01
   2.3632012e+00   2.9204153e-01  -2.1242680e-01
   2.3839216e+00   2.9038833e-01  -2.1042688e-01
   2.4021163e+00   2.8893055e-01  -2.0864775e-01
   2.4218936e+00   2.8733920e-01  -2.0669224e-01
   2.4383869e+00   2.8600648e-01  -2.0504556e-01
   2.4549317e+00   2.8466434e-01  -2.0338059e-01
   2.4750095e+00   2.8302835e-01  -2.0134579e-01
   2.4928418e+00   2.8156856e-01  -1.9952723e-01
   2.5099974e+00   2.8015811e-01  -1.9776811e-01
   2.5241521e+00   2.7898986e-01  -1.9631076e-01
   2.5460043e+00   2.7717824e-01  -1.9405009e-01
   2.5624309e+00   2.7580996e-01  -1.9234438e-01
   2.5789089e+00   2.7443183e-01  -1.9062974e-01
   2.5948357e+00   2.7309456e-01  -1.8897010e-01
   2.6122005e+00   2.7163074e-01  -1.8715895e-01
   2.6297948e+00   2.7014146e-01  -1.8532320e-01
   2.6470653e+00   2.6867371e-01  -1.8352051e-01
   2.6663513e+00   2.6702788e-01  -1.8150752e-01
   2.6849230e+00   2.6543640e-01  -1.7956972e-01
   2.7030089e+00   2.6388043e-01  -1.7768446e-01
   2.7230098e+00   2.6215288e-01  -1.7560272e-01
   2.7400827e+00   2.6067269e-01  -1.7382916e-01
   2.7567384e+00   2.5922394e-01  -1.7210312e-01
   2.7726910e+00   2.5783206e-01  -1.7045413e-01
   2.7913377e+00   2.5620004e-01  -1.6853261e-01
   2.8094724e+00   2.5460776e-01  -1.6667101e-01
   2.8275436e+00   2.5301630e-01  -1.6482313e-01
   2.8446512e+00   2.5150554e-01  -1.6308140e-01
   2.8643732e+00   2.4975912e-01  -1.6108368e-01
   2.8845431e+00   2.4796811e-01  -1.5905315e-01
   2.9059872e+00   2.4605885e-01  -1.5690905e-01
   2.9268524e+00   2.4419650e-01  -1.5483604e-01
   2.9469865e+00   2.4239541e-01  -1.5284962e-01
   2.9682814e+00   2.4048662e-01  -1.5076401e-01
   2.9889508e+00   2.3863050e-01  -1.4875518e-01
   3.0101556e+00   2.3672322e-01  -1.4671025e-01
   3.0342892e+00   2.3454922e-01  -1.4440232e-01
   3.0534515e+00   2.3282092e-01  -1.4258540e-01
   3.0780991e+00   2.3059568e-01  -1.4027110e-01
   3.1000475e+00   2.2861252e-01  -1.3822975e-01
   3.1239383e+00   2.2645268e-01  -1.3603067e-01
   3.1461812e+00   2.2444125e-01  -1.3400599e-01
   3.1663190e+00   2.2262012e-01  -1.3219165e-01
   3.1886423e+00   2.2060173e-01  -1.3020178e-01
   3.2128817e+00   2.1841113e-01  -1.2806770e-01
   3.2348504e+00   2.1642716e-01  -1.2615612e-01
   3.2555594e+00   2.1455861e-01  -1.2437481e-01
   3.2833982e+00   2.1204994e-01  -1.2201020e-01
   3.3043457e+00   2.1016515e-01  -1.2025440e-01
   3.3268438e+00   2.0814407e-01  -1.1839094e-01
   3.3483491e+00   2.0621567e-01  -1.1663072e-01
   3.3738708e+00   2.0393210e-01  -1.1456975e-01
   3.3949231e+00   2.0205290e-01  -1.1289173e-01
   3.4190201e+00   1.9990735e-01  -1.1099604e-01
   3.4449905e+00   1.9760206e-01  -1.0898412e-01
   3.4674843e+00   1.9561174e-01  -1.0726737e-01
   3.4927490e+00   1.9338384e-01  -1.0536715e-01
   3.5148933e+00   1.9143811e-01  -1.0372559e-01
   3.5366821e+00   1.8953037e-01  -1.0213324e-01
   3.5602702e+00   1.8747303e-01  -1.0043403e-01
   3.5856361e+00   1.8527029e-01  -9.8635950e-02
   3.6102763e+00   1.8314063e-01  -9.6917045e-02
   3.6350743e+00   1.8100777e-01  -9.5214959e-02
   3.6593218e+00   1.7893278e-01  -9.3577864e-02
   3.6871525e+00   1.7656451e-01  -9.1732096e-02
   3.7076085e+00   1.7483322e-01  -9.0397700e-02
   3.7319405e+00   1.7278462e-01  -8.8834613e-02
   3.7537748e+00   1.7095650e-01  -8.7454733e-02
   3.7789068e+00   1.6886455e-01  -8.5892064e-02
   3.8048482e+00   1.6671938e-01  -8.4308409e-02
   3.8295361e+00   1.6469156e-01  -8.2828416e-02
   3.8527792e+00   1.6279490e-01  -8.1457578e-02
   3.8735848e+00   1.6110760e-01  -8.0249680e-02
   3.8968060e+00   1.5923628e-01  -7.8922814e-02
   3.9231994e+00   1.5712483e-01  -7.7440997e-02
   3.9473180e+00   1.5520999e-01  -7.6110053e-02
   3.9726588e+00   1.5321340e-01  -7.4735774e-02
   3.9981307e+00   1.5122247e-01  -7.3377820e-02
   4.0230625e+00   1.4928948e-01  -7.2072601e-02
   4.0473224e+00   1.4742368e-01  -7.0824888e-02
   4.0724959e+00   1.4550357e-01  -6.9553464e-02
   4.0973808e+00   1.4362161e-01  -6.8319697e-02
   4.1251059e+00   1.4154395e-01  -6.6970831e-02
   4.1504005e+00   1.3966613e-01  -6.5764559e-02
   4.1743463e+00   1.3790416e-01  -6.4643798e-02
   4.2016848e+00   1.3591141e-01  -6.3388650e-02
   4.2274347e+00   1.3405295e-01  -6.2229611e-02
   4.2540566e+00   1.3215054e-01  -6.1053836e-02
   4.2796492e+00   1.3033996e-01  -5.9945392e-02
   4.3068358e+00   1.2843635e-01  -5.8790647e-02
   4.3289309e+00   1.2690427e-01  -5.7869368e-02
   4.3526422e+00   1.2527515e-01  -5.6897236e-02
   4.3778705e+00   1.2355892e-01  -5.5881644e-02
   4.4037420e+00   1.2181732e-01  -5.4860345e-02
   4.4277303e+00   1.2021916e-01  -5.3930730e-02
   4.4474516e+00   1.1891729e-01  -5.3178922e-02
   4.4718484e+00   1.1732178e-01  -5.2264175e-02
   4.4980078e+00   1.1562947e-01  -5.1301862e-02
   4.5261435e+00   1.1383061e-01  -5.0288598e-02
   4.5509187e+00   1.1226491e-01  -4.9413816e-02
   4.5791922e+00   1.1049903e-01  -4.8435514e-02
   4.6035584e+00   1.0899502e-01  -4.7608599e-02
   4.6285012e+00   1.0747251e-01  -4.6777611e-02
   4.6559316e+00   1.0581803e-01  -4.5881595e-02
   4.6810525e+00   1.0432107e-01  -4.5077011e-02
   4.7071950e+00   1.0278167e-01  -4.4255530e-02
   4.7283831e+00   1.0154777e-01  -4.3601689e-02
   4.7535678e+00   1.0009706e-01  -4.2837467e-02
   4.7791006e+00   9.8643911e-02  -4.2076559e-02
   4.8056920e+00   9.7149253e-02  -4.1299312e-02
   4.8308081e+00   9.5754991e-02  -4.0579379e-02
   4.8507772e+00   9.4658520e-02  -4.0016871e-02
   4.8768954e+00   9.3240465e-02  -3.9293818e-02
   4.8987609e+00   9.2067226e-02  -3.8699132e-02
   4.9205472e+00   9.0910782e-02  -3.8115636e-02
   4.9476652e+00   8.9488699e-02  -3.7402032e-02
   4.9752632e+00   8.8061104e-02  -3.6690583e-02
   4.9997380e+00   8.6811550e-02  -3.6071753e-02
   5.0249630e+00   8.5539797e-02  -3.5446165e-02
   5.0508242e+00   8.4252829e-02  -3.4816910e-02
   5.0775932e+00   8.2938538e-02  -3.4178474e-02
   5.1008074e+00   8.1813366e-02  -3.3634596e-02
   5.1238754e+00   8.0708599e-02  -3.3102924e-02
   5.1517903e+00   7.9389301e-02  -3.2470912e-02
   5.1824003e+00   7.7964560e-02  -3.1791706e-02
   5.2074695e+00   7.6814637e-02  -3.1246848e-02
   5.2353227e+00   7.5554720e-02  -3.0652741e-02
   5.2625764e+00   7.4339773e-02  -3.0082371e-02
   5.2887251e+00   7.3190520e-02  -2.9545721e-02
   5.3172322e+00   7.1955773e-02  -2.8971784e-02
   5.3477060e+00   7.0656545e-02  -2.8371023e-02
   5.3733856e+00   6.9578167e-02  -2.7875549e-02
   5.3974075e+00   6.8582890e-02  -2.7420299e-02
   5.4254655e+00   6.7436723e-02  -2.6898429e-02
   5.4522695e+00   6.6358054e-02  -2.6409430e-02
   5.4760429e+00   6.5414501e-02  -2.5983620e-02
   5.5021090e+00   6.4394033e-02  -2.5525457e-02
   5.5337380e+00   6.3175347e-02  -2.4981149e-02
   5.5565557e+00   6.2309339e-02  -2.4596337e-02
   5.5843327e+00   6.1269853e-02  -2.4136558e-02
   5.6098248e+00   6.0329962e-02  -2.3722628e-02
   5.6364065e+00   5.9364099e-02  -2.3299033e-02
   5.6613670e+00   5.8470191e-02  -2.2908496e-02
   5.6843187e+00   5.7659251e-02  -2.2555293e-02
   5.7101509e+00   5.6759035e-02  -2.2164606e-02
   5.7401047e+00   5.5731559e-02  -2.1720869e-02
   5.7648878e+00   5.4894594e-02  -2.1360867e-02
   5.7942415e+00   5.3918459e-02  -2.0942586e-02
   5.8224064e+00   5.2997151e-02  -2.0549435e-02
   5.8493177e+00   5.2130654e-02  -2.0180589e-02
   5.8759664e+00   5.1285719e-02  -1.9821890e-02
   5.9022676e+00   5.0464427e-02  -1.9474370e-02
   5.9349441e+00   4.9461291e-02  -1.9051960e-02
   5.9647480e+00   4.8562771e-02  -1.8675359e-02
   5.9906725e+00   4.7793772e-02  -1.8354152e-02
   6.0201936e+00   4.6932127e-02  -1.7995756e-02
   6.0465384e+00   4.6175654e-02  -1.7682417e-02
   6.0736657e+00   4.5408828e-02  -1.7365523e-02
   6.0988180e+00   4.4708662e-02  -1.7077161e-02
   6.1275266e+00   4.3922074e-02  -1.6754353e-02
   6.1581096e+00   4.3098661e-02  -1.6417297e-02
   6.1816443e+00   4.2475075e-02  -1.6162749e-02
   6.2084639e+00   4.1774966e-02  -1.5877702e-02
   6.2377710e+00   4.1022562e-02  -1.5572422e-02
   6.2653277e+00   4.0326961e-02  -1.5291106e-02
   6.2961497e+00   3.9562355e-02  -1.4982712e-02
   6.3218216e+00   3.8936169e-02  -1.4731019e-02
   6.3486997e+00   3.8290788e-02  -1.4472222e-02
   6.3800375e+00   3.7551339e-02  -1.4176558e-02
   6.4071701e+00   3.6922262e-02  -1.3925670e-02
   6.4341321e+00   3.6307235e-02  -1.3681160e-02
   6.4609410e+00   3.5705535e-02  -1.3442614e-02
   6.4870332e+00   3.5129202e-02  -1.3214562e-02
   6.5093620e+00   3.4643164e-02  -1.3022702e-02
   6.5323879e+00   3.4148790e-02  -1.2827977e-02
   6.5555858e+00   3.3657660e-02  -1.2635112e-02
   6.5851732e+00   3.3041214e-02  -1.2393203e-02
   6.6157069e+00   3.2416573e-02  -1.2148625e-02
   6.6471001e+00   3.1786344e-02  -1.1902496e-02
   6.6794436e+00   3.1149534e-02  -1.1654270e-02
   6.7066921e+00   3.0622712e-02  -1.1449298e-02
   6.7287935e+00   3.0201803e-02  -1.1285706e-02
   6.7553217e+00   2.9704045e-02  -1.1092570e-02
   6.7808766e+00   2.9232131e-02  -1.0909661e-02
   6.8079257e+00   2.8740612e-02  -1.0719435e-02
   6.8348728e+00   2.8258986e-02  -1.0533431e-02
   6.8689421e+00   2.7661366e-02  -1.0303189e-02
   6.8936691e+00   2.7235401e-02  -1.0139539e-02
   6.9178779e+00   2.6824604e-02  -9.9820660e-03
   6.9446346e+00   2.6377654e-02  -9.8109664e-03
   6.9714696e+00   2.5936752e-02  -9.6425152e-03
   6.9982358e+00   2.5504206e-02  -9.4773713e-03
   7.0252896e+00   2.5074226e-02  -9.3134240e-03
   7.0541966e+00   2.4622681e-02  -9.1414259e-03
   7.0814397e+00   2.4204461e-02  -8.9822395e-03
   7.1111047e+00   2.3757018e-02  -8.8119148e-03
   7.1362358e+00   2.3384338e-02  -8.6700326e-03
   7.1648199e+00   2.2967445e-02  -8.5114270e-03
   7.1914655e+00   2.2585420e-02  -8.3663088e-03
   7.2193185e+00   2.2192779e-02  -8.2173154e-03
   7.2451209e+00   2.1835050e-02  -8.0816381e-03
   7.2721299e+00   2.1466682e-02  -7.9421057e-03
   7.2988810e+00   2.1107877e-02  -7.8063571e-03
   7.3250486e+00   2.0762625e-02  -7.6757922e-03
   7.3522338e+00   2.0409847e-02  -7.5423920e-03
   7.3751731e+00   2.0116772e-02  -7.4316614e-03
   7.4086002e+00   1.9697127e-02  -7.2732718e-03
   7.4367573e+00   1.9350357e-02  -7.1425559e-03
   7.4627569e+00   1.9035517e-02  -7.0240101e-03
   7.4894860e+00   1.8717124e-02  -6.9042917e-03
   7.5185388e+00   1.8377020e-02  -6.7764263e-03
   7.5509412e+00   1.8004909e-02  -6.6365889e-03
   7.5772756e+00   1.7707978e-02  -6.5250396e-03
   7.6036263e+00   1.7415711e-02  -6.4152576e-03
   7.6289194e+00   1.7139663e-02  -6.3117477e-03
   7.6569251e+00   1.6839060e-02  -6.1991523e-03
   7.6873836e+00   1.6518051e-02  -6.0790051e-03
   7.7189444e+00   1.6191821e-02  -5.9570645e-03
   7.7481264e+00   1.5895865e-02  -5.8465172e-03
   7.7741731e+00   1.5636236e-02  -5.7496244e-03
   7.8048133e+00   1.5336201e-02  -5.6378060e-03
   7.8342599e+00   1.5053238e-02  -5.5324053e-03
   7.8636976e+00   1.4775541e-02  -5.4290387e-03
   7.8888980e+00   1.4541858e-02  -5.3420087e-03
   7.9191329e+00   1.4266325e-02  -5.2394452e-03
   7.9428673e+00   1.4053666e-02  -5.1603534e-03
   7.9766311e+00   1.3756557e-02  -5.0499507e-03
   8.0079877e+00   1.3486222e-02  -4.9496153e-03
   8.0359586e+00   1.3249533e-02  -4.8617652e-03
   8.0646486e+00   1.3011046e-02  -4.7733158e-03
   8.0933817e+00   1.2776478e-02  -4.6863654e-03
   8.1212366e+00   1.2553092e-02  -4.6035748e-03
   8.1516949e+00   1.2313269e-02  -4.5147182e-03
   8.1767178e+00   1.2119657e-02  -4.4430130e-03
   8.2049976e+00   1.1904484e-02  -4.3633236e-03
   8.2327019e+00   1.1697374e-02  -4.2866763e-03
   8.2614686e+00   1.1486113e-02  -4.2085283e-03
   8.2893784e+00   1.1284772e-02  -4.1340366e-03
   8.3172240e+00   1.1087392e-02  -4.0610114e-03
   8.3429501e+00   1.0908088e-02  -3.9947651e-03
   8.3709534e+00   1.0716192e-02  -3.9239150e-03
   8.3987999e+00   1.0528705e-02  -3.8548294e-03
   8.4296758e+00   1.0324638e-02  -3.7796117e-03
   8.4596061e+00   1.0130583e-02  -3.7080331e-03
   8.4921712e+00   9.9235663e-03  -3.6316540e-03
   8.5196384e+00   9.7522344e-03  -3.5684540e-03
   8.5481263e+00   9.5776456e-03  -3.5040913e-03
   8.5765289e+00   9.4066793e-03  -3.4411494e-03
   8.6083121e+00   9.2189669e-03  -3.3720411e-03
   8.6366801e+00   9.0545783e-03  -3.3114568e-03
   8.6693010e+00   8.8691478e-03  -3.2430260e-03
   8.6976611e+00   8.7110092e-03  -3.1846599e-03
   8.7286601e+00   8.5413631e-03  -3.1221198e-03
   8.7569644e+00   8.3893382e-03  -3.0660712e-03
   8.7872712e+00   8.2295400e-03  -3.0071439e-03
   8.8156518e+00   8.0826453e-03  -2.9529988e-03
   8.8438978e+00   7.9390383e-03  -2.9000924e-03
   8.8756222e+00   7.7807714e-03  -2.8417864e-03
   8.9058693e+00   7.6327999e-03  -2.7872959e-03
   8.9360922e+00   7.4877436e-03  -2.7338578e-03
   8.9676783e+00   7.3390751e-03  -2.6791350e-03
   8.9942976e+00   7.2160685e-03  -2.6338897e-03
   9.0256325e+00   7.0738999e-03  -2.5816439e-03
   9.0535783e+00   6.9494634e-03  -2.5359304e-03
   9.0868427e+00   6.8041834e-03  -2.4825270e-03
   9.1158764e+00   6.6798544e-03  -2.4367830e-03
   9.1451303e+00   6.5568681e-03  -2.3915287e-03
   9.1772409e+00   6.4244649e-03  -2.3428276e-03
   9.2010154e+00   6.3281516e-03  -2.3074128e-03
   9.2317582e+00   6.2057367e-03  -2.2624147e-03
   9.2601860e+00   6.0946384e-03  -2.2215747e-03
   9.2899994e+00   5.9802512e-03  -2.1795553e-03
   9.3194650e+00   5.8692991e-03  -2.1388143e-03
   9.3499133e+00   5.7567993e-03  -2.0974708e-03
   9.3788939e+00   5.6517155e-03  -2.0588640e-03
   9.4083240e+00   5.5469562e-03  -2.0203977e-03
   9.4435429e+00   5.4241284e-03  -1.9752653e-03
   9.4729737e+00   5.3235643e-03  -1.9383270e-03
   9.5037275e+00   5.2204624e-03  -1.9005038e-03
   9.5364728e+00   5.1128693e-03  -1.8610816e-03
   9.5724924e+00   4.9970676e-03  -1.8186368e-03
   9.6050516e+00   4.8946401e-03  -1.7810799e-03
   9.6319015e+00   4.8117481e-03  -1.7506943e-03
   9.6654675e+00   4.7100860e-03  -1.7134710e-03
   9.6944537e+00   4.6240189e-03  -1.6819767e-03
   9.7223779e+00   4.5425876e-03  -1.6521692e-03
   9.7536518e+00   4.4530835e-03  -1.6194448e-03
   9.7859703e+00   4.3624377e-03  -1.5863433e-03
   9.8169519e+00   4.2772699e-03  -1.5552330e-03
   9.8449065e+00   4.2018477e-03  -1.5276871e-03
   9.8767545e+00   4.1175363e-03  -1.4969063e-03
   9.9050470e+00   4.0440541e-03  -1.4700832e-03
   9.9287923e+00   3.9833931e-03  -1.4479591e-03
   9.9635169e+00   3.8963150e-03  -1.4161916e-03
   9.9991888e+00   3.8088389e-03  -1.3842689e-03


==> Data/Case-03/z_hat.dat <==
   0.0000000e+00   0.0000000e+00
   2.4416059e-03   0.0000000e+00
   5.7003430e-03   0.0000000e+00
   8.6347816e-03   0.0000000e+00
   1.1739562e-02   0.0000000e+00
   1.5333631e-02   0.0000000e+00
   1.8217179e-02   0.0000000e+00
   2.1728682e-02   0.0000000e+00
   2.4956177e-02   0.0000000e+00
   2.8840091e-02   0.0000000e+00
   3.2007042e-02   0.0000000e+00
   3.5773723e-02   0.0000000e+00
   3.9417109e-02   0.0000000e+00
   4.3214288e-02   0.0000000e+00
   4.7446055e-02   0.0000000e+00
   5.1178439e-02   0.0000000e+00
   5.4817987e-02   0.0000000e+00
   5.8499876e-02   0.0000000e+00
   6.2839202e-02   0.0000000e+00
   6.6835626e-02   0.0000000e+00
   7.1021935e-02   0.0000000e+00
   7.5049101e-02   0.0000000e+00
   7.8705164e-02   0.0000000e+00
   8.2598047e-02   0.0000000e+00
   8.6543135e-02   0.0000000e+00
   9.0821942e-02   0.0000000e+00
   9.5033372e-02   0.0000000e+00
   9.8753605e-02   0.0000000e+00
   1.0295046e-01   0.0000000e+00
   1.0673297e-01   0.0000000e+00
   1.1087899e-01   0.0000000e+00
   1.1464039e-01   0.0000000e+00
   1.1980603e-01   0.0000000e+00
   1.2479308e-01   0.0000000e+00
   1.2883768e-01   0.0000000e+00
   1.3308589e-01   0.0000000e+00
   1.3750608e-01   0.0000000e+00
   1.4157079e-01   0.0000000e+00
   1.4624251e-01   0.0000000e+00
   1.5028995e-01   0.0000000e+00
   1.5498583e-01   0.0000000e+00
   1.5885613e-01   0.0000000e+00
   1.6300254e-01   0.0000000e+00
   1.6765101e-01   0.0000000e+00
   1.7130414e-01   0.0000000e+00
   1.7486108e-01   0.0000000e+00
   1.7848837e-01   0.0000000e+00
   1.8253959e-01   0.0000000e+00
   1.8594463e-01   0.0000000e+00
   1.8916935e-01   0.0000000e+00
   1.9203172e-01   0.0000000e+00
   1.9516193e-01   0.0000000e+00
   1.9767382e-01   0.0000000e+00
   2.0044654e-01   0.0000000e+00
   2.0281731e-01   0.0000000e+00
   2.0486415e-01   0.0000000e+00
   2.0722039e-01   0.0000000e+00
   2.0915268e-01   0.0000000e+00
   2.1103137e-01   0.0000000e+00
   2.1291160e-01   0.0000000e+00
   2.1479160e-01   0.0000000e+00
   2.1647779e-01   0.0000000e+00
   2.1775232e-01   0.0000000e+00
   2.1901295e-01   0.0000000e+00
   2.2011430e-01   0.0000000e+00
   2.2121733e-01   0.0000000e+00
   2.2247536e-01   0.0000000e+00
   2.2334249e-01   0.0000000e+00
   2.2401344e-01   0.0000000e+00
   2.2460507e-01   0.0000000e+00
   2.2534668e-01   0.0000000e+00
   2.2608324e-01   0.0000000e+00
   2.2692768e-01   0.0000000e+00
   2.2778241e-01   0.0000000e+00
   2.2854397e-01   0.0000000e+00
   2.2930600e-01   0.0000000e+00
   2.3010827e-01   0.0000000e+00
   2.3073824e-01   0.0000000e+00
   2.3140410e-01   0.0000000e+00
   2.3222084e-01   0.0000000e+00
   2.3286012e-01   0.0000000e+00
   2.3352337e-01   0.0000000e+00
   2.3411354e-01   0.0000000e+00
   2.3484774e-01   0.0000000e+00
   2.3564353e-01   0.0000000e+00
   2.3641659e-01   0.0000000e+00
   2.3716758e-01   0.0000000e+00
   2.3793292e-01   0.0000000e+00
   2.3884038e-01   0.0000000e+00
   2.3963486e-01   0.0000000e+00
   2.4086456e-01   0.0000000e+00
   2.4222708e-01   0.0000000e+00
   2.4316491e-01   0.0000000e+00
   2.4439530e-01   0.0000000e+00
   2.4565845e-01   0.0000000e+00
   2.4677565e-01   0.0000000e+00
   2.4830202e-01   0.0000000e+00
   2.5001558e-01   0.0000000e+00
   2.5158011e-01   0.0000000e+00
   2.5352294e-01   0.0000000e+00
   2.5531364e-01   0.0000000e+00
   2.5705438e-01   0.0000000e+00
   2.5877917e-01   0.0000000e+00
   2.6108472e-01   0.0000000e+00
   2.6405620e-01   0.0000000e+00
   2.6660390e-01   0.0000000e+00
   2.6919853e-01   0.0000000e+00
   2.7188076e-01   0.0000000e+00
   2.7437024e-01   0.0000000e+00
   2.7717866e-01   0.0000000e+00
   2.7978100e-01   0.0000000e+00
   2.8252332e-01   0.0000000e+00
   2.8497383e-01   0.0000000e+00
   2.8759363e-01   0.0000000e+00
   2.9045719e-01   0.0000000e+00
   2.9300857e-01   0.0000000e+00
   2.9582712e-01   0.0000000e+00
   2.9820481e-01   0.0000000e+00
   3.0064580e-01   0.0000000e+00
   3.0297016e-01   0.0000000e+00
   3.0677548e-01   0.0000000e+00
   3.1101578e-01   0.0000000e+00
   3.1469661e-01   0.0000000e+00
   3.1825861e-01   0.0000000e+00
   3.2108830e-01   0.0000000e+00
   3.2409510e-01   0.0000000e+00
   3.2697147e-01   0.0000000e+00
   3.3005920e-01   0.0000000e+00
   3.3270454e-01   0.0000000e+00
   3.3569018e-01   0.0000000e+00
   3.3837889e-01   0.0000000e+00
   3.4147177e-01   0.0000000e+00
   3.4444355e-01   0.0000000e+00
   3.4739318e-01   0.0000000e+00
   3.5013306e-01   0.0000000e+00
   3.5335980e-01   0.0000000e+00
   3.5629950e-01   0.0000000e+00
   3.5905778e-01   0.0000000e+00
   3.6188772e-01   0.0000000e+00
   3.6443951e-01   0.0000000e+00
   3.6708835e-01   0.0000000e+00
   3.7003001e-01   0.0000000e+00
   3.7294500e-01   0.0000000e+00
   3.7546415e-01   0.0000000e+00
   3.7821853e-01   0.0000000e+00
   3.8078687e-01   0.0000000e+00
   3.8380580e-01   0.0000000e+00
   3.8675607e-01   0.0000000e+00
   3.8904380e-01   0.0000000e+00
   3.9165789e-01   0.0000000e+00
   3.9423268e-01   0.0000000e+00
   3.9721243e-01   0.0000000e+00
   3.9942887e-01   0.0000000e+00
   4.0215517e-01   0.0000000e+00
   4.0460230e-01   0.0000000e+00
   4.0732458e-01   0.0000000e+00
   4.0968735e-01   0.0000000e+00
   4.1217782e-01   0.0000000e+00
   4.1511728e-01   0.0000000e+00
   4.1776583e-01   0.0000000e+00
   4.2017294e-01   0.0000000e+00
   4.2295126e-01   0.0000000e+00
   4.2572218e-01   0.0000000e+00
   4.2871835e-01   0.0000000e+00
   4.3184571e-01   0.0000000e+00
   4.3463082e-01   0.0000000e+00
   4.3724581e-01   0.0000000e+00
   4.4005662e-01   0.0000000e+00
   4.4299652e-01   0.0000000e+00
   4.4631250e-01   0.0000000e+00
   4.4913042e-01   0.0000000e+00
   4.5218972e-01   0.0000000e+00
   4.5479601e-01   0.0000000e+00
   4.5782127e-01   0.0000000e+00
   4.6064263e-01   0.0000000e+00
   4.6370859e-01   0.0000000e+00
   4.6692321e-01   0.0000000e+00
   4.6949090e-01   0.0000000e+00
   4.7201713e-01   0.0000000e+00
   4.7506759e-01   0.0000000e+00
   4.7842741e-01   0.0000000e+00
   4.8153213e-01   0.0000000e+00
   4.8457765e-01   0.0000000e+00
   4.8799174e-01   0.0000000e+00
   4.9097941e-01   0.0000000e+00
   4.9377258e-01   0.0000000e+00
   4.9687732e-01   0.0000000e+00
   4.9981041e-01   0.0000000e+00
   5.0292654e-01   0.0000000e+00
   5.0563695e-01   0.0000000e+00
   5.0915671e-01   0.0000000e+00
   5.1252730e-01   0.0000000e+00
   5.1644711e-01   0.0000000e+00
   5.1964591e-01   0.0000000e+00
   5.2235736e-01   0.0000000e+00
   5.2556821e-01   0.0000000e+00
   5.2888184e-01   0.0000000e+00
   5.3184005e-01   0.0000000e+00
   5.3504062e-01   0.0000000e+00
   5.3783879e-01   0.0000000e+00
   5.4123171e-01   0.0000000e+00
   5.4445386e-01   0.0000000e+00
   5.4760360e-01   0.0000000e+00
   5.5138919e-01   0.0000000e+00
   5.5551231e-01   0.0000000e+00
   5.5925199e-01   0.0000000e+00
   5.6297183e-01   0.0000000e+00
   5.6681201e-01   0.0000000e+00
   5.7062099e-01   0.0000000e+00
   5.7397756e-01   0.0000000e+00
   5.7781130e-01   0.0000000e+00
   5.8192316e-01   0.0000000e+00
   5.8566401e-01   0.0000000e+00
   5.8950497e-01   0.0000000e+00
   5.9328915e-01   0.0000000e+00
   5.9723025e-01   0.0000000e+00
   6.0098896e-01   0.0000000e+00
   6.0551827e-01   0.0000000e+00
   6.1013647e-01   0.0000000e+00
   6.1450190e-01   0.0000000e+00
   6.2010368e-01   0.0000000e+00
   6.2521858e-01   0.0000000e+00
   6.2906332e-01   0.0000000e+00
   6.3357730e-01   0.0000000e+00
   6.3899863e-01   0.0000000e+00
   6.4390180e-01   0.0000000e+00
   6.4878529e-01   0.0000000e+00
   6.5414907e-01   0.0000000e+00
   6.6036188e-01   0.0000000e+00
   6.6579906e-01   0.0000000e+00
   6.7111241e-01   0.0000000e+00
   6.7687471e-01   0.0000000e+00
   6.8288292e-01   0.0000000e+00
   6.8849509e-01   0.0000000e+00
   6.9575798e-01   0.0000000e+00
   7.0245081e-01   0.0000000e+00
   7.0782747e-01   0.0000000e+00
   7.1478643e-01   0.0000000e+00
   7.2061346e-01   0.0000000e+00
   7.2741540e-01   0.0000000e+00
   7.3473428e-01   0.0000000e+00
   7.4069631e-01   0.0000000e+00
   7.4879851e-01   0.0000000e+00
   7.5649250e-01   0.0000000e+00
   7.6391185e-01   0.0000000e+00
   7.7355823e-01   0.0000000e+00
   7.8218876e-01   0.0000000e+00
   7.9010003e-01   0.0000000e+00
   7.9876515e-01   0.0000000e+00
   8.0676257e-01   0.0000000e+00
   8.1564358e-01   0.0000000e+00
   8.2397068e-01   0.0000000e+00
   8.3278398e-01   0.0000000e+00
   8.4181560e-01   0.0000000e+00
   8.5196985e-01   0.0000000e+00
   8.6301363e-01   0.0000000e+00
   8.7260402e-01   0.0000000e+00
   8.8371379e-01   0.0000000e+00
   8.9414531e-01   0.0000000e+00
   9.0657107e-01   0.0000000e+00
   9.1715609e-01   0.0000000e+00
   9.2869879e-01   0.0000000e+00
   9.3993998e-01   0.0000000e+00
   9.5156573e-01   0.0000000e+00
   9.6490488e-01   0.0000000e+00
   9.7872870e-01   0.0000000e+00
   9.9434172e-01   0.0000000e+00
   1.0095288e+00   0.0000000e+00
   1.0241358e+00   0.0000000e+00
   1.0380925e+00   0.0000000e+00
   1.0532626e+00   0.0000000e+00
   1.0674139e+00   0.0000000e+00
   1.0833393e+00   0.0000000e+00
   1.0987089e+00   0.0000000e+00
   1.1145008e+00   0.0000000e+00
   1.1298000e+00   0.0000000e+00
   1.1457186e+00   0.0000000e+00
   1.1620269e+00   0.0000000e+00
   1.1797394e+00   0.0000000e+00
   1.1989144e+00   0.0000000e+00
   1.2185031e+00   0.0000000e+00
   1.2363338e+00   0.0000000e+00
   1.2543536e+00   0.0000000e+00
   1.2709247e+00   0.0000000e+00
   1.2873669e+00   0.0000000e+00
   1.3069644e+00   0.0000000e+00
   1.3254639e+00   0.0000000e+00
   1.3413789e+00   0.0000000e+00
   1.3601954e+00   0.0000000e+00
   1.3774821e+00   0.0000000e+00
   1.3937488e+00   0.0000000e+00
   1.4104595e+00   0.0000000e+00
   1.4275013e+00   0.0000000e+00
   1.4441520e+00   0.0000000e+00
   1.4604410e+00   0.0000000e+00
   1.4749366e+00   0.0000000e+00
   1.4897402e+00   0.0000000e+00
   1.5029952e+00   0.0000000e+00
   1.5158076e+00   0.0000000e+00
   1.5302579e+00   0.0000000e+00
   1.5442104e+00   0.0000000e+00
   1.5582505e+00   0.0000000e+00
   1.5720241e+00   0.0000000e+00
   1.5876483e+00   0.0000000e+00
   1.5978222e+00   0.0000000e+00
   1.6060763e+00   0.0000000e+00
   1.6137909e+00   0.0000000e+00
   1.6235422e+00   0.0000000e+00
   1.6317157e+00   0.0000000e+00
   1.6409552e+00   0.0000000e+00
   1.6477498e+00   0.0000000e+00
   1.6563678e+00   0.0000000e+00
   1.6622940e+00   0.0000000e+00
   1.6699944e+00   0.0000000e+00
   1.6773854e+00   0.0000000e+00
   1.6827180e+00   0.0000000e+00
   1.6884398e+00   0.0000000e+00
   1.6933013e+00   0.0000000e+00
   1.6980257e+00   0.0000000e+00
   1.7022047e+00   0.0000000e+00
   1.7070612e+00   0.0000000e+00
   1.7110744e+00   0.0000000e+00
   1.7149198e+00   0.0000000e+00
   1.7186995e+00   0.0000000e+00
   1.7225124e+00   0.0000000e+00
   1.7264008e+00   0.0000000e+00
   1.7300969e+00   0.0000000e+00
   1.7334333e+00   0.0000000e+00
   1.7364867e+00   0.0000000e+00
   1.7396432e+00   0.0000000e+00
   1.7427221e+00   0.0000000e+00
   1.7454447e+00   0.0000000e+00
   1.7481853e+00   0.0000000e+00
   1.7505316e+00   0.0000000e+00
   1.7534890e+00   0.0000000e+00
   1.7561483e+00   0.0000000e+00
   1.7583036e+00   0.0000000e+00
   1.7616864e+00   0.0000000e+00
   1.7645860e+00   0.0000000e+00
   1.7669236e+00   0.0000000e+00
   1.7697604e+00   0.0000000e+00
   1.7726696e+00   0.0000000e+00
   1.7751195e+00   0.0000000e+00
   1.7780812e+00   0.0000000e+00
   1.7803774e+00   0.0000000e+00
   1.7825841e+00   0.0000000e+00
   1.7855211e+00   0.0000000e+00
   1.7884511e+00   0.0000000e+00
   1.7913726e+00   0.0000000e+00
   1.7946339e+00   0.0000000e+00
   1.7969932e+00   0.0000000e+00
   1.8006140e+00   0.0000000e+00
   1.8031372e+00   0.0000000e+00
   1.8072348e+00   0.0000000e+00
   1.8098014e+00   0.0000000e+00
   1.8123515e+00   0.0000000e+00
   1.8151493e+00   0.0000000e+00
   1.8183608e+00   0.0000000e+00
   1.8211506e+00   0.0000000e+00
   1.8238514e+00   0.0000000e+00
   1.8269343e+00   0.0000000e+00
   1.8292630e+00   0.0000000e+00
   1.8324914e+00   0.0000000e+00
   1.8349160e+00   0.0000000e+00
   1.8380603e+00   0.0000000e+00
   1.8412062e+00   0.0000000e+00
   1.8434236e+00   0.0000000e+00
   1.8459703e+00   0.0000000e+00
   1.8483525e+00   0.0000000e+00
   1.8507470e+00   0.0000000e+00
   1.8537633e+00   0.0000000e+00
   1.8566576e+00   0.0000000e+00
   1.8598730e+00   0.0000000e+00
   1.8631146e+00   0.0000000e+00
   1.8655229e+00   0.0000000e+00
   1.8693798e+00   0.0000000e+00
   1.8725413e+00   0.0000000e+00
   1.8762712e+00   0.0000000e+00
   1.8797840e+00   0.0000000e+00
   1.8836282e+00   0.0000000e+00
   1.8868136e+00   0.0000000e+00
   1.8911918e+00   0.0000000e+00
   1.8955836e+00   0.0000000e+00
   1.8998764e+00   0.0000000e+00
   1.9057417e+00   0.0000000e+00
   1.9102177e+00   0.0000000e+00
   1.9151388e+00   0.0000000e+00
   1.9202941e+00   0.0000000e+00
   1.9253940e+00   0.0000000e+00
   1.9326266e+00   0.0000000e+00
   1.9392477e+00   0.0000000e+00
   1.9452786e+00   0.0000000e+00
   1.9517840e+00   0.0000000e+00
   1.9585657e+00   0.0000000e+00
   1.9662039e+00   0.0000000e+00
   1.9755088e+00   0.0000000e+00
   1.9821508e+00   0.0000000e+00
   1.9882260e+00   0.0000000e+00
   1.9945095e+00   0.0000000e+00
   2.0033335e+00   0.0000000e+00
   2.0108116e+00   0.0000000e+00
   2.0194197e+00   0.0000000e+00
   2.0273806e+00   0.0000000e+00
   2.0354457e+00   0.0000000e+00
   2.0437689e+00   0.0000000e+00
   2.0543298e+00   0.0000000e+00
   2.0638204e+00   0.0000000e+00
   2.0758012e+00   0.0000000e+00
   2.0845519e+00   0.0000000e+00
   2.0966316e+00   0.0000000e+00
   2.1094973e+00   0.0000000e+00
   2.1206731e+00   0.0000000e+00
   2.1301204e+00   0.0000000e+00
   2.1405919e+00   0.0000000e+00
   2.1535722e+00   0.0000000e+00
   2.1685156e+00   0.0000000e+00
   2.1836378e+00   0.0000000e+00
   2.1944522e+00   0.0000000e+00
   2.2065482e+00   0.0000000e+00
   2.2187069e+00   0.0000000e+00
   2.2323975e+00   0.0000000e+00
   2.2460745e+00   0.0000000e+00
   2.2648035e+00   0.0000000e+00
   2.2788233e+00   0.0000000e+00
   2.2934752e+00   0.0000000e+00
   2.3089540e+00   0.0000000e+00
   2.3223718e+00   0.0000000e+00
   2.3351866e+00   0.0000000e+00
   2.3492685e+00   0.0000000e+00
   2.3632012e+00   0.0000000e+00
   2.3839216e+00   0.0000000e+00
   2.4021163e+00   0.0000000e+00
   2.4218936e+00   0.0000000e+00
   2.4383869e+00   0.0000000e+00
   2.4549317e+00   0.0000000e+00
   2.4750095e+00   0.0000000e+00
   2.4928418e+00   0.0000000e+00
   2.5099974e+00   0.0000000e+00
   2.5241521e+00   0.0000000e+00
   2.5460043e+00   0.0000000e+00
   2.5624309e+00   0.0000000e+00
   2.5789089e+00   0.0000000e+00
   2.5948357e+00   0.0000000e+00
   2.6122005e+00   0.0000000e+00
   2.6297948e+00   0.0000000e+00
   2.6470653e+00   0.0000000e+00
   2.6663513e+00   0.0000000e+00
   2.6849230e+00   0.0000000e+00
   2.7030089e+00   0.0000000e+00
   2.7230098e+00   0.0000000e+00
   2.7400827e+00   0.0000000e+00
   2.7567384e+00   0.0000000e+00
   2.7726910e+00   0.0000000e+00
   2.7913377e+00   0.0000000e+00
   2.8094724e+00   0.0000000e+00
   2.8275436e+00   0.0000000e+00
   2.8446512e+00   0.0000000e+00
   2.8643732e+00   0.0000000e+00
   2.8845431e+00   0.0000000e+00
   2.9059872e+00   0.0000000e+00
   2.9268524e+00   0.0000000e+00
   2.9469865e+00   0.0000000e+00
   2.9682814e+00   0.0000000e+00
   2.9889508e+00   0.0000000e+00
   3.0101556e+00   0.0000000e+00
   3.0342892e+00   0.0000000e+00
   3.0534515e+00   0.0000000e+00
   3.0780991e+00   0.0000000e+00
   3.1000475e+00   0.0000000e+00
   3.1239383e+00   0.0000000e+00
   3.1461812e+00   0.0000000e+00
   3.1663190e+00   0.0000000e+00
   3.1886423e+00   0.0000000e+00
   3.2128817e+00   0.0000000e+00
   3.2348504e+00   0.0000000e+00
   3.2555594e+00   0.0000000e+00
   3.2833982e+00   0.0000000e+00
   3.3043457e+00   0.0000000e+00
   3.3268438e+00   0.0000000e+00
   3.3483491e+00   0.0000000e+00
   3.3738708e+00   0.0000000e+00
   3.3949231e+00   0.0000000e+00
   3.4190201e+00   0.0000000e+00
   3.4449905e+00   0.0000000e+00
   3.4674843e+00   0.0000000e+00
   3.4927490e+00   0.0000000e+00
   3.5148933e+00   0.0000000e+00
   3.5366821e+00   0.0000000e+00
   3.5602702e+00   0.0000000e+00
   3.5856361e+00   0.0000000e+00
   3.6102763e+00   0.0000000e+00
   3.6350743e+00   0.0000000e+00
   3.6593218e+00   0.0000000e+00
   3.6871525e+00   0.0000000e+00
   3.7076085e+00   0.0000000e+00
   3.7319405e+00   0.0000000e+00
   3.7537748e+00   0.0000000e+00
   3.7789068e+00   0.0000000e+00
   3.8048482e+00   0.0000000e+00
   3.8295361e+00   0.0000000e+00
   3.8527792e+00   0.0000000e+00
   3.8735848e+00   0.0000000e+00
   3.8968060e+00   0.0000000e+00
   3.9231994e+00   0.0000000e+00
   3.9473180e+00   0.0000000e+00
   3.9726588e+00   0.0000000e+00
   3.9981307e+00   0.0000000e+00
   4.0230625e+00   0.0000000e+00
   4.0473224e+00   0.0000000e+00
   4.0724959e+00   0.0000000e+00
   4.0973808e+00   0.0000000e+00
   4.1251059e+00   0.0000000e+00
   4.1504005e+00   0.0000000e+00
   4.1743463e+00   0.0000000e+00
   4.2016848e+00   0.0000000e+00
   4.2274347e+00   0.0000000e+00
   4.2540566e+00   0.0000000e+00
   4.2796492e+00   0.0000000e+00
   4.3068358e+00   0.0000000e+00
   4.3289309e+00   0.0000000e+00
   4.3526422e+00   0.0000000e+00
   4.3778705e+00   0.0000000e+00
   4.4037420e+00   0.0000000e+00
   4.4277303e+00   0.0000000e+00
   4.4474516e+00   0.0000000e+00
   4.4718484e+00   0.0000000e+00
   4.4980078e+00   0.0000000e+00
   4.5261435e+00   0.0000000e+00
   4.5509187e+00   0.0000000e+00
   4.5791922e+00   0.0000000e+00
   4.6035584e+00   0.0000000e+00
   4.6285012e+00   0.0000000e+00
   4.6559316e+00   0.0000000e+00
   4.6810525e+00   0.0000000e+00
   4.7071950e+00   0.0000000e+00
   4.7283831e+00   0.0000000e+00
   4.7535678e+00   0.0000000e+00
   4.7791006e+00   0.0000000e+00
   4.8056920e+00   0.0000000e+00
   4.8308081e+00   0.0000000e+00
   4.8507772e+00   0.0000000e+00
   4.8768954e+00   0.0000000e+00
   4.8987609e+00   0.0000000e+00
   4.9205472e+00   0.0000000e+00
   4.9476652e+00   0.0000000e+00
   4.9752632e+00   0.0000000e+00
   4.9997380e+00   0.0000000e+00
   5.0249630e+00   0.0000000e+00
   5.0508242e+00   0.0000000e+00
   5.0775932e+00   0.0000000e+00
   5.1008074e+00   0.0000000e+00
   5.1238754e+00   0.0000000e+00
   5.1517903e+00   0.0000000e+00
   5.1824003e+00   0.0000000e+00
   5.2074695e+00   0.0000000e+00
   5.2353227e+00   0.0000000e+00
   5.2625764e+00   0.0000000e+00
   5.2887251e+00   0.0000000e+00
   5.3172322e+00   0.0000000e+00
   5.3477060e+00   0.0000000e+00
   5.3733856e+00   0.0000000e+00
   5.3974075e+00   0.0000000e+00
   5.4254655e+00   0.0000000e+00
   5.4522695e+00   0.0000000e+00
   5.4760429e+00   0.0000000e+00
   5.5021090e+00   0.0000000e+00
   5.5337380e+00   0.0000000e+00
   5.5565557e+00   0.0000000e+00
   5.5843327e+00   0.0000000e+00
   5.6098248e+00   0.0000000e+00
   5.6364065e+00   0.0000000e+00
   5.6613670e+00   0.0000000e+00
   5.6843187e+00   0.0000000e+00
   5.7101509e+00   0.0000000e+00
   5.7401047e+00   0.0000000e+00
   5.7648878e+00   0.0000000e+00
   5.7942415e+00   0.0000000e+00
   5.8224064e+00   0.0000000e+00
   5.8493177e+00   0.0000000e+00
   5.8759664e+00   0.0000000e+00
   5.9022676e+00   0.0000000e+00
   5.9349441e+00   0.0000000e+00
   5.9647480e+00   0.0000000e+00
   5.9906725e+00   0.0000000e+00
   6.0201936e+00   0.0000000e+00
   6.0465384e+00   0.0000000e+00
   6.0736657e+00   0.0000000e+00
   6.0988180e+00   0.0000000e+00
   6.1275266e+00   0.0000000e+00
   6.1581096e+00   0.0000000e+00
   6.1816443e+00   0.0000000e+00
   6.2084639e+00   0.0000000e+00
   6.2377710e+00   0.0000000e+00
   6.2653277e+00   0.0000000e+00
   6.2961497e+00   0.0000000e+00
   6.3218216e+00   0.0000000e+00
   6.3486997e+00   0.0000000e+00
   6.3800375e+00   0.0000000e+00
   6.4071701e+00   0.0000000e+00
   6.4341321e+00   0.0000000e+00
   6.4609410e+00   0.0000000e+00
   6.4870332e+00   0.0000000e+00
   6.5093620e+00   0.0000000e+00
   6.5323879e+00   0.0000000e+00
   6.5555858e+00   0.0000000e+00
   6.5851732e+00   0.0000000e+00
   6.6157069e+00   0.0000000e+00
   6.6471001e+00   0.0000000e+00
   6.6794436e+00   0.0000000e+00
   6.7066921e+00   0.0000000e+00
   6.7287935e+00   0.0000000e+00
   6.7553217e+00   0.0000000e+00
   6.7808766e+00   0.0000000e+00
   6.8079257e+00   0.0000000e+00
   6.8348728e+00   0.0000000e+00
   6.8689421e+00   0.0000000e+00
   6.8936691e+00   0.0000000e+00
   6.9178779e+00   0.0000000e+00
   6.9446346e+00   0.0000000e+00
   6.9714696e+00   0.0000000e+00
   6.9982358e+00   0.0000000e+00
   7.0252896e+00   0.0000000e+00
   7.0541966e+00   0.0000000e+00
   7.0814397e+00   0.0000000e+00
   7.1111047e+00   0.0000000e+00
   7.1362358e+00   0.0000000e+00
   7.1648199e+00   0.0000000e+00
   7.1914655e+00   0.0000000e+00
   7.2193185e+00   0.0000000e+00
   7.2451209e+00   0.0000000e+00
   7.2721299e+00   0.0000000e+00
   7.2988810e+00   0.0000000e+00
   7.3250486e+00   0.0000000e+00
   7.3522338e+00   0.0000000e+00
   7.3751731e+00   0.0000000e+00
   7.4086002e+00   0.0000000e+00
   7.4367573e+00   0.0000000e+00
   7.4627569e+00   0.0000000e+00
   7.4894860e+00   0.0000000e+00
   7.5185388e+00   0.0000000e+00
   7.5509412e+00   0.0000000e+00
   7.5772756e+00   0.0000000e+00
   7.6036263e+00   0.0000000e+00
   7.6289194e+00   0.0000000e+00
   7.6569251e+00   0.0000000e+00
   7.6873836e+00   0.0000000e+00
   7.7189444e+00   0.0000000e+00
   7.7481264e+00   0.0000000e+00
   7.7741731e+00   0.0000000e+00
   7.8048133e+00   0.0000000e+00
   7.8342599e+00   0.0000000e+00
   7.8636976e+00   0.0000000e+00
   7.8888980e+00   0.0000000e+00
   7.9191329e+00   0.0000000e+00
   7.9428673e+00   0.0000000e+00
   7.9766311e+00   0.0000000e+00
   8.0079877e+00   0.0000000e+00
   8.0359586e+00   0.0000000e+00
   8.0646486e+00   0.0000000e+00
   8.0933817e+00   0.0000000e+00
   8.1212366e+00   0.0000000e+00
   8.1516949e+00   0.0000000e+00
   8.1767178e+00   0.0000000e+00
   8.2049976e+00   0.0000000e+00
   8.2327019e+00   0.0000000e+00
   8.2614686e+00   0.0000000e+00
   8.2893784e+00   0.0000000e+00
   8.3172240e+00   0.0000000e+00
   8.3429501e+00   0.0000000e+00
   8.3709534e+00   0.0000000e+00
   8.3987999e+00   0.0000000e+00
   8.4296758e+00   0.0000000e+00
   8.4596061e+00   0.0000000e+00
   8.4921712e+00   0.0000000e+00
   8.5196384e+00   0.0000000e+00
   8.5481263e+00   0.0000000e+00
   8.5765289e+00   0.0000000e+00
   8.6083121e+00   0.0000000e+00
   8.6366801e+00   0.0000000e+00
   8.6693010e+00   0.0000000e+00
   8.6976611e+00   0.0000000e+00
   8.7286601e+00   0.0000000e+00
   8.7569644e+00   0.0000000e+00
   8.7872712e+00   0.0000000e+00
   8.8156518e+00   0.0000000e+00
   8.8438978e+00   0.0000000e+00
   8.8756222e+00   0.0000000e+00
   8.9058693e+00   0.0000000e+00
   8.9360922e+00   0.0000000e+00
   8.9676783e+00   0.0000000e+00
   8.9942976e+00   0.0000000e+00
   9.0256325e+00   0.0000000e+00
   9.0535783e+00   0.0000000e+00
   9.0868427e+00   0.0000000e+00
   9.1158764e+00   0.0000000e+00
   9.1451303e+00   0.0000000e+00
   9.1772409e+00   0.0000000e+00
   9.2010154e+00   0.0000000e+00
   9.2317582e+00   0.0000000e+00
   9.2601860e+00   0.0000000e+00
   9.2899994e+00   0.0000000e+00
   9.3194650e+00   0.0000000e+00
   9.3499133e+00   0.0000000e+00
   9.3788939e+00   0.0000000e+00
   9.4083240e+00   0.0000000e+00
   9.4435429e+00   0.0000000e+00
   9.4729737e+00   0.0000000e+00
   9.5037275e+00   0.0000000e+00
   9.5364728e+00   0.0000000e+00
   9.5724924e+00   0.0000000e+00
   9.6050516e+00   0.0000000e+00
   9.6319015e+00   0.0000000e+00
   9.6654675e+00   0.0000000e+00
   9.6944537e+00   0.0000000e+00
   9.7223779e+00   0.0000000e+00
   9.7536518e+00   0.0000000e+00
   9.7859703e+00   0.0000000e+00
   9.8169519e+00   0.0000000e+00
   9.8449065e+00   0.0000000e+00
   9.8767545e+00   0.0000000e+00
   9.9050470e+00   0.0000000e+00
   9.9287923e+00   0.0000000e+00
   9.9635169e+00   0.0000000e+00
   9.9991888e+00   0.0000000e+00

